ZeroRAG: Adaptive Semantic Peer Routing for Decentralized Retrieval-Augmented Generation

Retrieval-augmented generation (RAG) is a standard approach to enhance the reliability of large language model (LLM) outputs by retrieving documents relevant to a query and supplying them in the LLM prompt. Today's RAG systems collect, index, and serve these documents from centralized stores. In practice, however, documents are owned by organizations, devices, and individuals who cannot or will not surrender custody of them to a central party, e.g., because of privacy, copyright or regulatory compliance. Existing modern decentralized retrieval techniques either reintroduce a coordinating authority, or rely on a global data structure that requires continuous network-wide coordination (e.g., DHTs). We present ZeroRAG, a decentralized routing layer for document retrieval in RAG that performs semantic query routing across an overlay of peers with- out global data structures or centralized orchestration. Documents remain with the peers that own them, and each peer keeps only lightweight local state: a bounded set of neighbor advertisements and a cache of recently routed queries. Using these, ZeroRAG steers each query through a best-first walk that progressively rewires the overlay toward semantically relevant neighbors, so recall improves over time as the network self-organizes. We evaluate ZeroRAG using three real-world workloads and two decentralized baselines. We find that ZeroRAG outperforms baselines in terms of recall and required network messages, approaches the recall and LLM answer accuracy of a centralized document store, self-heals after catastrophic peer failures, and scales to 100 000 peers.

==> csv-files/amazon_relevant_retrieval_histogram.csv <==
relevant_docs_bin,event_count,zerorag_mean_query_retrieval_recall,zerorag_mean_query_retrieval_recall_std,zerorag_no_query_memory_mean_query_retrieval_recall,zerorag_no_query_memory_mean_query_retrieval_recall_std,zerorag_no_new_connections_mean_query_retrieval_recall,zerorag_no_new_connections_mean_query_retrieval_recall_std,zerorag_no_query_memory_no_new_connections_mean_query_retrieval_recall,zerorag_no_query_memory_no_new_connections_mean_query_retrieval_recall_std,lsh_w3p0_k10_l50_mean_query_retrieval_recall,lsh_w3p0_k10_l20_mean_query_retrieval_recall,lsh_w3p0_k10_l10_mean_query_retrieval_recall,semantica_mean_query_retrieval_recall,semantica_mean_query_retrieval_recall_std
1-10,41210,0.9494097152409531,0.0006774944135484507,0.5816210081541283,0.004867184248646617,0.9489156257342438,0.0005372504163929251,0.5445232105784156,0.0018965770200428263,0.911432346132673,0.6219613054312979,0.4803929351405708,0.5243319313003914,0.0044644887005864005
11-50,125810,0.958878376953335,0.00041048897349955324,0.5490137327208647,0.003914100522762724,0.9578786630007101,0.0003687196839723508,0.4676607615960886,0.0006506293532445322,0.9175705232274938,0.7003272154118341,0.5039913365252268,0.42035355898608556,0.005050548364304513
51-100,133571,0.9793143643059957,0.00020959921950485766,0.6926098087800081,0.004658841534854772,0.9790085266611547,0.00010516381391855039,0.6158465330548215,0.0017854664392270576,0.9036666866096028,0.6680583980948113,0.424830778167196,0.6664624104919581,0.004491242913421946


==> csv-files/amazon_retrieval_pct_rolling1000.csv <==
window_index,ZeroRAG,Semantica,ZeroRAG no query memory,ZeroRAG no new connections,ZeroRAG no query memory and no new connections,LSH w=0.75 k=10 L=20,LSH w=2.0 k=10 L=50,LSH w=2.5 k=10 L=50,LSH w=3.0 k=10 L=10,LSH w=3.0 k=10 L=20,LSH w=3.0 k=10 L=50,LSH w=3.0 k=8 L=50,LSH w=4.0 k=10 L=50
1,32.441,40.1974,33.6323,32.2617,33.6331,0.0110583,34.5255,69.5531,46.9972,65.171,90.403,99.1181,99.7482
2,31.4897,39.8518,33.1261,31.2466,33.1253,0.0105428,33.9623,69.0615,46.9416,64.2608,90.1663,99.0607,99.7376
3,35.2167,41.5313,34.9132,35.1987,34.8813,0.0115017,34.7612,69.119,47.1975,64.377,90.4063,99.0991,99.7407
4,37.876,41.3582,34.9498,37.7409,34.9155,0.0132563,34.2912,68.8671,45.7751,64.4025,90.2628,99.1191,99.7475
5,40.6514,42.7149,36.4483,40.4847,36.4304,0.0138218,34.5327,68.8137,46.4093,64.7987,90.2466,99.08,99.7352
6,39.0598,40.0246,33.7272,39.0136,33.6592,0.0112777,34.4136,69.2621,46.8079,64.7279,90.3659,99.076,99.7479
7,40.8918,40.9241,34.3491,40.7292,34.3248,0.0125618,33.7682,68.502,45.7054,63.1381,89.982,99.1083,99.7215
8,42.498,41.9509,35.486,42.2834,35.4628,0.0118109,34.9123,69.01,46.7274,65.2286,90.0954,99.0986,99.7126
9,41.4856,40.4552,34.1466,41.4044,34.0643,0.00884808,34.222,69.005,46.6451,64.7014,90.1511,99.1311,99.7404
10,44.4658,42.7876,36.1066,44.1717,36.093,0.0142558,34.4163,68.7342,46.5335,63.8872,90.1486,99.1168,99.7427
11,45.4244,43.3566,36.8088,45.6176,36.7533,0.0116433,34.5782,68.5006,46.9678,64.2411,89.9102,99.0061,99.7154
12,42.6165,41.3006,34.3529,42.4717,34.2918,0.0156126,34.5131,69.3479,46.5306,64.4663,90.5409,99.1069,99.7613
13,44.2122,42.7969,36.5132,44.2291,36.4152,0.0123312,34.4896,68.7284,45.8045,64.2725,90.3425,99.0901,99.732
14,46.6413,44.3294,38.1108,46.6649,38.0692,0.0121066,34.8642,68.827,46.2683,64.0545,90.3821,99.0657,99.7432
15,46.1794,43.201,36.6268,46.2375,36.5591,0.0134028,35.045,69.0101,46.076,64.7376,90.0387,99.0707,99.711
16,42.5996,40.6045,34.4471,42.6192,34.284,0.0119358,34.5577,68.8341,46.1996,65.1433,90.1317,99.1255,99.7512
17,42.7503,39.9449,34.2987,42.7126,34.2958,0.0126868,34.271,69.1947,46.0822,64.4496,90.5766,99.1328,99.7498
18,42.1336,39.3294,33.5245,41.8858,33.4001,0.0110465,34.0226,68.8689,45.4453,64.0477,90.4184,99.1273,99.7519
19,42.7454,40.3314,33.8541,42.6847,33.7743,0.0137099,34.4819,69.0913,46.5976,64.4739,90.1614,99.1042,99.7357
20,44.4651,40.9949,34.6041,44.6188,34.5521,0.0141462,34.1434,68.682,45.3243,63.4962,89.9718,99.0999,99.711
21,42.6086,39.8682,33.7582,42.6498,33.6212,0.0128017,34.2645,69.1172,46.2115,63.9477,90.4429,99.0997,99.747
22,46.0612,42.4853,36.2578,45.9556,36.0828,0.0118584,34.5717,68.9619,47.1175,65.4432,90.1889,99.1262,99.7297
23,45.2501,42.0466,35.9468,45.5474,35.8085,0.0112464,34.1007,68.8639,44.6734,62.2493,90.3816,99.1565,99.7645
24,46.5556,42.7275,36.5121,46.7042,36.4287,0.0108684,35.2753,69.5713,48.1309,65.6995,90.3355,99.1075,99.7392
25,43.3028,40.1886,34.2075,43.4343,34.0966,0.0120091,34.3292,69.1394,45.5109,63.9588,90.5383,99.0824,99.734
26,47.971,43.925,37.0951,48.1121,36.9749,0.0154548,35.1081,69.0668,46.3244,64.5049,90.2123,99.0554,99.7243
27,44.1972,40.4371,34.1542,44.2394,34.0335,0.0110116,33.5417,68.8817,45.4488,62.3827,90.5442,99.0561,99.7523
28,43.9699,40.6498,34.5005,43.9119,34.4038,0.0102059,34.0692,69.0528,45.8346,63.5668,90.4535,99.0883,99.7368
29,44.657,41.6356,35.5685,44.779,35.4564,0.010736,34.6563,69.08,46.1034,64.9532,90.561,99.1378,99.7574
30,43.2681,39.9061,33.7076,43.234,33.6344,0.0101409,34.4325,69.3215,46.6458,64.346,90.3951,99.1263,99.753
31,44.9769,41.6764,35.5044,45.0276,35.3589,0.0135012,35.0398,69.4964,47.9031,64.818,90.5817,99.0883,99.7515
32,44.57,40.576,34.2967,44.464,34.2452,0.013035,34.5685,69.0342,46.4054,64.5039,90.1447,99.0829,99.733
33,45.7217,42.0495,35.422,45.9723,35.3238,0.0108652,34.2233,69.1675,46.8693,63.8396,90.6912,99.0754,99.7431
34,47.5385,43.2245,37.1755,47.2669,36.9807,0.0144522,35.3163,69.083,46.3527,65.042,90.2699,99.0776,99.714
35,46.8046,42.6907,36.4767,46.6435,36.3921,0.0141346,34.8272,68.7289,46.1443,65.8782,90.3351,99.077,99.7139
36,44.4389,40.4962,33.7829,44.4694,33.7059,0.0121726,34.1534,68.4366,46.5123,64.4284,89.8852,99.0212,99.7246
37,46.6399,41.9642,36.0768,46.4452,35.9171,0.0126359,34.6772,69.1375,45.7868,63.7611,90.3965,99.0586,99.7325
38,44.9579,40.6278,34.1609,45.0283,34.0762,0.0127011,34.6973,69.1278,47.2276,64.8536,89.9326,99.012,99.7168
39,44.9125,41.145,34.8486,45.0831,34.7246,0.0108602,34.278,68.843,45.9547,65.1309,90.3524,99.0704,99.7408
40,47.7833,43.7044,36.664,47.7405,36.5738,0.014506,34.7536,69.1932,46.3776,64.4056,90.6355,99.0805,99.7448
41,45.0677,41.1422,34.7321,45.0636,34.6262,0.010786,34.1928,68.6843,45.8807,64.1515,90.335,99.0565,99.7497
42,47.2642,43.0075,36.5993,47.3959,36.5503,0.0114025,34.7143,68.5839,45.5645,63.9599,90.2824,99.0227,99.7398
43,43.708,40.0105,34.1156,43.8216,33.8839,0.0123011,34.6267,69.5042,46.9241,65.5744,90.3039,99.1235,99.7423
44,47.5367,43.1701,36.0008,47.4803,35.8125,0.0108563,34.7484,68.9179,46.813,64.6236,89.9685,99.0506,99.7043
45,48.7997,44.1686,37.0527,48.7005,36.9225,0.0115878,35.3943,69.4879,46.7853,64.9436,90.5775,99.0549,99.7344
46,44.7737,41.1618,34.9554,44.9769,34.8385,0.0105362,34.3481,68.4624,46.4657,64.8238,89.894,99.1221,99.7105
47,47.4745,43.3914,37.1033,47.49,36.9816,0.0147822,34.7888,68.9937,45.8546,64.8836,90.487,99.0796,99.7372
48,43.4216,39.6429,33.9673,43.5534,33.7696,0.012475,34.178,68.7826,46.4769,65.2133,90.2695,99.0501,99.732
49,45.665,41.7593,35.3819,45.5677,35.2583,0.0128433,34.3797,69.2093,46.0271,63.6732,90.3673,99.0856,99.7505
50,46.0143,41.8177,35.8631,45.7576,35.6219,0.0124978,34.3175,69.1183,45.5359,64.2439,90.6065,99.1092,99.7516
51,45.7643,41.8676,35.913,45.8711,35.6783,0.012293,34.9335,69.1117,46.2478,66.0656,90.265,99.1062,99.731
52,45.3362,41.3903,35.1117,45.2456,34.9252,0.0136425,33.7655,68.3142,45.0972,63.3593,90.0025,99.1014,99.7326
53,45.8498,42.0503,36.1165,46.0318,35.8577,0.0144373,34.4412,68.9715,45.3301,63.8467,90.3495,99.083,99.7495
54,46.084,41.5645,35.3173,46.2496,35.2047,0.0136798,34.7515,69.3293,46.5538,64.0421,90.1965,99.0723,99.7311
55,44.9098,40.6978,34.526,44.7885,34.2644,0.00933103,34.6362,69.0469,47.3365,65.3904,90.3009,99.0661,99.7263
56,47.4631,42.8377,36.5647,47.2917,36.3284,0.0134595,35.1592,69.303,47.8715,65.6069,90.3824,99.0817,99.7363
57,46.4213,41.7487,35.4866,46.3614,35.2121,0.0126567,35.1514,68.8907,45.8054,64.6324,90.1413,99.0562,99.7357
58,45.2323,40.9313,35.2528,45.119,35.0292,0.0138329,34.3712,68.6821,46.4372,65.3212,90.2263,99.1104,99.7271
59,46.3395,41.9084,35.9677,46.3362,35.7888,0.0117426,33.7119,68.2148,44.7592,62.9065,90.2791,99.1247,99.7504
60,46.6861,42.239,35.4775,46.895,35.2302,0.0126172,34.357,68.9024,46.0533,64.2231,90.466,99.0963,99.7333
61,47.6005,43.0275,37.0077,47.4945,36.7974,0.0136312,34.9422,68.6511,46.2782,65.2373,90.1938,99.0874,99.7283
62,47.0647,42.7626,36.255,46.9879,36.0999,0.0121235,34.4322,68.9352,45.298,63.9091,90.2922,99.0986,99.7526
63,48.3359,43.7441,37.7004,48.1834,37.447,0.0168182,35.0023,69.0122,46.9658,65.2543,90.0982,99.0865,99.7187
64,44.6578,40.3256,33.696,44.6974,33.5134,0.0123216,34.7867,69.1806,47.0318,64.8468,90.1205,99.0777,99.7414
65,47.1197,42.2382,36.0942,47.1146,35.8973,0.0142222,34.7521,69.1372,46.709,64.9941,90.1889,99.0793,99.7324
66,46.6746,42.018,35.8736,46.6281,35.6769,0.0138402,34.6724,69.1321,47.33,64.7258,90.3489,99.0285,99.7306
67,47.1525,42.4538,35.9384,46.953,35.8128,0.0120639,34.9471,69.2777,46.5799,65.2707,90.3524,99.164,99.7299
68,48.1692,43.2858,36.4831,48.2485,36.3336,0.0130355,34.6817,68.5862,46.6249,64.2923,89.7842,99.0498,99.7107
69,48.0092,43.1699,36.886,47.6822,36.6234,0.0132564,34.8819,68.7852,47.2841,64.9299,89.7689,99.116,99.7205
70,46.0393,41.6339,35.3927,45.9965,35.1866,0.0140681,34.8038,68.7697,46.0118,65.6148,90.2615,99.0866,99.7306
71,44.2493,40.2999,33.8217,44.0576,33.6976,0.0106637,34.6877,68.9601,47.4675,66.1346,90.1892,99.0876,99.7197
72,47.2123,42.3971,36.4227,47.2782,36.404,0.011212,34.6107,68.6108,46.7105,65.0302,90.1554,99.0413,99.727
73,46.8685,42.4163,35.8088,47.1473,35.6215,0.0126755,34.4714,69.2892,46.2561,63.575,90.315,99.1187,99.7305
74,46.2245,41.2061,34.9093,46.3509,34.6105,0.0121129,33.9811,68.789,45.8005,63.3076,90.1685,99.079,99.7361
75,47.3255,42.7182,36.2209,47.1419,36.0653,0.0132103,34.5817,69.2461,46.167,64.0943,90.6439,99.0957,99.7562
76,44.1962,40.3215,34.1921,44.0393,34.0112,0.0130598,34.3755,69.2274,46.2456,64.5066,90.6492,99.1232,99.7569
77,47.4263,42.5375,36.3056,47.145,36.1971,0.0117046,34.627,68.9657,46.4034,64.1937,90.3192,99.0541,99.7374
78,44.1661,40.3566,34.5765,44.3165,34.3384,0.0149393,34.8839,69.4378,46.5788,64.9689,90.4172,99.1636,99.7474
79,45.2895,41.1234,35.1101,45.3092,34.8257,0.00789551,34.1435,68.8591,46.0535,63.529,90.3533,99.0904,99.7446
80,47.3323,42.8495,36.245,47.5497,35.8843,0.0122516,34.0704,68.2603,45.619,64.2404,90.1196,99.1141,99.732
81,44.1141,40.0718,33.4442,44.012,33.2658,0.0141986,34.8983,69.2518,48.1055,66.0806,89.9466,99.0831,99.7298
82,44.937,40.4427,34.4112,44.8509,34.1025,0.0136024,34.2847,68.8643,46.2381,64.2186,90.2164,99.1053,99.7319
83,45.704,41.7221,35.5312,45.5978,35.3647,0.0128869,34.753,68.7766,46.7879,66.4424,90.1361,99.1039,99.7425
84,46.4592,41.7454,35.5,46.1948,35.3527,0.0128776,34.3582,68.7988,46.0538,65.0362,90.2165,99.0949,99.7279
85,44.4982,39.8623,34.4469,44.4513,34.0808,0.0114154,33.995,69.055,45.8872,63.6757,90.5209,99.1318,99.7505
86,45.4523,41.0888,35.2903,45.417,34.825,0.009047,34.7384,69.4341,46.7245,64.6155,90.4392,99.1171,99.752
87,45.1995,40.4892,34.1657,45.1022,33.8469,0.0119049,34.0581,68.5374,46.0546,64.8827,89.9432,99.0839,99.7234
88,47.537,42.9931,36.7391,47.6776,36.4726,0.00830772,34.6869,69.082,45.8512,63.4275,90.4883,99.0658,99.7499
89,47.1411,42.446,35.8033,47.3347,35.4151,0.010449,33.8901,68.7422,46.7784,62.9541,90.2118,99.0512,99.7476
90,45.4905,40.7311,34.4707,45.3781,34.2465,0.0116331,34.6252,69.0882,46.2502,65.5603,90.1644,99.0687,99.7302
91,48.292,43.4983,37.0948,48.1983,36.829,0.0112965,35.0049,68.7087,46.4731,65.1306,90.0547,99.1162,99.7105
92,48.3311,43.3388,36.992,48.3673,36.6978,0.0099139,35.3357,69.2615,46.7777,65.1738,90.2986,99.0575,99.7293
93,45.5377,40.8657,34.9056,45.6959,34.5973,0.0122066,34.5462,68.8522,45.9399,64.3132,90.109,99.1015,99.7364
94,46.0316,41.4923,35.1665,45.9729,34.9526,0.0125699,34.5068,69.1135,46.6909,64.3468,90.2824,99.0554,99.7346
95,49.8157,44.1588,38.1079,49.8704,37.9011,0.0116453,34.9623,68.883,46.8244,64.0234,90.2056,99.0404,99.7273
96,44.4045,40.1801,34.0819,44.4793,33.7534,0.00990306,33.2724,69.0447,45.9023,62.4392,90.4551,99.111,99.7503
97,46.4426,41.2457,35.4849,46.533,35.1995,0.0123456,34.1652,68.6768,45.9628,63.2383,90.1641,99.0205,99.7347
98,46.51,41.6346,35.7285,46.5399,35.4468,0.0118273,34.4412,69.2667,46.7298,64.4995,90.4464,99.0719,99.7428
99,45.538,40.9943,35.1309,45.7543,34.835,0.00888099,34.5555,69.0452,45.8848,64.6867,90.449,99.0689,99.7534
100,45.644,41.0699,34.5844,45.7316,34.328,0.0125364,33.949,68.7896,46.2079,63.9971,90.2034,99.0903,99.7361
101,45.7646,41.0803,35.1654,45.6526,34.8652,0.0109663,34.537,68.9791,46.0999,64.585,90.3028,99.0853,99.7478
102,45.4463,41.2984,35.2043,45.5838,34.787,0.012007,34.3729,69.3147,47.2138,64.4382,90.319,99.1189,99.7502
103,45.707,41.3434,35.0941,45.9439,34.7782,0.0118138,33.9973,68.8103,45.8571,63.8688,90.3931,99.1283,99.7455
104,45.8948,41.2275,34.6092,45.7051,34.3891,0.0101307,34.4816,69.2075,46.8941,64.8617,90.3924,99.0969,99.7334
105,46.963,41.8966,35.3774,46.9208,35.0599,0.0112466,34.4489,68.7503,46.7075,64.5728,89.9217,99.0209,99.7167
106,46.9916,42.0132,35.9132,47.0709,35.5176,0.0130251,34.2862,68.9823,46.5077,64.1031,90.4402,99.1238,99.73
107,46.0047,41.4157,35.1395,46.1547,34.896,0.0129393,34.6767,69.3841,46.8036,65.0403,90.6252,99.0989,99.7397
108,45.3114,40.4402,34.6977,45.26,34.3302,0.0105001,34.4274,68.6986,46.4387,64.9516,90.0501,99.0739,99.7159
109,46.3468,42.2054,35.9855,46.5813,35.4805,0.0137866,35.1143,69.1789,46.4267,65.6847,90.1684,99.1416,99.7281
110,48.0609,43.0559,37.2848,48.2381,37.1668,0.0158526,35.7037,69.3328,46.7475,65.303,90.105,99.0374,99.7365
111,45.5964,41.5878,36.1213,45.8277,35.798,0.0117046,35.3248,69.64,46.9411,65.5662,90.6102,99.1096,99.7607
112,46.9819,42.7552,36.5286,46.8347,36.3674,0.012786,35.3303,69.6722,47.4839,65.8578,90.5469,99.1184,99.752
113,45.4681,40.8794,34.8099,45.5855,34.4397,0.0116845,34.0149,68.8576,46.4494,64.2695,90.3008,99.0339,99.7486
114,45.5257,40.666,34.2047,45.4438,33.8348,0.013686,34.3214,68.8824,47.1709,64.7041,90.0889,99.1039,99.7195
115,45.1378,40.6961,34.8493,45.1504,34.6333,0.010506,34.3414,69.0293,46.9394,65.4155,90.404,99.1169,99.7535
116,47.7684,42.7764,36.3718,47.7763,36.1277,0.0121898,34.925,68.9685,47.0699,65.3048,90.3107,99.0767,99.7278
117,45.036,40.8211,35.0689,45.0802,34.8361,0.0118582,34.7326,68.7875,45.6981,64.6228,90.1078,99.1315,99.7214
118,48.7827,42.8361,36.7965,48.7147,36.4295,0.0146232,35.119,68.7903,46.6746,65.2761,90.1365,98.9367,99.7187
119,46.0842,41.2296,34.9619,45.9996,34.6411,0.0124545,35.0137,69.1161,48.1012,65.3664,89.8013,99.1355,99.7125
120,46.6856,41.6511,35.534,46.7326,35.2232,0.0138524,34.5522,68.8263,46.325,65.2075,90.0598,99.0801,99.7214
121,45.916,41.5044,35.6083,46.222,35.3082,0.0099761,34.4116,68.9739,46.4523,65.5334,90.3709,99.1249,99.7442
122,46.7715,42.1744,36.045,46.6794,35.6675,0.0103311,34.5518,68.8211,46.1799,64.4283,90.2369,99.0334,99.7338
123,44.5498,40.2273,33.997,44.5369,33.5054,0.0101084,34.2683,68.6371,46.8216,64.1066,90.023,99.0768,99.7306
124,42.3388,38.4688,32.3475,42.366,32.011,0.0133992,34.1189,69.4973,46.8811,64.856,90.5635,99.1421,99.7666
125,44.0734,39.541,33.5429,44.0717,33.1868,0.0101171,34.243,69.1721,46.3107,64.7906,90.4205,99.1379,99.7449
126,44.451,40.1009,33.737,44.27,33.3284,0.0126227,34.3311,69.0227,47.3945,64.3763,90.0668,99.094,99.7192
127,45.9891,41.0918,34.782,45.9777,34.4079,0.0109019,34.1044,68.762,45.9826,64.0696,90.2196,99.0719,99.7396
128,45.491,41.423,35.1942,45.5969,34.7506,0.0136489,35.3187,69.8404,47.4838,66.2201,90.5949,99.0932,99.7479
129,48.624,43.5071,37.0302,48.476,36.6035,0.0126201,35.4543,69.4576,47.9611,65.8953,90.1683,99.0478,99.74
130,49.2087,43.9362,37.1598,49.1127,36.9195,0.014992,35.1239,68.9267,46.3991,65.7796,90.1938,99.0595,99.7168
131,46.1463,41.5173,35.4713,46.2255,35.1545,0.0105807,34.7962,69.3931,46.4876,65.1693,90.6499,99.0805,99.738
132,45.0536,40.8345,34.902,45.1872,34.5392,0.013118,34.6109,69.4323,46.5437,65.2294,90.3702,99.1414,99.7469
133,46.3345,41.7237,35.564,46.2874,35.2785,0.0128977,34.0268,69.004,46.5191,63.9811,90.5518,99.1391,99.7511
134,47.1593,42.5299,36.4412,47.2673,36.0696,0.0134666,34.7724,69.0333,46.0866,64.0513,90.317,99.0865,99.7474
135,45.9801,41.1728,34.997,45.8062,34.5343,0.00985914,33.9119,68.5905,46.1364,63.763,90.2942,99.063,99.7336
136,45.8939,41.5456,34.9333,45.9241,34.6044,0.0120075,34.6472,69.4844,46.2092,64.9246,90.3694,99.1226,99.7564
137,47.6735,42.5776,36.22,47.9052,35.9235,0.010469,34.6986,68.9203,46.019,64.7846,90.1146,99.1026,99.7089
138,48.1388,43.4566,37.1784,48.1824,36.7962,0.0144693,34.9344,69.1985,46.9167,65.1816,90.2646,99.1574,99.7413
139,47.0204,42.3128,36.3197,46.9483,36.0052,0.011023,35.18,69.6483,46.9936,64.9451,90.3795,99.1221,99.7486
140,47.5436,42.6375,36.5216,47.3774,35.9924,0.0143723,35.1337,69.6268,46.3432,63.8249,90.4709,99.0742,99.7452
141,45.0398,40.5433,34.4337,44.9751,34.0808,0.00962397,34.6777,69.36,47.2177,64.9079,90.325,99.1177,99.7324
142,45.1752,40.4578,34.6675,45.2819,34.3632,0.0148633,34.8727,69.5035,47.2398,65.4617,90.4413,99.0347,99.7572
143,45.7293,41.2606,35.109,46.0678,34.5981,0.0121189,34.4073,69.1793,47.1571,64.8179,90.0685,99.1101,99.747
144,47.1106,42.1315,35.6796,47.0981,35.4001,0.010423,34.1135,68.7537,46.4753,64.4133,90.3142,99.0713,99.7275
145,48.1903,43.7419,37.4149,48.3332,36.9892,0.0146955,35.3955,69.629,47.4573,65.9547,90.5329,99.1058,99.7466
146,43.7976,39.4753,33.5706,43.685,32.9944,0.0101091,34.1385,68.9906,47.327,64.9432,90.2329,99.0593,99.7368
147,46.6041,41.406,35.4469,46.6041,34.975,0.0129283,34.4975,69.1366,46.0514,64.4027,90.5401,99.0832,99.7449
148,46.0735,41.5734,35.6364,46.1455,35.4629,0.0157755,34.6812,69.3324,46.2872,63.6783,90.4684,99.1187,99.7439
149,46.8811,41.7651,36.0148,46.9789,35.554,0.0146254,34.1781,68.6939,45.6789,63.719,90.3636,99.0928,99.7316
150,47.578,42.6889,36.9967,47.6244,36.5331,0.0135716,34.1259,68.4197,45.5033,63.6315,90.6135,99.0699,99.7345
151,45.191,40.7299,34.8521,45.097,34.407,0.013543,34.8942,69.6731,46.8732,65.2488,90.4612,99.1245,99.7514
152,45.9362,40.7564,34.9939,45.8202,34.6814,0.0150863,33.9282,68.8059,45.8177,64.3649,90.1129,99.0933,99.7312
153,45.0938,40.3263,34.6684,44.8452,34.1477,0.010174,34.6419,68.9623,46.9235,65.6792,90.1353,99.0603,99.7267
154,43.5764,39.1668,33.8141,43.4631,33.4241,0.0142256,34.036,68.9605,46.6992,65.0321,90.2097,99.1322,99.7365
155,48.069,42.9652,36.868,47.6551,36.4392,0.0155892,34.627,68.689,46.6135,64.8845,89.8494,99.052,99.7232
156,45.1362,40.8487,35.025,44.8107,34.4982,0.010082,34.5217,68.721,47.1707,65.3036,90.1516,99.0852,99.7393
157,48.0779,43.0304,36.9897,47.9848,36.4054,0.0123083,35.1341,69.0834,46.7529,65.7481,90.1655,99.0603,99.7312
158,46.1865,41.5712,35.8955,45.9752,35.3336,0.0135991,35.0788,69.6485,47.1169,64.7633,90.3965,99.0725,99.7324
159,47.6069,42.6281,36.8026,47.4926,36.2113,0.0139849,34.6907,69.0351,45.7545,64.8312,90.2141,99.1147,99.7532
160,46.2551,41.5211,35.6137,46.1314,35.1442,0.0100346,34.6098,68.9079,46.8281,65.7425,90.4283,99.0892,99.7442
161,48.0368,43.3656,37.4612,48.0453,37.0122,0.0129768,35.0357,69.1992,46.1547,63.8779,90.4323,99.0907,99.7532
162,47.2977,42.343,36.0626,47.1069,35.4621,0.0135198,34.5501,68.8888,46.2605,65.1553,90.3509,99.0326,99.7376
163,46.7245,41.6152,35.4749,46.6881,34.8666,0.0101319,35.0334,69.5027,47.4646,65.2432,90.1564,99.1241,99.7348
164,45.392,41.0925,35.0557,45.1929,34.5953,0.0119943,34.9248,69.5472,47.3306,64.478,90.381,99.1288,99.7477
165,47.1083,42.5198,36.9004,47.0588,36.5262,0.0141301,34.7078,68.6934,46.0103,65.4223,90.3469,99.0612,99.7525
166,44.1017,40.016,34.1234,44.0917,33.6148,0.0107216,34.4761,69.1525,45.7887,65.169,90.4715,99.1113,99.7499
167,46.9476,42.0488,36.4009,47.004,36.0202,0.0148398,34.4749,68.9845,44.8266,63.8232,90.4991,99.0836,99.7466
168,47.14,42.025,36.4331,46.9448,35.8167,0.0115315,34.4409,68.8012,46.7,63.6968,90.1443,99.0842,99.7311
169,46.7701,41.8588,35.6777,46.6067,34.9794,0.0126024,34.5287,68.6776,46.165,64.8249,90.1575,99.0063,99.7405
170,47.7507,42.8679,36.9088,47.7049,36.6538,0.0143934,34.9153,69.0965,45.9483,64.9887,90.327,99.0869,99.7468
171,47.5102,42.5713,36.0675,47.5807,35.642,0.0119718,34.6901,69.017,46.9377,64.0615,90.1925,99.0383,99.7307
172,48.5565,43.7013,37.2013,48.3632,36.5029,0.00788317,34.7938,68.4381,46.1546,65.4832,90.206,99.0133,99.7349
173,45.7726,41.2045,35.5816,45.78,35.1166,0.0141976,34.8635,69.1766,46.1543,65.805,90.2395,99.1018,99.7218
174,46.2512,41.4615,35.4582,46.1166,34.8685,0.0115753,34.7482,68.8604,47.0046,64.2931,90.0103,99.0585,99.7358
175,46.9242,41.4993,35.5831,46.8338,34.992,0.00903741,33.9673,68.2537,46.0921,65.2032,89.7311,99.0823,99.7179
176,48.3798,43.1465,37.4563,48.351,37.086,0.0116925,34.7805,68.7353,45.4308,63.9081,90.4007,99.0729,99.7412
177,47.5973,42.6759,36.6272,47.6115,36.2023,0.00957934,34.6204,68.7799,46.5625,64.5088,90.199,99.0514,99.7551
178,48.4295,42.9573,36.4555,48.2511,35.9834,0.012423,35.0275,68.8017,47.4555,66.1032,90.0277,99.0348,99.7023
179,47.0634,42.6684,36.8131,47.0422,36.2391,0.0126077,34.626,69.2238,46.1831,64.6888,90.3416,99.1453,99.7445
180,45.7355,41.0046,35.2278,45.7443,34.8451,0.012685,33.5541,68.2977,46.1064,63.503,90.1758,99.0716,99.7396
181,44.5508,39.9617,33.8041,44.4473,33.3906,0.0114476,35.1907,69.536,46.9347,66.0409,90.4298,99.09,99.7357
182,47.0448,42.3416,36.0299,47.2591,35.6467,0.0101291,34.7534,69.6435,46.9598,64.4909,90.6748,99.1588,99.7397
183,48.553,43.3187,36.9984,48.3836,36.5448,0.0133805,34.6636,69.1346,47.5079,64.2113,90.1248,99.1675,99.7231
184,44.771,40.526,34.7817,44.9828,34.3587,0.00829228,34.2534,69.0921,45.9772,64.2933,90.4914,99.1239,99.7595
185,45.8018,41.0704,35.3238,45.7975,34.8134,0.00870179,34.2126,68.7875,46.2551,64.4904,90.0304,99.1065,99.7485
186,46.7552,41.7363,35.9414,46.7393,35.3899,0.00993429,35.0133,69.023,46.9097,65.133,90.1376,99.0013,99.7364
187,46.2662,41.1781,35.3655,46.2367,34.8364,0.0166422,34.392,69.2249,47.2291,64.3432,90.285,99.086,99.7329
188,47.7008,42.5642,36.0336,47.7289,35.5958,0.0121241,34.1471,68.8064,44.7998,62.9729,90.3975,99.0968,99.7497
189,46.095,41.179,35.7067,46.0652,35.2365,0.0124031,34.5387,69.0851,46.8533,64.4532,90.6029,99.0834,99.7425
190,45.1278,40.4031,34.7142,45.0094,34.2105,0.00872686,34.346,69.0762,45.6676,64.2452,90.538,99.1103,99.7336
191,45.6012,41.1659,35.7275,45.6317,35.1265,0.011289,34.5635,69.3661,46.1752,64.4337,90.6943,99.1205,99.7498
192,46.3718,41.4063,35.3902,46.5035,34.7871,0.0126847,34.675,68.9799,47.221,65.1199,90.2842,99.0472,99.7328
193,45.2,39.9823,34.4003,45.0647,33.7829,0.0099711,34.3832,68.8311,46.7321,64.5448,90.2572,99.0086,99.7279
194,46.9553,41.8277,36.004,46.9031,35.3699,0.00847679,34.2916,68.5844,46.3637,65.2789,90.221,99.1195,99.7327
195,46.7143,41.4891,36.1037,46.6327,35.449,0.0123404,34.4443,68.7268,46.0832,64.5111,90.1415,99.1238,99.7276
196,47.5444,42.557,36.8151,47.4586,36.273,0.0120342,34.6013,69.0691,47.0499,64.4948,90.1941,99.0837,99.7407
197,44.3302,39.7641,34.2135,44.3384,33.5605,0.0108365,34.1384,69.0759,46.5968,63.885,90.4127,99.11,99.762
198,46.9351,42.0984,36.4253,46.9463,35.8596,0.00990531,34.6463,69.3818,46.9463,63.9537,90.3643,99.1158,99.7508
199,45.9307,41.281,35.7876,45.9195,35.42,0.0128759,34.7494,69.2629,46.816,64.9868,90.3586,99.1502,99.741
200,47.0853,42.8136,36.6611,47.2946,36.0517,0.0127653,35.177,69.7427,47.8215,65.9606,90.6476,99.1117,99.7392
201,46.8603,41.905,35.5525,46.8131,35.0932,0.0134522,34.7366,69.3499,48.0682,65.175,90.2111,99.1207,99.7307
202,47.3303,42.5026,36.5877,47.3501,36.0388,0.0131451,35.3771,69.525,47.649,65.6185,90.4851,99.0251,99.7365
203,48.2743,42.6915,36.7847,48.0354,36.1846,0.0106042,34.7444,68.7832,46.7798,64.8463,90.2085,99.058,99.7268
204,46.2375,41.5344,35.8303,46.3193,35.2069,0.0125242,34.2266,69.2344,46.5961,64.5521,90.6421,99.0825,99.7497
205,46.4417,41.6022,35.781,46.3985,35.2501,0.0124057,34.4773,68.7914,47.2382,64.8609,90.1101,99.0674,99.7388
206,47.6428,42.9485,36.8952,47.6682,36.3146,0.0113631,34.7511,69.0807,46.4912,64.9786,90.2646,99.1666,99.7349
207,46.3325,41.6644,35.9982,46.5768,35.5015,0.0111904,34.1834,68.5206,45.2884,63.9108,90.3788,99.0798,99.7454
208,45.2055,40.4944,34.7809,45.2475,34.0491,0.00920616,33.6223,68.4992,46.3774,64.1254,90.1189,99.1074,99.7281
209,46.2227,41.8196,35.6437,46.3374,34.9518,0.00915659,34.885,69.357,47.0539,65.3979,90.5504,99.1085,99.7574
210,45.0645,40.3193,34.0658,44.9852,33.5882,0.0105221,34.21,68.8003,47.0235,65.6224,90.1004,99.0781,99.7339
211,46.0566,41.3191,35.3496,46.0001,34.8423,0.012485,34.712,68.722,47.0916,65.9711,90.1021,99.0681,99.7114
212,47.0211,42.098,36.1671,46.9657,35.5448,0.0110784,34.8732,69.478,47.1375,65.8024,90.3594,99.1337,99.7352
213,46.7584,41.94,35.7797,46.9282,35.1193,0.012055,34.3185,68.395,45.3012,64.4431,90.1259,99.0799,99.7245
214,45.3676,40.4718,35.0033,45.3669,34.3427,0.0133699,33.8285,69.2041,46.6088,64.0015,90.4057,99.1608,99.7451
215,46.2695,41.4427,35.7374,46.149,34.9785,0.0124343,34.4049,68.7322,46.6598,64.7789,90.0816,99.0952,99.7277
216,44.9572,40.3229,34.768,44.9621,34.1708,0.0124801,34.1567,68.97,45.584,63.9834,90.2568,99.0708,99.7438
217,45.0413,40.6894,34.8018,45.1023,34.2268,0.0134728,34.5789,69.2421,46.9804,64.7601,90.1896,99.1349,99.7389
218,44.7838,40.3265,34.8421,44.7748,34.1327,0.0102463,34.3039,69.1106,46.9958,65.0213,90.2883,99.1246,99.7396
219,48.2343,43.26,37.4413,48.3468,36.7882,0.013803,34.141,68.9518,45.5914,64.2929,90.7133,99.0983,99.7599
220,46.5454,41.9726,36.2315,46.4048,35.6045,0.0108335,34.9512,69.3763,46.6746,65.7998,90.3627,99.1043,99.7419
221,49.4185,44.2113,38.2198,49.2517,37.5918,0.0164592,34.9469,68.8744,46.4106,64.7361,90.3353,99.0972,99.7312
222,47.3945,41.8851,35.7939,47.451,35.0605,0.0122456,34.5166,68.804,46.0417,64.9019,90.0105,99.0582,99.731
223,47.3274,42.3705,36.6458,47.3334,36.0607,0.0153683,35.0216,69.1353,47.1628,64.6834,90.1094,99.0538,99.7426
224,46.2747,41.0405,35.536,46.1194,34.6488,0.0118104,34.4435,68.9964,47.0349,64.7389,90.2438,99.0556,99.7345
225,47.363,42.148,36.237,47.5368,35.6235,0.0129067,34.9975,68.8705,47.0704,65.5328,90.147,99.0255,99.7352
226,47.1865,41.8245,36.0928,47.0982,35.3559,0.0129894,34.406,69.0514,46.153,64.8314,90.5358,99.107,99.7442
227,45.1713,40.2888,34.6554,45.0437,33.9287,0.00745732,33.9089,68.7696,46.0042,63.7075,90.2568,99.0469,99.7433
228,44.8489,40.0615,34.8887,44.6771,34.0987,0.0133897,33.5407,69.0373,45.3601,62.5147,90.559,99.1558,99.761
229,48.6038,43.7139,37.7713,48.5015,37.1844,0.0127064,34.6429,69.3721,46.7318,63.4578,90.4429,99.0884,99.75
230,46.6784,41.7476,36.1924,46.6885,35.4265,0.012967,34.8307,69.4161,46.6221,64.1955,90.4185,99.0771,99.7464
231,50.0074,44.206,37.9722,49.9122,37.143,0.0130009,34.769,68.4152,46.3533,64.5918,89.9971,99.0552,99.7111
232,45.7954,40.9119,35.2448,45.9277,34.59,0.0127051,34.3956,68.7477,46.0933,64.3672,90.1331,99.0952,99.7288
233,47.6682,42.4306,36.7546,47.5872,36.0465,0.0162499,34.8934,69.0397,46.3916,64.1314,90.203,99.0705,99.7424
234,44.6329,40.3763,34.4995,44.6273,33.7709,0.0103551,34.2725,69.0748,46.5414,64.6567,90.0696,99.129,99.7399
235,46.0546,41.0657,35.3992,46.1226,34.6177,0.0127042,34.7151,69.2343,46.5257,64.2483,90.1451,99.0567,99.7355
236,47.0503,41.7042,35.7144,46.8639,35.162,0.0135111,34.4538,68.8869,46.8332,64.2253,90.1926,99.045,99.7259
237,46.4054,41.3334,35.7881,46.4019,35.086,0.0126951,35.1047,69.3598,46.7944,64.8375,90.179,99.0479,99.7261
238,45.5057,40.6551,34.99,45.4894,34.4131,0.00940272,34.7306,69.5286,47.0535,65.3324,90.418,99.1239,99.748
239,48.5126,43.2119,37.4933,48.4064,36.9429,0.0138174,34.6014,68.9504,46.568,63.4357,90.225,99.1202,99.7291
240,48.2602,43.0044,37.7278,48.1572,37.0997,0.0119676,34.5594,68.9982,46.382,64.5918,90.3343,99.1103,99.7345
241,45.5411,40.7578,35.1879,45.4789,34.5285,0.015491,35.4052,69.5649,46.7651,65.7154,90.5608,99.0628,99.7555
242,47.2039,41.923,36.2014,47.101,35.4603,0.0146118,34.9218,69.2767,47.1972,65.15,90.2243,99.0795,99.7301
243,47.0217,41.9252,36.3499,47.0701,35.5757,0.00994247,34.3079,68.9017,45.9934,63.7248,90.4924,99.0997,99.7466
244,45.1141,40.5565,34.9923,45.0851,34.3393,0.0114205,34.1666,69.0285,46.8278,64.62,90.2467,99.0864,99.753
245,44.5252,39.9239,34.6311,44.3756,34.0865,0.0109442,33.8322,68.8241,45.7022,63.2298,90.1192,99.0646,99.7572
246,46.9723,42.043,36.1486,46.9241,35.4876,0.0163401,34.8615,69.1586,46.3156,65.3043,90.3559,99.0876,99.7551
247,48.2728,43.3675,37.57,48.1796,36.8972,0.0175158,35.9372,70.1848,47.891,65.2453,90.3418,99.133,99.7494
248,45.7056,40.988,35.3442,45.7025,34.593,0.0132802,34.848,69.5151,46.883,65.2512,90.4895,99.158,99.7375
249,46.81,41.6738,35.9973,46.7469,35.2902,0.0108791,34.6372,69.1237,47.1279,65.3369,90.0907,99.0951,99.7239
250,46.9947,42.0003,36.5146,47.0333,35.9672,0.0138893,34.7315,69.2751,46.1874,63.9365,90.307,99.1397,99.732
251,46.9871,41.6455,36.5477,46.8494,35.8482,0.0117412,34.3933,69.0381,45.3497,64.3066,90.3803,99.122,99.7368
252,47.4033,42.4618,36.607,47.2788,35.95,0.0135437,35.5819,69.5101,46.6267,65.4494,90.4264,99.0948,99.7409
253,45.6818,41.2454,35.6875,45.6955,35.0731,0.00986295,34.3178,69.3374,45.3687,63.4956,90.7146,99.1209,99.7671
254,45.9748,41.4191,35.3432,46.0125,34.5336,0.0117868,34.3475,69.1321,46.3603,63.7708,90.2827,99.0916,99.7601
255,44.9319,40.3165,34.826,45.0802,34.2716,0.0103128,34.3984,69.5031,46.8503,64.1786,90.7169,99.0912,99.7649
256,48.2732,42.9505,37.3101,48.1907,36.4195,0.0136097,34.8055,69.146,46.3699,63.8788,90.2459,99.021,99.739
257,46.9811,41.5892,36.2347,47.0134,35.5845,0.0109081,34.6017,69.0839,46.8118,64.6692,90.2741,99.0979,99.7341
258,44.8348,40.0831,34.3753,44.7533,33.6996,0.0116502,33.3942,68.7981,45.7897,62.7976,90.5181,99.1304,99.7551
259,48.4995,43.4395,37.6695,48.2459,37.1369,0.0125786,35.1307,69.4763,47.4447,64.6744,90.3883,99.1424,99.7402
260,45.2704,41.2019,35.9408,45.2989,35.2417,0.013161,35.2725,69.7566,47.2921,65.4207,90.5311,99.0966,99.744
261,48.2549,43.1273,37.1207,47.9893,36.363,0.010407,35.553,69.6876,48.3657,65.8919,90.3814,99.1197,99.7361
262,48.3704,42.881,37.2808,48.1851,36.3161,0.01424,35.4681,69.3008,47.4855,65.904,89.8324,99.0882,99.6987
263,46.3966,41.7725,35.9155,46.4962,35.2916,0.0124245,34.0799,68.7837,45.4761,63.7223,90.4582,99.093,99.7448
264,45.3337,40.1917,34.6817,45.2393,34.0534,0.00975788,34.2743,68.8459,45.9678,64.2015,90.1519,99.0626,99.7447
265,48.7686,43.4356,37.6308,48.6089,36.8512,0.0126139,34.8924,68.8665,46.1519,65.1918,90.3851,99.0161,99.7313
266,46.1511,41.1333,35.2833,46.0379,34.6595,0.0116282,34.6676,69.156,47.068,64.5288,90.2809,99.0502,99.7483
267,45.5622,40.3451,34.9936,45.3871,34.1429,0.00872321,34.0928,68.9661,45.779,63.9395,90.2601,99.1127,99.7452
268,45.1686,40.3432,35.0026,45.0649,34.1789,0.0125824,34.3926,69.2387,47.2343,65.257,90.4958,99.1125,99.7534
269,47.5202,42.3963,36.5663,47.5118,35.699,0.0103357,34.9895,68.7727,46.7932,65.4415,90.1962,99.0627,99.7284
270,46.2325,41.6192,36.0615,46.2704,35.2488,0.010937,34.6978,69.286,47.138,65.1163,90.5199,99.1019,99.7457
271,49.2769,43.0173,37.711,49.1286,36.724,0.0138387,34.0583,68.3946,45.3594,63.283,90.0202,99.0693,99.708
272,47.3753,42.0541,36.3807,47.3057,35.7447,0.0108258,34.3422,68.5739,45.5111,64.3322,90.1269,99.0849,99.7369
273,48.3982,43.1304,37.4794,48.2772,36.7932,0.0105965,34.9419,69.4256,46.3023,64.4722,90.2371,99.1397,99.7269
274,45.968,41.1916,35.313,45.9266,34.3966,0.0130216,34.3893,68.7926,46.8734,64.4337,90.0025,99.1074,99.7213
275,47.2098,42.4392,36.3603,47.3884,35.8493,0.0129929,34.3663,68.9406,45.4313,63.8762,90.5141,99.0944,99.7414
276,47.3159,41.9444,36.6532,47.2421,35.8223,0.0102926,34.6331,69.3199,46.3059,64.2541,90.403,99.1022,99.7463
277,46.4134,41.8777,36.1071,46.342,35.4348,0.010476,34.7804,69.3201,47.2498,64.6755,90.3828,99.1688,99.7521
278,44.884,40.5208,35.0508,44.9206,34.2368,0.0110452,34.6193,69.4643,46.6278,64.7033,90.409,99.1561,99.7721
279,45.8989,41.2495,35.7708,46.0521,34.9037,0.012954,34.6287,69.7205,46.3345,64.2685,90.4853,99.168,99.7606
280,47.9444,43.2525,37.0394,47.8766,36.4371,0.00990583,35.4325,69.1855,47.1179,65.2372,90.0567,99.1291,99.7349
281,47.7302,42.604,36.7849,47.7899,36.3637,0.0111747,35.2595,69.4533,47.3628,65.7485,90.4014,99.1188,99.7355
282,47.0256,42.1424,36.5659,47.0784,35.5873,0.00999644,34.2706,68.7183,46.835,64.7706,89.9631,99.0675,99.7288
283,46.0196,41.1583,35.5929,46.1088,34.7428,0.0137463,34.197,68.7321,45.9617,64.3113,90.1293,99.0968,99.7367
284,46.0584,41.2809,35.9392,46.183,35.1683,0.011573,34.7318,69.3658,46.575,64.4719,90.3456,99.108,99.745
285,47.3229,42.387,36.7039,47.1571,35.9817,0.0123296,35.1352,69.1753,47.6879,65.6464,90.0899,99.0993,99.727
286,46.3241,40.7927,35.3532,46.1856,34.5339,0.00957101,34.003,68.3476,45.3889,64.1257,90.0206,99.0059,99.7322
287,45.4389,41.0005,35.2399,45.2334,34.4996,0.00648061,34.9313,69.0022,47.7859,65.1126,89.9847,99.1404,99.7447
288,46.5932,41.5135,35.8443,46.5156,35.052,0.0129397,34.5073,68.7955,46.6024,64.4922,89.8114,99.0761,99.7233
289,46.5902,41.6611,35.9716,46.7339,35.3059,0.0103091,34.8345,69.5398,47.0686,64.8518,90.4897,99.0965,99.7302
290,46.0459,40.8071,35.2142,46.1162,34.2444,0.0109656,34.148,68.6501,45.3568,64.2689,90.2043,99.0392,99.7541
291,46.1688,41.4257,36.0132,46.1737,35.4855,0.0114352,34.529,69.4785,46.6801,64.6347,90.6861,99.0882,99.7586
292,45.0733,40.3993,34.9364,45.117,34.2615,0.0130661,34.5175,69.3537,45.9403,64.5997,90.6412,99.0831,99.7497
293,45.6389,40.5508,35.138,45.5098,34.3191,0.0130834,33.4846,68.2753,45.2214,63.35,90.105,99.0245,99.732
294,46.7519,41.8538,36.7136,46.812,35.9361,0.0128583,34.8185,69.2059,46.6965,64.8243,90.1876,99.084,99.7362
295,46.7511,41.684,36.1678,46.6023,35.4461,0.0133616,34.7734,68.9992,46.6194,65.3285,90.2029,99.0818,99.7332
296,48.2196,42.8101,36.7811,48.2183,35.9354,0.0124874,34.5087,68.3371,45.0812,64.0119,89.9201,99.0666,99.7137
297,46.4373,41.4579,36.296,46.4221,35.6211,0.0118876,34.0664,69.3617,46.2529,63.3423,90.668,99.1392,99.7538
298,46.6948,41.9442,36.6012,46.714,36.0531,0.0140006,34.4089,68.928,45.9534,64.5512,90.4827,99.1269,99.7553
299,46.015,41.1926,35.6041,45.94,34.7638,0.0102534,34.2753,68.8536,45.6203,63.8781,90.394,99.0961,99.7453
300,45.7226,40.7059,35.2338,45.6637,34.3569,0.0120003,33.7013,68.2246,45.1287,63.7016,90.1533,99.0876,99.733
301,45.7448,40.7336,35.0957,45.7529,34.4101,0.0117175,34.6549,68.9794,46.198,64.8977,90.3275,99.0577,99.7373
302,46.6368,41.4085,35.4757,46.7177,34.7506,0.012705,34.3648,68.7011,45.8209,64.5144,90.0632,99.0835,99.7241
303,47.9278,42.494,36.6252,47.8371,35.878,0.0112033,34.2728,68.3309,45.5606,65.4581,90.1359,99.1203,99.726
304,48.0553,43.2847,37.3838,48.0691,36.6222,0.0146291,35.3366,69.734,47.1742,65.5688,90.5535,99.1198,99.7342
305,44.5783,39.8187,34.4883,44.5137,33.7569,0.0103376,34.3829,68.9812,46.7866,65.1805,90.2229,99.1187,99.7286
306,45.9105,41.4262,35.6893,45.8466,34.9124,0.0131498,35.2639,69.7445,47.0009,65.8588,90.6674,99.1035,99.7522
307,49.1866,43.5148,37.5829,49.0741,36.8958,0.0136213,35.0524,68.8569,47.3196,65.0684,90.0192,99.0523,99.7008
308,46.5153,41.217,35.4262,46.403,34.6564,0.0129154,34.4227,69.5888,46.9964,63.879,90.5561,99.128,99.7445
309,46.3904,41.9988,36.2011,46.3366,35.4741,0.0152963,35.0768,69.0776,46.4764,65.2701,89.9953,99.137,99.7406
310,47.1138,42.3058,36.8581,47.0862,36.1696,0.0161253,35.3971,69.4851,47.4666,65.1323,90.5159,99.144,99.7469
311,45.4974,41.2469,35.7913,45.5058,35.2272,0.0113027,34.525,69.5218,46.8359,64.6061,90.6888,99.1503,99.7544
312,46.6155,41.6842,36.1753,46.44,35.3672,0.0129221,35.1146,69.1903,47.598,65.5204,90.1301,99.0427,99.7478
313,45.5525,40.4335,34.8441,45.4767,33.9673,0.00839475,34.3285,68.5684,46.3573,64.491,90.0331,99.0312,99.736
314,45.9637,40.9044,35.4204,45.7788,34.7129,0.012536,34.87,69.5648,46.13,65.3096,90.7867,99.0276,99.7497
315,45.4459,40.0327,35.0376,45.4592,34.2182,0.0116274,34.4264,68.9928,45.9606,64.0732,90.3487,99.059,99.735
316,45.3903,40.8315,35.4279,45.1802,34.9266,0.0129529,34.8343,69.3182,47.4112,65.69,90.2907,99.1377,99.7426
317,46.6576,41.6518,35.7931,46.6784,35.1154,0.00860513,34.656,69.4149,46.5804,64.278,90.5014,99.1237,99.7542
318,46.1222,41.1471,35.7359,46.0034,35.168,0.0115828,34.6494,69.2389,46.8074,64.8246,90.5989,99.1247,99.7508
319,46.3468,41.3896,35.6614,46.1986,34.6944,0.00755614,33.8771,68.6038,45.9436,62.8771,90.1709,99.0865,99.7383
320,47.7199,42.5366,36.9225,47.6793,35.9787,0.0129496,34.8501,68.827,46.4167,64.8335,90.1993,99.0912,99.7509
321,45.4594,40.8064,35.4985,45.3871,35.0062,0.0130301,34.7584,69.3418,47.0749,66.2492,90.5613,99.1225,99.7484
322,46.2586,41.2995,36.2255,46.288,35.3137,0.0123762,34.5902,69.2802,46.4186,64.969,90.4932,99.1324,99.7493
323,44.4894,39.8774,34.2557,44.5382,33.3441,0.00920004,34.3105,69.6405,46.783,64.3705,90.4482,99.1296,99.7558
324,46.4414,41.3116,35.7578,46.2774,34.896,0.0128954,35.0879,69.5886,47.4045,65.2167,90.4067,99.073,99.7365
325,47.2723,42.8229,37.27,47.2173,36.4908,0.0145404,35.7366,69.7607,47.5176,66.4686,90.549,99.1122,99.7537
326,47.9352,42.6644,37.0984,47.8972,36.2966,0.0133519,34.8141,68.804,45.9901,64.9369,90.3655,99.0881,99.729
327,46.3025,41.3732,35.9221,46.4366,35.0121,0.0103683,34.9254,69.0517,46.9937,65.6595,90.1989,99.0906,99.7358
328,48.1662,42.4254,36.8446,48.2229,35.9725,0.0127884,35.2024,69.3692,47.7842,65.1022,90.2191,99.0212,99.7159
329,46.8114,41.8513,36.1428,46.7277,35.2657,0.0156025,34.4169,68.9094,45.4133,64.227,90.3429,99.0413,99.7535
330,47.1353,42.1859,36.519,47.0525,35.6037,0.0125514,34.556,69.069,46.1871,63.8586,90.2771,99.0763,99.7316
331,46.7503,41.7564,36.1364,46.8761,35.5511,0.010375,35.1258,69.2644,46.8125,65.538,90.331,99.1231,99.7335
332,48.7778,43.258,37.094,48.7238,36.512,0.0155928,34.5844,68.4584,46.0223,65.028,89.8956,99.0539,99.7167
333,46.6518,41.8643,36.2648,46.6512,35.5037,0.0136077,35.1512,69.2495,46.4147,65.8344,90.4916,99.0986,99.7399
334,45.3815,40.8372,34.8875,45.3714,34.112,0.0102822,34.2584,68.9223,45.7291,64.4002,90.1591,99.0927,99.736
335,46.9233,42.1226,36.4563,47.0985,36.0602,0.0142611,35.1507,69.0838,47.4465,65.7823,90.1454,99.0566,99.7335
336,45.215,40.629,34.9718,45.2059,34.3312,0.0145497,34.2419,69.5016,46.5362,63.9768,90.7434,99.1236,99.767
337,48.4965,43.685,37.3155,48.3565,36.5881,0.0111471,34.8464,68.7431,46.4077,65.6427,90.2387,99.0748,99.7267
338,44.4256,39.6474,34.0935,44.4464,33.5702,0.0104947,33.9824,68.7836,46.8834,65.5231,90.2391,99.0769,99.7307
339,46.0538,40.9877,35.6587,45.9482,34.9115,0.0120296,34.6501,69.0518,46.8516,64.2193,90.1724,99.0295,99.7578
340,48.4487,43.4756,37.2434,48.506,36.5131,0.0147775,34.2914,69.0204,46.0649,63.4169,90.324,99.1316,99.7317
341,45.822,40.6535,35.0495,45.7608,34.2734,0.0105823,34.4274,68.7498,47.058,65.0462,90.1861,99.026,99.7344
342,49.2509,43.9977,37.8425,49.2844,37.1367,0.0106417,35.0777,68.9288,46.8334,64.9468,90.2202,99.102,99.7394
343,47.5102,42.5604,36.6218,47.4658,35.9292,0.0114575,35.12,69.111,46.5999,65.6237,90.53,99.0958,99.7293
344,46.1362,41.3279,35.9994,46.0934,35.4489,0.0119763,34.223,68.5105,45.1971,64.6473,90.4181,99.1065,99.7553
345,47.0308,42.0528,36.2136,47.0063,35.5152,0.00954681,34.1181,68.2267,45.3491,63.8154,89.9689,99.0668,99.7279
346,49.6937,44.3262,38.6394,49.6572,38.1509,0.0160511,35.1277,69.5976,46.4658,64.186,90.6962,99.1065,99.765
347,47.6446,42.0429,36.3905,47.5552,35.573,0.0145592,34.4398,68.775,45.5287,64.0462,90.1707,99.0903,99.7438
348,46.699,41.9184,36.2222,46.8872,35.6727,0.0110341,34.9726,69.4798,47.4779,66.1884,90.6812,99.0766,99.751
349,45.3096,40.9029,35.0422,45.2437,34.5869,0.010718,34.848,69.4406,46.88,65.4265,90.2946,99.1652,99.7428
350,45.0866,40.588,34.8812,45.047,34.2259,0.0127272,34.6347,69.0153,46.8506,65.2713,90.3797,99.0826,99.7358
351,45.639,41.0947,35.6679,45.7015,35.0003,0.0125102,34.8549,69.1836,46.8512,65.6463,90.3444,99.127,99.7535
352,46.3945,41.4694,35.7611,46.3452,35.1935,0.0118168,34.499,69.4549,46.8272,64.8045,90.712,99.1363,99.7525
353,46.3626,41.3248,35.7164,46.2106,35.0122,0.0141813,35.0448,69.2343,45.6531,65.2221,90.5116,99.1169,99.7272
354,46.1605,41.3083,35.9079,46.3282,35.1145,0.0116873,34.3486,69.0902,46.3932,64.2302,90.2944,99.1031,99.7454
355,47.724,42.5799,36.4519,47.492,35.8034,0.0161062,35.5117,69.8378,47.4828,65.5041,90.3734,99.0781,99.7195
356,46.0453,41.2279,35.7807,46.1376,34.8487,0.00970833,34.8565,69.5515,47.41,65.1433,90.4958,99.1231,99.7429
357,46.4372,41.9063,36.1559,46.3485,35.5687,0.0161487,35.1744,69.385,46.4347,65.5764,90.2474,99.1452,99.7393
358,44.6774,39.6447,34.1744,44.4955,33.6599,0.00948684,34.3874,69.3444,46.511,63.9795,90.3109,99.1163,99.7408
359,46.2194,41.3988,36.1498,46.2133,35.3401,0.0116287,34.5059,68.8079,45.9858,64.4133,90.3963,99.1285,99.7366
360,47.9994,42.6784,37.1557,48.0266,36.4677,0.0113237,34.9547,68.8037,45.7948,64.3053,90.2298,99.0514,99.7437
361,45.5795,40.9429,35.4281,45.7111,34.7663,0.0124649,34.6105,69.3047,46.9018,64.9556,90.4188,99.1215,99.7415
362,44.939,39.9681,34.2281,44.8067,33.5763,0.0131248,34.7361,69.7045,47.6013,65.2479,90.5277,99.1045,99.7407
363,46.815,41.7111,35.7412,46.7986,34.9683,0.0121911,34.5515,68.8584,46.0669,64.3901,89.9896,99.0586,99.7322
364,44.5724,39.7463,34.2651,44.4091,33.3796,0.0116349,34.326,69.7666,46.8103,63.7446,90.8305,99.1438,99.7651
365,48.1474,43.0299,37.2922,48.1766,36.5745,0.013135,35.0794,69.2941,46.4147,65.3876,90.5577,99.0905,99.7359
366,47.6915,42.5486,36.9856,47.6078,36.1481,0.0114765,34.6816,69.1146,46.0752,63.8048,90.3967,99.1227,99.7662
367,45.2487,40.5533,34.5276,45.3567,34.0437,0.0126472,35.0572,69.5875,47.9019,66.0973,90.3071,99.0627,99.7261
368,46.1447,41.3195,35.1751,46.2197,34.53,0.0163128,35.0193,69.4205,46.6584,65.8118,90.4882,99.1568,99.7292
369,47.4979,41.792,36.2718,47.4001,35.5884,0.011606,34.3276,68.6123,45.7517,64.3752,90.3367,99.0514,99.7266
370,46.6094,41.6527,35.9742,46.411,35.0798,0.0135064,34.752,69.1316,45.8791,64.706,90.1823,99.1345,99.732
371,45.4401,40.8074,35.4836,45.353,34.8318,0.0123858,34.3733,69.5568,46.8304,64.623,90.6603,99.1117,99.7673
372,48.0284,43.2491,37.2973,48.0898,36.5098,0.0132116,35.0211,69.0177,48.1488,65.8962,90.1093,99.1115,99.7234
373,47.4882,42.7968,37.0506,47.3631,36.2468,0.0109356,34.8928,69.3063,46.7656,64.618,90.4738,99.1225,99.7553
374,47.1506,41.9894,36.3472,47.1101,35.4037,0.0130863,34.2623,68.7589,46.1139,63.4544,90.2212,99.1103,99.7499
375,44.6514,40.0714,34.3732,44.6475,33.5716,0.0112507,34.3391,69.433,46.7201,65.0338,90.6789,99.1435,99.7629
376,47.3714,41.8403,36.2415,47.4753,35.301,0.0104172,34.169,68.2317,45.7658,64.405,90.0577,99.0591,99.7088
377,47.926,42.8313,37.0887,47.8218,36.1418,0.0125871,34.564,68.5505,45.9167,64.5026,90.1273,99.0917,99.7306
378,46.7742,41.5186,36.5302,46.7279,35.7288,0.0127402,34.2737,69.0326,45.419,63.4135,90.3646,99.1254,99.7384
379,45.8183,40.9299,35.6917,45.7964,34.8564,0.0134039,34.2688,69.1429,45.2765,63.4673,90.1646,99.1476,99.7398
380,46.1994,40.6702,35.3885,45.9457,34.5152,0.0118508,33.955,68.6255,46.4544,64.3571,90.185,99.0253,99.7323
381,47.2042,42.3186,36.8266,47.2327,36.0446,0.0120984,34.6947,69.0481,46.6598,64.6751,90.5588,99.109,99.7472
382,46.0006,40.8608,35.7701,45.8593,34.7732,0.0136159,34.6179,69.1037,46.9243,64.5047,90.3538,99.0777,99.7356
383,46.9208,41.7208,36.7666,46.7609,36.0069,0.0119555,34.9004,69.4857,46.8572,64.4086,90.6928,99.1487,99.7472
384,48.0684,42.9762,36.8881,48.0933,36.1231,0.013708,35.1883,69.4275,47.3547,65.7592,90.3633,99.0497,99.7472
385,46.8885,41.9624,36.3249,47.0086,35.4633,0.0117773,34.4906,68.8968,46.4279,64.7138,90.249,99.0704,99.7352
386,48.0827,42.6575,36.9628,48.0945,35.9759,0.0120333,34.4418,68.53,45.9869,64.5343,90.0026,99.0802,99.698
387,48.0938,43.1363,37.5388,48.071,36.5668,0.0134881,34.95,69.2846,46.7799,65.5511,90.3879,99.099,99.7271
388,46.8609,41.3705,35.7219,46.805,34.832,0.0134104,34.1571,69.0396,45.7538,63.9303,90.4276,99.1019,99.7298
389,47.7039,42.4416,36.7293,47.6929,35.9116,0.0121193,34.6789,68.9179,45.3721,64.6435,90.3552,99.0859,99.739
390,45.5872,40.5833,35.1818,45.4152,34.2057,0.00978354,34.1986,68.6107,45.489,64.9596,90.2368,99.1044,99.7326
391,47.3952,41.7805,36.499,47.3116,35.5897,0.0145348,34.4528,69.4241,47.057,63.4275,90.4502,99.089,99.7371
392,46.8181,41.5806,36.2371,46.7714,35.3206,0.013239,34.4594,69.1149,45.8892,63.6989,90.2739,99.1347,99.7326
393,47.1645,41.9699,36.2887,47.0662,35.2949,0.0119447,33.8063,68.2247,45.145,63.6657,90.0821,99.0711,99.7477
394,47.8129,42.4223,37.1149,47.731,36.1832,0.0136565,33.9461,68.3338,45.0679,63.7153,90.1727,99.0802,99.7217
395,45.7746,41.3436,35.4675,45.7769,34.742,0.00936554,33.944,68.6692,45.1787,63.899,90.4141,99.1109,99.7484
396,44.4495,39.6937,34.4175,44.3825,33.7339,0.0130398,34.1008,68.8757,46.3865,64.2021,90.0439,99.1003,99.7441
397,46.0831,41.4722,35.2053,45.9944,34.5234,0.0147173,35.018,69.6398,47.0723,65.3458,90.6137,99.107,99.7401
398,46.9857,42.2208,36.8303,46.9288,35.8113,0.0126327,34.1714,68.5701,45.0572,63.135,90.3968,99.0909,99.7424
399,44.9815,40.0671,34.2793,44.8072,33.5585,0.00913157,33.7143,68.1963,45.9163,63.9275,89.8638,99.0729,99.7288
400,46.007,41.0398,35.7984,45.9009,34.8589,0.0128843,33.8694,68.9874,46.1082,63.5709,90.4967,99.1171,99.7462
401,46.0698,41.4539,36.2014,46.0267,35.1567,0.0153236,34.4332,68.9531,46.8627,64.7269,90.453,99.1052,99.7434
402,48.0942,42.9875,37.2247,47.8137,36.4314,0.0118682,35.1111,69.2279,47.4524,65.79,90.3714,99.1229,99.7348
403,46.4273,41.5197,36.2283,46.3275,35.1869,0.0138235,34.0527,68.6199,46.1272,64.2376,90.264,99.0404,99.7393
404,45.2237,40.1073,35.29,45.0694,34.3803,0.0113791,34.5294,68.7535,46.5708,65.1877,90.1126,99.0518,99.7325
405,45.2453,40.6508,35.3552,45.0471,34.3923,0.00940073,34.4307,69.0186,46.8185,64.6528,90.2734,99.1313,99.7464
406,44.4557,39.4962,34.3386,44.3524,33.2727,0.0113943,33.8976,68.9938,46.2135,63.7422,90.3052,99.1112,99.7567
407,45.711,40.8611,36.2694,45.6604,35.1497,0.0140251,34.5696,69.7813,46.531,64.9282,90.6076,99.1857,99.7444
408,45.0341,39.8694,35.2737,44.9372,34.0646,0.0126978,33.9504,69.1302,45.0434,63.1076,90.6121,99.0652,99.743
409,46.9126,41.2834,36.158,46.889,35.0535,0.0116939,34.6674,68.6211,46.0516,64.9924,90.0842,99.0538,99.7216
410,45.7038,41.0681,35.6839,45.7402,34.6906,0.0122577,34.4758,68.6738,47.1681,65.8271,90.0597,99.1035,99.727
411,46.2155,41.3029,36.1042,46.1856,35.1797,0.0130008,34.4123,68.5959,45.9435,64.5464,90.1838,99.0877,99.7425
412,46.1228,41.2753,35.767,46.2676,34.7955,0.0132434,34.2693,68.8825,46.4903,64.5185,90.4246,99.0963,99.744
413,49.0512,43.249,37.678,49.0761,36.5289,0.0141285,34.4136,68.3207,45.3327,62.6002,89.9765,99.0196,99.7201
414,46.1803,41.5883,35.7376,46.0259,34.7759,0.0116536,34.2715,68.9498,46.8635,64.2182,90.3661,99.0859,99.7594
415,47.8089,42.6244,37.2223,47.8131,36.0128,0.0134479,34.2827,68.9794,47.0479,64.408,90.1544,99.082,99.7478
416,45.8458,40.9533,35.4096,45.7809,34.3372,0.0136373,34.0492,68.7091,46.2357,63.6949,90.2091,99.1016,99.7312
417,45.2474,41.0107,35.157,45.2278,34.1916,0.0109585,35.0792,69.5312,47.3783,66.034,90.3289,99.1744,99.7415
418,47.9437,42.5613,37.2357,47.8397,36.045,0.0127503,35.0223,69.0215,46.9987,65.2745,90.1586,99.0829,99.717
419,47.7124,42.6131,37.3949,47.6341,36.4755,0.0128133,34.741,69.2536,46.6131,64.6305,90.3329,99.142,99.7343
420,46.5325,41.5315,36.205,46.5082,35.1298,0.0130961,34.0747,68.5893,44.7894,64.1742,90.3072,99.1074,99.736
421,48.122,43.0109,38.1927,48.2123,37.1311,0.0136827,34.9414,69.1806,46.3102,65.6055,90.5407,99.1397,99.7468
422,47.1226,42.1286,36.8877,47.1415,35.6356,0.0113728,34.3924,69.363,45.9855,63.7867,90.4237,99.1007,99.7474
423,45.8714,41.0967,35.9039,45.7243,34.7724,0.0104323,34.7662,69.5484,47.3655,64.5747,90.2347,99.1416,99.7434
424,48.14,42.4898,37.7332,48.0359,36.6427,0.0117563,34.4994,68.7395,46.778,64.2351,89.961,99.0704,99.7296
425,47.6557,42.4456,36.8669,47.6442,35.7955,0.00935399,34.4771,68.9559,47.0253,65.2293,90.2847,99.1188,99.7346
426,47.3458,42.3149,36.5277,47.3593,35.6745,0.0122098,35.126,69.3893,47.0791,64.9623,90.2714,99.0946,99.7359
427,47.8155,42.5488,37.5789,47.5622,36.374,0.0149241,35.0042,69.4945,46.1787,63.6969,90.6483,99.1013,99.7382
428,46.6155,41.8589,36.903,46.593,35.8105,0.00924723,33.6919,68.1933,44.8604,63.4289,90.0834,99.0728,99.7484
429,47.8757,43.1685,37.4131,47.9269,36.5987,0.0142494,34.3039,68.8052,46.4938,64.1258,90.5366,99.1372,99.7391
430,47.1818,41.7695,36.8168,47.131,35.7451,0.0130181,33.9633,68.8183,45.9148,62.9832,90.586,99.09,99.7574
431,46.9412,41.9687,36.2609,46.9905,35.3095,0.0111771,34.2198,68.8294,46.7783,64.8811,90.2789,99.0959,99.7251
432,46.1528,41.3217,35.4401,46.1528,34.2096,0.00982819,34.8064,69.4136,48.3857,65.5522,90.0323,99.0916,99.7144
433,46.4064,41.3141,36.1046,46.3345,35.0164,0.0102188,34.4806,69.0749,46.1395,64.7828,90.1812,99.1147,99.7462
434,46.2804,41.0082,35.8298,46.3645,34.6299,0.013773,33.9903,68.7533,46.2321,63.0913,90.2813,99.0768,99.7354
435,48.1556,42.7727,37.015,48.2218,35.8833,0.0140776,34.4641,68.6455,46.9634,64.4123,89.902,99.0861,99.718
436,45.2972,41.0296,35.5038,45.4247,34.3754,0.010304,34.9777,68.9679,47.6857,66.3414,90.1415,99.131,99.7266
437,47.3903,42.8215,37.4763,47.2957,36.4722,0.0135211,35.3489,69.2924,45.9209,65.4923,90.5489,99.1549,99.7486
438,45.997,40.7452,35.7804,45.8919,34.5134,0.0121651,34.3657,69.1269,46.1041,63.7872,90.2924,99.1229,99.7357
439,46.1308,41.4889,36.3114,46.089,35.4072,0.0114737,34.5774,69.6404,45.8701,65.1526,91.0464,99.1494,99.7612
440,44.7874,40.4667,35.1013,44.7669,34.0847,0.0111181,34.0479,68.7603,45.4065,63.7693,90.1686,99.0974,99.7437
441,47.7853,42.3912,37.1304,47.6961,36.0799,0.0099145,34.4346,68.8267,46.6768,63.9416,90.2224,99.0872,99.7502
442,48.4543,43.5,37.7684,48.3302,36.9778,0.0124123,34.9819,69.5149,46.8727,64.8439,90.4786,99.0527,99.7329
443,47.358,42.6539,37.0716,47.3188,36.0747,0.0105218,34.7492,68.8947,46.1351,64.8414,90.3434,99.0872,99.735
444,48.1409,42.6962,37.7302,48.1534,36.5286,0.013391,34.8371,68.8845,45.4248,64.0093,90.2879,99.0388,99.7279
445,48.466,42.9617,37.7483,48.4332,36.6587,0.0153505,34.3556,68.1298,45.348,63.9659,90.0224,99.1126,99.7214
446,46.1627,40.9559,35.6373,46.1399,34.3851,0.0096885,34.2062,68.5894,47.175,64.1157,89.9263,99.0228,99.7115
447,45.0089,40.6776,35.6571,44.9453,34.5498,0.0125671,34.7937,69.0788,46.6562,65.3998,90.2423,99.1309,99.7432
448,48.1495,42.7733,37.6282,48.1514,36.4362,0.0163919,35.1933,69.2148,46.4172,65.6281,90.3432,99.1151,99.7305
449,45.417,40.9669,35.8807,45.3456,35.064,0.00876839,34.6345,69.296,46.6588,65.3624,90.575,99.1285,99.7482
450,45.4281,40.1696,35.0256,45.3726,33.9366,0.0102069,34.4371,68.8284,45.9265,65.0373,90.0902,99.0491,99.7188
451,48.4933,42.9315,37.4655,48.5129,36.4477,0.0149298,34.31,68.4226,46.3033,64.612,90.0883,99.0867,99.7212
452,48.2404,43.4134,38.2936,48.3746,37.1684,0.0127239,34.9733,68.8969,47.36,65.0771,90.0844,99.1324,99.7376
453,47.3049,42.1104,37.0804,47.0663,35.9383,0.0132797,35.0124,68.9576,46.3252,65.3612,90.4403,99.0835,99.7393
454,46.4091,40.9084,36.0538,46.5056,34.6244,0.0096298,34.8532,69.1472,46.7091,64.8316,89.9293,99.0456,99.7197
455,48.026,42.8641,37.4517,47.9393,36.3806,0.0110813,35.0391,69.0971,46.0267,64.4638,90.2575,99.0949,99.7334
456,46.1458,41.5313,36.024,46.1635,34.8888,0.0113095,34.3498,68.7778,46.4629,64.482,90.2492,99.1251,99.7526
457,45.3313,40.6092,35.7565,45.1978,34.5335,0.0139353,34.9188,69.4304,46.2692,64.7225,90.4499,99.092,99.7605
458,48.4379,42.8542,37.7909,48.4494,36.4277,0.0123484,35.0027,68.7898,46.3257,65.1621,90.0528,99.0404,99.716
459,46.2817,41.3153,35.4942,46.2611,34.3495,0.0114067,34.6777,69.2611,46.6216,64.6446,90.5602,99.0653,99.7297
460,46.9066,41.8759,36.0725,46.8745,34.802,0.0109735,34.724,69.2857,47.5029,64.3825,90.2869,99.06,99.7377
461,46.6753,41.5609,36.731,46.7862,35.7469,0.0115155,34.2889,69.0474,45.6937,64.5391,90.3803,99.153,99.7475
462,48.3815,43.2006,37.8467,48.2735,36.7703,0.011703,34.7195,68.8926,46.7933,65.1155,90.4622,99.0932,99.7322
463,46.435,41.2433,35.7468,46.356,34.7192,0.0150802,34.8997,69.326,46.8726,65.1177,90.4967,99.137,99.7387
464,45.997,40.985,35.9942,46.0352,34.9111,0.0114459,34.97,69.238,46.9429,65.4597,90.3699,99.1129,99.7376
465,47.5074,42.6463,37.2399,47.5513,36.1837,0.0136554,34.4338,69.0105,45.7293,63.5805,90.3998,99.171,99.7461
466,49.4569,43.8589,38.4308,49.548,37.1968,0.0161286,35.3712,69.3972,47.0175,65.6545,90.2272,99.0437,99.7293
467,46.5094,41.3995,36.6566,46.5208,35.6048,0.0129321,35.2054,69.5877,47.2713,66.1139,90.6337,99.143,99.7338
468,47.0703,42.1972,36.9056,47.2173,35.6816,0.012389,35.0865,69.231,46.9439,65.2702,90.1986,99.0589,99.7559
469,44.54,40.0158,34.7692,44.5275,33.7291,0.00999835,34.4894,69.1935,47.7384,65.6698,90.1116,99.0999,99.7445
470,45.693,40.5853,35.4506,45.6246,34.1737,0.015403,34.411,69.0396,46.6169,64.5392,90.0957,99.0828,99.731
471,46.2497,40.981,35.9285,46.2061,34.791,0.0128924,33.7879,69.057,46.3831,63.588,90.4061,99.1308,99.7514
472,45.6222,40.6733,35.8273,45.6597,34.7082,0.0130601,34.1409,68.9879,46.6594,63.1312,90.1838,99.0856,99.7314
473,47.0535,42.0797,36.557,46.9347,35.5854,0.0147719,35.2134,69.4222,46.9009,65.7984,90.4218,99.0619,99.7296
474,48.5629,43.2295,37.8576,48.6622,36.6513,0.0146379,34.3939,68.6659,46.2091,64.0171,90.2277,99.106,99.7336
475,46.1101,41.1159,35.6935,46.0844,34.4474,0.0144028,34.5891,69.1435,46.5163,64.8926,90.3925,99.0406,99.7504
476,46.6323,41.3912,36.2819,46.6018,34.786,0.0113849,33.9435,68.7662,45.9451,63.5293,90.259,99.0843,99.7388
477,45.6474,40.7599,35.8496,45.5762,34.5751,0.0108424,34.2502,68.8883,46.4135,63.8906,90.3511,99.0682,99.7596
478,46.7761,41.4182,36.3625,46.8671,35.2944,0.015289,34.4324,68.9809,45.9169,64.1993,90.3677,99.082,99.7349
479,46.2838,41.4905,36.1586,46.3364,34.9917,0.0131435,34.3752,68.9787,46.0601,63.971,90.397,99.0982,99.7458
480,47.0322,42.1961,37.3535,46.9664,36.2214,0.0145955,35.3497,70.0078,47.572,65.1555,90.8639,99.1564,99.755
481,45.7827,40.8511,35.3262,45.8505,34.0965,0.0100658,33.7891,68.6577,45.805,63.5881,90.1837,99.0404,99.7448
482,46.2243,41.0516,35.9309,46.2391,34.6463,0.011827,34.6544,69.2883,46.9307,64.614,90.2403,99.056,99.7381
483,46.7127,41.4313,36.541,46.5057,35.0219,0.0129227,34.3709,68.9735,45.9881,63.7011,90.4292,99.0566,99.7507
484,49.2274,43.6927,38.5665,49.1801,37.2447,0.0137892,34.9446,68.8004,46.7182,64.9236,90.1197,99.0687,99.726
485,49.9237,43.7725,38.419,49.8096,36.9302,0.0150339,35.0787,68.9527,47.0564,65.3931,90.1468,99.0318,99.7225
486,47.17,41.9219,36.4076,46.9234,35.2987,0.0131023,34.5912,68.7222,46.928,65.1169,90.1163,99.1215,99.7268
487,46.9884,41.5296,36.5377,46.9349,35.1857,0.0117785,34.9024,68.9049,47.7857,66.18,90.1217,99.0616,99.7231
488,47.079,41.6431,36.3479,47.1365,35.0558,0.014005,34.9472,69.1662,46.0278,63.8706,90.1194,99.0537,99.7365
489,46.779,42.1943,37.2893,46.6647,36.2784,0.0120378,34.8639,69.3446,45.8418,64.5712,90.6786,99.1801,99.7549
490,47.0409,41.9922,36.5053,47.0863,34.9294,0.0113991,34.8169,69.1005,47.484,65.4367,89.9475,99.083,99.7348
491,45.2242,40.7459,35.5607,45.1816,34.3984,0.0115459,34.1661,68.8025,46.4522,64.2321,90.2794,99.1171,99.7616
492,48.4151,43.1283,37.4119,48.3508,36.0933,0.0151459,34.8195,69.1512,46.4653,64.7707,90.3218,99.0786,99.7325
493,45.4904,41.0277,35.7004,45.6529,34.4954,0.010946,34.6616,69.0971,47.3181,65.6585,90.1918,99.0728,99.7531
494,45.4854,40.6345,35.5986,45.5467,34.5516,0.00974487,34.065,68.9811,45.7284,64.4308,90.233,99.1749,99.734
495,46.3434,40.9136,36.1523,46.3872,34.7805,0.0109554,34.3999,68.8769,46.1402,64.5482,90.2895,99.0233,99.7265
496,45.853,40.5585,35.2085,45.8289,33.7554,0.0116292,34.158,69.2445,46.0004,63.1774,90.6463,99.0697,99.7425
497,49.4247,43.6289,38.3509,49.3846,36.9829,0.0123863,34.4389,68.6336,45.8458,64.1892,90.2174,99.1031,99.7323
498,46.4295,41.0273,36.2503,46.3843,34.9991,0.0108636,33.9276,68.8294,45.9513,63.3166,90.1489,99.0757,99.7437
499,44.548,39.7457,34.8633,44.5168,33.524,0.0115039,33.9908,69.0244,46.4745,63.8531,90.2449,99.0877,99.7481
500,45.3085,40.5806,35.2162,45.2153,34.1763,0.0104235,34.4522,68.9827,46.3413,65.3318,90.449,99.0858,99.765
501,45.644,41.1103,35.9442,45.671,34.6044,0.0119606,34.413,69.1898,47.444,64.8376,90.16,99.1564,99.7367
502,45.6029,40.9567,36.0464,45.5953,34.7573,0.0133281,34.3691,69.3078,46.3966,64.3762,90.592,99.105,99.7591
503,48.8314,42.9886,37.9168,48.7741,36.5745,0.0149671,34.9939,69.0071,46.4587,64.5392,90.1401,99.0026,99.7286
504,47.2712,41.7373,36.5832,47.0477,35.1863,0.013876,34.3004,68.7172,46.7706,64.6305,89.8085,99.0679,99.7136
505,47.7004,42.3714,36.98,47.6178,35.5992,0.0141199,34.626,69.1583,46.3489,64.3109,90.5587,99.0726,99.7501
506,45.1731,39.9317,35.2966,45.1727,34.1613,0.0099662,34.6862,69.3234,47.3508,65.3467,90.3891,99.0721,99.7515
507,47.8748,42.5718,37.2573,47.8543,35.827,0.0105731,34.7325,68.4476,45.7267,65.5197,90.0089,99.0506,99.7313
508,46.4729,41.7012,36.882,46.4183,35.8063,0.0147829,35.0247,69.6032,46.8377,65.4284,90.7127,99.1265,99.7588
509,46.8841,41.8542,36.9357,46.8261,35.6854,0.0127863,34.9464,68.7384,46.6034,65.3157,89.833,99.1018,99.7159
510,45.919,41.0636,35.9197,46.017,34.778,0.0152712,35.0887,69.5796,47.1764,65.2811,90.5296,99.1143,99.7561
511,47.9748,42.6832,36.9945,47.939,35.6201,0.0135488,35.1087,70.0066,47.6269,65.191,90.511,99.0539,99.7458
512,46.6135,41.5773,37.065,46.6333,35.8309,0.0126856,34.7841,69.2535,46.9167,65.1391,90.504,99.101,99.7429
513,47.6194,42.0754,37.0742,47.5944,35.7467,0.0149958,34.4725,68.6597,45.7244,63.9787,90.1693,99.058,99.7347
514,47.0374,41.9271,36.8886,47.0411,35.4824,0.0129126,34.4204,68.7936,47.0727,64.1369,89.928,99.0587,99.7349
515,46.7468,41.7566,36.5619,46.8591,35.2054,0.0130394,34.5175,68.6317,46.3391,64.7681,90.2517,99.0788,99.7344
516,47.6712,42.3653,37.18,47.7484,35.7864,0.0103306,34.4441,68.8612,46.5885,64.8459,90.4255,99.0881,99.7424
517,47.573,42.4472,37.5034,47.4986,36.2349,0.0153635,35.0405,69.5413,46.2188,65.1302,90.5679,99.1219,99.7594
518,47.4683,42.0391,36.9272,47.386,35.6677,0.0101813,35.1944,69.4461,46.8466,64.8262,90.3301,99.0466,99.7364
519,45.7801,40.8711,35.9951,45.688,34.5758,0.0104782,34.3031,69.0043,46.5294,64.3811,90.3761,99.0372,99.7528
520,47.0909,41.9211,37.3185,47.1114,35.4824,0.0142069,34.2614,68.8772,45.7428,63.552,90.3781,99.0714,99.7462
521,46.6204,41.6066,36.4029,46.6519,34.6217,0.0101784,34.0392,68.5031,46.5057,64.0125,89.9959,99.0466,99.7416
522,47.5116,41.9615,37.0322,47.5168,35.7325,0.0148386,35.304,69.5976,47.7719,66.2417,90.1498,99.0654,99.7285
523,45.8566,40.769,35.7049,45.8393,34.301,0.0105655,34.6837,69.3323,46.7029,64.1558,90.3303,99.077,99.7521
524,47.6216,42.5118,37.3175,47.5674,36.0248,0.0134894,34.8658,69.342,46.4957,65.1477,90.6224,99.1106,99.7491
525,49.0252,43.5686,38.505,49.108,37.4482,0.0120893,34.9052,68.9331,45.853,64.5383,90.5555,99.0846,99.7409
526,45.0612,40.6525,35.5637,45.0775,34.4935,0.0140814,35.1217,69.7349,48.2749,66.3958,90.1829,99.1276,99.7423
527,45.4684,40.5119,35.9793,45.424,34.6924,0.00985718,34.4296,68.983,46.8619,65.0383,90.2678,99.1252,99.7389
528,45.4513,40.6545,36.1465,45.2661,34.8351,0.0102876,34.3133,69.362,45.3052,64.0004,90.6403,99.1147,99.7674
529,46.1216,41.0141,36.3685,46.0789,34.8375,0.0138152,34.2678,69.1256,45.8928,64.1447,90.504,99.1235,99.7404
530,45.6717,40.6624,36.0081,45.5328,34.5495,0.0098787,34.4822,69.5209,46.5377,63.7917,90.4878,99.1694,99.7543
531,48.3328,43.2611,38.1306,48.3389,36.7781,0.0123705,35.1938,69.0988,46.852,65.7781,90.4588,99.0974,99.7363
532,44.9602,40.5296,35.1787,44.9468,33.8402,0.0113396,34.5703,69.3298,47.4485,64.9848,90.2534,99.1159,99.7474
533,46.2678,41.3395,36.0798,46.1235,34.8964,0.0113685,34.5086,69.0069,46.5925,65.0505,90.4089,99.1248,99.7307
534,46.8054,41.8552,36.7106,46.832,35.4983,0.0104121,34.7684,69.4047,47.4119,65.2503,90.3274,99.1515,99.7465
535,45.6779,41.0006,35.8364,45.6012,34.3765,0.010841,34.2202,68.7712,45.6307,63.4704,90.3494,99.1013,99.7572
536,48.3238,43.1435,38.0722,48.2667,36.6607,0.0174459,35.3778,69.4696,46.8935,66.149,90.6984,99.0894,99.7453
537,46.8713,41.9345,36.9093,46.8041,35.6732,0.00978095,34.2731,68.1493,45.9773,64.4617,90.0911,99.0477,99.7363
538,44.5797,39.7704,35.2204,44.6911,33.7439,0.0161454,34.0297,69.2293,46.2406,64.6311,90.4397,99.0674,99.7429
539,47.2751,42.001,37.0886,47.1786,35.5296,0.0142644,34.7731,68.8251,46.8354,65.1039,90.3218,99.0969,99.7338
540,49.5246,43.9305,39.0569,49.5724,37.6935,0.0133321,35.1659,68.599,46.3139,65.764,90.0211,99.0425,99.7086
541,46.3966,41.291,36.3995,46.5472,35.0707,0.00986879,33.7783,68.6179,46.0169,63.7813,90.3217,99.1155,99.7411
542,45.9242,40.975,36.0083,45.9454,34.6291,0.0127233,35.0364,69.1553,46.4212,65.6576,90.1833,99.1032,99.7455
543,46.3949,41.6872,36.659,46.3982,35.1826,0.00900363,34.8135,69.2229,47.1813,65.4474,90.3293,99.1304,99.7439
544,45.5026,40.0879,35.3115,45.4697,33.811,0.0106922,34.0603,69.1438,46.5823,63.5787,90.2328,99.0863,99.7281
545,44.6311,39.8016,35.131,44.7019,33.3614,0.0133251,34.1201,69.3981,46.6982,63.7113,90.6714,99.1444,99.7737
546,48.2629,42.8712,37.9596,48.2033,36.2962,0.0124085,34.8708,68.797,46.1041,64.5952,90.1428,99.1296,99.7217
547,46.2077,41.5661,36.7884,46.1211,35.5227,0.0113917,34.3469,69.198,45.8297,63.868,90.3931,99.1535,99.751
548,46.6249,41.3829,37.0409,46.6556,35.2934,0.0137909,33.867,68.4713,45.7548,63.4197,90.3067,99.0915,99.7439
549,47.9991,42.543,37.2314,47.9942,35.4874,0.0102837,34.5693,68.6578,47.1425,64.7566,90.1106,98.981,99.7289
550,47.7419,42.8329,37.7832,47.6821,36.4948,0.0158716,35.2982,69.3758,47.1152,66.0309,90.4269,99.094,99.7278
551,47.1748,42.0076,36.6456,47.1596,35.0872,0.0117934,34.8764,68.7271,46.7734,65.3633,89.8577,99.0443,99.721
552,46.1563,40.7025,36.0886,46.1802,34.5701,0.0121633,34.6584,69.6275,46.6516,64.0857,90.5856,99.1165,99.7475
553,47.4803,42.2566,37.2873,47.3377,35.8364,0.0156748,35.2153,69.9154,46.9269,65.354,90.56,99.08,99.7554
554,46.905,41.671,36.934,46.8883,35.4704,0.01442,33.4306,68.0619,45.2077,63.5751,90.0771,99.1153,99.7307
555,50.1114,44.3938,39.4856,50.1626,37.8951,0.0136653,34.9817,68.5347,46.5235,65.7007,90.0716,99.1009,99.7165
556,45.9983,41.26,36.5779,45.8594,35.1677,0.0103718,34.846,69.5394,46.6633,65.4336,90.7934,99.1239,99.7583
557,48.5732,43.1765,38.1145,48.4763,36.4266,0.0146711,35.6188,69.5066,47.3801,65.5863,90.4112,99.0868,99.7416
558,46.8314,41.5104,36.5712,46.8946,35.1981,0.0121888,34.2652,68.6869,46.8842,64.263,89.922,99.11,99.7184
559,46.3744,41.2567,36.3987,46.3479,34.8931,0.0154954,34.7015,69.4638,46.0382,64.489,90.6648,99.0921,99.7497
560,47.9111,42.0245,36.9735,47.9263,35.4185,0.0115169,34.5754,69.1684,46.3857,63.955,90.1833,99.0471,99.7358
561,48.3588,43.0602,37.5866,48.2798,36.0759,0.011785,34.9999,68.526,46.6869,64.848,89.6835,99.0574,99.7127
562,46.3083,41.7023,36.874,46.3238,35.4857,0.0138937,34.5851,69.615,47.4436,64.7667,90.6114,99.1445,99.7604
563,45.8464,40.4621,35.9234,45.7371,34.2968,0.0115169,34.687,69.2822,46.1701,64.2945,90.433,99.0548,99.7458
564,48.8948,43.2483,38.2131,48.831,36.7683,0.0135888,35.6824,69.4485,47.8506,66.5715,90.0279,99.07,99.7202
565,46.1258,41.2568,36.2786,46.0485,34.8404,0.0169818,34.5028,69.1307,46.5263,64.43,90.4094,99.1031,99.7339
566,45.5563,40.9418,35.9545,45.5069,34.5127,0.0116822,34.3362,69.0692,46.0623,64.6806,90.3845,99.1468,99.7438
567,48.6252,42.9964,38.2231,48.7374,36.5314,0.0109911,34.385,68.5485,46.5634,64.3899,90.1187,99.0601,99.7248
568,45.3974,40.5344,35.62,45.3263,33.9786,0.00759609,34.1297,69.2848,46.0156,64.1218,90.6127,99.1018,99.7514
569,46.1583,40.85,36.0429,46.1992,34.6386,0.00913453,34.8273,69.4574,47.1113,65.3162,90.1569,99.1742,99.7394
570,46.9068,42.1269,37.4568,46.9446,35.7327,0.0121112,34.5719,68.861,46.8376,65.3039,90.4209,99.0627,99.7545
571,45.7373,40.8578,36.2634,45.6099,34.7717,0.0113783,34.8999,69.331,47.2827,65.1462,90.4884,99.08,99.7572
572,48.8626,43.1123,38.2348,48.9307,36.4513,0.0132553,35.1358,68.7274,46.8651,65.0036,89.8275,99.0173,99.718
573,46.5552,41.2116,36.4589,46.5273,34.864,0.0124188,34.3597,68.9501,46.0292,63.8494,90.2244,99.0126,99.7357
574,46.7043,41.0996,36.5764,46.6752,34.7753,0.0153824,34.1204,69.053,45.4362,63.0449,90.2772,99.1273,99.7515
575,46.7135,41.5002,36.6879,46.6785,35.6134,0.0111286,35.0642,69.3546,47.5435,65.789,90.5839,99.1274,99.7491
576,47.1662,42.1732,37.0408,46.9994,35.4784,0.0133502,35.3458,69.4964,46.4765,65.0162,90.6391,99.1255,99.7118
577,45.8947,40.4867,35.9471,45.8103,34.1667,0.0100414,34.8073,68.8174,47.0181,65.8448,90.2707,99.0553,99.7279
578,47.3405,41.8438,36.4735,47.3423,34.9045,0.00928788,34.6691,68.8037,46.4167,65.3979,90.2272,99.0189,99.7358
579,44.5062,39.7047,34.8335,44.4541,33.3961,0.0115616,34.4392,69.3895,47.2815,64.9124,90.1707,99.1121,99.7508
580,45.2214,40.4,35.8763,45.2804,34.3263,0.012636,34.0961,68.7227,45.9435,63.9946,90.112,99.1459,99.734
581,46.6761,41.27,36.6023,46.5583,35.1314,0.0105311,34.7394,69.4309,46.6217,64.9066,90.3359,99.0827,99.7387
582,45.9186,40.856,36.3401,45.8895,34.7973,0.0127715,34.5609,68.6883,46.7801,65.2617,90.1871,99.0614,99.7284
583,47.1896,41.9805,37.2201,47.2051,35.4921,0.0102272,34.4246,69.2748,46.5634,63.9824,90.5397,99.0693,99.7528
584,48.0096,42.7808,38.1044,48.1383,36.4663,0.0127621,34.1764,68.8619,45.0629,63.4569,90.3364,99.0561,99.7315
585,47.4124,42.2736,37.1609,47.3559,35.6321,0.0114324,34.6666,68.7315,46.1647,65.0945,90.2847,99.0576,99.7402
586,44.4666,39.6425,35.3227,44.5351,33.7539,0.0122346,34.2254,69.3878,45.6417,64.0483,90.6566,99.1209,99.7603
587,48.7639,43.3102,38.4304,48.8479,36.6808,0.0130654,35.0976,68.7977,45.8412,65.2648,90.2334,99.0435,99.7198
588,45.7535,40.9423,36.1047,45.7056,34.3902,0.012886,33.8007,68.8732,46.3841,63.7372,90.1663,99.1454,99.7449
589,44.5354,39.9239,35.2079,44.6242,33.6197,0.0116011,34.7962,69.6038,47.2226,65.6172,90.4059,99.1171,99.7434
590,46.9083,41.8245,37.0137,46.9965,35.5123,0.0155474,35.2977,69.508,47.1557,65.5752,90.2031,99.1102,99.7348
591,45.5205,40.9615,36.3617,45.667,34.826,0.0101889,34.2909,68.9989,45.7334,64.3568,90.3193,99.1058,99.7595
592,45.4691,40.8193,35.6653,45.4364,34.1759,0.013551,34.5879,69.0535,46.6034,64.6937,90.3948,99.0971,99.7446
593,49.3593,44.3094,39.6179,49.3399,38.0174,0.0137655,34.7584,69.0549,46.7168,63.5256,90.6029,99.0919,99.752
594,44.5145,39.4581,35.2931,44.3955,33.6972,0.0120232,34.2469,69.3137,46.3147,64.0832,90.5196,99.1065,99.7414
595,46.6614,41.8307,36.6402,46.5722,35.0865,0.0147101,35.0229,69.1279,48.026,66.1462,90.0844,99.0995,99.7312
596,47.9375,42.8192,37.7192,48.0719,36.0736,0.0125307,35.1347,69.5447,46.7933,64.7889,90.351,99.1311,99.7388
597,44.1074,39.5947,35.2141,44.1177,33.4047,0.00938504,34.0034,69.2882,45.878,63.7675,90.527,99.1178,99.7617
598,45.7141,41.1067,36.3537,45.5983,34.9638,0.0140079,34.7236,69.4676,46.3931,64.8582,90.5828,99.1498,99.7615
599,48.5095,43.1198,38.0773,48.5053,36.3717,0.0102517,34.9554,69.0312,46.7888,64.9889,90.3128,99.095,99.7216
600,47.064,42.0657,37.6589,47.1457,36.0599,0.0116337,34.9209,69.4857,45.8366,63.9182,90.7661,99.1387,99.7779
601,45.5881,40.6287,35.7544,45.5671,34.2282,0.0103596,34.1327,69.0601,45.4689,63.7225,90.255,99.0567,99.7402
602,44.9469,40.2776,35.5805,45.1359,34.0074,0.01107,33.7075,68.7176,45.9776,63.8616,90.1936,99.117,99.7448
603,45.7809,41.0494,35.9608,45.7419,34.3961,0.0134504,35.0788,69.5379,46.8754,65.1737,90.2964,99.0619,99.7434
604,45.849,40.7849,36.0526,45.6727,34.4963,0.0106508,34.664,69.3942,46.9717,64.8323,90.2764,99.172,99.7417
605,47.69,42.1725,37.4048,47.6269,35.8252,0.0111196,34.2907,68.9947,47.281,64.3134,90.219,99.0889,99.7411
606,45.5448,40.6375,36.2658,45.5666,34.5988,0.0110748,34.2543,68.9121,47.1573,64.5964,90.2991,99.0763,99.751
607,48.6559,42.7197,37.8765,48.5335,36.0753,0.0142512,34.2025,68.3344,45.5404,63.5318,89.9421,98.9785,99.7237
608,46.3158,41.0975,35.9977,46.3158,34.2377,0.0123239,34.6982,69.5848,46.5831,63.8589,90.3835,99.129,99.7499
609,46.8755,41.8029,37.4776,46.8876,35.8444,0.0122731,35.0413,68.9651,46.1536,65.9812,90.3538,99.0937,99.7186
610,47.2159,41.9857,37.5623,47.1894,35.9649,0.010407,34.3608,68.4211,45.5638,64.878,90.2362,99.0725,99.7394
611,47.3571,42.1906,37.0555,47.3726,35.4009,0.0131196,34.4278,68.8243,47.3213,64.9996,90.0098,99.1203,99.7338
612,47.1366,42.413,37.8533,47.0945,36.1939,0.0122459,34.5349,69.396,46.9905,65.0619,90.3906,99.1354,99.7444
613,48.5789,43.1546,38.489,48.6191,36.8324,0.0140041,34.7639,68.9549,46.4205,64.3053,90.2328,99.0841,99.7511
614,47.5521,42.2676,37.776,47.4679,35.8972,0.0135677,34.6877,68.7602,46.1014,64.5471,90.0785,99.114,99.7332
615,47.5504,41.8598,37.2088,47.5301,35.3171,0.0149664,34.595,68.8589,46.9693,65.6476,90.063,99.0697,99.7255
616,49.1163,43.5462,38.81,49.0532,37.2328,0.0120733,35.4254,69.0854,47.0012,65.7944,90.1858,99.0993,99.7171
617,48.5245,43.0271,38.287,48.4667,36.4085,0.0139103,35.3204,69.1846,46.5241,64.7585,90.2226,99.1025,99.7337
618,46.1257,40.7172,36.3493,45.9276,34.59,0.0090602,33.7847,68.7185,46.1398,63.437,90.2184,99.0856,99.7404
619,46.1273,41.1074,36.4701,46.0442,34.9657,0.0127086,34.8657,69.0767,47.0509,65.8148,90.0879,99.14,99.7275
620,47.1863,41.8109,36.803,47.2649,34.857,0.0103105,34.6167,69.2056,46.8207,64.3088,90.1699,99.0869,99.7243
621,46.786,42.0407,37.5165,46.9293,35.7473,0.0136304,34.5902,69.0794,46.0446,64.0579,90.4706,99.1726,99.7348
622,48.1962,42.6262,37.4011,48.0941,35.6277,0.0146834,34.7364,69.0568,47.1592,63.874,90.0481,99.0532,99.7247
623,45.5096,40.7276,36.1774,45.5791,34.6394,0.0114066,34.7939,69.0682,46.4634,65.1607,90.304,99.0844,99.7443
624,47.0063,41.915,37.2893,46.8917,35.6949,0.0117441,34.6136,69.0548,46.2077,64.5959,90.5366,99.1168,99.7389
625,48.2521,43.0283,37.8991,48.253,36.1642,0.0153629,34.7751,69.0031,46.6586,64.87,90.1635,99.1176,99.7239
626,46.853,41.6787,36.4009,46.878,34.7128,0.0110589,33.7599,68.4388,45.3758,63.4233,90.1811,99.0526,99.7348
627,47.048,41.4357,36.5904,47.0026,34.7785,0.0128149,33.7928,68.1929,45.4327,63.444,90.0185,99.0528,99.7407
628,44.3926,39.6916,35.3997,44.4665,33.7176,0.0108421,34.4972,69.511,46.5801,64.3266,90.5862,99.0648,99.7613
629,45.6225,40.5688,36.0131,45.6085,34.1752,0.0115086,35.1867,69.5398,47.7039,65.5669,90.3108,99.0618,99.7495
630,46.1467,40.8238,35.9982,46.2156,34.2893,0.0117038,34.1995,68.7643,46.1401,64.8323,90.0403,99.1309,99.7215
631,47.0969,41.8734,37.3245,47.1308,35.6995,0.0122977,35.2713,69.6709,46.5452,65.4754,90.6171,99.0943,99.7668
632,45.7481,40.7604,36.0685,45.6939,34.4015,0.0125995,34.9595,69.5769,47.3843,64.929,90.2128,99.1234,99.7414
633,46.376,41.3112,36.6997,46.3372,34.7493,0.0127748,34.7159,68.9836,46.6243,64.8061,90.1113,99.0891,99.7398
634,44.6571,39.828,35.0003,44.6218,33.4302,0.0122069,33.6902,68.8186,45.5544,64.2501,90.5267,99.0909,99.7479
635,45.8394,40.5385,35.9926,45.8597,34.0859,0.0110434,34.2943,69.2106,47.781,64.9721,89.9598,99.1014,99.7176
636,49.4135,43.5674,38.7574,49.4523,36.9704,0.0172336,35.5361,69.3353,46.8466,64.3947,90.0452,99.0917,99.7298
637,44.5745,39.3594,34.9957,44.5881,33.2055,0.0105936,33.4756,68.7275,45.4559,62.2736,90.3792,99.081,99.7466
638,48.4324,42.6177,37.6386,48.5188,35.5452,0.010885,34.6501,68.7537,46.8787,64.4939,89.6983,99.059,99.7107
639,44.6149,39.5996,35.2928,44.6282,33.5928,0.0120751,34.0187,69.2692,46.4584,63.839,90.3063,99.1191,99.7345
640,45.9213,41.0163,36.3747,45.9362,34.7244,0.012264,34.6619,69.4822,47.508,65.0967,90.6239,99.1642,99.7502
641,45.3963,40.2809,35.5686,45.3508,33.9466,0.0129076,34.1092,68.8089,46.4839,64.4304,90.0967,99.0697,99.7379
642,47.7105,42.7043,37.6039,47.7099,35.7776,0.0140339,34.9318,69.3644,45.8388,64.4406,90.4809,99.1333,99.7542
643,45.8052,41.1255,36.3322,45.7337,34.6066,0.0106676,34.8965,69.3829,47.4491,66.1784,90.3741,99.1167,99.735
644,46.9069,41.8892,37.2897,46.9052,35.328,0.0117995,34.5016,68.4635,46.8269,65.5344,89.7538,99.1082,99.7217
645,49.3197,43.4298,38.6798,49.3188,36.8445,0.0128616,35.5337,69.2939,46.272,64.7938,90.2939,99.0361,99.7389
646,47.6933,42.5599,38.1935,47.7037,36.5206,0.0117063,34.9868,69.1979,46.8768,65.6374,90.3932,99.0703,99.735
647,47.643,42.6273,37.9448,47.7114,36.289,0.0146663,35.0024,69.5355,47.3463,64.3572,90.3511,99.1247,99.7449
648,45.4524,40.6165,35.9828,45.4116,34.261,0.0107524,34.0723,68.5505,45.9706,64.3868,90.1833,99.0679,99.733
649,47.091,41.6507,36.9323,47.083,34.9538,0.0122874,34.9875,69.2131,47.3243,65.7558,90.0886,99.0302,99.7277
650,46.4397,41.4597,37.0691,46.4117,35.5152,0.0126353,34.8136,69.5552,46.8222,65.8252,90.4702,99.1147,99.7529
651,47.3726,41.8995,37.6626,47.5049,35.8446,0.0120856,34.941,68.8101,46.8117,65.3488,90.1101,99.0569,99.7054
652,47.6087,42.1768,37.5314,47.4462,35.7812,0.0123073,34.7476,69.1967,46.763,64.5175,90.2091,99.1181,99.7393
653,45.0772,40.2003,35.8526,44.998,34.1237,0.0101859,34.5621,69.4341,47.9112,65.8252,90.2935,99.1159,99.7493
654,47.0295,41.7126,37.0386,47.1153,35.4864,0.00964607,34.656,69.011,46.744,64.5995,90.2888,99.1038,99.7398
655,49.0135,43.3535,39.0385,48.9373,37.2412,0.0129801,34.7228,68.8599,46.2891,64.8544,90.2976,99.1206,99.7515
656,46.2399,41.4974,36.61,46.2443,34.765,0.0125834,34.6122,69.1991,45.8213,64.0085,90.3231,99.1062,99.7425
657,44.1157,39.5065,34.658,44.1394,32.975,0.0101057,34.2772,69.9634,47.3249,64.8739,90.7326,99.1265,99.7619
658,45.8444,40.6331,36.1274,45.8567,34.294,0.00973557,34.033,68.7289,45.5709,64.2366,90.1753,99.1128,99.7359
659,47.0015,41.6225,37.2724,46.9654,35.619,0.0118537,33.965,68.455,45.1718,64.1562,90.3606,99.0559,99.7401
660,46.6263,40.9668,36.5622,46.522,34.5043,0.0131103,34.1208,68.603,46.188,64.085,89.9059,99.0531,99.7168
661,47.2342,42.1796,37.0703,47.188,35.3937,0.0142328,34.8942,69.2394,47.0527,65.3848,90.2475,99.1036,99.7333
662,48.8442,43.1517,38.3521,48.8389,36.64,0.0145361,34.197,68.1867,45.7219,63.9142,89.9776,99.0315,99.7165
663,48.1994,42.805,38.1952,48.308,36.4447,0.0145617,34.8214,68.8755,45.8117,64.7686,90.4177,99.0694,99.7397
664,46.9762,42.0017,37.2153,47.0282,35.4623,0.0144603,34.7248,69.1057,46.1635,64.3219,90.4659,99.1144,99.7496
665,49.5887,44.1957,39.0683,49.5622,37.2841,0.0116538,34.6517,68.421,45.5706,65.0583,90.2524,99.0839,99.7425
666,47.0594,41.9672,37.3997,46.9984,35.3947,0.0103159,34.1545,68.5015,45.8795,64.2915,89.9959,99.0671,99.7432
667,46.284,41.5102,36.3493,46.265,34.5504,0.0116827,34.0328,69.187,45.3391,63.4402,90.5352,99.1578,99.7568
668,48.764,43.5785,38.5196,48.7834,36.8641,0.0149806,35.5233,69.6957,47.4549,64.8501,90.5399,99.0915,99.7559
669,47.0929,41.923,37.3638,47.0363,35.6352,0.0111076,34.4327,68.6468,45.8946,65.0459,90.1889,99.1232,99.7192
670,47.155,41.6952,37.5303,46.9894,35.627,0.010335,34.3358,68.8375,46.0167,63.9355,90.3635,99.0544,99.7387
671,47.4453,42.3161,37.444,47.4186,35.5371,0.0101859,34.1928,68.8524,46.0782,62.6823,90.3204,99.0859,99.7356
672,45.0745,40.5442,36.3705,45.0931,34.5685,0.0101657,34.7531,69.6855,47.8777,66.0766,90.5654,99.1448,99.7389
673,45.9758,41.4717,36.784,45.9295,34.7702,0.0108513,34.8197,69.6293,46.8018,64.8226,90.5314,99.1177,99.7575
674,46.4481,41.4574,37.2147,46.4743,35.279,0.0158768,35.3365,69.5522,47.0654,65.5706,90.1414,99.1216,99.744
675,47.7937,42.2528,37.4152,47.9267,35.5518,0.0107761,34.5004,68.6689,45.9129,64.1027,90.2659,99.0502,99.7392
676,47.3583,42.2543,37.433,47.2257,35.537,0.0113157,35.4446,69.7015,48.1456,66.2506,90.4676,99.0885,99.7402
677,47.1376,41.904,37.738,47.1833,35.916,0.0129187,34.9831,69.413,47.1702,65.291,90.4386,99.1028,99.7322
678,44.3205,39.0577,35.405,44.1897,33.324,0.00887789,33.918,68.9003,45.708,63.5149,90.2101,99.066,99.7494
679,48.0558,42.4252,37.8115,48.0741,35.8877,0.0133338,34.3134,68.5125,46.3684,64.4532,89.9247,99.0877,99.7114
680,47.3959,42.3583,37.1085,47.3693,35.3704,0.0130765,34.9348,69.0737,46.454,64.9255,90.2418,99.099,99.7302
681,46.5161,41.2088,36.8508,46.4816,35.2384,0.0162104,34.4893,69.2734,46.5753,64.1469,90.6001,99.0962,99.7495
682,46.2451,40.7798,36.6387,46.0886,34.805,0.0125263,34.8165,68.9431,46.2536,64.901,90.245,99.0881,99.7454
683,45.9904,41.2391,36.2648,45.9372,34.3375,0.0148299,34.1522,68.8954,46.2544,64.6248,90.3875,99.1096,99.7498
684,47.8856,42.2292,37.7962,47.8308,35.8971,0.0126899,34.5451,69.177,45.4335,63.7375,90.6544,99.0803,99.7462
685,47.216,42.0396,37.3121,47.2775,35.2968,0.0133674,34.338,68.3391,45.7974,65.2758,89.9331,99.0725,99.7003
686,47.1529,41.7952,37.6037,47.2191,35.6077,0.0123848,33.9639,68.7941,45.3669,63.2617,90.1536,99.0391,99.7495
687,47.3853,42.0027,37.5785,47.4023,35.4925,0.0122639,34.3664,68.6209,46.0198,64.6533,90.2055,99.1146,99.7497
688,48.5043,43.1368,38.354,48.5912,36.4861,0.0121319,34.7621,68.7393,46.2261,65.0572,89.9675,99.068,99.7238
689,45.5376,40.2735,35.4654,45.5863,33.7605,0.0117206,34.009,68.9351,46.5532,63.9096,90.3659,99.0383,99.7302
690,48.1198,42.6895,37.7543,48.154,36.0309,0.0101352,34.9731,68.6458,46.2316,64.9643,90.0763,98.9997,99.7266
691,46.399,41.5014,36.7356,46.2709,34.8644,0.0124691,34.6074,68.9175,46.0919,64.7021,90.0681,99.1371,99.7174
692,48.0579,42.761,37.968,48.0721,36.2118,0.0142231,35.021,69.2324,47.8303,65.5597,90.3252,99.0777,99.7368
693,45.573,40.5316,36.382,45.5753,34.4073,0.00999273,34.7451,69.418,47.238,65.1892,90.3946,99.0941,99.7272
694,46.4314,41.3068,36.7864,46.4487,34.7916,0.0126805,34.3099,68.5577,45.9574,64.0881,90.1707,99.0739,99.7411
695,42.9046,38.4694,34.105,42.8837,32.494,0.00920244,33.9532,69.5534,46.8015,64.8593,90.7813,99.1597,99.7467
696,46.0171,40.9602,36.7478,45.9722,35.0499,0.0133839,34.7178,69.6365,46.0482,64.3264,90.7489,99.1399,99.7605
697,49.0138,43.9076,38.7222,48.9149,37.2009,0.0130495,35.1899,69.1462,47.1123,65.0155,90.3006,99.1552,99.7269
698,46.83,41.6103,37.1348,46.8397,35.4045,0.0128555,34.484,69.1502,46.9162,64.6996,90.3072,99.1074,99.7465
699,46.4881,41.1821,36.9284,46.6033,34.9934,0.0100725,34.4795,69.0886,46.2063,64.8962,90.323,99.0992,99.7442
700,45.9368,40.9826,36.0138,45.8811,34.2478,0.0102637,34.0084,68.8485,46.3306,63.8122,90.2317,99.0811,99.729
701,49.1572,43.3657,38.6575,49.1004,36.6355,0.0120259,35.6462,69.5594,47.5169,65.5305,90.4456,98.9787,99.7382
702,48.2516,42.6764,37.5777,48.1559,35.7897,0.0144885,34.6596,69.4349,46.9825,64.6919,90.3166,99.1008,99.7418
703,47.2008,41.5344,37.141,47.2345,35.4054,0.0108776,34.2702,68.8084,45.6686,63.8262,90.0124,99.0713,99.7189
704,47.7508,41.8694,37.7369,47.8255,35.409,0.0120506,33.7602,68.0596,44.9204,63.244,90.0199,99.039,99.7323
705,46.0383,40.9982,36.5125,45.9922,34.8964,0.0115888,34.0415,68.7346,46.0778,63.6361,90.0224,99.1304,99.7363
706,48.0895,42.7021,37.8054,47.9794,35.9508,0.0115716,34.6171,69.1649,46.5201,65.0736,90.4735,99.1011,99.7402
707,48.0777,42.5953,37.9017,48.0462,35.8474,0.00949542,34.6846,69.0529,47.0491,64.8957,90.1594,99.0575,99.7441
708,46.226,41.5602,36.8849,46.1663,35.0577,0.0115217,34.6172,69.27,47.1637,64.7116,90.5382,99.1386,99.7518
709,47.4782,41.8894,37.562,47.3817,35.8266,0.0108819,34.5018,69.0316,46.2803,64.3829,90.4743,99.0383,99.7388
710,46.3812,41.1658,36.6065,46.4131,34.9485,0.0131491,34.2284,68.7594,46.623,64.2954,90.2473,99.0602,99.7294
711,46.4398,41.2934,36.762,46.5461,34.9026,0.0110203,34.4656,68.8368,46.461,65.5367,90.2891,99.0377,99.7201
712,44.9591,40.1462,35.8698,44.8888,34.2397,0.0134622,34.2082,69.1708,45.8532,64.0097,90.4931,99.0412,99.7648
713,47.5749,42.4738,38.0759,47.6256,36.0525,0.0121703,34.8835,69.4566,46.6692,64.6208,90.3795,99.1091,99.7568
714,48.3265,42.9306,38.2306,48.3974,36.3534,0.0123481,34.9247,69.0393,47.4395,64.505,90.0033,99.0524,99.735
715,46.0074,40.9014,36.631,45.9296,34.7122,0.0120838,34.5202,69.3859,46.364,64.9978,90.609,99.0927,99.7498
716,48.3885,42.8126,38.022,48.4642,36.3042,0.0141191,34.7504,69.0587,46.7741,64.5024,90.3688,99.0825,99.7322
717,46.1346,41.3309,36.6546,46.067,34.9286,0.0115984,34.0291,69.0771,46.5427,63.7857,90.3581,99.0844,99.764
718,45.7956,40.9665,36.2017,45.8729,34.6288,0.0104277,34.4553,69.0445,46.2656,64.5274,90.3315,99.0765,99.7508
719,47.0818,42.0585,37.2892,47.0807,35.7447,0.0105469,34.7202,69.128,46.3486,64.9141,90.3,99.1472,99.7386
720,45.4756,40.8062,35.9354,45.4752,34.1933,0.0132607,34.5811,69.258,45.9424,64.7457,90.5741,99.0914,99.7601
721,44.1068,39.1694,34.6055,44.1349,32.9767,0.0105609,33.8254,68.9005,45.6719,63.6621,90.232,99.0735,99.7435
722,47.3308,42.2114,37.7015,47.3784,35.8688,0.0145488,34.4667,69.2938,46.6783,64.4558,90.5264,99.0743,99.7427
723,44.7317,40.1018,35.7799,44.8069,34.2104,0.0108544,34.8463,69.7298,46.8655,65.2201,90.671,99.1243,99.7452
724,47.0531,41.6205,36.7728,47.107,35.0906,0.012634,34.6402,69.2484,46.4094,64.7504,90.5902,99.088,99.7397
725,45.4091,40.4805,35.8721,45.284,34.2367,0.0113484,34.3559,68.873,45.5859,64.5799,90.3995,99.0714,99.7324
726,48.018,42.5478,37.7332,47.9777,35.9777,0.0129953,35.0471,69.2297,47.5087,65.5591,90.2901,99.1077,99.7423
727,44.8538,39.8823,35.8895,44.8556,34.0619,0.0117345,33.9962,69.4671,46.8123,63.756,90.6381,99.1555,99.7586
728,45.151,40.4256,36.1629,45.2066,34.3527,0.0120385,34.3016,69.0437,46.746,65.3664,90.1529,99.1334,99.7333
729,46.2532,41.2188,36.7947,46.2157,35.1218,0.0118034,34.2331,68.7546,45.393,64.54,90.2255,99.1023,99.726
730,47.1542,41.8848,37.044,47.1395,35.2575,0.0101332,34.1585,68.157,46.1229,64.5745,90.116,99.0922,99.7187
731,46.6052,41.5776,37.0829,46.6693,35.2443,0.0152729,35.1643,69.6987,47.1699,66.1683,90.3998,99.1073,99.7262
732,45.5825,40.4742,36.1705,45.53,34.3727,0.0121803,34.5978,69.2991,47.3644,65.3585,90.2213,99.1129,99.7398
733,46.2714,41.6443,36.9549,46.2681,35.1302,0.0112637,34.8317,69.5497,46.5094,65.0457,90.5076,99.1348,99.7547
734,45.5149,40.636,35.7548,45.4976,34.0111,0.0130111,34.7598,68.9845,47.322,65.8769,90.1837,99.0595,99.7325
735,46.6497,41.6376,36.4001,46.6548,34.6069,0.0114784,34.2283,68.6477,46.5328,64.7163,89.7648,99.0958,99.7337
736,47.0671,42.0781,36.9923,47.0181,35.1871,0.0129077,34.8875,69.263,46.6364,64.8371,90.4094,99.0762,99.7507
737,45.4598,40.3296,35.9307,45.5787,34.1693,0.0111208,34.4222,69.4765,47.8298,65.0741,90.2779,99.142,99.7395
738,47.8512,42.3323,37.0137,47.8456,35.1315,0.0103752,34.5464,68.4403,46.9835,65.8016,90.1562,99.0126,99.7289
739,48.6201,43.2721,38.9262,48.6113,37.0198,0.0135501,35.0913,68.8373,45.6055,64.7015,90.3927,99.0954,99.7414
740,47.1479,42.364,38.0421,47.1343,36.2878,0.0117296,34.9037,69.4857,47.2631,64.9875,90.5863,99.1092,99.7503
741,44.8403,40.1137,35.8112,44.8155,34.004,0.0114208,34.1342,69.1706,45.6269,63.4496,90.4768,99.0691,99.7644
742,47.3696,41.8777,37.5594,47.396,35.6385,0.0105834,34.0618,68.313,45.0362,63.4213,89.9414,99.0889,99.7297
743,46.1495,41.2031,36.853,46.1795,34.8987,0.0132005,35.0284,69.7405,46.9357,65.7498,90.6295,99.0864,99.7507
744,45.1546,40.092,35.7204,45.3591,33.9208,0.0109002,34.1934,69.318,46.7331,64.4651,90.3478,99.0953,99.7561
745,46.3273,41.2299,36.811,46.122,35.0778,0.00966417,34.4475,68.6828,46.3426,64.9615,90.2648,99.064,99.7414
746,46.8382,41.9544,37.4256,46.9517,35.7095,0.014714,34.9614,69.6092,47.2209,64.8238,90.406,99.0652,99.7404
747,48.5721,42.5083,37.6321,48.6425,35.629,0.0121903,34.5259,68.4734,46.3749,64.9474,90.3416,98.9928,99.7307
748,48.0502,42.8225,37.8683,48.1399,36.1152,0.0113483,34.6928,69.3935,46.7765,64.4211,90.7123,99.0681,99.7369
749,45.8936,40.3731,36.3058,45.7931,34.275,0.0134982,34.4673,68.7095,46.2161,65.0212,90.1723,99.068,99.74
750,46.7348,41.6569,37.2879,46.7252,35.5047,0.0132537,34.87,68.9717,46.6114,65.869,90.352,99.0923,99.7416
751,45.4014,40.5705,35.9993,45.3629,34.4644,0.0116844,34.7017,68.853,45.4989,64.7032,90.4021,99.0983,99.7685
752,45.7104,40.671,35.9668,45.6544,34.1568,0.00947099,34.6247,69.7823,46.6126,63.91,90.4143,99.1371,99.7563
753,47.1236,41.9603,37.6647,47.1426,36.0164,0.0133428,34.7183,69.5988,46.798,64.0376,90.6875,99.1204,99.7518
754,48.1821,42.981,38.0932,48.224,36.2832,0.0123055,34.9374,69.0372,46.7429,64.5706,90.1825,99.0771,99.7447
755,46.372,41.2672,36.88,46.3519,35.1492,0.0135793,35.2686,69.9706,46.8992,66.0585,90.7613,99.1395,99.7571
756,46.9703,41.6905,36.9726,46.8825,35.0464,0.0122017,34.4692,69.0954,46.1044,64.8122,90.2252,99.1158,99.7394
757,47.6671,42.4036,37.4116,47.486,35.7189,0.0136665,34.9772,69.0906,47.0155,65.4306,90.0879,99.0483,99.7366
758,47.2735,41.9673,37.2816,47.2476,35.2949,0.0118417,34.9941,69.6768,46.9886,64.9672,90.4625,99.1012,99.7587
759,45.4818,40.3455,36.5484,45.555,34.5444,0.0125743,34.2667,69.1764,46.2962,63.9189,90.1343,99.0996,99.7452
760,45.4908,40.6523,35.7693,45.515,34.1049,0.0142207,34.9628,69.1876,46.4662,65.3762,90.0941,99.1043,99.7296
761,46.4889,41.3034,36.7747,46.4637,34.8805,0.0114549,34.2182,68.3229,46.1488,64.8587,90.0149,99.0824,99.709
762,47.7565,42.4301,37.5991,47.7856,35.6921,0.0157353,34.748,69.2608,46.3926,64.304,90.3464,99.0876,99.7506
763,45.4012,40.2087,35.4156,45.464,33.5609,0.0131492,34.4754,69.1823,47.1763,64.4429,90.1067,99.0898,99.7551
764,45.5329,40.9905,36.5279,45.4565,34.5762,0.0115124,35.3419,69.3853,47.4192,66.2561,90.4246,99.1269,99.7337
765,47.123,42.089,37.3754,47.0495,35.6283,0.0116542,34.6818,68.7367,45.9061,64.6819,90.1401,99.0899,99.7389
766,46.2494,41.1349,36.5643,46.294,34.7406,0.0108323,34.3906,69.2351,46.5407,64.9643,90.4686,99.1195,99.7519
767,46.8026,41.5161,37.4313,46.8702,35.3311,0.0110671,34.6705,69.0168,46.1113,64.0302,90.3271,99.0765,99.7521
768,46.8658,41.9732,37.2369,46.8037,35.5876,0.0122888,35.2457,69.5737,46.9387,65.3198,90.3105,99.1345,99.7438
769,45.5349,40.5903,36.162,45.6125,34.4861,0.00786802,34.5153,69.1338,46.4093,64.796,90.6627,99.1457,99.736
770,46.8242,41.718,37.3682,46.8666,35.2939,0.0112257,33.9583,68.1547,45.3257,63.7114,89.7338,99.0689,99.728
771,48.8591,43.0364,38.9531,48.8321,36.7907,0.0147519,35.2081,69.3246,47.5321,64.6609,90.3223,99.0527,99.7445
772,48.4214,42.9673,38.3229,48.6262,36.0707,0.0108471,35.1494,68.9519,46.5004,64.5336,90.2179,99.0072,99.7215
773,46.6662,41.1361,36.6024,46.5956,34.4471,0.0120822,33.8782,68.3335,45.5162,63.195,89.9975,99.0593,99.7344
774,46.4594,41.3376,37.4792,46.5726,35.5943,0.0150091,34.502,69.4788,46.3309,64.2805,90.8434,99.1211,99.7695
775,45.6716,40.6202,36.3655,45.6603,34.2006,0.0131351,34.531,69.2042,46.5805,64.9404,90.1,99.0953,99.7541
776,44.8899,40.2277,35.7072,44.8295,33.8782,0.0135794,34.3938,69.2832,46.8683,64.8014,90.4531,99.0892,99.7562
777,45.5032,40.3123,35.7074,45.5066,33.7737,0.0103741,34.4104,69.2838,47.0038,65.0043,90.3114,99.0937,99.7394
778,47.7457,42.578,38.1636,47.7801,36.4948,0.013074,35.1402,69.197,46.0638,65.063,90.3736,99.083,99.7503
779,46.7848,41.5955,36.9334,46.6867,35.1949,0.0111349,34.8315,69.2677,46.5672,65.4152,90.5529,99.1069,99.745
780,46.8771,42.0537,37.5742,46.7425,35.932,0.0127337,34.9246,69.5671,46.4042,63.6991,90.6827,99.1018,99.7528
781,44.589,39.6487,35.0497,44.6265,33.257,0.0130373,33.562,68.841,45.8021,62.8448,90.3459,99.0813,99.7598
782,48.3904,42.6723,38.0392,48.3741,35.9647,0.0132414,35.0961,69.0584,46.7842,64.7495,90.2241,99.0579,99.7162
783,45.6758,41.1106,36.589,45.8114,34.7015,0.0144228,34.8729,69.833,46.9102,65.1895,90.7509,99.1043,99.7569
784,44.8799,39.5888,35.798,44.7754,33.8454,0.0115901,34.4828,68.811,47.064,65.8925,90.2194,99.0765,99.7452
785,48.3281,42.6309,37.9981,48.2839,36.1833,0.0111586,35.0578,68.8299,46.6175,64.9757,90.0744,99.1267,99.7146
786,44.562,39.3042,35.3198,44.5709,33.6494,0.0104557,33.6118,68.7031,45.5502,63.3024,90.317,99.0495,99.7599
787,47.7951,42.7245,37.9604,47.7851,36.1632,0.0168464,35.1136,69.0782,46.2964,65.5102,90.6384,99.0331,99.7428
788,45.66,40.7495,35.9852,45.7625,34.1488,0.00941126,34.1512,68.8426,46.1402,64.5296,90.1542,99.1123,99.7303
789,46.3605,40.945,36.4186,46.3733,34.4907,0.0121706,34.34,68.9823,46.7234,64.002,90.179,99.1103,99.7288
790,46.1582,40.6978,36.3096,46.2329,34.1763,0.0111793,34.0664,68.924,45.8361,63.1126,90.3533,99.1097,99.7439
791,47.7826,42.2698,37.8222,47.8412,35.8181,0.0122559,34.7624,69.4066,46.3361,64.4799,90.3579,99.0685,99.7245
792,49.6862,44.1763,39.7428,49.9436,37.783,0.0165164,34.9851,69.371,46.6542,64.1822,90.5066,99.0973,99.7431
793,46.1924,41.1178,36.6202,46.1097,34.6019,0.0101,34.2156,68.7522,46.692,64.9624,90.1224,99.0924,99.7477
794,47.6234,42.2777,37.8884,47.5269,35.8362,0.0145635,34.4198,69.1684,46.8376,64.3223,90.4301,99.099,99.7547
795,46.4494,41.5211,36.6668,46.5026,34.9888,0.0104706,34.7514,69.3811,46.35,64.3892,90.3175,99.1444,99.7617
796,44.6229,39.9238,35.6422,44.643,33.8556,0.0106132,34.154,68.976,45.3273,64.1033,90.7771,99.1057,99.7697
797,46.4744,41.7394,37.3924,46.4519,35.6596,0.0137347,35.0038,69.3617,46.4827,64.4489,90.6656,99.127,99.7698
798,47.1749,41.7546,37.1794,47.2805,34.9971,0.0106413,34.3981,68.415,45.9639,64.5211,89.9734,99.0375,99.7185
799,46.3199,40.9375,36.8113,46.3738,34.6778,0.0144296,34.6492,69.2816,46.5084,64.7382,90.4075,99.0797,99.7301
800,47.5448,41.7642,37.4548,47.6154,35.3974,0.0130947,35.0578,68.9058,47.0909,65.3496,89.7514,99.0866,99.7102
801,47.7836,42.3428,37.9502,47.8121,35.7983,0.0141336,34.1013,68.9417,45.8022,63.3555,90.2,99.064,99.7485
802,48.1264,43.1653,38.3849,48.2549,36.258,0.0102029,35.1009,69.4251,47.7111,65.3945,90.3233,99.1267,99.7497
803,49.1067,43.3167,39.2389,48.9975,37.2601,0.0103445,34.7174,68.9268,46.5661,64.1486,90.4065,99.0363,99.7324
804,47.2371,42.2294,37.4885,47.3364,35.727,0.00921562,34.5091,68.8964,47.0858,64.3253,90.1768,99.0694,99.7347
805,46.4715,41.5388,37.1477,46.6237,35.0859,0.0145167,34.5896,69.2545,46.9996,64.2738,90.2706,99.0656,99.7308
806,46.8044,41.6353,36.8641,46.7727,34.8117,0.0142912,34.2277,68.6223,45.8413,63.1864,90.2037,99.0325,99.751
807,45.8677,40.7067,36.2368,45.8853,34.2609,0.0110376,33.7566,68.4486,45.5939,63.6875,90.19,99.0626,99.7298
808,48.9004,43.2766,38.8,48.944,36.8776,0.0120028,34.8058,68.6602,45.9922,64.5839,90.1815,99.1253,99.7286
809,45.3466,40.6227,36.0541,45.3169,34.0197,0.0129777,33.9019,69.0296,45.8403,63.168,90.3767,99.1731,99.7534
810,46.3015,41.5969,37.3232,46.351,35.2594,0.0123751,34.7417,69.2768,47.1302,64.7252,90.4275,99.0944,99.7495
811,46.6371,41.2215,37.3959,46.604,35.3589,0.0105324,33.8637,68.5908,45.3988,63.3839,90.3534,99.0961,99.7511
812,45.8866,40.5849,36.4105,45.8206,34.408,0.0150054,34.2278,69.2675,46.9774,64.1356,90.3491,99.1221,99.7387
813,46.3891,41.5996,37.5296,46.4154,35.3519,0.0120153,35.1198,69.4454,47.8925,65.5136,90.4276,99.106,99.7485
814,43.6159,39.4646,35.6801,43.704,33.7178,0.0122247,34.6773,69.6678,47.0942,65.2447,90.4886,99.1798,99.749
815,44.9223,40.0602,35.6136,44.906,33.3516,0.0099721,34.3484,68.7955,47.5,64.992,89.8502,99.0891,99.7126
816,47.4364,41.9779,37.3859,47.523,35.0267,0.0124048,35.1105,69.2784,47.523,65.3647,90.1745,99.0324,99.7322
817,46.4291,41.7676,37.2929,46.4289,35.215,0.0122383,35.3753,69.5863,47.2149,66.4716,90.1533,99.1047,99.7351
818,44.4381,39.4949,35.6391,44.4524,33.5787,0.0107698,34.488,69.173,46.8398,65.6393,90.1717,99.0624,99.7361
819,45.5943,40.7636,36.486,45.5937,34.6199,0.0121755,34.5302,69.3575,45.9378,64.0593,90.361,99.1457,99.7579
820,45.5515,40.3128,35.7976,45.5659,33.7692,0.00964519,33.8009,68.5423,46.0426,63.0282,90.0479,99.0715,99.7193
821,45.1566,40.3183,35.5944,45.0595,33.5951,0.00991768,34.6771,69.4563,47.9644,64.7846,90.3301,99.1263,99.7472
822,48.6661,43.2329,38.5733,48.6217,36.4044,0.014424,35.0243,69.0594,46.5573,65.2508,90.341,99.0613,99.731
823,47.5191,42.6114,38.3668,47.428,36.5169,0.0164528,34.8368,69.253,46.3713,65.3316,90.3052,99.0635,99.7398
824,44.6733,39.9913,35.7917,44.7262,33.6338,0.012024,34.1049,69.1979,46.5865,63.9582,90.412,99.1261,99.7493
825,45.4294,40.1968,36.1545,45.3715,33.8336,0.010032,33.566,68.4457,45.7017,63.8508,90.1033,99.0603,99.7351
826,48.2773,42.4227,38.1075,48.2091,35.9308,0.0118956,35.0021,69.314,46.7333,64.6054,90.2084,99.0486,99.7264
827,48.5615,43.3709,38.8416,48.4719,36.9277,0.0114432,34.5721,68.8798,45.549,64.2406,90.5415,99.1217,99.7436
828,45.8378,40.7149,36.4079,45.9503,34.4074,0.0102611,33.8519,68.6037,45.8851,63.8052,90.386,99.0731,99.7394
829,45.0029,39.4717,35.587,45.0579,33.4384,0.0103867,33.4987,68.3507,45.532,63.3002,90.1255,98.9923,99.7316
830,45.3252,40.7995,36.4841,45.2746,34.4505,0.0106506,34.0861,69.0368,46.7854,65.2966,90.6805,99.1652,99.7448
831,46.2327,41.1395,37.038,46.1939,34.9865,0.011895,34.2444,68.9838,46.9299,64.5196,90.2834,99.1244,99.7423
832,45.6294,40.4423,36.4291,45.6444,34.1493,0.0121129,34.1047,69.0693,45.4035,63.9951,90.4659,99.1183,99.7486
833,49.5119,44.0388,39.1693,49.5281,36.9028,0.0159195,34.979,68.9639,46.4697,64.5136,90.1509,99.0485,99.7361
834,46.0306,41.5188,36.9268,45.9593,35.302,0.0137678,34.9209,69.7704,47.045,65.6885,90.8023,99.152,99.7457
835,46.5436,41.2632,36.9244,46.6115,34.7196,0.0132879,34.5142,69.0309,45.7049,64.4371,90.5831,99.0888,99.7503
836,46.1113,41.1871,37.2721,45.964,35.121,0.0147785,34.4283,69.4034,46.8522,63.7409,90.422,99.1534,99.7521
837,45.7233,40.2103,36.2174,45.5958,34.1642,0.0105385,33.8378,68.4319,46.2048,63.6806,90.0401,99.0509,99.7378
838,48.7169,43.5313,38.9173,48.5277,36.8544,0.0141727,34.9803,68.9823,47.5389,65.3779,90.0333,99.1213,99.7242
839,49.0545,43.8743,39.468,49.0095,37.453,0.0121574,34.7329,68.7867,45.5753,65.0343,90.5577,99.0859,99.7442
840,45.1398,40.0315,36.0529,45.0203,33.7409,0.0106435,34.1503,68.8648,46.3545,64.2453,90.5553,99.0748,99.7558
841,48.1685,43.0677,38.2791,48.1113,36.0124,0.0136749,35.5795,69.929,47.9546,65.2387,90.4554,99.145,99.7395
842,47.0058,41.8483,37.7075,47.0338,35.7116,0.0145449,34.6753,69.3072,45.7508,64.0567,90.5094,99.1042,99.7388
843,46.0922,41.0107,37.0016,45.9995,34.9874,0.0132085,35.2226,69.4712,47.6866,65.6716,90.0398,99.1408,99.7295
844,46.2203,40.632,36.885,46.0863,34.5807,0.0103662,35.0641,69.1416,47.3155,65.5646,90.3922,99.0463,99.7174
845,48.1886,42.637,38.3564,48.3146,36.0839,0.0137767,35.2344,69.2568,46.5076,64.8318,90.1301,99.0861,99.7191
846,44.9863,40.2424,36.1608,45.0251,34.0204,0.0138158,34.4113,69.3746,46.8801,64.3922,90.3773,99.1546,99.7414
847,48.7894,42.623,38.8358,48.88,36.5033,0.0121436,34.9491,68.7206,46.2483,65.2041,89.9638,99.0589,99.7186
848,45.4579,40.3743,36.1137,45.3888,33.7142,0.0109002,33.9256,68.6688,46.4369,64.552,90.2743,99.0903,99.7481
849,49.2059,43.939,39.4629,49.1247,36.736,0.0144241,35.014,69.8635,46.8015,64.6105,90.6986,99.1122,99.7674
850,46.587,41.1383,37.116,46.67,34.6981,0.0129962,34.125,68.1267,45.0589,64.3777,90.1296,99.0066,99.7244
851,46.2384,41.1786,36.6871,46.1519,34.2949,0.00962706,34.6208,68.998,46.817,65.0886,90.2031,99.085,99.7304
852,46.4042,41.2668,37.0801,46.312,35.049,0.00969548,34.1417,68.9811,46.1018,64.294,90.3363,99.0936,99.7452
853,46.2588,41.1838,37.1328,46.173,34.8224,0.0104197,33.9523,68.4765,46.2588,64.1154,89.9992,99.0893,99.7341
854,48.2672,42.7317,38.1492,48.1494,35.8088,0.0109411,34.9232,69.3682,46.9625,65.4053,90.3785,99.1284,99.7472
855,47.5636,42.3624,38.4257,47.5846,36.4227,0.015721,35.4119,69.0112,47.0946,65.9454,90.104,99.0443,99.7327
856,46.8179,41.3295,37.6061,46.6984,35.506,0.01387,34.5868,69.4076,46.2416,64.3019,90.5281,99.1245,99.7403
857,47.0331,41.6547,37.2675,46.9958,34.8495,0.0134362,34.579,69.0603,46.69,64.5065,90.2923,99.0595,99.7259
858,44.7596,39.8074,35.7668,44.7537,33.8177,0.0109343,33.8579,68.9665,45.6405,63.4459,90.3902,99.1185,99.738
859,48.8363,43.5524,39.1952,48.7948,36.807,0.0126019,34.9603,68.8939,46.7849,64.8098,90.0887,99.071,99.7305
860,47.1174,41.9137,37.1615,47.0817,35.0451,0.0127008,35.0303,68.8307,47.7677,66.385,89.97,99.0117,99.7235
861,47.4448,41.8716,37.6297,47.437,35.0458,0.0116665,34.4201,68.4279,46.7451,64.6977,89.7925,99.0178,99.7171
862,47.2892,41.5452,37.61,47.2575,35.2582,0.0132587,35.1391,69.5208,47.0291,65.4478,90.4955,99.078,99.7427
863,49.0889,43.4501,38.7836,48.9889,36.5485,0.0119485,34.5812,68.5736,45.8434,64.4906,90.2297,99.1165,99.7354
864,47.8855,42.7178,38.1752,47.9437,35.6427,0.0146121,34.6168,68.8325,46.7863,64.4576,90.3466,99.0875,99.7328
865,50.1995,44.0893,39.4144,50.2115,36.6532,0.0124885,35.1127,69.1242,46.8632,64.8638,90.0373,98.9524,99.7328
866,45.6824,40.8283,36.8456,45.6465,34.7637,0.0103295,34.394,69.4121,46.3402,65.0439,90.7275,99.1185,99.7403
867,47.0562,42.0742,37.7385,47.1332,35.6609,0.0114656,34.7373,69.3245,47.5924,65.1465,90.3799,99.1303,99.7406
868,47.1871,42.2061,38.0866,47.041,36.0421,0.0144558,34.9145,69.5029,46.8904,64.7577,90.4473,99.1702,99.7586
869,49.0271,43.4611,38.9668,48.9623,36.7005,0.0120777,34.6892,68.5599,46.146,64.6185,90.0291,99.0969,99.73
870,45.1881,40.3543,36.4233,45.1807,34.335,0.0129223,34.7116,69.5655,47.1332,65.4361,90.4057,99.1157,99.7658
871,47.303,42.4277,37.8179,47.1409,35.637,0.0168263,34.916,68.9424,45.9431,64.0985,90.2295,99.0984,99.7363
872,47.9943,42.3431,38.2687,47.9489,35.8888,0.0128773,34.2219,68.1663,46.5632,64.7815,89.8106,99.0458,99.7182
873,47.3743,42.0739,38.2051,47.4551,36.0811,0.011327,34.0559,68.4297,45.3668,63.7309,90.2823,99.101,99.7377
874,47.005,41.7811,37.0634,46.9739,35.1274,0.0123511,34.8118,69.2654,47.0952,64.7561,90.2047,99.1295,99.7417
875,46.7359,41.7645,37.6974,46.6719,35.6025,0.0125457,34.9817,69.4488,46.5275,64.7268,90.3718,99.1657,99.7554
876,46.7863,42.0192,37.7888,46.6815,35.6662,0.0132636,34.9302,69.362,46.8343,65.1082,90.4892,99.1657,99.7499
877,46.3182,41.403,37.1882,46.3084,35.0966,0.0101664,34.5652,69.4285,45.7415,63.7294,90.3551,99.1475,99.7384
878,47.2524,41.9046,37.9659,47.2396,35.8367,0.0117707,34.8514,69.0381,46.7841,64.5744,90.103,99.0847,99.7282
879,45.6088,40.4756,36.0309,45.6044,33.9628,0.0136416,34.6519,69.1223,46.4401,64.814,90.231,99.0885,99.7301
880,50.2378,44.3061,40.391,50.2813,38.055,0.013814,35.705,68.7177,46.0402,65.311,89.9149,99.0349,99.7205
881,48.5047,42.8982,38.4812,48.4684,36.05,0.00958036,34.8879,68.5368,47.0052,66.223,90.0052,99.0667,99.7162
882,46.3514,41.0242,36.3206,46.3992,33.9974,0.0118952,34.3725,69.0527,46.7498,64.5879,90.1983,99.0905,99.7308
883,45.8247,40.6747,36.6873,45.6557,34.3797,0.0123411,34.0885,69.198,46.6091,64.0873,90.4266,99.1173,99.7423
884,46.7439,41.9125,37.2741,46.7925,35.1613,0.0128733,34.7421,69.3149,47.4773,64.7401,90.3434,99.103,99.7452
885,47.5834,41.7244,37.414,47.657,35.1391,0.014843,34.4247,69.037,46.1884,63.9788,90.1626,99.0776,99.7313
886,48.4257,43.0295,38.2083,48.4804,36.1059,0.0131246,34.7712,69.2051,45.6958,64.3286,90.4186,99.1115,99.7293
887,47.8165,42.4674,37.9178,47.8507,35.6751,0.00938733,34.1736,68.7197,46.0285,64.0142,90.0296,99.0903,99.7326
888,45.2867,40.7051,36.4804,45.299,34.3096,0.00948644,34.4858,69.0461,47.4635,65.3547,90.4708,99.1279,99.7332
889,47.9853,42.6782,38.2994,48.0236,36.0192,0.0135965,34.8118,69.0683,46.8668,65.3286,90.3066,99.0841,99.7221
890,48.3629,42.9399,38.4871,48.465,36.2956,0.016734,35.1488,69.624,46.3209,65.3811,90.496,99.0937,99.7512
891,47.3102,41.917,37.7346,47.3053,35.3235,0.0126431,34.4209,68.9516,46.8341,64.3894,89.9489,99.0876,99.7251
892,47.1348,42.2788,37.4283,47.1701,35.2897,0.0124149,34.6493,68.6496,47.1134,66.0997,90.1872,99.0939,99.743
893,48.022,42.9075,38.8771,47.9794,36.7613,0.0102495,34.9519,69.1701,47.0208,65.9489,90.3457,99.0878,99.7416
894,45.3654,40.182,36.1162,45.2424,34.0718,0.0132782,35.1604,69.8256,47.3324,64.5693,90.3535,99.1118,99.7383
895,45.9572,40.8422,36.4931,46.0416,34.4513,0.0109831,34.7326,69.4498,47.0964,64.9062,90.5216,99.0745,99.7392
896,47.5914,42.024,37.7069,47.5932,35.4729,0.0105866,34.6721,68.9254,46.2359,64.1998,90.0923,99.1008,99.7314
897,46.0932,41.1209,37.1952,46.0366,35.0868,0.0149035,34.4544,69.2926,46.4827,64.3515,90.2173,99.1382,99.734
898,45.6712,40.7254,36.2035,45.6885,34.1781,0.00917347,34.2387,69.0902,46.6563,64.33,90.3858,99.0877,99.7481
899,44.5706,39.8093,35.771,44.5968,33.7348,0.011566,34.3684,68.9914,45.6964,64.8886,90.293,99.0843,99.7457
900,48.0125,42.3611,38.2012,48.0318,35.9371,0.0133682,34.3553,68.2287,46.2992,64.4584,89.5897,99.0552,99.6881
901,45.3673,40.178,35.9574,45.4118,33.8178,0.0129948,34.2788,68.9208,46.4374,64.5492,90.3453,99.0798,99.7498
902,47.477,42.2699,37.8343,47.3042,35.4759,0.011326,34.691,69.0723,47.6826,65.1977,90.2785,99.0484,99.7411
903,45.9819,40.8544,36.6055,46.0244,34.3491,0.0142558,34.9858,69.2062,47.7783,65.8169,90.3176,99.0665,99.7287
904,47.6405,42.3289,38.1089,47.6051,36.1218,0.00836652,34.2653,68.2486,46.4584,64.0134,89.9053,99.12,99.734
905,46.8057,41.8476,37.4323,46.8339,35.114,0.012591,35.0854,69.1031,46.9726,65.2839,90.3266,99.1197,99.7369
906,47.442,42.1737,37.8123,47.4489,35.5563,0.0156034,34.8459,68.8079,46.8521,65.6343,89.9804,99.0703,99.7343
907,46.4885,40.8258,36.3985,46.4644,34.1737,0.011266,34.2374,68.6535,46.3006,64.2864,89.9834,99.0342,99.727
908,46.1273,40.9039,37.1239,46.1155,34.6251,0.0109139,34.657,69.5008,46.6866,65.0154,90.4206,99.0977,99.7565
909,47.6541,42.1182,37.3557,47.6844,34.9253,0.0136988,34.8707,69.3324,47.1642,64.9685,90.2619,99.1087,99.7439
910,44.6805,40.2565,35.913,44.7752,33.7214,0.0111229,34.5936,68.9437,46.4734,65.1185,90.2284,99.049,99.7354
911,46.3384,41.5007,37.1897,46.2525,35.0234,0.012857,34.5262,68.976,45.8072,63.5676,90.4486,99.1429,99.7451
912,46.4366,41.4124,37.4286,46.4654,35.1858,0.012811,34.2924,69.1128,47.0732,63.9781,90.1846,99.1181,99.7511
913,46.6161,41.3605,37.2208,46.6119,34.8593,0.00982505,34.427,68.8067,47.0244,64.9179,89.9807,99.1072,99.7333
914,44.1237,39.5258,35.871,43.9848,33.4051,0.0114806,33.7821,68.6626,45.5263,64.1171,90.2823,99.0918,99.7512
915,46.5388,41.6631,37.5427,46.5002,35.4291,0.0156111,34.602,69.1814,45.967,65.2907,90.5987,99.1362,99.7546
916,47.2235,41.6304,37.3272,47.0613,34.9973,0.0129031,34.0827,68.7011,45.8375,63.3777,90.2448,99.0385,99.7406
917,47.127,41.5565,37.8635,47.0798,35.7346,0.0122839,34.5089,68.5727,46.059,64.1598,90.2252,99.0135,99.7264
918,45.5647,39.8445,36.2102,45.4816,33.9781,0.0150526,34.0839,68.6959,45.8837,64.3995,90.0238,99.1055,99.7404
919,46.3689,41.533,37.5945,46.2362,35.342,0.0125957,34.7319,69.336,47.095,65.3312,90.3775,99.0998,99.7481
920,44.4065,39.9092,35.835,44.5446,33.9358,0.0111609,34.7463,69.761,46.5874,65.4348,90.8567,99.1135,99.7683
921,46.3248,41.0941,36.6566,46.3592,34.4496,0.00987543,34.6901,69.4152,47.9394,65.6675,90.3708,99.1394,99.7506
922,48.2481,42.9972,38.3888,48.1745,35.7586,0.0130648,35.3187,69.098,47.3773,65.9546,89.8047,99.0437,99.7243
923,47.7069,42.1473,37.9321,47.81,35.8068,0.012829,34.5679,68.7315,44.8946,63.5843,90.4884,99.0025,99.7533
924,46.3528,41.0133,36.8506,46.3885,34.8011,0.011619,33.9458,68.8311,45.5498,63.9209,90.6567,99.0616,99.75
925,47.101,41.82,37.5166,47.2011,35.1581,0.0144272,34.4462,69.1851,46.6546,64.2495,90.3851,99.0969,99.7377
926,47.4305,42.0996,38.5508,47.5595,36.4338,0.0149238,34.6245,69.0134,45.2299,64.0027,90.4786,99.1202,99.7384
927,46.4176,41.0077,37.0554,46.4734,34.7112,0.0131097,34.4526,68.9243,46.2744,63.9499,90.2022,99.0842,99.7339
928,47.7052,42.5169,38.3804,47.6182,36.1796,0.0139723,34.6944,69.3127,45.9088,64.3685,90.447,99.1279,99.7474
929,46.3952,41.2363,37.0113,46.3979,34.9824,0.010016,34.1407,69.1373,46.2767,63.346,90.5604,99.1025,99.7404
930,48.0115,42.8254,38.5296,48.0252,36.0814,0.0119848,34.862,68.6687,46.8616,65.0948,90.1102,99.0977,99.7355
931,46.7279,40.9902,37.0889,46.6917,34.66,0.0140961,34.4965,68.9125,46.5383,64.2054,90.3966,99.0241,99.7461
932,46.9796,42.2121,37.7046,47.0052,35.789,0.014128,34.5042,68.6272,45.5062,64.2504,90.3282,99.0954,99.727
933,45.9584,40.5955,36.3289,45.9627,34.2524,0.0113998,34.3894,68.7977,46.4011,64.4878,89.928,99.1092,99.7297
934,46.1551,40.5862,36.8715,46.2107,34.5178,0.0109409,34.4399,69.1209,46.7123,64.5842,90.3032,99.0843,99.7351
935,47.6781,42.514,38.4182,47.6308,36.3051,0.011327,35.1157,69.4798,47.9325,65.2376,90.3457,99.1171,99.7353
936,45.8539,40.5323,36.6179,45.6907,34.1514,0.0116595,33.7999,68.8887,45.8465,63.7236,90.445,99.1476,99.7393
937,49.1175,44.0729,39.3465,49.1086,37.2862,0.0144651,34.7924,68.9119,46.8283,64.6379,90.1271,99.1405,99.7273
938,46.8641,41.4414,36.9656,46.9428,34.6983,0.0136893,34.3508,69.1308,46.5405,64.4972,90.189,99.0535,99.7243
939,48.3106,42.5151,37.9396,48.2201,35.5306,0.0120716,34.1336,68.4595,45.3661,63.2953,89.8328,99.0412,99.7174
940,47.3417,42.2038,37.9061,47.3176,35.6281,0.0123624,34.6582,69.0799,47.9018,65.5325,90.1727,99.1255,99.7167
941,46.7031,41.2333,37.1351,46.6665,34.8489,0.010208,33.7146,68.2772,45.4425,63.1778,90.0299,99.0875,99.746
942,46.3767,41.1467,36.4512,46.3939,34.1773,0.0133972,34.1328,68.289,45.6004,64.0835,90.0359,99.0303,99.7083
943,44.6893,40.0082,35.9161,44.7026,33.6674,0.0106586,33.9149,68.9231,45.7031,63.6163,90.203,99.1483,99.7532
944,46.8978,41.7812,37.5155,46.9686,35.3249,0.0118719,34.7224,68.8359,45.6765,64.7043,90.2696,99.0844,99.7349
945,46.4199,41.1183,36.8703,46.3588,34.6956,0.0121808,34.1763,68.8402,45.7901,64.3564,90.4857,99.123,99.7495
946,47.1646,41.705,37.8057,47.2264,35.6128,0.0147973,34.8327,69.578,46.7846,64.58,90.474,99.152,99.7441
947,47.6553,42.6507,38.0043,47.6859,35.8229,0.0134735,34.7624,69.5754,46.3792,64.6013,90.6809,99.1227,99.749
948,47.1384,42.0074,37.5682,47.1585,35.5939,0.00927396,34.585,68.7274,46.5425,65.4422,90.3393,99.1006,99.7341
949,47.7235,41.8938,37.9109,47.6146,35.6664,0.0130444,34.4687,68.8889,46.3754,64.2712,90.1226,99.0371,99.735
950,47.9117,42.8573,38.7955,47.9601,36.698,0.0140604,35.014,69.5204,45.9287,63.4908,90.3855,99.1366,99.7589
951,47.6223,42.0072,37.9034,47.5417,35.6074,0.0120189,34.1791,68.6794,46.1544,64.2544,90.2504,99.0812,99.7545
952,49.4254,43.94,39.309,49.4059,37.2079,0.0141735,35.4308,69.0796,46.7043,65.4883,90.4343,99.1566,99.7244
953,45.6622,40.7788,36.6701,45.5623,34.5448,0.0120649,34.545,69.2683,47.214,65.1527,90.2166,99.117,99.7323
954,45.683,40.8149,36.4868,45.6329,33.9917,0.0106987,34.0941,68.5743,46.2968,64.5617,90.1409,99.0739,99.7174
955,45.8681,41.3107,37.1451,45.8911,34.748,0.0123233,35.1006,69.2059,46.6161,66.3375,90.3749,99.1335,99.7531
956,45.1047,39.8252,35.8278,45.0748,33.3866,0.00971448,34.2105,68.7026,45.5623,64.2567,90.2903,99.1067,99.7274
957,47.9972,42.4032,38.5916,48.1734,36.4085,0.0113594,34.518,69.0046,45.5001,63.1994,90.3855,99.1242,99.7496
958,46.3522,41.5017,36.9787,46.4185,34.8144,0.011772,34.7898,69.1688,47.322,65.0433,90.054,99.1154,99.7423
959,47.0933,42.2146,37.8912,47.1249,35.6968,0.0122997,34.8345,69.2206,46.1747,65.1867,90.5158,99.09,99.7455
960,46.4445,41.2074,37.0591,46.434,34.9124,0.0113681,34.4722,69.146,46.4656,64.6424,90.2219,99.1301,99.7495
961,47.4497,42.0921,37.9837,47.466,35.8435,0.0109458,34.504,68.7456,46.8374,64.54,89.9376,99.1336,99.7266
962,46.5394,41.3511,37.2121,46.4593,34.6772,0.0127348,34.3538,69.1079,46.1936,65.0813,90.478,99.0963,99.7529
963,49.2266,44.0194,39.9622,49.2315,37.6482,0.0183911,35.7283,69.5798,47.4685,65.8133,90.3319,99.0988,99.7483
964,49.473,43.9041,39.564,49.2668,37.104,0.014965,34.7942,68.8098,46.6814,65.0255,89.9414,99.0356,99.7283
965,46.0992,40.9897,37.2766,46.1964,35.0085,0.0120461,34.7913,69.1449,45.8895,64.4855,90.1262,99.1346,99.7481
966,46.8992,41.6739,37.6277,46.8774,35.5066,0.0131532,34.4252,68.605,46.6749,64.6209,90.1918,99.0728,99.7244
967,44.9959,40.0966,35.9439,45.0516,33.9029,0.0105228,34.2235,68.7699,46.4105,64.4484,90.1045,99.0705,99.7334
968,46.9289,41.8845,37.5702,46.8625,35.5042,0.0124062,34.5405,68.9056,47.0819,64.0045,90.0054,99.0904,99.7397
969,49.0341,43.5124,39.4942,49.0619,37.1765,0.014777,35.5644,68.949,47.528,66.0201,90.0036,99.0191,99.736
970,46.0465,40.9168,36.7113,46.007,34.381,0.0120801,34.6191,68.9037,46.9056,64.3203,89.9262,99.0518,99.7201
971,46.1935,41.0742,37.1905,46.2858,35.1625,0.011277,34.1566,68.7157,45.577,64.5151,90.4607,99.0688,99.7477
972,46.7226,41.5792,37.0242,46.6557,34.8836,0.00717887,34.1524,68.4708,47.0676,64.8926,90.1856,99.0864,99.7257
973,46.4005,41.3887,37.5749,46.3321,35.5968,0.0147621,34.7088,69.1589,46.2889,64.5448,90.4477,99.1051,99.7599
974,45.9773,41.1654,37.0163,45.9949,34.7372,0.0136623,35.2606,69.8,48.0701,65.9171,90.5389,99.0768,99.764
975,44.7652,40.2239,36.1315,44.7604,33.9619,0.0123077,34.3576,69.2885,46.3965,65.1378,90.4618,99.1098,99.7391
976,44.6253,39.9877,35.9857,44.6079,33.8277,0.0126408,34.6033,69.6134,46.635,64.3741,90.6725,99.0982,99.7705
977,47.154,41.8523,37.4779,47.2252,35.1096,0.0105991,34.1066,68.6282,45.7314,64.0046,90.1569,99.0796,99.7275
978,46.8653,41.5995,37.4876,46.8744,35.3709,0.0107901,34.4958,69.2062,46.5371,64.4554,90.4703,99.0809,99.7575
979,46.8666,41.1448,37.0174,46.7972,34.7838,0.0110264,34.4943,68.9699,46.8681,64.3057,90.2936,99.0485,99.7336
980,46.4468,41.2988,37.04,46.2965,34.8519,0.0101641,34.2488,68.8446,47.1269,65.2519,90.2351,99.1157,99.7472
981,45.9724,40.662,36.4808,45.9068,34.1085,0.0135903,34.7319,69.676,47.7102,65.4286,90.5671,99.1232,99.7363
982,46.5472,41.2108,37.509,46.6318,35.1685,0.010626,34.9798,69.5749,47.0948,64.8654,90.2733,99.1016,99.7296
983,44.4413,39.9053,35.5749,44.4373,33.7117,0.0122877,33.9333,68.8613,45.9006,64.8892,90.5787,99.1149,99.7481
984,44.9276,39.973,35.7744,44.9014,33.7819,0.0132201,33.9861,68.8919,46.0249,64.0437,90.2122,99.1205,99.7478
985,46.6642,41.439,37.5293,46.6373,35.3547,0.0111663,34.2183,68.8131,45.913,64.7378,90.472,99.0537,99.7468
986,46.7516,41.5149,37.0924,46.6662,34.9784,0.0118121,34.5047,68.7625,46.3468,64.8668,90.1085,99.1044,99.7327
987,48.6988,43.2006,38.7622,48.8303,36.6838,0.0127632,35.1299,69.2948,47.1301,65.3138,90.4093,99.0441,99.7561
988,46.8978,41.6136,37.8477,46.8687,35.585,0.0118923,34.7511,69.3405,47.038,65.3301,90.4401,99.1512,99.752
989,46.9925,41.8742,37.7295,47.0004,35.5414,0.011476,34.4822,68.8624,46.7543,64.6941,90.1653,99.0866,99.7318
990,47.2812,42.2635,37.9864,47.2759,35.8314,0.015242,34.5199,69.0877,46.617,64.369,90.2906,99.0885,99.7489
991,48.5512,42.861,38.5434,48.6122,36.3263,0.0109008,35.0658,68.8765,46.8017,65.6552,90.2478,99.065,99.7308
992,49.3742,43.8784,39.2585,49.3565,37.2101,0.00989324,34.4082,68.577,45.7259,63.4053,90.2874,99.0855,99.7375
993,45.8207,40.405,36.1426,45.8056,34.0455,0.0113411,34.4294,69.082,46.4261,64.4987,90.2986,99.0807,99.7334
994,46.4645,41.5051,37.4181,46.4672,35.2398,0.0118305,34.2342,68.5079,46.0774,65.1831,90.0393,99.1005,99.7279
995,44.3671,39.4946,35.5803,44.2884,33.513,0.0144106,33.6443,69.1517,45.8426,62.3948,90.3019,99.114,99.7619
996,48.5647,43.3508,38.6651,48.4729,36.3612,0.0113932,34.4679,69.1777,46.4042,63.8283,90.3754,99.1267,99.7476
997,45.4399,40.7142,36.8193,45.5513,34.616,0.0126515,35.1209,69.606,47.0277,65.3352,90.2831,99.1231,99.7401
998,46.9335,41.9456,37.6658,46.935,35.6433,0.0124688,34.8998,69.1963,46.8898,64.7398,90.0649,99.0997,99.7451
999,44.7987,39.6164,35.9471,44.7729,33.8202,0.0145397,34.1034,69.2498,45.4806,63.8801,90.6391,99.1161,99.7573
1000,45.6413,40.2912,35.8229,45.5907,33.6131,0.0115237,34.6225,69.0145,47.0247,66.0474,89.9929,99.1275,99.7238
1001,47.2525,42.4954,37.9334,47.1517,36.1417,0.0130564,34.8776,69.5124,46.2431,64.6704,90.7644,99.1582,99.7624
1002,46.3492,41.3529,37.0306,46.3873,34.8121,0.0134716,34.4042,69.4176,46.7664,64.4652,90.5083,99.0659,99.7588
1003,46.4978,41.4698,37.0824,46.5376,34.9568,0.0103154,34.9116,69.8598,47.6007,65.144,90.6196,99.1478,99.7451
1004,46.1352,41.1684,36.786,46.2661,34.5488,0.0107915,34.3662,68.7233,46.814,64.3909,89.88,99.0549,99.746
1005,48.0021,42.6456,38.2158,47.9262,35.9471,0.0109059,35.0163,69.3886,47.0687,64.4332,90.1544,99.0998,99.7339
1006,46.1154,40.9046,36.957,45.9399,34.6753,0.013689,33.9708,69.0189,45.5599,63.8594,90.5039,99.0734,99.7473
1007,47.4989,41.8608,37.3299,47.4409,34.7121,0.0123879,35.3903,68.995,47.7429,66.4422,89.9494,98.9926,99.7228
1008,47.8313,42.526,38.2305,47.92,35.9863,0.0124749,34.6187,69.2483,46.0969,65.0287,90.6493,99.1068,99.7457
1009,46.9906,41.4273,37.3053,47.0577,34.9571,0.011364,34.2239,68.7316,46.0889,64.108,90.1651,99.0157,99.727
1010,45.6213,40.8436,36.8639,45.6417,34.6701,0.00849231,34.8806,69.0845,47.1069,65.8158,90.228,99.0788,99.7448
1011,45.1896,40.0757,36.2269,45.3673,33.9706,0.00955704,34.1561,68.9331,46.5103,64.8039,90.2162,99.112,99.7442
1012,48.0043,42.6165,38.3978,47.9728,36.1584,0.0121934,34.948,69.6614,47.2443,64.4262,90.6565,99.0837,99.7654
1013,44.4532,39.7701,35.9946,44.5678,33.6102,0.00877426,34.4794,68.9489,47.1335,65.2155,90.4093,99.0925,99.7434
1014,47.5611,42.0561,37.9331,47.5525,35.6402,0.0155674,35.0207,69.4834,47.2171,64.8229,90.492,99.0923,99.7455
1015,49.0562,43.2005,38.6029,48.9386,36.4985,0.0129421,34.8592,69.0654,45.8659,63.8947,90.5202,99.0652,99.7439
1016,47.4823,42.2669,38.0831,47.3682,36.1933,0.013131,34.9073,69.1585,46.5922,64.7674,90.3263,99.1064,99.7456
1017,44.5337,39.6923,35.8018,44.4945,33.6488,0.0111071,34.2516,69.1724,45.8174,63.9947,90.397,99.0964,99.7463
1018,47.5729,42.1615,37.7056,47.5266,35.4886,0.0139538,34.4425,68.9865,47.1001,63.7997,89.9296,99.1148,99.7279
1019,46.73,41.5095,37.565,46.6948,35.2804,0.0123935,34.9914,69.3764,48.0293,66.093,89.9916,99.115,99.7302
1020,46.1845,40.9847,37.0121,46.1737,34.8316,0.0120117,34.0669,68.9225,46.0576,64.384,90.2063,99.1432,99.7403
1021,47.6903,42.2375,38.2605,47.6182,35.9709,0.0122707,35.0493,69.4013,46.6308,64.9295,90.6252,99.0464,99.7579
1022,46.9116,42.1829,37.6496,46.799,35.6399,0.0116169,34.3802,69.2679,47.1739,64.3722,90.7355,99.1351,99.7696
1023,46.9864,41.764,38.123,46.9787,35.847,0.0102112,34.4564,68.63,46.5999,64.3521,90.0713,99.1159,99.7292
1024,46.3005,41.9101,37.3786,46.3987,35.2025,0.0128112,34.5677,69.5419,47.1017,65.1303,90.5844,99.1534,99.7513
1025,48.0394,42.1785,38.1874,48.0421,35.6507,0.0128339,34.6972,69.2831,46.8498,64.2557,90.2655,99.0625,99.7469
1026,47.5839,41.9191,37.3914,47.6423,34.916,0.0152589,34.1336,68.4061,46.0105,63.9878,89.7162,99.0184,99.7134
1027,50.2976,44.0869,40.0888,50.2591,37.8045,0.0102842,34.8898,68.9898,47.5886,65.2408,90.0631,99.0429,99.7216
1028,45.3654,40.1277,36.394,45.2599,33.9995,0.0130645,34.2818,68.6827,46.1928,64.6008,90.3167,99.075,99.7429
1029,46.9367,42.37,37.7299,46.8422,35.7243,0.0138314,35.5439,70.1736,47.5218,65.2435,90.7872,99.1297,99.7636
1030,45.2972,40.1739,35.4926,45.3201,33.195,0.00977523,34.1719,69.0479,47.482,63.794,90.0049,99.0842,99.7215
1031,44.3341,39.319,35.4596,44.3501,33.6402,0.0127847,34.0525,69.2397,45.9957,64.1333,90.4723,99.1478,99.7575
1032,48.8652,43.5502,39.4066,48.9169,37.0217,0.013091,35.4147,69.697,47.2605,65.1966,90.658,99.0997,99.7444
1033,44.906,40.0405,36.0724,44.8998,33.9193,0.0122965,34.7534,69.381,46.7463,64.7307,90.5392,99.1134,99.7438
1034,47.1039,41.8724,37.7737,47.2351,35.3314,0.0136002,34.4463,68.7579,45.747,64.059,90.1962,99.0857,99.739
1035,46.1862,41.0165,37.0617,46.237,34.7273,0.0117802,34.3406,68.7311,46.6512,64.621,90.0566,99.0799,99.7301
1036,48.8744,43.2485,39.0509,48.8439,36.7228,0.00977142,34.2311,68.5533,45.7425,63.9937,90.3293,99.0963,99.7369
1037,47.8239,42.4941,37.9213,47.8246,35.5343,0.0112085,34.7937,69.0425,47.3562,65.3134,90.1207,99.0934,99.713
1038,49.091,43.3351,39.0311,49.201,36.6119,0.0127248,34.6195,68.6369,46.9473,64.7454,90.0729,99.0697,99.698
1039,47.0406,41.7767,37.6499,47.0404,35.2664,0.0124402,34.5322,68.8066,45.7923,64.5318,90.1726,99.0969,99.7396
1040,45.5595,40.9368,36.616,45.5506,34.281,0.0101245,34.6221,69.2959,46.4901,64.8609,90.4535,99.1466,99.7355
1041,46.9822,41.7116,37.5586,47.0348,35.1025,0.0131353,34.1088,68.3114,45.6654,63.8388,89.8437,99.0997,99.7308
1042,45.4865,40.3102,36.8631,45.4901,34.5216,0.0121613,34.2883,68.8231,46.281,64.9007,90.2909,99.0642,99.7415
1043,45.5925,40.6105,36.3168,45.6194,34.1411,0.00955659,34.5736,68.9612,47.5395,65.4993,90.0783,98.9997,99.7408
1044,47.2981,41.8074,38.6531,47.3584,36.1697,0.0102361,35.0997,69.7385,47.9724,65.1848,90.441,99.0737,99.7336
1045,48.264,42.9329,38.7808,48.2802,36.4357,0.0133421,34.4689,68.4005,45.3616,64.4386,90.0697,99.0547,99.7234
1046,47.8191,42.5299,38.2294,47.7029,35.901,0.0142968,34.613,69.0894,46.994,64.2617,90.0314,99.0588,99.7358
1047,48.2315,42.3215,38.4232,48.3058,35.9323,0.0106479,34.3154,68.5641,46.471,63.1899,90.121,99.0251,99.727
1048,46.3624,41.4809,37.2477,46.3169,34.9777,0.0121422,35.2784,69.5952,46.6212,65.0103,90.3006,99.1268,99.7454
1049,47.3808,41.7784,37.3505,47.3302,35.055,0.012175,34.5979,68.5257,46.0135,64.0885,90.153,99.0431,99.7475
1050,47.737,42.4178,38.2104,47.6596,35.8833,0.0108696,35.3887,69.5593,47.7693,66.3411,90.4026,99.0985,99.7367
1051,47.3856,41.8529,37.5938,47.3403,35.3385,0.00879707,34.2729,68.728,46.2603,64.3996,90.2597,99.1148,99.7359
1052,47.4618,42.1639,38.1977,47.5032,35.5186,0.0126044,34.6417,69.31,45.8198,64.3808,90.6318,99.0625,99.7587
1053,46.2012,40.6235,36.6547,46.2488,34.1168,0.0116954,34.252,68.6035,47.6366,65.5268,89.737,99.057,99.706
1054,45.8807,40.7286,37.0082,45.9441,34.7182,0.0119524,35.2083,69.5624,47.5525,66.1803,90.1756,99.1294,99.7392
1055,47.1902,42.1393,37.7983,47.2788,35.6544,0.0101363,34.7372,68.9617,46.78,65.6538,90.3235,99.081,99.7408
1056,45.5446,40.0574,35.6823,45.5898,33.5125,0.0120895,34.2347,69.0801,46.2769,64.2604,90.3884,99.0349,99.7376
1057,49.0943,43.266,39.1642,49.0558,36.8371,0.0131503,34.809,68.7072,45.5821,64.5564,90.4304,99.048,99.7415
1058,44.7459,40.0774,36.3239,44.8374,34.1472,0.0126638,34.3984,69.0477,46.1854,65.9582,90.4252,99.1117,99.755
1059,48.2322,42.8139,38.7209,48.2191,36.4443,0.0108756,34.8665,69.015,46.313,64.8925,90.342,99.0947,99.733
1060,48.4361,43.0834,38.8156,48.4993,36.8725,0.0147747,35.3012,69.3571,46.7758,65.508,90.2928,99.0473,99.7504
1061,47.6671,42.1251,37.6389,47.6503,35.5508,0.0130368,35.308,69.4553,46.9814,65.3533,90.4111,99.0423,99.7532
1062,47.0384,41.6186,37.8503,47.0593,35.5333,0.0127478,34.3924,69.0847,45.7911,64.1825,90.4358,99.0934,99.7378
1063,44.6704,39.6903,35.7988,44.7065,33.2935,0.0098728,33.4974,68.8209,45.7439,63.3451,90.3885,99.0828,99.7457
1064,49.0452,43.5229,39.1577,49.1449,36.7974,0.0115409,35.3054,69.0038,46.3403,66.3962,90.2554,99.0813,99.7202
1065,47.1182,41.9182,37.4675,47.0385,35.336,0.0139979,34.3025,68.7276,45.6022,64.1592,90.3809,99.0664,99.7285
1066,46.0843,41.2876,37.1642,46.1116,34.7927,0.00942626,34.2724,68.7934,45.8483,65.0669,90.429,99.1198,99.7312
1067,47.8834,42.7498,38.5319,47.89,36.1047,0.00948329,34.5247,69.1548,45.7567,63.331,90.4938,99.0576,99.7675
1068,45.7542,40.7766,36.7599,45.7907,34.3182,0.0150824,34.7286,69.0726,46.4304,65.3244,90.1646,99.0666,99.7375
1069,48.506,43.0572,38.501,48.5629,36.1717,0.0101047,34.4271,68.6162,45.7964,63.6227,90.2984,99.0565,99.7375
1070,45.2292,40.1047,36.3195,45.1975,34.0412,0.0134741,33.8552,69.0515,45.6571,63.796,90.5145,99.1281,99.7483
1071,46.6415,41.6057,37.6375,46.5495,35.3776,0.013863,34.8153,69.5362,46.3275,64.4777,90.7353,99.1142,99.7559
1072,48.0568,42.6779,38.5046,47.9932,36.162,0.0152997,34.6399,68.9659,45.7817,64.1316,90.1477,99.1016,99.7356
1073,46.9414,41.203,37.2018,46.9108,34.9584,0.0110632,34.2564,68.7745,46.8164,64.5242,90.2603,99.0872,99.7484
1074,44.2641,39.3595,35.5811,44.3144,33.2036,0.0113707,34.8436,69.6137,47.4638,66.2833,90.4803,99.1278,99.7301
1075,46.6378,41.4436,37.7055,46.4584,35.3682,0.014296,35.3624,69.4145,47.2884,66.2618,90.3725,99.1018,99.7292
1076,48.5145,42.5518,38.2514,48.4411,35.6594,0.0110579,34.2878,68.4442,45.9028,64.0274,90.0189,99.0515,99.7317
1077,47.534,42.4497,38.2261,47.6245,36.0569,0.014345,35.4098,69.458,47.8266,65.988,90.2271,99.0804,99.7303
1078,47.5282,42.0014,38.0642,47.3495,35.6156,0.0118957,34.6304,69.0199,46.2724,64.0695,90.079,99.1204,99.7368
1079,49.1385,43.1827,39.5987,49.1083,36.8896,0.0116574,35.4521,69.0973,47.207,65.721,90.147,99.064,99.7118
1080,45.6259,40.6657,37.0052,45.7015,34.7273,0.0105131,34.0112,68.7582,45.4635,63.6731,90.4824,99.0623,99.7624
1081,47.426,42.2677,38.1833,47.475,35.8155,0.0123564,34.7329,68.9361,46.7399,64.906,90.4261,99.0353,99.7518
1082,49.7757,43.8875,39.9097,49.7552,37.8019,0.0124556,34.9171,68.9765,45.9368,64.4345,90.5397,99.1133,99.7328
1083,48.3065,42.6176,38.3715,48.3428,36.0347,0.010797,34.4489,68.6551,46.5528,64.444,90.2278,99.079,99.7266
1084,46.7392,41.546,37.3251,46.7423,34.9747,0.00990833,34.0132,68.5547,45.9472,64.4376,90.1767,99.0707,99.7389
1085,47.5102,42.1639,38.4125,47.3837,35.9739,0.0105105,34.2563,68.8215,46.2601,64.9423,90.4387,99.1443,99.7259
1086,44.1896,39.7018,35.5938,44.2113,33.4315,0.0110492,34.1793,69.281,46.5857,64.7493,90.6068,99.0798,99.7658
1087,46.8671,41.8629,37.8731,46.9709,35.6074,0.0107769,35.1117,69.533,46.6614,65.1875,90.7793,99.154,99.7437
1088,47.4176,42.1463,38.3318,47.5133,35.9124,0.0117449,34.9644,68.9507,46.7052,64.8109,90.2588,99.0886,99.7476
1089,45.4915,40.1856,36.4239,45.3978,34.1051,0.0125164,33.8421,68.8389,45.9936,63.3409,90.3121,99.1003,99.7347
1090,48.1816,42.7955,38.5491,48.1084,36.1131,0.014751,34.9204,68.9715,46.6898,65.6444,90.1303,99.0587,99.721
1091,46.9727,41.6702,37.4448,46.9027,35.4,0.0113453,34.3612,68.8624,45.7256,63.6268,90.3186,99.0842,99.7388
1092,46.3825,41.1777,37.3938,46.4264,35.1915,0.0142879,34.7009,68.8528,46.1136,65.1764,90.3109,99.0553,99.7321
1093,46.6431,40.9497,37.0902,46.6282,34.4686,0.0108418,34.463,68.9231,46.428,64.7137,90.1077,99.0604,99.7157
1094,46.2026,40.7377,36.7001,46.1983,34.2821,0.012145,34.0871,68.7271,46.086,63.9772,90.2595,99.0719,99.7399
1095,46.9106,41.7149,37.8851,46.8947,35.6753,0.0122565,34.2023,68.6885,45.0749,63.6911,90.3801,99.0971,99.7581
1096,48.4154,42.6808,38.1914,48.3378,35.6982,0.00926189,34.286,68.5429,46.5289,64.1391,90.0391,99.0694,99.7347
1097,47.7277,42.8387,38.3026,47.7905,36.1068,0.0138427,34.9397,69.302,46.8723,65.2377,90.2026,99.1459,99.7355
1098,45.2187,39.9484,36.4547,45.1571,33.8776,0.0109462,34.2659,68.6894,46.2501,64.7428,90.0004,99.0716,99.7305
1099,46.3701,41.0514,37.2649,46.2564,34.8411,0.0110559,34.5094,68.8418,46.2614,65.0229,90.3296,99.1162,99.7386
1100,45.3194,40.5294,36.4511,45.3526,34.2656,0.0132114,33.9721,69.2119,45.9091,63.4503,90.4303,99.1413,99.7486
1101,44.9759,40.0961,35.479,44.9313,32.9735,0.0118603,34.6078,69.164,46.8315,65.4362,90.1912,99.1004,99.731
1102,47.5134,42.2011,38.3606,47.4987,36.1915,0.0136841,35.0632,69.0648,47.1392,64.7251,90.3287,99.0699,99.7514
1103,46.2987,40.883,37.5015,46.1849,35.0899,0.0137961,34.6915,69.2326,45.6038,64.4536,90.4506,99.086,99.7387
1104,46.9866,41.8521,37.357,47.0499,35.1886,0.0104537,35.1482,69.0542,46.4515,65.6264,90.2654,99.0974,99.7335
1105,46.5414,41.4842,37.6245,46.5063,35.4789,0.0109463,35.1837,69.4261,47.6145,66.6424,90.504,99.0929,99.7369
1106,48.1802,42.9889,38.9275,48.1411,36.6615,0.0159875,34.8995,68.8478,46.3734,65.3052,89.9608,99.1009,99.7355
1107,46.6775,41.2406,37.4945,46.5782,34.9891,0.0091208,34.3171,68.7125,45.1613,63.8944,90.291,99.1023,99.7438
1108,47.3831,41.9575,37.9975,47.47,35.6087,0.014844,34.8958,68.733,45.4118,64.6638,90.3148,99.0487,99.7403
1109,43.8458,39.0926,35.4464,43.8118,33.0289,0.0129655,33.8296,69.1163,46.687,64.2041,90.4476,99.1115,99.7617
1110,50.377,44.5793,40.3681,50.4494,38.0248,0.0136537,35.227,69.0966,47.0422,64.1399,90.2422,99.0343,99.7482
1111,47.3024,42.1913,38.3517,47.3601,35.9111,0.0115794,34.5098,68.8598,45.9629,64.3034,90.4411,99.1195,99.749
1112,46.8357,41.1082,37.3466,46.8318,35.047,0.00936048,34.6858,68.6679,45.4227,65.1918,90.1001,99.0877,99.7246
1113,47.3053,41.9907,38.1183,47.1768,35.826,0.0121725,35.0128,69.2528,46.6399,64.2851,90.2563,99.0601,99.7433
1114,48.5576,42.9038,38.7365,48.4808,36.4949,0.0132194,34.2823,68.3916,44.595,63.6743,90.2058,99.0498,99.732
1115,47.1189,41.7893,37.5563,47.1956,35.0548,0.0150158,34.9833,69.369,47.4048,65.0994,90.4506,99.0633,99.7344
1116,48.4749,42.6807,38.6016,48.5154,36.3154,0.00994965,35.2609,68.9173,47.4185,66.0978,90.1322,99.0391,99.7236
1117,47.9823,42.352,37.9886,47.9603,35.4391,0.0142615,34.1058,68.4638,46.2113,64.4429,90.0748,99.0842,99.7336
1118,49.3205,43.8244,39.0797,49.2621,36.7572,0.0115075,35.0101,68.6242,47.1869,65.2782,90.1049,99.0512,99.7198
1119,46.9491,41.9918,37.9575,46.8547,35.7201,0.0118767,35.1426,69.4694,46.7779,65.3361,90.5512,99.1133,99.7656
1120,46.5341,41.4004,37.2429,46.4857,34.9236,0.0123116,34.5025,69.0644,46.8518,64.575,90.2119,99.1144,99.7187
1121,45.5325,40.4698,36.4371,45.5235,34.3314,0.0151672,34.8384,69.5352,47.3993,65.7838,90.2985,99.1484,99.7463
1122,46.5829,41.1218,37.6286,46.63,35.1673,0.0109965,34.0072,68.5809,45.1811,63.7991,90.4179,99.0416,99.7448
1123,45.4745,40.5059,36.3666,45.5969,34.0146,0.0143057,34.6959,69.5502,46.3759,65.5436,90.4787,99.1237,99.7407
1124,46.0199,40.5833,37.2106,46.0096,34.8508,0.011339,34.6244,68.9192,46.5413,64.6263,90.402,99.0769,99.7379
1125,49.9753,43.8763,39.9358,49.941,37.3158,0.0101151,34.8856,68.794,46.8959,64.2647,90.0833,99.0285,99.7255
1126,45.4258,40.5403,36.6498,45.4283,34.3078,0.0122098,34.9152,69.0837,47.1826,65.5957,90.1111,99.1164,99.7285
1127,47.9624,42.6844,38.6646,48.032,36.2623,0.0153209,35.1839,69.757,47.6915,64.8756,90.4706,99.1015,99.7518
1128,46.9639,41.4708,37.5029,46.9491,34.994,0.00983698,34.6848,69.327,46.3033,64.6848,90.4549,99.064,99.7295
1129,46.9253,41.5487,37.2235,46.856,34.6469,0.00922185,34.0863,68.5411,46.6162,64.6853,90.0391,99.0776,99.7248
1130,47.0573,41.9489,38.1375,47.033,35.6129,0.0130317,35.18,69.4702,47.7222,65.7231,90.4056,99.0504,99.7452
1131,46.9445,41.3265,37.2052,46.7833,35.0979,0.0142359,34.1962,68.5796,45.3049,63.7586,90.303,99.0449,99.7301
1132,46.8777,42.1522,37.8558,46.9216,35.442,0.012913,35.1187,69.5797,47.2072,65.4723,90.3701,99.1232,99.7407
1133,45.4651,40.6088,36.3906,45.4399,33.9009,0.0130869,34.2327,68.9532,46.5634,64.6821,90.1121,99.0489,99.7475
1134,49.506,44.0284,39.4884,49.5362,37.0107,0.0138302,35.5221,68.9646,47.1611,65.5589,89.9203,99.0519,99.7234
1135,46.7022,41.4936,37.119,46.6833,34.7508,0.010272,34.2875,69.1878,46.5799,63.7382,90.2835,99.121,99.7386
1136,46.3269,41.1722,37.2243,46.2937,34.6862,0.0131136,34.205,69.1982,45.3628,63.2488,90.6151,99.1273,99.7498
1137,45.7243,40.0905,36.3803,45.7312,33.8263,0.0111332,33.8531,68.8413,46.2299,63.2018,90.2609,99.0584,99.7495
1138,45.3944,40.3784,36.5674,45.4147,34.3911,0.0135178,34.3823,69.4058,46.0913,63.9714,90.4637,99.1596,99.7583
1139,45.3299,40.1528,35.8884,45.2423,33.646,0.0125682,34.189,68.8129,46.3256,64.4078,90.2712,99.0762,99.7381
1140,47.7571,41.5115,37.7891,47.653,35.3481,0.010391,34.7436,68.8855,46.2038,65.2407,89.9639,99.0664,99.7225
1141,45.8523,40.5593,36.9837,45.8186,34.4312,0.0127561,34.4408,69.2037,46.979,64.1046,90.1728,99.0583,99.7394
1142,47.0927,41.9599,37.9606,47.1875,35.5494,0.0109113,34.8949,69.222,46.3387,64.8642,90.3666,99.0815,99.7302
1143,48.2484,42.1664,38.358,48.2282,35.7498,0.0127481,34.4318,68.776,47.1314,64.2225,89.9377,99.0179,99.7169
1144,46.3703,41.0254,37.106,46.26,34.737,0.0123104,34.3598,68.7975,45.5966,64.8309,90.2709,99.0634,99.7447
1145,46.8694,41.8479,37.8404,46.9216,35.3131,0.0131182,34.8153,69.4221,46.9326,65.0757,90.1749,99.1443,99.7387
1146,44.6401,39.7953,35.9667,44.7238,33.6746,0.0135753,34.3163,69.0823,46.5079,64.0211,90.284,99.0827,99.7622
1147,46.8463,41.5089,37.2515,46.6812,34.8604,0.0123493,33.8534,68.2207,45.3782,63.2171,90.0674,99.0866,99.7315
1148,44.833,40.1876,35.7265,44.8302,33.5757,0.00963163,34.4269,69.3429,48.0287,64.4802,90.1892,99.1313,99.7399
1149,45.8623,40.7113,36.591,45.846,34.1671,0.0106154,34.8749,69.3674,46.7156,66.0293,90.3529,99.0985,99.727
1150,46.1882,41.6368,37.3045,46.1875,34.9452,0.0159622,34.5096,69.0767,47.1545,65.1795,90.3836,99.1223,99.7481
1151,45.8087,41.1218,37.2518,45.7654,35.1263,0.0116746,34.6144,69.0543,46.289,64.8917,90.4427,99.0984,99.7327
1152,48.4471,43.1059,38.8647,48.3362,36.5686,0.0144735,35.6995,69.4655,47.2986,66.875,90.3221,99.0492,99.7446
1153,49.2819,43.4132,38.6592,49.2857,36.3316,0.0162648,35.0879,69.1575,46.6069,64.7731,90.3478,99.0522,99.7268
1154,45.593,40.4859,36.4997,45.5201,34.2267,0.0129487,34.4732,69.1517,46.1928,63.6766,90.2848,99.0874,99.7486
1155,47.3308,41.9252,37.653,47.3624,35.2337,0.0116832,34.4036,69.141,46.7966,64.9361,90.3283,99.1125,99.733
1156,48.5246,42.8343,38.5647,48.6027,36.1979,0.0109635,34.886,68.8607,45.5643,64.4165,90.4534,99.056,99.7356
1157,46.2387,41.6,37.5075,46.3688,35.4135,0.0116195,35.3703,69.532,47.4764,66.6247,90.2183,99.1159,99.745
1158,47.8178,42.4982,38.4854,47.9201,36.3019,0.0135744,34.8593,69.116,45.9242,64.4916,90.5597,99.1041,99.741
1159,48.8769,42.9055,39.2219,48.805,36.7516,0.0152595,35.1148,68.7844,46.3202,65.2721,89.7968,99.0831,99.722
1160,45.0767,40.2868,36.1866,45.1861,33.9704,0.0104746,34.3833,69.0692,47.1271,64.2652,90.4026,99.1131,99.7353
1161,44.7315,40.1906,35.9201,44.6596,33.8704,0.0118211,34.2517,69.1719,46.0626,64.8232,90.6758,99.1503,99.7518
1162,47.5237,41.8552,37.9553,47.458,35.4907,0.0110541,35.0018,69.2249,46.8572,65.0257,90.0402,99.122,99.7232
1163,48.1667,42.7962,38.2416,48.198,35.8064,0.0122965,35.5972,69.4415,47.8816,66.5221,90.118,99.0807,99.7447
1164,45.2693,40.697,36.6742,45.2021,34.4597,0.0129454,34.3296,69.7578,46.858,64.3147,90.7682,99.1362,99.7559
1165,45.85,41.0597,36.6045,45.7816,34.3342,0.0147393,35.0516,69.9539,47.1384,65.4737,90.7797,99.184,99.7507
1166,45.416,40.635,36.5995,45.4473,34.1906,0.0129531,34.4969,69.2957,46.896,64.7357,90.3894,99.1631,99.7451
1167,44.7562,40.091,36.057,44.7492,33.4151,0.0131121,34.7677,69.4772,46.7734,64.791,90.3215,99.1694,99.7449
1168,46.14,41.4141,37.4826,46.12,35.204,0.0119869,34.6159,68.6355,45.8226,65.3767,90.0831,99.0921,99.7386
1169,46.8804,41.4191,37.314,46.9163,35.0116,0.0124594,34.3864,69.0002,45.9546,64.2291,90.3972,99.0954,99.739
1170,45.6151,40.5103,36.6365,45.6844,34.4195,0.0146644,34.1203,68.5056,45.5213,63.6014,90.3559,99.0735,99.7309
1171,46.0689,41.2056,36.9139,46.097,34.6596,0.00986257,34.8497,69.5639,47.1607,64.8932,90.4528,99.0777,99.7492
1172,46.2259,41.3006,37.5881,46.1715,35.363,0.0126344,34.8943,69.1295,45.9861,64.5929,90.3955,99.0769,99.7428
1173,45.385,40.3903,36.1937,45.3903,33.909,0.0133278,34.309,69.136,46.6221,64.2859,90.4747,99.1036,99.7448
1174,48.567,43.1745,39.165,48.5228,36.5084,0.011376,34.6303,68.7538,48.0345,65.1614,90.1736,99.0279,99.7169
1175,45.8848,40.6496,36.9504,45.8797,34.564,0.0124683,34.2885,68.6888,45.8106,64.8872,90.4951,99.0295,99.7371
1176,48.0471,43.1645,38.8641,48.0523,36.5553,0.0156185,35.4834,69.7944,48.137,65.6758,90.4569,99.1286,99.7649
1177,48.0811,42.5635,37.8388,47.9251,35.5558,0.012171,35.0792,69.3147,46.4039,64.6113,90.3543,99.0617,99.742
1178,47.4196,41.9169,37.7778,47.4268,35.3245,0.0133574,34.3626,68.8487,46.592,64.6897,90.3161,99.0238,99.7333
1179,46.2361,40.9565,37.0994,46.2717,34.9435,0.0101177,33.5814,68.2116,44.8224,62.4133,90.1907,99.0814,99.7561
1180,47.8717,42.5268,38.4394,47.9468,36.0945,0.0146611,34.3109,68.6795,46.1997,63.7637,90.4206,99.0829,99.7269
1181,48.4164,42.766,39.0497,48.3921,36.6215,0.0119412,34.2789,68.3352,45.7656,64.3336,90.046,99.1064,99.7247
1182,48.0893,41.8973,37.7369,48.0184,35.1602,0.0112835,35.1864,69.2018,46.9995,65.6576,90.0848,99.0271,99.7136
1183,47.9552,42.6169,38.5143,47.9663,35.9955,0.0120361,34.6792,68.915,46.2441,65.3364,90.0481,99.1078,99.7109
1184,44.4879,39.569,35.9143,44.4706,33.5017,0.00978112,34.1443,68.8148,45.8946,64.6123,90.1167,99.0506,99.7353
1185,47.6317,42.1933,38.4397,47.5869,35.6964,0.0126412,34.9184,69.167,46.3529,65.8386,90.4095,99.0958,99.7401
1186,46.6619,41.5233,37.422,46.5281,34.751,0.0102794,34.4829,68.9795,45.7452,63.8988,90.5016,99.1208,99.7522
1187,47.4059,42.2227,38.0395,47.4581,35.8848,0.0149602,34.8932,69.4065,46.7857,64.449,90.4727,99.129,99.749
1188,46.8798,41.4729,37.1941,46.8804,34.5858,0.0092242,34.2705,69.0592,45.9938,63.6601,90.2674,99.0684,99.7477
1189,48.2516,42.9604,39.2682,48.2061,36.9442,0.0113972,34.9596,69.3052,46.7119,65.3616,90.6681,99.0619,99.7557
1190,47.4523,42.5132,38.6851,47.3804,36.2082,0.0128326,34.6416,69.0451,46.5774,64.1845,90.4389,99.115,99.7537
1191,48.3865,42.8975,38.6949,48.3092,36.2206,0.0155101,34.4472,68.4946,46.4152,65.2643,90.1241,99.0991,99.7303
1192,47.3822,41.4406,37.3365,47.4553,34.6646,0.0114924,34.4903,68.8124,47.3842,64.241,89.9747,99.0364,99.7159
1193,45.2223,40.1766,36.7454,45.2104,34.4437,0.0104598,34.4286,69.5019,46.5648,63.7506,90.5514,99.1294,99.75
1194,46.9941,41.7594,37.7316,47.0131,35.2249,0.0114596,34.0472,68.8068,46.1745,63.6623,90.3681,99.0466,99.74
1195,48.055,42.9114,38.5701,47.9598,36.165,0.0126011,34.9668,69.3803,46.4594,65.0679,90.4803,99.0703,99.7289
1196,45.2813,40.7023,36.5459,45.3037,34.0766,0.0121557,34.6756,69.1706,47.414,66.1034,90.0954,99.1038,99.7227
1197,46.3789,41.2072,37.1671,46.3343,34.6663,0.0104864,34.0791,68.723,46.0563,63.8306,90.2875,99.079,99.7245
1198,46.3036,41.4378,37.9033,46.3522,35.7071,0.011405,34.7338,69.2515,46.1726,64.796,90.7043,99.068,99.7601
1199,50.0123,44.2285,40.049,50.0389,37.4436,0.0131985,35.8037,69.6586,47.2482,66.1543,90.3213,99.0481,99.7441
1200,45.8773,40.9969,37.1093,45.774,34.8372,0.0119423,34.7406,69.9125,46.7285,64.0088,90.7759,99.1376,99.7607
1201,46.5436,41.1004,37.4885,46.5085,35.0237,0.00990395,34.1969,69.1884,46.7077,64.1229,90.4245,99.1051,99.7609
1202,47.1826,41.9696,38.3228,47.3002,35.5907,0.0143091,34.7898,69.5932,46.8117,65.0215,90.237,99.1301,99.742
1203,45.5994,40.8224,37.1621,45.4671,34.8169,0.00839694,34.3968,69.1545,46.4546,64.9029,90.5054,99.132,99.7443
1204,45.6935,40.3644,36.5647,45.5819,33.9827,0.0129788,33.2163,68.1335,45.0228,63.1393,90.277,99.0552,99.7443
1205,48.5222,43.1266,39.2629,48.4622,36.8324,0.0124594,34.553,68.8453,45.9718,64.753,90.3389,98.9939,99.737
1206,48.569,43.3471,39.3436,48.5744,36.9428,0.013339,35.4385,69.9324,47.6346,65.2949,90.478,99.1262,99.7375
1207,47.3064,42.0795,38.051,47.353,35.5425,0.0097894,33.8639,68.5141,45.4384,63.5058,90.1363,99.0917,99.7433
1208,48.1024,42.8333,38.7847,48.149,36.1632,0.0161597,34.4345,68.902,46.9502,64.1802,89.9731,99.0717,99.734
1209,47.1004,41.8598,37.9182,47.0905,35.5144,0.0114179,34.8541,69.1852,46.5075,64.8134,90.2672,99.0652,99.7449
1210,46.3335,41.0959,37.084,46.2346,34.6801,0.0113605,34.141,68.8141,46.2937,64.3542,90.3663,99.0755,99.754


==> csv-files/aol_recall_rolling1000.csv <==
window_index,ZeroRAG,ZeroRAG_ci95_lower,ZeroRAG_ci95_upper,Semantica,Semantica_ci95_lower,Semantica_ci95_upper,ZeroRAG no query memory,ZeroRAG no new connections,LSH w=2.0 k=10 L=50,LSH w=2.5 k=10 L=50,LSH w=3.0 k=8 L=50,LSH w=3.0 k=10 L=10,LSH w=3.0 k=10 L=20,LSH w=3.0 k=10 L=50,LSH w=4.0 k=10 L=50
1,0.7722,0.7517144254251118,0.7926855745748882,0.6544,0.6465176337167862,0.6622823662832138,0.7704,0.7606,0.3,0.558,0.945,0.385,0.586,0.833,0.982
2,0.8084,0.7934329263351697,0.8233670736648303,0.6646000000000001,0.6541154727221377,0.6750845272778625,0.7998000000000001,0.774,0.277,0.54,0.939,0.421,0.573,0.81,0.989
3,0.783,0.7756019329080188,0.7903980670919812,0.6362,0.6282301032153021,0.6441698967846978,0.7746000000000001,0.7452,0.27,0.513,0.928,0.376,0.577,0.782,0.977
4,0.8311999999999999,0.8219331595307219,0.840466840469278,0.6778000000000001,0.6686587890268086,0.6869412109731915,0.8253999999999999,0.7848,0.258,0.544,0.93,0.386,0.585,0.797,0.979
5,0.8216,0.8122010054017387,0.8309989945982613,0.6344,0.6284064787489035,0.6403935212510964,0.8161999999999999,0.77,0.26,0.521,0.926,0.367,0.569,0.777,0.98
6,0.8286,0.8180787749295788,0.8391212250704212,0.6472,0.6326031847737609,0.6617968152262391,0.827,0.7836000000000001,0.277,0.531,0.931,0.413,0.575,0.804,0.98
7,0.819,0.8098335253831297,0.8281664746168702,0.642,0.6306538811944192,0.6533461188055808,0.8099999999999999,0.78,0.295,0.534,0.947,0.399,0.564,0.808,0.984
8,0.8443999999999999,0.8377946276100797,0.8510053723899201,0.6524,0.6417332462318037,0.6630667537681962,0.8336,0.8014,0.278,0.553,0.93,0.411,0.578,0.799,0.982
9,0.8248,0.8202888106674019,0.8293111893325981,0.6284,0.6182138135544993,0.6385861864455006,0.8108,0.7792,0.273,0.533,0.942,0.403,0.585,0.798,0.986
10,0.8413999999999999,0.8327261082067824,0.8500738917932175,0.6472,0.6359425507498108,0.6584574492501892,0.8236,0.7866000000000001,0.27,0.532,0.942,0.407,0.569,0.824,0.981
11,0.826,0.8175329803929455,0.8344670196070544,0.658,0.639313059955557,0.6766869400444431,0.8138,0.782,0.286,0.543,0.945,0.425,0.573,0.8,0.974
12,0.8224,0.8081451781474275,0.8366548218525726,0.6428,0.6319256884605878,0.6536743115394122,0.809,0.7692,0.286,0.566,0.936,0.419,0.58,0.801,0.981
13,0.8311999999999999,0.8242090898549186,0.8381909101450813,0.6492,0.6301778048060436,0.6682221951939564,0.8241999999999999,0.7936000000000001,0.321,0.55,0.94,0.427,0.577,0.806,0.974
14,0.8226,0.8100413803999907,0.8351586196000093,0.659,0.6467395503862033,0.6712604496137967,0.8118,0.7908000000000001,0.275,0.525,0.942,0.389,0.578,0.795,0.982
15,0.8238,0.8134337786505813,0.8341662213494186,0.6492,0.6318300126625261,0.6665699873374739,0.8132,0.7836000000000001,0.262,0.52,0.937,0.378,0.557,0.799,0.978
16,0.8512,0.8351445594953737,0.8672554405046262,0.6632,0.6595376173719029,0.6668623826280972,0.8376,0.8092,0.269,0.535,0.938,0.42,0.567,0.799,0.983
17,0.8181999999999999,0.8054949192438464,0.8309050807561534,0.6358,0.6208638607264864,0.6507361392735137,0.8052,0.7706000000000001,0.257,0.532,0.925,0.392,0.583,0.801,0.973
18,0.8346,0.8224786626205401,0.8467213373794599,0.6578,0.6476213841140332,0.6679786158859669,0.8186,0.8034,0.297,0.54,0.921,0.409,0.61,0.807,0.977
19,0.8258,0.811577661642405,0.840022338357595,0.6612,0.6504325463906484,0.6719674536093516,0.8161999999999999,0.7942,0.265,0.535,0.934,0.4,0.559,0.792,0.983
20,0.8386,0.8281154727221376,0.8490845272778624,0.6494,0.6435365055212008,0.6552634944787992,0.8246,0.788,0.29,0.534,0.926,0.398,0.561,0.787,0.975
21,0.857,0.8426267000687268,0.8713732999312732,0.6642,0.658284151853142,0.670115848146858,0.8422,0.8058,0.272,0.557,0.936,0.397,0.59,0.818,0.979
22,0.8351999999999999,0.8316444154106012,0.8387555845893987,0.6542,0.6377884144297128,0.6706115855702872,0.8181999999999999,0.8022,0.275,0.534,0.933,0.408,0.563,0.795,0.98
23,0.8468,0.8403242728611652,0.8532757271388348,0.6518,0.6385892552201595,0.6650107447798406,0.83,0.7986000000000001,0.282,0.524,0.925,0.395,0.565,0.769,0.972
24,0.8383999999999999,0.8324064787489035,0.8443935212510963,0.6448,0.636224424427039,0.6533755755729611,0.818,0.7934,0.26,0.546,0.931,0.41,0.603,0.806,0.985
25,0.8393999999999999,0.8257247747198808,0.853075225280119,0.6594,0.6451181650061766,0.6736818349938234,0.8303999999999999,0.8094,0.281,0.507,0.919,0.418,0.577,0.795,0.978
26,0.8303999999999999,0.8228166953266112,0.8379833046733887,0.6262,0.6100249731527678,0.6423750268472321,0.8166,0.7934,0.261,0.515,0.93,0.378,0.551,0.776,0.975
27,0.8383999999999999,0.8256585670071594,0.8511414329928404,0.6574,0.6386800878257359,0.676119912174264,0.8206,0.7946000000000001,0.273,0.529,0.929,0.405,0.578,0.793,0.972
28,0.8341999999999999,0.8244073714493053,0.8439926285506946,0.6642,0.6482408737448216,0.6801591262551784,0.8258,0.8002,0.277,0.512,0.934,0.4,0.581,0.805,0.981
29,0.8473999999999999,0.8367694416322983,0.8580305583677016,0.6682,0.6567726430294807,0.6796273569705193,0.827,0.8108,0.248,0.541,0.931,0.403,0.584,0.788,0.975
30,0.8393999999999999,0.8284128521157085,0.8503871478842914,0.6558,0.6492650243520837,0.6623349756479164,0.8284,0.792,0.285,0.529,0.924,0.389,0.572,0.799,0.985
31,0.8376,0.8276047976212879,0.8475952023787121,0.641,0.6330011392308612,0.6489988607691388,0.8112,0.7978000000000001,0.258,0.527,0.946,0.405,0.542,0.801,0.981
32,0.8418,0.8350904172301467,0.8485095827698533,0.6488,0.6316533439796028,0.6659466560203973,0.8261999999999999,0.8072,0.261,0.514,0.937,0.416,0.572,0.767,0.982
33,0.8361999999999999,0.8278521755710557,0.8445478244289442,0.6434,0.6296685209847429,0.657131479015257,0.8174,0.8026,0.292,0.531,0.936,0.416,0.582,0.798,0.984
34,0.8533999999999999,0.8470323092536893,0.8597676907463105,0.6676000000000001,0.6506068857346647,0.6845931142653354,0.833,0.8191999999999999,0.292,0.547,0.948,0.397,0.598,0.819,0.98
35,0.8558,0.8431252924184356,0.8684747075815644,0.6502,0.6433764942712746,0.6570235057287254,0.8382,0.8211999999999999,0.295,0.554,0.946,0.423,0.58,0.798,0.975
36,0.8428,0.8340464889686231,0.8515535110313769,0.6496000000000001,0.6382674775070392,0.660932522492961,0.821,0.8022,0.284,0.537,0.939,0.407,0.581,0.808,0.986
37,0.8528,0.8466290423542571,0.8589709576457429,0.6594,0.6490635667045459,0.6697364332954541,0.8406,0.8218,0.28,0.549,0.932,0.422,0.586,0.802,0.981
38,0.8488,0.843359300954734,0.854240699045266,0.665,0.6578133500343635,0.6721866499656366,0.8341999999999999,0.814,0.283,0.544,0.945,0.39,0.571,0.807,0.979
39,0.8596,0.8489694416322984,0.8702305583677017,0.6732,0.6645349999485285,0.6818650000514715,0.8413999999999999,0.8306,0.279,0.524,0.93,0.416,0.602,0.802,0.984
40,0.8438,0.8388801267388646,0.8487198732611354,0.6314,0.6181542906823098,0.6446457093176902,0.816,0.809,0.249,0.517,0.932,0.367,0.573,0.779,0.977
41,0.841,0.8360333440071849,0.8459666559928151,0.6438,0.6315899532701591,0.656010046729841,0.823,0.8044,0.265,0.531,0.936,0.366,0.581,0.804,0.976
42,0.8452,0.8395507699349546,0.8508492300650453,0.646,0.6276880868595144,0.6643119131404857,0.8291999999999999,0.8084,0.281,0.537,0.946,0.411,0.612,0.81,0.978
43,0.8371999999999999,0.8274073714493053,0.8469926285506946,0.6526000000000001,0.6389812608154215,0.6662187391845786,0.8134,0.8046,0.276,0.536,0.939,0.385,0.552,0.798,0.974
44,0.8638,0.8575668961978986,0.8700331038021014,0.6568,0.6472464464476001,0.6663535535524,0.8386,0.827,0.271,0.532,0.947,0.399,0.589,0.793,0.978
45,0.8438,0.8298789585090222,0.8577210414909778,0.657,0.6512426408905332,0.6627573591094669,0.8218,0.8098,0.26,0.522,0.934,0.391,0.568,0.771,0.978
46,0.8382,0.8319668961978985,0.8444331038021013,0.6504,0.6444064787489036,0.6563935212510964,0.8176,0.8056,0.273,0.53,0.942,0.419,0.611,0.792,0.983
47,0.8408,0.8311261703702605,0.8504738296297395,0.6438,0.6302152652110204,0.6573847347889796,0.8184,0.8116,0.265,0.525,0.942,0.403,0.587,0.788,0.978
48,0.84,0.829391218148921,0.8506087818510789,0.6558,0.6438451548229532,0.6677548451770469,0.8154,0.8046,0.296,0.533,0.938,0.396,0.605,0.78,0.979
49,0.8201999999999999,0.8128857664031077,0.8275142335968921,0.628,0.6167220266685047,0.6392779733314953,0.7996000000000001,0.7834,0.289,0.533,0.924,0.373,0.537,0.777,0.975
50,0.8623999999999999,0.850568303706284,0.8742316962937159,0.6652,0.6568061309613089,0.6735938690386911,0.8353999999999999,0.8214,0.288,0.527,0.94,0.388,0.561,0.775,0.972
51,0.844,0.8341837841926122,0.8538162158073878,0.6424,0.6207046085170579,0.664095391482942,0.8186,0.8134,0.293,0.494,0.932,0.388,0.569,0.778,0.978
52,0.8413999999999999,0.8298652154546877,0.8529347845453121,0.6364,0.6290752347438057,0.6437247652561943,0.822,0.8082,0.306,0.557,0.946,0.405,0.575,0.8,0.981
53,0.8413999999999999,0.8306971732381792,0.8521028267618207,0.6516000000000001,0.6392268945771714,0.6639731054228287,0.8214,0.8138,0.286,0.552,0.927,0.408,0.562,0.793,0.979
54,0.8696,0.8615722797476869,0.8776277202523132,0.6612,0.658508136597662,0.663891863402338,0.8462,0.8336,0.248,0.523,0.932,0.406,0.582,0.8,0.984
55,0.8704,0.8644064787489035,0.8763935212510964,0.6708000000000001,0.6579141835542451,0.683685816445755,0.8503999999999999,0.826,0.272,0.541,0.943,0.412,0.586,0.812,0.978
56,0.8468,0.843586032429268,0.850013967570732,0.6478,0.6386587890268085,0.6569412109731916,0.827,0.8128,0.258,0.53,0.94,0.385,0.567,0.8,0.972
57,0.8293999999999999,0.8169647490057953,0.8418352509942045,0.6244,0.6106404803612675,0.6381595196387324,0.8052,0.793,0.253,0.526,0.936,0.415,0.599,0.797,0.978
58,0.8476,0.838366493597269,0.856833506402731,0.6314,0.6220421030826403,0.6407578969173596,0.8238,0.8134,0.287,0.567,0.936,0.384,0.583,0.793,0.98
59,0.863,0.8495406829883104,0.8764593170116896,0.6586000000000001,0.6481892563783462,0.6690107436216539,0.8423999999999999,0.834,0.282,0.559,0.937,0.396,0.604,0.787,0.984
60,0.843,0.8309936805475322,0.8550063194524677,0.642,0.6287717613990594,0.6552282386009406,0.8138,0.8076,0.287,0.56,0.936,0.394,0.564,0.795,0.976
61,0.8478,0.8408090898549186,0.8547909101450814,0.6456000000000001,0.6388789380382297,0.6523210619617704,0.8218,0.8178,0.281,0.518,0.941,0.397,0.583,0.787,0.982
62,0.85,0.8382533073226135,0.8617466926773865,0.6504,0.6407981552205196,0.6600018447794803,0.8271999999999999,0.8201999999999999,0.294,0.535,0.93,0.402,0.579,0.776,0.983
63,0.8423999999999999,0.8330833820528202,0.8517166179471797,0.6694,0.6565381349066353,0.6822618650933647,0.8298,0.822,0.28,0.524,0.946,0.386,0.566,0.794,0.982
64,0.8446,0.8326709752530483,0.8565290247469517,0.6426000000000001,0.6251370651944952,0.6600629348055049,0.8158,0.8064,0.27,0.548,0.939,0.385,0.551,0.805,0.974
65,0.8568,0.8470864092917477,0.8665135907082523,0.635,0.6259180108226616,0.6440819891773384,0.8356,0.816,0.31,0.544,0.936,0.395,0.571,0.805,0.973
66,0.8476,0.836369974540242,0.8588300254597581,0.6504,0.6428676932466062,0.6579323067533938,0.8266,0.8158,0.296,0.545,0.943,0.404,0.608,0.802,0.981
67,0.8512,0.8361353864932124,0.8662646135067875,0.6424,0.638415051607651,0.646384948392349,0.8254,0.821,0.286,0.519,0.936,0.395,0.581,0.788,0.975
68,0.8658,0.8574984755644364,0.8741015244355637,0.6486000000000001,0.6310709758900284,0.6661290241099718,0.8498,0.8343999999999999,0.284,0.547,0.944,0.375,0.564,0.791,0.98
69,0.861,0.8522201096691492,0.8697798903308508,0.6546000000000001,0.6500717550703402,0.6591282449296599,0.8508,0.8338,0.276,0.521,0.912,0.395,0.569,0.803,0.975
70,0.85,0.8419053410764564,0.8580946589235435,0.6414,0.6288413803999907,0.6539586196000092,0.8333999999999999,0.8106,0.233,0.507,0.937,0.384,0.588,0.788,0.984
71,0.8656,0.8581190388127592,0.8730809611872409,0.6676000000000001,0.6631576878316836,0.6720423121683166,0.8442,0.8378,0.252,0.509,0.93,0.391,0.542,0.768,0.977
72,0.8616,0.8558694818717264,0.8673305181282737,0.6384,0.6322792135740757,0.6445207864259243,0.8382,0.8311999999999999,0.261,0.549,0.943,0.406,0.588,0.791,0.978
73,0.8418,0.8285020162481398,0.8550979837518602,0.6418,0.6353242728611652,0.6482757271388349,0.8231999999999999,0.814,0.285,0.534,0.941,0.434,0.595,0.788,0.973
74,0.8508,0.8436996792930856,0.8579003207069144,0.6466000000000001,0.6302307427048487,0.6629692572951514,0.8393999999999999,0.8196,0.295,0.536,0.938,0.407,0.58,0.792,0.976
75,0.8654,0.8549892563783461,0.8758107436216538,0.648,0.6340623561876888,0.6619376438123112,0.839,0.8346,0.246,0.481,0.928,0.404,0.573,0.798,0.985
76,0.8626,0.8557090444696973,0.8694909555303028,0.6584,0.6485995027228041,0.6682004972771959,0.8473999999999999,0.8353999999999999,0.281,0.509,0.926,0.411,0.583,0.769,0.978
77,0.8642,0.855806130961309,0.872593869038691,0.65,0.6373679375540231,0.6626320624459769,0.8371999999999999,0.8333999999999999,0.282,0.513,0.94,0.416,0.581,0.782,0.984
78,0.8426,0.8304469063770203,0.8547530936229797,0.6588,0.6488125129465432,0.6687874870534569,0.822,0.811,0.302,0.533,0.932,0.393,0.585,0.78,0.986
79,0.8568,0.8482244244270389,0.8653755755729611,0.645,0.6248253479858775,0.6651746520141225,0.83,0.8248,0.267,0.526,0.94,0.381,0.576,0.796,0.981
80,0.8562,0.8490996792930856,0.8633003207069143,0.6336,0.6296150516076511,0.637584948392349,0.8291999999999999,0.832,0.306,0.553,0.94,0.431,0.582,0.8,0.971
81,0.8396,0.8281322397556308,0.8510677602443693,0.6316,0.6184418762316928,0.6447581237683073,0.8096,0.8278,0.27,0.538,0.937,0.395,0.578,0.795,0.981
82,0.8483999999999999,0.840229511233956,0.8565704887660439,0.6326,0.6231193444877171,0.642080655512283,0.8291999999999999,0.8184,0.256,0.516,0.917,0.365,0.595,0.779,0.976
83,0.864,0.8532827780376426,0.8747172219623573,0.6284,0.61699965809557,0.6398003419044299,0.8268,0.8323999999999999,0.276,0.549,0.935,0.417,0.584,0.802,0.98
84,0.8453999999999999,0.8382888308212024,0.8525111691787974,0.6416000000000001,0.6286188200594559,0.6545811799405442,0.8254,0.8164,0.296,0.561,0.937,0.42,0.596,0.809,0.979
85,0.8483999999999999,0.8365357721730847,0.8602642278269151,0.634,0.6189712485724934,0.6490287514275066,0.828,0.8204,0.273,0.521,0.93,0.442,0.58,0.778,0.978
86,0.845,0.8352626305763428,0.8547373694236572,0.6574,0.6472897742449506,0.6675102257550494,0.8311999999999999,0.8204,0.259,0.509,0.932,0.377,0.565,0.775,0.974
87,0.8623999999999999,0.8571614138526745,0.8676385861473254,0.64,0.6341760796144197,0.6458239203855803,0.8276,0.8328,0.271,0.547,0.932,0.362,0.581,0.784,0.98
88,0.8608,0.8567384109657108,0.8648615890342892,0.6516000000000001,0.6395424260158914,0.6636575739841087,0.8356,0.8281999999999999,0.283,0.503,0.929,0.39,0.55,0.78,0.974
89,0.8528,0.8425459300354204,0.8630540699645796,0.6496000000000001,0.630292224640408,0.6689077753595921,0.8321999999999999,0.813,0.278,0.524,0.944,0.399,0.591,0.816,0.988
90,0.853,0.8469808104462285,0.8590191895537714,0.6386000000000001,0.6291193444877171,0.648080655512283,0.8241999999999999,0.8243999999999999,0.266,0.519,0.94,0.426,0.589,0.796,0.975
91,0.8804,0.8748056181276178,0.8859943818723821,0.6542,0.6462786118630306,0.6621213881369694,0.8488,0.8503999999999999,0.278,0.528,0.943,0.412,0.584,0.79,0.978
92,0.8722,0.8681384109657108,0.8762615890342892,0.6562,0.6362288854185995,0.6761711145814006,0.843,0.836,0.288,0.518,0.932,0.415,0.577,0.775,0.979
93,0.868,0.8603963919310418,0.8756036080689582,0.6592,0.6535507699349546,0.6648492300650454,0.8368,0.831,0.267,0.521,0.943,0.389,0.56,0.784,0.977
94,0.874,0.8672560382718433,0.8807439617281567,0.673,0.6555061924481713,0.6904938075518288,0.8503999999999999,0.8446,0.283,0.524,0.921,0.415,0.554,0.773,0.977
95,0.8606,0.8457882443432538,0.8754117556567462,0.6736000000000001,0.6669946276100799,0.6802053723899203,0.8443999999999999,0.841,0.26,0.526,0.94,0.411,0.579,0.788,0.983
96,0.8696,0.8598784765907864,0.8793215234092137,0.6726,0.6559737527818434,0.6892262472181565,0.8526,0.8426,0.279,0.528,0.932,0.415,0.577,0.789,0.984
97,0.8623999999999999,0.8524434340333027,0.8723565659666972,0.6562,0.6420047880038479,0.6703952119961522,0.8238,0.831,0.279,0.523,0.926,0.383,0.57,0.789,0.981
98,0.8662,0.853077074129165,0.8793229258708349,0.6306,0.6199694416322984,0.6412305583677017,0.834,0.8241999999999999,0.287,0.542,0.928,0.386,0.601,0.798,0.976
99,0.8602,0.8567545222348486,0.8636454777651513,0.664,0.6479061951861861,0.680093804813814,0.827,0.8351999999999999,0.261,0.533,0.946,0.419,0.558,0.783,0.974
100,0.8563999999999999,0.8467981552205196,0.8660018447794803,0.6534,0.6450429463538324,0.6617570536461675,0.8301999999999999,0.8298,0.289,0.525,0.946,0.391,0.593,0.799,0.98
101,0.855,0.8457082374584592,0.8642917625415407,0.6366,0.6289157147857544,0.6442842852142457,0.8343999999999999,0.829,0.273,0.515,0.931,0.404,0.584,0.805,0.987
102,0.859,0.8509053410764564,0.8670946589235435,0.6502,0.6398710271409531,0.6605289728590469,0.8402,0.8318,0.274,0.529,0.913,0.386,0.574,0.791,0.978
103,0.874,0.8632827780376426,0.8847172219623574,0.6504,0.6397694416322983,0.6610305583677016,0.844,0.8463999999999999,0.282,0.529,0.927,0.39,0.581,0.792,0.975
104,0.8582,0.8528306107089407,0.8635693892910592,0.6378,0.6257808464236623,0.6498191535763378,0.8416,0.826,0.262,0.541,0.929,0.359,0.552,0.798,0.968
105,0.8378,0.8282868763943511,0.8473131236056489,0.6138,0.60373562584522,0.62386437415478,0.8092,0.8102,0.249,0.548,0.944,0.389,0.557,0.797,0.982
106,0.861,0.8534984584129733,0.8685015415870266,0.6452,0.6289536438628431,0.6614463561371569,0.8223999999999999,0.8261999999999999,0.285,0.546,0.952,0.408,0.584,0.81,0.983
107,0.8642,0.8528064218706564,0.8755935781293436,0.6404,0.6211121975177509,0.659687802482249,0.8412,0.8333999999999999,0.28,0.535,0.935,0.4,0.601,0.783,0.977
108,0.8636,0.8550604564165412,0.8721395435834589,0.6434,0.6281270280889713,0.6586729719110287,0.835,0.8318,0.29,0.535,0.938,0.396,0.577,0.807,0.976
109,0.8598,0.8471557385531638,0.8724442614468362,0.6374,0.630972064858536,0.643827935141464,0.8316,0.8194,0.299,0.547,0.948,0.384,0.568,0.803,0.98
110,0.869,0.8619214261150886,0.8760785738849114,0.6304,0.6146303783862952,0.6461696216137047,0.8423999999999999,0.8478,0.286,0.541,0.918,0.414,0.57,0.805,0.979
111,0.8546,0.8447602534777292,0.8644397465222708,0.6492,0.6405349999485285,0.6578650000514715,0.8261999999999999,0.8323999999999999,0.265,0.545,0.94,0.402,0.585,0.771,0.971
112,0.8688,0.8565269820081067,0.8810730179918933,0.668,0.6573188024150746,0.6786811975849255,0.8496,0.8413999999999999,0.268,0.563,0.948,0.413,0.579,0.786,0.98
113,0.8696,0.8619157147857543,0.8772842852142457,0.6634,0.6488773076369856,0.6779226923630144,0.8413999999999999,0.8432,0.269,0.527,0.951,0.445,0.586,0.808,0.981
114,0.8848,0.8791507699349547,0.8904492300650454,0.6696000000000001,0.6569801483470616,0.6822198516529385,0.8606,0.86,0.262,0.543,0.934,0.398,0.597,0.806,0.981
115,0.867,0.8559289795405929,0.8780710204594071,0.6594,0.6523432399539688,0.6664567600460312,0.85,0.84,0.278,0.542,0.949,0.418,0.58,0.802,0.975
116,0.8706,0.8589323218472722,0.8822676781527279,0.6512,0.6388643321983052,0.6635356678016948,0.8448,0.8398,0.264,0.563,0.935,0.382,0.572,0.804,0.977
117,0.8796,0.874074944001024,0.8851250559989761,0.6458,0.6333399775649222,0.6582600224350779,0.8408,0.85,0.282,0.538,0.911,0.409,0.589,0.778,0.981
118,0.8644,0.8561824729134447,0.8726175270865552,0.6442,0.640986032429268,0.647413967570732,0.8396,0.8368,0.279,0.542,0.951,0.386,0.574,0.808,0.979
119,0.8768,0.8684521755710558,0.8851478244289442,0.6634,0.6541664935972689,0.6726335064027311,0.8382,0.845,0.284,0.549,0.936,0.391,0.581,0.81,0.978
120,0.8768,0.8706290423542571,0.882970957645743,0.6598,0.643201594688989,0.6763984053110111,0.8423999999999999,0.8448,0.253,0.504,0.942,0.393,0.572,0.781,0.979
121,0.8716,0.8676150516076511,0.875584948392349,0.6572,0.6486694881944077,0.6657305118055923,0.8468,0.8446,0.269,0.516,0.915,0.385,0.562,0.776,0.979
122,0.8642,0.8511359480280046,0.8772640519719953,0.6332,0.622184823631686,0.6442151763683139,0.8412,0.8331999999999999,0.283,0.523,0.938,0.402,0.565,0.797,0.986
123,0.8548,0.8469765314257623,0.8626234685742377,0.6083999999999999,0.5968652154546877,0.6199347845453121,0.8256,0.817,0.275,0.515,0.95,0.405,0.589,0.792,0.974
124,0.8682,0.862759300954734,0.873640699045266,0.6608,0.6587597378580253,0.6628402621419748,0.8482,0.8468,0.289,0.551,0.938,0.419,0.585,0.818,0.989
125,0.855,0.8394916216330682,0.8705083783669317,0.6262,0.6171010509774931,0.6352989490225068,0.8258,0.8181999999999999,0.269,0.496,0.946,0.395,0.567,0.795,0.984
126,0.8654,0.8594064787489035,0.8713935212510964,0.639,0.6248156530739405,0.6531843469260595,0.8348,0.829,0.297,0.538,0.937,0.391,0.578,0.801,0.979
127,0.8616,0.8488283525160901,0.8743716474839099,0.643,0.6332626305763428,0.6527373694236572,0.8358,0.826,0.264,0.534,0.944,0.393,0.585,0.782,0.978
128,0.8573999999999999,0.8436966189863877,0.8711033810136122,0.6578,0.645216851822715,0.6703831481772851,0.8268,0.8328,0.256,0.509,0.921,0.384,0.536,0.755,0.973
129,0.8822,0.8750456014310597,0.8893543985689403,0.6856,0.6666549577995574,0.7045450422004426,0.8503999999999999,0.8583999999999999,0.294,0.531,0.927,0.396,0.576,0.803,0.98
130,0.8553999999999999,0.8500162731953241,0.8607837268046757,0.6316,0.6256064787489036,0.6375935212510965,0.8246,0.8248,0.284,0.51,0.95,0.406,0.576,0.809,0.975
131,0.872,0.8651991261934174,0.8788008738065826,0.664,0.6576687310438334,0.6703312689561667,0.844,0.8492,0.277,0.521,0.925,0.395,0.561,0.785,0.981
132,0.8648,0.8499155609137139,0.8796844390862861,0.6328,0.6259202401806339,0.6396797598193662,0.8341999999999999,0.831,0.284,0.512,0.936,0.382,0.589,0.773,0.977
133,0.8654,0.8538652154546877,0.8769347845453122,0.6376000000000001,0.6303280455642151,0.644871954435785,0.8343999999999999,0.8403999999999999,0.268,0.532,0.948,0.395,0.55,0.787,0.982
134,0.8744,0.8689451508683005,0.8798548491316994,0.6442,0.6302789585090222,0.6581210414909778,0.844,0.8392,0.277,0.537,0.941,0.414,0.543,0.803,0.986
135,0.8658,0.8562464464476001,0.8753535535524,0.6214,0.6159451508683005,0.6268548491316994,0.8382,0.8361999999999999,0.281,0.532,0.954,0.406,0.568,0.805,0.974
136,0.8822,0.8651887500686011,0.8992112499313989,0.6648000000000001,0.6539256884605879,0.6756743115394123,0.8473999999999999,0.846,0.291,0.542,0.926,0.417,0.592,0.783,0.978
137,0.887,0.8793963919310418,0.8946036080689582,0.6738000000000001,0.6643682561924149,0.6832317438075852,0.8518,0.8642,0.282,0.529,0.931,0.408,0.598,0.783,0.977
138,0.8648,0.8583840684827202,0.8712159315172798,0.6546000000000001,0.6447602534777293,0.6644397465222709,0.8376,0.8291999999999999,0.265,0.526,0.922,0.367,0.599,0.79,0.974
139,0.8796,0.870535002398213,0.8886649976017871,0.6664,0.6573776213348038,0.6754223786651962,0.8546,0.8568,0.284,0.524,0.945,0.386,0.579,0.809,0.982
140,0.886,0.8754276120189636,0.8965723879810364,0.6606000000000001,0.6550056181276179,0.6661943818723822,0.863,0.8632,0.279,0.533,0.936,0.397,0.575,0.79,0.98
141,0.8752,0.867626867436721,0.8827731325632789,0.6494,0.6342283088607037,0.6645716911392963,0.8488,0.8423999999999999,0.277,0.517,0.939,0.376,0.558,0.797,0.979
142,0.8682,0.8529573416588703,0.8834426583411297,0.6432,0.6342720991075557,0.6521279008924443,0.8412,0.842,0.266,0.556,0.924,0.407,0.588,0.801,0.98
143,0.8718,0.8634521755710558,0.8801478244289442,0.642,0.6314276120189636,0.6525723879810365,0.8436,0.8413999999999999,0.294,0.536,0.948,0.425,0.591,0.79,0.977
144,0.8618,0.8556918207685649,0.8679081792314352,0.6506000000000001,0.6383521316615682,0.6628478683384319,0.8258,0.836,0.252,0.511,0.941,0.395,0.565,0.785,0.984
145,0.8674,0.8608532389941816,0.8739467610058183,0.6484,0.6361521316615681,0.6606478683384318,0.8468,0.843,0.284,0.529,0.931,0.4,0.602,0.778,0.976
146,0.893,0.8898343655219166,0.8961656344780834,0.6514,0.6412897742449506,0.6615102257550494,0.8636,0.869,0.265,0.501,0.934,0.383,0.575,0.783,0.976
147,0.8686,0.863743204645874,0.8734567953541261,0.6112,0.6038332586680321,0.6185667413319679,0.8402,0.8412,0.264,0.517,0.947,0.399,0.633,0.793,0.974
148,0.8692,0.8663685704460354,0.8720314295539645,0.6656000000000001,0.6596064787489037,0.6715935212510965,0.8446,0.848,0.267,0.522,0.947,0.403,0.593,0.809,0.982
149,0.8698,0.8631481103283882,0.8764518896716118,0.6496000000000001,0.6386479885916299,0.6605520114083703,0.8472,0.8373999999999999,0.261,0.524,0.933,0.389,0.602,0.793,0.98
150,0.8563999999999999,0.8467182050913237,0.8660817949086762,0.6372,0.6274468103068964,0.6469531896931036,0.8331999999999999,0.8328,0.269,0.523,0.929,0.39,0.591,0.798,0.983
151,0.877,0.8709808104462285,0.8830191895537715,0.658,0.6469988289474177,0.6690011710525824,0.8432,0.8443999999999999,0.287,0.535,0.944,0.418,0.596,0.82,0.978
152,0.851,0.8397905864122389,0.862209413587761,0.6258,0.6101087859403956,0.6414912140596044,0.8218,0.8128,0.273,0.548,0.935,0.412,0.588,0.82,0.982
153,0.8868,0.8778720991075557,0.8957279008924444,0.6636000000000001,0.6425538867987869,0.6846461132012133,0.8543999999999999,0.8583999999999999,0.284,0.513,0.936,0.409,0.594,0.798,0.983
154,0.8686,0.8586047976212879,0.8785952023787121,0.6468,0.634216851822715,0.659383148177285,0.8378,0.8408,0.273,0.527,0.936,0.388,0.577,0.799,0.973
155,0.8722,0.8698116116119,0.8745883883880999,0.6466000000000001,0.6378817855278353,0.6553182144721649,0.844,0.8336,0.268,0.537,0.928,0.412,0.592,0.802,0.974
156,0.8834,0.8760228019681882,0.8907771980318118,0.6686000000000001,0.6562268945771714,0.6809731054228287,0.8562,0.8533999999999999,0.289,0.525,0.926,0.381,0.582,0.771,0.974
157,0.874,0.8641055660969591,0.8838944339030409,0.64,0.6316245184292598,0.6483754815707402,0.8378,0.8538,0.277,0.541,0.944,0.402,0.592,0.793,0.983
158,0.8776,0.8712323092536894,0.8839676907463107,0.6696000000000001,0.6637365055212009,0.6754634944787993,0.8648,0.8542,0.275,0.534,0.939,0.403,0.61,0.778,0.985
159,0.8854,0.8768604564165411,0.8939395435834588,0.6562,0.6475349999485285,0.6648650000514715,0.8632,0.8568,0.27,0.551,0.938,0.403,0.578,0.808,0.979
160,0.8792,0.8761082815775851,0.8822917184224148,0.6292,0.6122568589098165,0.6461431410901834,0.839,0.8533999999999999,0.294,0.527,0.953,0.392,0.594,0.807,0.986
161,0.8794,0.8752260877855278,0.8835739122144721,0.6612,0.653626867436721,0.668773132563279,0.846,0.8513999999999999,0.288,0.521,0.932,0.401,0.586,0.787,0.979
162,0.8648,0.8520042322916116,0.8775957677083884,0.6602,0.6391026707340363,0.6812973292659638,0.8392,0.8488,0.287,0.532,0.931,0.416,0.571,0.805,0.984
163,0.8798,0.8724857664031078,0.8871142335968922,0.666,0.6566668485563236,0.6753331514436764,0.8476,0.8488,0.283,0.506,0.934,0.391,0.566,0.789,0.978
164,0.8656,0.8588218336818744,0.8723781663181257,0.6174,0.6006352368041606,0.6341647631958393,0.8398,0.8408,0.292,0.536,0.934,0.423,0.572,0.778,0.976
165,0.8824,0.8795414748090129,0.885258525190987,0.6492,0.6427242728611652,0.6556757271388348,0.8472,0.851,0.276,0.525,0.945,0.393,0.586,0.773,0.978
166,0.8816,0.8749365317475253,0.8882634682524748,0.663,0.6566687310438334,0.6693312689561667,0.8612,0.858,0.296,0.563,0.947,0.448,0.613,0.816,0.986
167,0.8678,0.8565768409581629,0.8790231590418371,0.6288,0.6159141835542451,0.641685816445755,0.8412,0.8472,0.285,0.53,0.94,0.408,0.57,0.806,0.98
168,0.8674,0.8618749440010239,0.872925055998976,0.6166,0.6123347440972039,0.6208652559027962,0.8358,0.8438,0.277,0.548,0.941,0.412,0.591,0.786,0.988
169,0.8752,0.8678857664031078,0.8825142335968922,0.65,0.6374291101287688,0.6625708898712313,0.8406,0.8548,0.264,0.541,0.938,0.402,0.601,0.805,0.985
170,0.8786,0.8744260877855279,0.8827739122144722,0.649,0.6423713281642242,0.6556286718357759,0.8413999999999999,0.8528,0.27,0.511,0.927,0.392,0.59,0.783,0.98
171,0.8756,0.8652263450021901,0.88597365499781,0.6532,0.6442720991075557,0.6621279008924443,0.8448,0.8422,0.262,0.529,0.929,0.402,0.58,0.789,0.984
172,0.8782,0.8696244244270389,0.886775575572961,0.632,0.6198025865345143,0.6441974134654858,0.8432,0.8523999999999999,0.276,0.542,0.923,0.415,0.6,0.799,0.985
173,0.8672,0.864508136597662,0.8698918634023379,0.6654,0.6497530628515247,0.6810469371484753,0.8472,0.8418,0.252,0.536,0.929,0.416,0.594,0.789,0.983
174,0.8618,0.8547541721991793,0.8688458278008208,0.6522,0.6341338954986149,0.6702661045013851,0.8336,0.8313999999999999,0.301,0.557,0.928,0.412,0.597,0.798,0.982
175,0.8694,0.8643106920570165,0.8744893079429834,0.6746,0.6626709752530484,0.6865290247469515,0.8448,0.852,0.27,0.534,0.926,0.406,0.588,0.814,0.986
176,0.8922,0.8849386538184928,0.8994613461815072,0.6472,0.6311685838100505,0.6632314161899495,0.8576,0.8668,0.284,0.515,0.937,0.407,0.565,0.795,0.983
177,0.862,0.851104442634655,0.872895557365345,0.6406000000000001,0.6183780299283649,0.6628219700716352,0.8313999999999999,0.8353999999999999,0.27,0.519,0.926,0.406,0.567,0.774,0.982
178,0.885,0.8803541187292296,0.8896458812707704,0.6464,0.6377261082067824,0.6550738917932175,0.855,0.8483999999999999,0.298,0.56,0.935,0.402,0.578,0.797,0.984
179,0.8714,0.8659451508683005,0.8768548491316994,0.651,0.6460333440071849,0.6559666559928151,0.8398,0.8438,0.258,0.53,0.924,0.385,0.58,0.783,0.981
180,0.8646,0.8573812427264857,0.8718187572735143,0.6454,0.6360010054017387,0.6547989945982613,0.838,0.841,0.308,0.523,0.939,0.412,0.559,0.78,0.981
181,0.8618,0.8570393883353922,0.8665606116646078,0.6318,0.6130636235198497,0.6505363764801504,0.8268,0.825,0.261,0.503,0.935,0.407,0.575,0.774,0.978
182,0.879,0.8719214261150886,0.8860785738849114,0.6564,0.64499965809557,0.6678003419044299,0.8432,0.853,0.294,0.544,0.942,0.429,0.579,0.8,0.986
183,0.8662,0.8619528556690531,0.8704471443309468,0.626,0.6187599169569126,0.6332400830430874,0.8398,0.8386,0.302,0.554,0.94,0.409,0.6,0.794,0.981
184,0.8622,0.8539918590125518,0.8704081409874481,0.6412,0.6294401898504333,0.6529598101495667,0.8326,0.839,0.271,0.513,0.933,0.381,0.571,0.789,0.975
185,0.8902,0.8830996792930856,0.8973003207069143,0.66,0.6500666880143698,0.6699333119856302,0.8533999999999999,0.8646,0.265,0.542,0.931,0.399,0.574,0.794,0.983
186,0.8742,0.871508136597662,0.8768918634023379,0.6568,0.6474092105491763,0.6661907894508238,0.8506,0.8506,0.272,0.507,0.934,0.409,0.587,0.784,0.975
187,0.8834,0.8762348348357,0.8905651651643,0.6472,0.6388521755710558,0.6555478244289442,0.8506,0.8586,0.282,0.521,0.928,0.406,0.582,0.777,0.971
188,0.873,0.8662560382718433,0.8797439617281567,0.6272,0.6151808464236622,0.6392191535763377,0.845,0.8453999999999999,0.281,0.556,0.942,0.395,0.564,0.809,0.988
189,0.8836,0.87659807186519,0.8906019281348101,0.6556000000000001,0.6440986787817854,0.6671013212182147,0.8492,0.8578,0.311,0.578,0.938,0.417,0.591,0.826,0.984
190,0.8622,0.8571258614139865,0.8672741385860134,0.625,0.6120664139133326,0.6379335860866674,0.8378,0.84,0.279,0.531,0.933,0.398,0.585,0.787,0.972
191,0.8776,0.8690154400604335,0.8861845599395666,0.6596000000000001,0.6468888533180982,0.672311146681902,0.8496,0.8478,0.273,0.535,0.937,0.416,0.595,0.808,0.984
192,0.8674,0.8556664394593935,0.8791335605406064,0.6452,0.6322544990456868,0.6581455009543132,0.8442,0.8452,0.257,0.511,0.927,0.386,0.571,0.804,0.975
193,0.8786,0.8672335172196637,0.8899664827803364,0.6526000000000001,0.6388404803612676,0.6663595196387325,0.8482,0.8482,0.278,0.527,0.928,0.436,0.555,0.789,0.981
194,0.8602,0.8533202401806338,0.8670797598193661,0.6402,0.6250588251996241,0.6553411748003759,0.8351999999999999,0.8341999999999999,0.291,0.552,0.939,0.386,0.614,0.832,0.979
195,0.8588,0.8511257530463614,0.8664742469536386,0.6298,0.6172475200335036,0.6423524799664965,0.8248,0.8386,0.286,0.534,0.937,0.403,0.583,0.788,0.982
196,0.8874,0.8800228019681882,0.8947771980318118,0.6724,0.6602152328971324,0.6845847671028676,0.8608,0.8606,0.279,0.553,0.942,0.39,0.589,0.79,0.981
197,0.8754,0.8678166953266112,0.8829833046733887,0.6474,0.6366971732381792,0.6581028267618207,0.8452,0.8582,0.264,0.509,0.933,0.413,0.589,0.795,0.977
198,0.8854,0.8792792135740757,0.8915207864259242,0.6612,0.6538332586680321,0.6685667413319679,0.8623999999999999,0.8582,0.3,0.545,0.939,0.408,0.582,0.804,0.979
199,0.874,0.8642626305763428,0.8837373694236572,0.639,0.6289893848096983,0.6490106151903017,0.8392,0.8493999999999999,0.254,0.5,0.928,0.375,0.578,0.784,0.982
200,0.8752,0.8662290313183287,0.8841709686816712,0.639,0.6252572978696571,0.6527427021303429,0.8512,0.8506,0.28,0.554,0.932,0.421,0.583,0.798,0.979
201,0.866,0.8577637328045311,0.8742362671954689,0.6422,0.6334464889686231,0.6509535110313769,0.8383999999999999,0.8393999999999999,0.269,0.538,0.924,0.406,0.594,0.792,0.975
202,0.8634,0.8556657189089035,0.8711342810910964,0.6214,0.6129512086586685,0.6298487913413314,0.8436,0.833,0.267,0.522,0.932,0.391,0.574,0.804,0.97
203,0.8828,0.8784630541033913,0.8871369458966087,0.6428,0.6363242728611652,0.6492757271388349,0.8542,0.8606,0.263,0.529,0.947,0.397,0.577,0.809,0.98
204,0.8874,0.8849795512728309,0.889820448727169,0.6538,0.6423389637434527,0.6652610362565474,0.8568,0.8662,0.276,0.536,0.938,0.382,0.595,0.814,0.977
205,0.901,0.8940311780938445,0.9079688219061556,0.6688000000000001,0.6553292331206408,0.6822707668793593,0.8682,0.8748,0.271,0.54,0.948,0.427,0.603,0.802,0.979
206,0.8748,0.8641404754795119,0.8854595245204882,0.6308,0.6246918207685649,0.6369081792314352,0.8422,0.8573999999999999,0.288,0.551,0.939,0.412,0.612,0.793,0.981
207,0.8816,0.8761451508683006,0.8870548491316995,0.632,0.6243963919310418,0.6396036080689582,0.8536,0.8552,0.272,0.535,0.932,0.408,0.61,0.789,0.982
208,0.882,0.8727498115486135,0.8912501884513865,0.658,0.6504984584129734,0.6655015415870267,0.8458,0.8583999999999999,0.283,0.531,0.928,0.406,0.58,0.799,0.979
209,0.8838,0.8715899532701591,0.896010046729841,0.6664,0.6567981552205197,0.6760018447794803,0.8536,0.8592,0.293,0.523,0.94,0.396,0.59,0.801,0.982
210,0.8684,0.8585211601711152,0.8782788398288847,0.6436000000000001,0.6381451508683006,0.6490548491316995,0.835,0.849,0.252,0.512,0.936,0.42,0.586,0.774,0.97
211,0.8788,0.8630108373359067,0.8945891626640934,0.6482,0.6398521755710558,0.6565478244289442,0.8423999999999999,0.8503999999999999,0.286,0.537,0.939,0.405,0.58,0.777,0.979
212,0.8636,0.8621842852230177,0.8650157147769824,0.626,0.6193713281642241,0.6326286718357759,0.8366,0.8363999999999999,0.291,0.551,0.937,0.404,0.547,0.794,0.98
213,0.8656,0.8611576878316836,0.8700423121683165,0.644,0.6392718843579802,0.6487281156420198,0.8373999999999999,0.8462,0.264,0.542,0.933,0.401,0.565,0.789,0.978
214,0.8714,0.8638166953266112,0.8789833046733887,0.6374,0.6298166953266112,0.6449833046733887,0.8433999999999999,0.845,0.262,0.522,0.928,0.414,0.552,0.788,0.979
215,0.873,0.8661991261934174,0.8798008738065826,0.635,0.6206267000687268,0.6493732999312732,0.8361999999999999,0.8438,0.295,0.53,0.931,0.423,0.578,0.801,0.985
216,0.8968,0.8918801267388646,0.9017198732611355,0.6829999999999999,0.6681000320215548,0.6978999679784451,0.865,0.8728,0.273,0.492,0.924,0.403,0.595,0.793,0.979
217,0.8778,0.8689588640514426,0.8866411359485574,0.6442,0.6304460839125644,0.6579539160874356,0.848,0.8528,0.265,0.533,0.938,0.37,0.584,0.798,0.978
218,0.8746,0.87102280071553,0.8781771992844701,0.6526000000000001,0.6404786626205402,0.6647213373794599,0.8386,0.8493999999999999,0.265,0.519,0.937,0.391,0.578,0.8,0.983
219,0.875,0.8640691246899554,0.8859308753100446,0.6284,0.6165357721730848,0.6402642278269152,0.8402,0.847,0.29,0.547,0.939,0.405,0.613,0.799,0.976
220,0.8612,0.852186169303246,0.870213830696754,0.6398,0.6300864092917478,0.6495135907082523,0.8386,0.8363999999999999,0.281,0.517,0.934,0.407,0.567,0.778,0.978
221,0.8892,0.8792125129465431,0.8991874870534569,0.6592,0.6546041655886266,0.6637958344113735,0.8543999999999999,0.8684,0.301,0.537,0.937,0.395,0.588,0.818,0.983
222,0.8734,0.8656657189089035,0.8811342810910964,0.6344,0.6250421030826403,0.6437578969173596,0.839,0.8446,0.261,0.52,0.944,0.401,0.567,0.781,0.981
223,0.879,0.8728540767684044,0.8851459232315956,0.6476000000000001,0.6374138135544994,0.6577861864455007,0.8518,0.859,0.287,0.537,0.939,0.385,0.574,0.801,0.982
224,0.8688,0.8615386538184928,0.8760613461815072,0.619,0.609027961504984,0.628972038495016,0.8358,0.844,0.275,0.526,0.93,0.411,0.59,0.789,0.978
225,0.9058,0.9031081365976621,0.908491863402338,0.66,0.6545169602457679,0.6654830397542322,0.8698,0.879,0.293,0.542,0.94,0.405,0.566,0.792,0.98
226,0.8888,0.8767808464236623,0.9008191535763378,0.6526000000000001,0.6480717550703402,0.6571282449296599,0.8488,0.8636,0.268,0.517,0.929,0.404,0.583,0.803,0.982
227,0.8756,0.8697365055212009,0.8814634944787992,0.6564,0.6406303783862952,0.6721696216137047,0.8486,0.859,0.255,0.508,0.936,0.387,0.573,0.785,0.976
228,0.8834,0.8771545411732832,0.8896454588267168,0.6446000000000001,0.6364768219314216,0.6527231780685785,0.8508,0.8588,0.315,0.55,0.929,0.394,0.602,0.819,0.979
229,0.8804,0.8737365317475252,0.8870634682524747,0.6164,0.6019038719401165,0.6308961280598834,0.8403999999999999,0.8502,0.303,0.533,0.925,0.391,0.561,0.784,0.98
230,0.8884,0.8858252307320709,0.8909747692679291,0.6534,0.6393906401513623,0.6674093598486377,0.846,0.865,0.272,0.531,0.921,0.431,0.584,0.78,0.973
231,0.891,0.8848540767684044,0.8971459232315956,0.6492,0.6317194169486516,0.6666805830513484,0.8606,0.8634,0.266,0.504,0.932,0.387,0.588,0.799,0.981
232,0.8822,0.8754332160011028,0.8889667839988972,0.6514,0.6414434340333027,0.6613565659666972,0.8518,0.8583999999999999,0.255,0.525,0.914,0.418,0.561,0.789,0.986
233,0.8874,0.8836134337183605,0.8911865662816394,0.6588,0.6403329871945379,0.6772670128054622,0.8598,0.8612,0.268,0.561,0.934,0.414,0.599,0.808,0.978
234,0.8678,0.8606996792930857,0.8749003207069144,0.6502,0.6345087859403956,0.6658912140596044,0.8418,0.8493999999999999,0.268,0.501,0.928,0.391,0.543,0.804,0.979
235,0.8758,0.8661261703702605,0.8854738296297395,0.6414,0.631758097287804,0.651041902712196,0.8533999999999999,0.852,0.238,0.515,0.923,0.388,0.578,0.79,0.981
236,0.888,0.8843799584784563,0.8916200415215437,0.682,0.6704852817810665,0.6935147182189336,0.8652,0.872,0.311,0.543,0.942,0.421,0.586,0.809,0.984
237,0.871,0.8628106634839605,0.8791893365160395,0.6244,0.6169190388127591,0.6318809611872408,0.8353999999999999,0.8502,0.284,0.563,0.934,0.396,0.593,0.803,0.978
238,0.8794,0.872453336566176,0.886346663433824,0.6396000000000001,0.6276709752530484,0.6515290247469517,0.8428,0.8536,0.277,0.55,0.94,0.392,0.577,0.816,0.984
239,0.8906000000000001,0.8826204368724109,0.8985795631275892,0.6598,0.6479098110308237,0.6716901889691764,0.8652,0.8682,0.264,0.525,0.938,0.405,0.621,0.792,0.98
240,0.8932,0.8871552511399465,0.8992447488600535,0.6616000000000001,0.6489801483470616,0.6742198516529385,0.8576,0.8696,0.278,0.539,0.937,0.41,0.587,0.803,0.979
241,0.8568,0.8496456014310597,0.8639543985689403,0.635,0.6302718843579802,0.6397281156420198,0.8306,0.837,0.297,0.544,0.945,0.408,0.555,0.793,0.976
242,0.8792,0.8684325463906484,0.8899674536093516,0.645,0.6312292800992269,0.6587707199007732,0.839,0.8563999999999999,0.281,0.549,0.931,0.409,0.596,0.812,0.973
243,0.9002,0.8956888106674019,0.9047111893325981,0.6468,0.641359300954734,0.652240699045266,0.8592,0.8794,0.26,0.516,0.93,0.391,0.547,0.793,0.974
244,0.8716,0.8626204425478775,0.8805795574521226,0.6496000000000001,0.6372893538626117,0.6619106461373885,0.841,0.8452,0.278,0.539,0.929,0.413,0.58,0.809,0.978
245,0.8802,0.8678643321983052,0.8925356678016948,0.641,0.6285214312548285,0.6534785687451715,0.8608,0.8612,0.274,0.533,0.945,0.426,0.584,0.779,0.984
246,0.8836,0.8763812427264858,0.8908187572735143,0.6512,0.6427603375552743,0.6596396624447257,0.8486,0.8563999999999999,0.258,0.514,0.932,0.407,0.563,0.779,0.979
247,0.8824,0.8751812427264857,0.8896187572735142,0.6314,0.6169304850120564,0.6458695149879435,0.8488,0.862,0.279,0.528,0.919,0.393,0.562,0.794,0.984
248,0.886,0.8824880438676597,0.8895119561323404,0.641,0.6320893845078793,0.6499106154921207,0.8533999999999999,0.8583999999999999,0.262,0.531,0.921,0.391,0.598,0.776,0.981
249,0.8756,0.8691123798720113,0.8820876201279888,0.6596000000000001,0.6484734157262816,0.6707265842737186,0.8502,0.8488,0.28,0.553,0.935,0.395,0.582,0.808,0.975
250,0.8814,0.8778228007155299,0.88497719928447,0.6524,0.6396585670071595,0.6651414329928405,0.8483999999999999,0.8644,0.292,0.547,0.931,0.399,0.595,0.802,0.973
251,0.881,0.8711837841926122,0.8908162158073878,0.6588,0.6466532509838862,0.670946749016114,0.8528,0.8563999999999999,0.288,0.513,0.93,0.389,0.56,0.78,0.978
252,0.887,0.8804886590611478,0.8935113409388522,0.6602,0.6496495086002484,0.6707504913997516,0.8562,0.8592,0.26,0.554,0.944,0.415,0.59,0.789,0.975
253,0.8874,0.8763081104919882,0.8984918895080117,0.641,0.6319605496475131,0.6500394503524869,0.8492,0.85,0.283,0.532,0.939,0.412,0.585,0.802,0.983
254,0.8906000000000001,0.884937140892071,0.8962628591079291,0.648,0.6255468144484939,0.6704531855515061,0.853,0.8628,0.277,0.524,0.934,0.394,0.568,0.785,0.982
255,0.8748,0.8691507699349547,0.8804492300650454,0.6486000000000001,0.6372674775070392,0.659932522492961,0.8463999999999999,0.8526,0.25,0.51,0.93,0.411,0.556,0.777,0.979
256,0.872,0.8612110901350104,0.8827889098649896,0.6442,0.6329425507498108,0.6554574492501892,0.8416,0.8483999999999999,0.279,0.527,0.934,0.423,0.585,0.778,0.978
257,0.884,0.8759053410764565,0.8920946589235436,0.6628000000000001,0.6501862581763488,0.6754137418236513,0.85,0.8596,0.27,0.53,0.923,0.396,0.558,0.778,0.976
258,0.8818,0.8742268674367211,0.889373132563279,0.6598,0.6459901507168017,0.6736098492831984,0.8638,0.8654,0.261,0.542,0.932,0.405,0.579,0.803,0.98
259,0.8878,0.8803811225516024,0.8952188774483977,0.6498,0.6354696696714002,0.6641303303285999,0.859,0.863,0.3,0.562,0.934,0.389,0.586,0.794,0.984
260,0.8894,0.8862834480989492,0.8925165519010507,0.6686000000000001,0.6624165631551704,0.6747834368448298,0.861,0.8572,0.282,0.567,0.937,0.405,0.585,0.813,0.976
261,0.8912,0.8837293502734661,0.8986706497265339,0.6662,0.6548064218706564,0.6775935781293436,0.859,0.8593999999999999,0.284,0.538,0.935,0.428,0.576,0.806,0.976
262,0.8912,0.8735002985551376,0.9088997014448624,0.651,0.6414625978599157,0.6605374021400844,0.8592,0.8706,0.299,0.518,0.94,0.406,0.591,0.782,0.98
263,0.872,0.8659171135448335,0.8780828864551665,0.6392,0.6349528556690531,0.6434471443309469,0.8351999999999999,0.8533999999999999,0.274,0.525,0.94,0.383,0.571,0.795,0.973
264,0.898,0.8941729345312451,0.9018270654687549,0.6782,0.6640319663017946,0.6923680336982054,0.867,0.8782,0.292,0.509,0.933,0.397,0.586,0.792,0.98
265,0.882,0.8710691246899555,0.8929308753100446,0.64,0.6303421206360641,0.6496578793639359,0.8533999999999999,0.8573999999999999,0.28,0.512,0.941,0.392,0.587,0.797,0.978
266,0.888,0.879487580498562,0.896512419501438,0.6542,0.6445660955494146,0.6638339044505854,0.8472,0.8702,0.29,0.519,0.936,0.406,0.583,0.8,0.977
267,0.8928,0.8845918590125519,0.9010081409874482,0.6564,0.6436283525160901,0.6691716474839099,0.8526,0.8668,0.268,0.504,0.912,0.408,0.564,0.792,0.981
268,0.8928,0.8828125129465432,0.9027874870534569,0.657,0.6481763194207867,0.6658236805792134,0.8638,0.871,0.266,0.521,0.925,0.393,0.558,0.78,0.982
269,0.8746,0.8684165631551704,0.8807834368448297,0.6258,0.6143389637434526,0.6372610362565474,0.8383999999999999,0.8493999999999999,0.321,0.562,0.94,0.399,0.563,0.816,0.979
270,0.8668,0.8582694881944077,0.8753305118055923,0.624,0.619437835158625,0.628562164841375,0.8231999999999999,0.849,0.283,0.519,0.936,0.414,0.587,0.781,0.979
271,0.8878,0.8840338466233032,0.8915661533766969,0.6568,0.6467739956919426,0.6668260043080575,0.8508,0.8638,0.282,0.545,0.937,0.405,0.588,0.812,0.98
272,0.8762,0.872986032429268,0.879413967570732,0.646,0.6318428522301772,0.6601571477698228,0.8442,0.8518,0.269,0.542,0.926,0.384,0.577,0.792,0.979
273,0.8796,0.875245316009335,0.8839546839906651,0.6512,0.642186169303246,0.660213830696754,0.8553999999999999,0.8568,0.262,0.522,0.937,0.42,0.575,0.776,0.976
274,0.8838,0.8801376173719029,0.8874623826280972,0.6468,0.6347168802796617,0.6588831197203384,0.8506,0.8648,0.257,0.531,0.939,0.399,0.583,0.807,0.98
275,0.8816,0.8762883477556257,0.8869116522443744,0.6366,0.6263009229282838,0.6468990770717163,0.8462,0.8552,0.297,0.528,0.937,0.403,0.575,0.81,0.978
276,0.8848,0.8804630541033913,0.8891369458966087,0.6364,0.626919344487717,0.6458806555122829,0.8532,0.863,0.308,0.568,0.937,0.422,0.58,0.826,0.988
277,0.8838,0.878802398810644,0.888797601189356,0.6728000000000001,0.6590180889393947,0.6865819110606054,0.862,0.8573999999999999,0.269,0.527,0.93,0.397,0.581,0.785,0.98
278,0.8704,0.8670452086150733,0.8737547913849266,0.653,0.6374419946954517,0.6685580053045483,0.8503999999999999,0.8462,0.277,0.534,0.947,0.403,0.569,0.793,0.982
279,0.8596,0.8546644832231995,0.8645355167768005,0.6522,0.6424073714493054,0.6619926285506946,0.8318,0.8338,0.293,0.53,0.946,0.418,0.594,0.787,0.988
280,0.8846,0.8769157147857544,0.8922842852142457,0.6554,0.6505432046458739,0.6602567953541261,0.8508,0.8562,0.27,0.525,0.923,0.402,0.57,0.798,0.979
281,0.8864,0.8781357023189815,0.8946642976810184,0.6558,0.6387434952668212,0.6728565047331789,0.8361999999999999,0.8628,0.258,0.557,0.941,0.424,0.587,0.798,0.988
282,0.885,0.8771962627776688,0.8928037372223312,0.6474,0.641602612419314,0.6531973875806859,0.8552,0.8638,0.278,0.532,0.919,0.44,0.585,0.799,0.985
283,0.8888,0.8819202401806339,0.8956797598193662,0.66,0.6446917381249805,0.6753082618750196,0.8626,0.8656,0.282,0.538,0.946,0.392,0.596,0.788,0.98
284,0.8944,0.8882792135740757,0.9005207864259243,0.6562,0.647186169303246,0.665213830696754,0.8654,0.8588,0.272,0.542,0.944,0.387,0.585,0.786,0.981
285,0.8766,0.8668784765907864,0.8863215234092137,0.647,0.6356199614810595,0.6583800385189406,0.8423999999999999,0.8582,0.286,0.537,0.93,0.388,0.549,0.772,0.979
286,0.8942,0.891508136597662,0.896891863402338,0.6596000000000001,0.6536064787489037,0.6655935212510965,0.8638,0.8796,0.256,0.529,0.934,0.434,0.579,0.809,0.985
287,0.8824,0.8733776213348038,0.8914223786651961,0.6756000000000001,0.6623252239163533,0.6888747760836469,0.8542,0.8656,0.279,0.509,0.94,0.413,0.572,0.776,0.98
288,0.8754,0.865758097287804,0.885041902712196,0.6268,0.6115573416588703,0.6420426583411297,0.8438,0.8538,0.265,0.537,0.937,0.398,0.538,0.801,0.98
289,0.8708,0.8650159244634732,0.8765840755365268,0.6552,0.6373917503682042,0.6730082496317958,0.8371999999999999,0.8482,0.274,0.542,0.946,0.408,0.601,0.806,0.989
290,0.8854,0.8790323092536894,0.8917676907463106,0.6536000000000001,0.6442010054017387,0.6629989945982614,0.8636,0.8628,0.268,0.526,0.94,0.418,0.58,0.79,0.981
291,0.8802,0.8791611493663164,0.8812388506336836,0.6308,0.622224424427039,0.6393755755729611,0.8456,0.8582,0.292,0.541,0.943,0.408,0.596,0.816,0.979
292,0.8844,0.8767157147857543,0.8920842852142457,0.6468,0.6306249731527679,0.6629750268472322,0.8483999999999999,0.8636,0.278,0.526,0.94,0.43,0.605,0.784,0.981
293,0.8832,0.8786888106674019,0.8877111893325981,0.6342,0.6269919292716101,0.6414080707283899,0.8642,0.8586,0.28,0.492,0.942,0.395,0.6,0.776,0.977
294,0.8728,0.8666290423542571,0.878970957645743,0.6508,0.6399611907151213,0.6616388092848788,0.8448,0.853,0.286,0.549,0.931,0.421,0.584,0.777,0.97
295,0.8772,0.8685349999485285,0.8858650000514715,0.642,0.6306538811944192,0.6533461188055808,0.8476,0.8482,0.266,0.527,0.931,0.39,0.569,0.78,0.975
296,0.87,0.8649563369964693,0.8750436630035306,0.6538,0.6473242728611652,0.6602757271388349,0.843,0.851,0.28,0.509,0.939,0.404,0.598,0.786,0.981
297,0.865,0.8598057468315822,0.8701942531684178,0.6158,0.6070906320186698,0.6245093679813303,0.8398,0.839,0.29,0.538,0.939,0.39,0.586,0.789,0.983
298,0.889,0.8750347295127852,0.9029652704872149,0.66,0.6527599169569126,0.6672400830430875,0.8508,0.8622,0.267,0.539,0.933,0.434,0.588,0.768,0.966
299,0.8966000000000001,0.8907365055212009,0.9024634944787993,0.6588,0.6482861042408623,0.6693138957591378,0.8656,0.8692,0.274,0.535,0.938,0.409,0.555,0.795,0.983
300,0.8786,0.873743204645874,0.8834567953541261,0.656,0.6461837841926122,0.6658162158073878,0.8532,0.8573999999999999,0.263,0.509,0.907,0.387,0.563,0.752,0.978
301,0.8898,0.8829764942712747,0.8966235057287254,0.6604,0.6486336365982392,0.6721663634017607,0.8532,0.864,0.265,0.532,0.933,0.38,0.571,0.789,0.981
302,0.8824,0.8744204368724108,0.8903795631275891,0.638,0.6183283427085241,0.6576716572914759,0.8478,0.8603999999999999,0.299,0.56,0.945,0.391,0.591,0.802,0.975
303,0.8828,0.8770159244634732,0.8885840755365269,0.6534,0.6451357023189815,0.6616642976810184,0.853,0.8532,0.291,0.551,0.936,0.392,0.573,0.793,0.98
304,0.8994,0.8927946276100798,0.9060053723899202,0.6512,0.6438857664031078,0.6585142335968922,0.8694,0.8772,0.282,0.534,0.939,0.393,0.599,0.815,0.983
305,0.89,0.8827599169569126,0.8972400830430874,0.6252,0.6177811225516023,0.6326188774483976,0.8523999999999999,0.8666,0.274,0.535,0.942,0.381,0.584,0.795,0.983
306,0.8872,0.878315375663367,0.8960846243366329,0.6354,0.6202029253878116,0.6505970746121883,0.8466,0.863,0.3,0.541,0.942,0.381,0.575,0.795,0.98
307,0.8612,0.8569528556690531,0.8654471443309468,0.6394,0.6331545411732832,0.6456454588267168,0.8396,0.8416,0.281,0.522,0.93,0.4,0.586,0.787,0.983
308,0.877,0.8727893125180077,0.8812106874819923,0.6396000000000001,0.6282335172196637,0.6509664827803364,0.8432,0.8418,0.274,0.529,0.937,0.381,0.588,0.807,0.98
309,0.8816,0.8771576878316836,0.8860423121683165,0.6676000000000001,0.6601707392330876,0.6750292607669126,0.8468,0.86,0.284,0.547,0.929,0.41,0.586,0.813,0.975
310,0.8778,0.8696389514321009,0.8859610485678991,0.644,0.6376081433575574,0.6503918566424426,0.8376,0.858,0.274,0.508,0.937,0.393,0.567,0.785,0.984
311,0.8732,0.8648061309613089,0.8815938690386911,0.649,0.6373521592288394,0.6606478407711607,0.8528,0.8563999999999999,0.292,0.515,0.933,0.418,0.602,0.794,0.982
312,0.886,0.879086707440192,0.892913292559808,0.6656000000000001,0.642694748559482,0.6885052514405181,0.8572,0.873,0.298,0.549,0.932,0.418,0.595,0.804,0.98
313,0.89,0.8834297316977013,0.8965702683022987,0.6552,0.6448337786505812,0.6655662213494188,0.8513999999999999,0.8672,0.278,0.52,0.939,0.41,0.583,0.801,0.976
314,0.9044,0.8997046052745881,0.9090953947254119,0.6704,0.661166493597269,0.679633506402731,0.8632,0.888,0.264,0.507,0.937,0.397,0.578,0.785,0.977
315,0.8826,0.8741969523155501,0.89100304768445,0.6476000000000001,0.6302699998970569,0.6649300001029432,0.8513999999999999,0.8622,0.259,0.53,0.942,0.402,0.574,0.766,0.973
316,0.8866,0.8834834480989493,0.8897165519010508,0.6446000000000001,0.6300243242710607,0.6591756757289394,0.8552,0.8652,0.278,0.526,0.916,0.427,0.565,0.786,0.981
317,0.8952,0.8884904172301467,0.9019095827698533,0.6606000000000001,0.6512010054017388,0.6699989945982614,0.8694,0.8738,0.29,0.552,0.938,0.397,0.572,0.784,0.974
318,0.8736,0.8674165631551704,0.8797834368448297,0.6316,0.6231969523155501,0.64000304768445,0.8408,0.8508,0.27,0.519,0.94,0.376,0.586,0.799,0.98
319,0.8872,0.8778092105491763,0.8965907894508237,0.6516000000000001,0.6426634689451807,0.6605365310548195,0.8473999999999999,0.8646,0.263,0.541,0.944,0.407,0.575,0.804,0.98
320,0.873,0.8669808104462285,0.8790191895537715,0.6464,0.6384204368724108,0.6543795631275892,0.8382,0.8502,0.28,0.523,0.934,0.399,0.571,0.8,0.986
321,0.8826,0.8762931290881744,0.8889068709118257,0.6396000000000001,0.62857782764726,0.6506221723527401,0.8446,0.8626,0.259,0.504,0.927,0.404,0.576,0.795,0.98
322,0.884,0.8788057468315822,0.8891942531684178,0.6482,0.6357399775649222,0.6606600224350778,0.847,0.8546,0.269,0.541,0.923,0.392,0.558,0.795,0.977
323,0.899,0.8835414078879259,0.9144585921120741,0.6476000000000001,0.6429046052745881,0.652295394725412,0.8628,0.8734,0.282,0.529,0.941,0.378,0.591,0.804,0.98
324,0.8972,0.8907242728611652,0.9036757271388348,0.6502,0.6393256884605878,0.6610743115394122,0.8568,0.874,0.272,0.552,0.942,0.437,0.59,0.794,0.972
325,0.888,0.8845995630967087,0.8914004369032913,0.6534,0.6440833820528202,0.6627166179471797,0.8626,0.8634,0.279,0.524,0.939,0.374,0.574,0.795,0.987
326,0.8912,0.8862801267388646,0.8961198732611354,0.6586000000000001,0.6470652154546879,0.6701347845453123,0.8628,0.871,0.273,0.504,0.932,0.409,0.58,0.784,0.986
327,0.8902,0.8851258614139865,0.8952741385860135,0.6564,0.6478604564165411,0.6649395435834589,0.861,0.867,0.271,0.531,0.925,0.419,0.56,0.783,0.977
328,0.8736,0.8667652064128907,0.8804347935871094,0.6412,0.635284151853142,0.647115848146858,0.8432,0.8513999999999999,0.28,0.54,0.953,0.378,0.576,0.793,0.976
329,0.8912,0.8847242728611652,0.8976757271388348,0.655,0.6397421773457108,0.6702578226542892,0.857,0.8674,0.27,0.546,0.943,0.399,0.582,0.791,0.983
330,0.888,0.8829563369964694,0.8930436630035307,0.679,0.6668659501499469,0.6911340498500532,0.8688,0.8656,0.295,0.518,0.93,0.403,0.588,0.784,0.974
331,0.884,0.8789563369964694,0.8890436630035307,0.6466000000000001,0.6347357721730849,0.6584642278269153,0.848,0.8566,0.275,0.516,0.925,0.378,0.565,0.784,0.976
332,0.8872,0.8792301032153022,0.8951698967846978,0.639,0.6259182580375423,0.6520817419624577,0.8483999999999999,0.858,0.276,0.526,0.941,0.429,0.611,0.787,0.978
333,0.8916000000000001,0.8827501492775688,0.9004498507224313,0.6378,0.6287435101406803,0.6468564898593198,0.8508,0.8688,0.309,0.533,0.931,0.388,0.581,0.817,0.985
334,0.8808,0.8740904172301467,0.8875095827698534,0.6618,0.6472296139376217,0.6763703860623784,0.8513999999999999,0.8578,0.252,0.521,0.939,0.406,0.581,0.791,0.979
335,0.8862,0.8811258614139865,0.8912741385860135,0.6416000000000001,0.6361451508683006,0.6470548491316995,0.8568,0.8672,0.289,0.532,0.927,0.399,0.576,0.773,0.979
336,0.893,0.8873781271420527,0.8986218728579474,0.6462,0.634085023858123,0.658314976141877,0.865,0.872,0.283,0.54,0.934,0.398,0.59,0.791,0.976
337,0.9026000000000001,0.8962323092536895,0.9089676907463107,0.6532,0.6409899532701591,0.6654100467298409,0.8712,0.8766,0.265,0.533,0.936,0.407,0.584,0.805,0.987
338,0.8848,0.8787552511399466,0.8908447488600535,0.6386000000000001,0.6277540809673676,0.6494459190326325,0.8513999999999999,0.8646,0.267,0.546,0.925,0.395,0.557,0.802,0.982
339,0.8786,0.8753621364305826,0.8818378635694175,0.6352,0.6240112362552357,0.6463887637447643,0.844,0.865,0.303,0.564,0.957,0.419,0.585,0.815,0.986
340,0.8734,0.8701621364305825,0.8766378635694174,0.6462,0.6265205069554584,0.6658794930445416,0.8328,0.8546,0.268,0.515,0.932,0.373,0.571,0.788,0.98
341,0.8648,0.8603750746387844,0.8692249253612157,0.6304,0.6220891949305314,0.6387108050694685,0.8383999999999999,0.8428,0.263,0.508,0.934,0.398,0.579,0.798,0.973
342,0.8996000000000001,0.8933545411732833,0.9058454588267169,0.6522,0.6360011618240412,0.6683988381759588,0.855,0.8706,0.266,0.522,0.93,0.397,0.602,0.801,0.98
343,0.9074,0.9049795512728309,0.909820448727169,0.6562,0.6472720991075557,0.6651279008924443,0.8694,0.8852,0.258,0.531,0.944,0.412,0.589,0.809,0.98
344,0.8842,0.877844426659049,0.8905555733409509,0.6502,0.6406868763943511,0.6597131236056489,0.8573999999999999,0.8638,0.261,0.494,0.922,0.409,0.58,0.785,0.975
345,0.8932,0.884315375663367,0.902084624336633,0.6624,0.6530421030826403,0.6717578969173597,0.8608,0.874,0.275,0.532,0.939,0.381,0.594,0.815,0.981
346,0.8796,0.8732931290881744,0.8859068709118257,0.6396000000000001,0.6281658992360519,0.6510341007639482,0.8516,0.8546,0.279,0.531,0.946,0.415,0.568,0.771,0.967
347,0.884,0.8810880398072098,0.8869119601927902,0.644,0.6232787147740482,0.6647212852259519,0.8576,0.8634,0.267,0.539,0.926,0.408,0.545,0.783,0.981
348,0.8794,0.8711357023189815,0.8876642976810184,0.657,0.6509808104462286,0.6630191895537715,0.8376,0.8473999999999999,0.251,0.507,0.925,0.409,0.564,0.798,0.983
349,0.8784,0.8730883477556256,0.8837116522443743,0.6606000000000001,0.6563347440972039,0.6648652559027962,0.8462,0.861,0.281,0.542,0.92,0.379,0.582,0.778,0.982
350,0.8918,0.8873750746387844,0.8962249253612157,0.6588,0.6382018458565674,0.6793981541434327,0.8602,0.8612,0.276,0.54,0.928,0.405,0.585,0.788,0.974
351,0.8928,0.8897082815775852,0.8958917184224149,0.6634,0.6476303783862952,0.6791696216137048,0.8603999999999999,0.873,0.266,0.519,0.936,0.398,0.588,0.795,0.983
352,0.8876000000000001,0.8818026124193141,0.893397387580686,0.645,0.6295913550043151,0.660408644995685,0.8482,0.8708,0.289,0.531,0.946,0.402,0.57,0.795,0.982
353,0.8916000000000001,0.886743204645874,0.8964567953541261,0.64,0.6341760796144197,0.6458239203855803,0.8618,0.8684,0.286,0.525,0.937,0.402,0.608,0.801,0.98
354,0.883,0.8696846370417451,0.8963153629582549,0.6478,0.6406456014310598,0.6549543985689403,0.8423999999999999,0.856,0.278,0.533,0.951,0.401,0.592,0.808,0.979
355,0.8844,0.8754204425478774,0.8933795574521225,0.6574,0.6481248447327554,0.6666751552672445,0.8644,0.8666,0.284,0.521,0.935,0.39,0.595,0.802,0.984
356,0.8834,0.8751357023189815,0.8916642976810184,0.6406000000000001,0.62933570523428,0.6518642947657202,0.8598,0.8612,0.276,0.555,0.933,0.377,0.578,0.8,0.98
357,0.879,0.8706706646844066,0.8873293353155934,0.6462,0.6381818880338976,0.6542181119661024,0.855,0.8613999999999999,0.287,0.553,0.943,0.379,0.599,0.793,0.976
358,0.8862,0.8750457376131842,0.8973542623868158,0.6236,0.6087362913403287,0.6384637086596714,0.8526,0.8668,0.28,0.536,0.941,0.389,0.537,0.799,0.972
359,0.8764,0.8732834480989492,0.8795165519010507,0.6378,0.6301761426060548,0.6454238573939453,0.8482,0.8606,0.285,0.525,0.933,0.405,0.577,0.774,0.979
360,0.8956000000000001,0.8860787766707845,0.9051212233292156,0.625,0.6201115639506333,0.6298884360493667,0.8603999999999999,0.8726,0.285,0.526,0.925,0.42,0.559,0.803,0.98
361,0.8914,0.8827261082067824,0.9000738917932175,0.6322,0.621184823631686,0.6432151763683139,0.8528,0.8566,0.265,0.53,0.934,0.422,0.575,0.782,0.981
362,0.893,0.8819988289474177,0.9040011710525824,0.6432,0.6280333906532226,0.6583666093467774,0.8636,0.8704,0.286,0.547,0.936,0.396,0.58,0.791,0.982
363,0.8916000000000001,0.8868232232238001,0.8963767767762,0.644,0.6376687310438334,0.6503312689561667,0.859,0.8724,0.262,0.499,0.925,0.4,0.593,0.804,0.981
364,0.8914,0.887415051607651,0.895384948392349,0.6568,0.6479588640514427,0.6656411359485574,0.8503999999999999,0.8702,0.273,0.53,0.946,0.422,0.576,0.784,0.974
365,0.8976000000000001,0.8925106920570166,0.9026893079429835,0.6536000000000001,0.6436434340333028,0.6635565659666973,0.8576,0.8716,0.289,0.539,0.933,0.406,0.575,0.818,0.98
366,0.8856,0.8780676932466063,0.8931323067533938,0.6408,0.6348841518531421,0.646715848146858,0.8453999999999999,0.8714,0.267,0.508,0.94,0.385,0.576,0.785,0.98
367,0.9102,0.9041552511399465,0.9162447488600535,0.6482,0.6290364939744183,0.6673635060255817,0.875,0.8836,0.278,0.519,0.943,0.394,0.576,0.777,0.987
368,0.8998,0.889140475479512,0.9104595245204881,0.6514,0.6415995027228041,0.6612004972771959,0.8606,0.8716,0.262,0.527,0.924,0.429,0.605,0.792,0.982
369,0.8878,0.8778899965611241,0.897710003438876,0.6502,0.6424259537054462,0.6579740462945538,0.8608,0.865,0.258,0.539,0.94,0.41,0.595,0.8,0.983
370,0.872,0.862027961504984,0.881972038495016,0.6364,0.6225566992767145,0.6502433007232854,0.8398,0.8522,0.273,0.536,0.931,0.401,0.584,0.801,0.982
371,0.8764,0.8678154400604334,0.8849845599395665,0.6346,0.6252421030826404,0.6439578969173597,0.8373999999999999,0.8592,0.288,0.537,0.936,0.411,0.563,0.785,0.978
372,0.8694,0.8616160441459172,0.8771839558540827,0.6522,0.6442301032153022,0.6601698967846978,0.8463999999999999,0.8482,0.271,0.527,0.927,0.421,0.57,0.801,0.98
373,0.8784,0.8705176337167861,0.8862823662832138,0.6504,0.6337969511288726,0.6670030488711274,0.8523999999999999,0.856,0.266,0.531,0.928,0.398,0.55,0.771,0.981
374,0.8862,0.8785761426060548,0.8938238573939452,0.6546000000000001,0.6407845698520424,0.6684154301479578,0.8526,0.8644,0.272,0.532,0.948,0.436,0.582,0.802,0.987
375,0.8986000000000001,0.8934355135704766,0.9037644864295236,0.6438,0.625670004796426,0.6619299952035741,0.8613999999999999,0.8808,0.273,0.551,0.938,0.411,0.578,0.806,0.98
376,0.8988,0.8949328594544518,0.9026671405455483,0.6562,0.6467682561924148,0.6656317438075852,0.8658,0.8742,0.283,0.546,0.94,0.382,0.586,0.808,0.984
377,0.888,0.879442421457522,0.896557578542478,0.6522,0.647202398810644,0.657197601189356,0.8598,0.8686,0.289,0.519,0.919,0.394,0.576,0.78,0.979
378,0.9008,0.8935386538184928,0.9080613461815072,0.6592,0.6482198704159357,0.6701801295840644,0.8638,0.8774,0.286,0.545,0.951,0.402,0.611,0.811,0.981
379,0.8854,0.8811347440972038,0.8896652559027961,0.6396000000000001,0.6297211601711153,0.6494788398288848,0.851,0.8682,0.283,0.539,0.931,0.385,0.591,0.802,0.989
380,0.8832,0.8763764942712746,0.8900235057287254,0.6542,0.6419269820081067,0.6664730179918933,0.8503999999999999,0.8664,0.271,0.523,0.94,0.4,0.561,0.801,0.978
381,0.8974,0.8938228007155299,0.9009771992844701,0.6472,0.6406650243520836,0.6537349756479164,0.8566,0.875,0.293,0.538,0.94,0.417,0.565,0.803,0.979
382,0.8772,0.8641359480280046,0.8902640519719953,0.6324,0.6262165631551703,0.6385834368448297,0.8503999999999999,0.859,0.262,0.534,0.937,0.397,0.549,0.787,0.973
383,0.901,0.8946081433575575,0.9073918566424426,0.6502,0.6390457376131842,0.6613542623868158,0.8666,0.8802,0.287,0.508,0.941,0.397,0.593,0.785,0.985
384,0.8928,0.8883750746387844,0.8972249253612157,0.641,0.6175887883330066,0.6644112116669935,0.8602,0.873,0.264,0.517,0.925,0.387,0.59,0.782,0.974
385,0.8982,0.8898984755644364,0.9065015244355636,0.6668000000000001,0.6562495086002484,0.6773504913997517,0.8734,0.8848,0.276,0.52,0.927,0.383,0.589,0.783,0.973
386,0.8938,0.8914116116119001,0.8961883883881,0.6264,0.616758097287804,0.636041902712196,0.8596,0.8752,0.288,0.56,0.922,0.383,0.568,0.793,0.978
387,0.882,0.8774378351586251,0.886562164841375,0.6444,0.6350421030826403,0.6537578969173596,0.8558,0.8658,0.287,0.516,0.93,0.419,0.576,0.786,0.983
388,0.8956000000000001,0.8887090444696973,0.9024909555303028,0.6526000000000001,0.6416479885916299,0.6635520114083703,0.8694,0.8776,0.242,0.515,0.93,0.422,0.58,0.799,0.978
389,0.8942,0.8844864092917477,0.9039135907082523,0.6414,0.6301357052342799,0.6526642947657201,0.8612,0.8754,0.252,0.528,0.942,0.389,0.596,0.791,0.971
390,0.8886000000000001,0.8846150516076511,0.892584948392349,0.6734,0.6700452086150733,0.6767547913849267,0.859,0.87,0.296,0.545,0.948,0.397,0.559,0.796,0.977
391,0.8722,0.8677750746387843,0.8766249253612156,0.6476000000000001,0.6398657189089036,0.6553342810910965,0.8498,0.8443999999999999,0.266,0.498,0.936,0.414,0.568,0.78,0.981
392,0.8884,0.8840453160093349,0.892754683990665,0.6516000000000001,0.6427501492775688,0.6604498507224313,0.8656,0.8652,0.265,0.539,0.933,0.411,0.549,0.793,0.979
393,0.891,0.8817915733350401,0.9002084266649599,0.6428,0.625766107638865,0.6598338923611351,0.8572,0.8664,0.299,0.522,0.937,0.383,0.598,0.791,0.985
394,0.9002,0.8932644423501507,0.9071355576498493,0.6606000000000001,0.6527666843877878,0.6684333156122123,0.8664,0.8846,0.281,0.542,0.949,0.415,0.559,0.79,0.976
395,0.8936000000000001,0.8868789380382297,0.9003210619617704,0.642,0.6361760796144197,0.6478239203855803,0.8486,0.8722,0.299,0.533,0.942,0.408,0.596,0.803,0.976
396,0.8866,0.8799946276100798,0.8932053723899203,0.6554,0.643568303706284,0.6672316962937159,0.8652,0.8684,0.28,0.525,0.94,0.406,0.602,0.807,0.98
397,0.8948,0.8879202401806339,0.9016797598193662,0.6526000000000001,0.6438376870447992,0.661362312955201,0.8583999999999999,0.868,0.289,0.536,0.936,0.394,0.568,0.791,0.979
398,0.8964,0.8913869978459713,0.9014130021540286,0.6576000000000001,0.647338415142536,0.6678615848574642,0.8714,0.8786,0.282,0.531,0.945,0.407,0.561,0.793,0.977
399,0.8908,0.8846290423542571,0.896970957645743,0.6384,0.6320323092536894,0.6447676907463106,0.8466,0.8678,0.283,0.555,0.917,0.393,0.57,0.776,0.971
400,0.9006000000000001,0.8969166293340161,0.9042833706659841,0.6536000000000001,0.6381763538860497,0.6690236461139505,0.8642,0.8796,0.271,0.532,0.923,0.386,0.583,0.777,0.979
401,0.8986000000000001,0.8921123798720113,0.9050876201279888,0.6606000000000001,0.6433145386499645,0.6778854613500357,0.8654,0.8806,0.278,0.519,0.944,0.418,0.595,0.802,0.976
402,0.8862,0.8802193542122192,0.8921806457877808,0.6572,0.6461848236316861,0.668215176368314,0.8634,0.8676,0.261,0.52,0.937,0.413,0.565,0.803,0.975
403,0.9008,0.8984116116119001,0.9031883883881,0.6714,0.6537613773225046,0.6890386226774954,0.872,0.8772,0.273,0.537,0.94,0.403,0.591,0.798,0.982
404,0.8964,0.8887157147857543,0.9040842852142457,0.6372,0.6248956172291515,0.6495043827708484,0.8562,0.869,0.298,0.554,0.927,0.407,0.581,0.79,0.98
405,0.8954,0.888453336566176,0.902346663433824,0.6624,0.6437626275230844,0.6810373724769155,0.8718,0.8696,0.281,0.532,0.928,0.417,0.561,0.787,0.972
406,0.9058,0.9037597378580253,0.9078402621419748,0.6686000000000001,0.6644260877855279,0.6727739122144722,0.8688,0.8842,0.269,0.522,0.927,0.406,0.577,0.8,0.967
407,0.8808,0.875082949618026,0.886517050381974,0.6342,0.6129207624765672,0.6554792375234327,0.8553999999999999,0.8628,0.264,0.511,0.928,0.398,0.546,0.77,0.974
408,0.8928,0.8860332160011029,0.8995667839988972,0.666,0.6474372270452041,0.684562772954796,0.8603999999999999,0.875,0.275,0.527,0.914,0.426,0.577,0.782,0.981
409,0.8924,0.8868056181276178,0.8979943818723821,0.6522,0.6483328594544517,0.6560671405455483,0.8684,0.8766,0.271,0.549,0.921,0.416,0.563,0.793,0.98
410,0.8878,0.878786169303246,0.896813830696754,0.649,0.6380691246899555,0.6599308753100446,0.846,0.8696,0.27,0.522,0.923,0.402,0.559,0.782,0.977
411,0.8944,0.8870228019681882,0.9017771980318118,0.651,0.6430011392308612,0.6589988607691388,0.8598,0.8754,0.288,0.53,0.939,0.372,0.584,0.798,0.971
412,0.8836,0.8763812427264858,0.8908187572735143,0.6092,0.6001435101406802,0.6182564898593197,0.8432,0.8626,0.272,0.526,0.929,0.397,0.581,0.797,0.981
413,0.8822,0.8723289664463991,0.8920710335536008,0.6196,0.6121190388127592,0.6270809611872409,0.855,0.8576,0.273,0.537,0.949,0.401,0.588,0.8,0.979
414,0.8894,0.8816160441459172,0.8971839558540827,0.6274,0.618208331177253,0.6365916688227469,0.8522,0.865,0.267,0.545,0.931,0.39,0.581,0.802,0.981
415,0.9024,0.8998252307320709,0.9049747692679291,0.6806,0.6696832381565387,0.6915167618434612,0.867,0.8834,0.303,0.546,0.931,0.416,0.579,0.786,0.979
416,0.897,0.8897599169569126,0.9042400830430875,0.654,0.6441055660969591,0.6638944339030409,0.8716,0.8724,0.297,0.556,0.931,0.416,0.617,0.812,0.982
417,0.8804,0.876512976852723,0.8842870231472769,0.6486000000000001,0.6352095877942525,0.6619904122057476,0.855,0.8602,0.26,0.504,0.926,0.395,0.591,0.783,0.974
418,0.9,0.8970880398072099,0.9029119601927902,0.6622,0.6549919292716101,0.6694080707283899,0.8712,0.8808,0.271,0.536,0.921,0.4,0.549,0.784,0.978
419,0.8962,0.8920445974652658,0.9003554025347342,0.6644,0.6554204425478775,0.6733795574521225,0.8553999999999999,0.8724,0.276,0.526,0.961,0.419,0.618,0.811,0.986
420,0.8984,0.8817969511288726,0.9150030488711274,0.6606000000000001,0.655743204645874,0.6654567953541262,0.864,0.8732,0.265,0.529,0.947,0.37,0.566,0.786,0.974
421,0.8954,0.8882888308212025,0.9025111691787975,0.6456000000000001,0.6271288133866407,0.6640711866133594,0.8576,0.8804,0.298,0.549,0.943,0.389,0.603,0.813,0.977
422,0.8926000000000001,0.8804469063770204,0.9047530936229797,0.6494,0.630373752788702,0.668426247211298,0.858,0.8672,0.254,0.512,0.945,0.387,0.593,0.784,0.975
423,0.8806,0.8760717550703402,0.8851282449296599,0.6468,0.6369289664463991,0.656671033553601,0.8552,0.8636,0.283,0.523,0.919,0.435,0.58,0.791,0.98
424,0.8858,0.8808801267388646,0.8907198732611354,0.6574,0.6497157147857543,0.6650842852142457,0.8538,0.8772,0.289,0.557,0.931,0.412,0.616,0.773,0.981
425,0.8826,0.8759946276100798,0.8892053723899203,0.6338,0.6227848236316861,0.644815176368314,0.8492,0.8563999999999999,0.27,0.533,0.926,0.414,0.626,0.805,0.985
426,0.8984,0.8924064787489036,0.9043935212510964,0.6532,0.6373377727963614,0.6690622272036386,0.8676,0.8748,0.272,0.512,0.931,0.411,0.563,0.794,0.971
427,0.8744,0.8687371408920709,0.880062859107929,0.615,0.6046486619624196,0.6253513380375804,0.85,0.855,0.29,0.557,0.925,0.397,0.597,0.802,0.98
428,0.8922,0.8848332586680321,0.8995667413319679,0.6506000000000001,0.6334713362783886,0.6677286637216115,0.8616,0.8722,0.269,0.541,0.951,0.413,0.592,0.81,0.988
429,0.8938,0.8862779343210274,0.9013220656789727,0.6476000000000001,0.6345595720111179,0.6606404279888822,0.867,0.8766,0.28,0.536,0.932,0.392,0.555,0.796,0.983
430,0.8822,0.8780445974652658,0.8863554025347342,0.6706000000000001,0.6607995027228042,0.680400497277196,0.8553999999999999,0.8596,0.268,0.536,0.934,0.403,0.577,0.79,0.98
431,0.889,0.882086707440192,0.895913292559808,0.632,0.6259171135448335,0.6380828864551665,0.8503999999999999,0.8616,0.309,0.546,0.947,0.386,0.574,0.813,0.981
432,0.8932,0.8886888106674019,0.8977111893325981,0.646,0.6322572978696571,0.6597427021303429,0.8483999999999999,0.8656,0.28,0.537,0.936,0.379,0.587,0.783,0.976
433,0.8804,0.876716629334016,0.884083370665984,0.6206,0.6070379821747227,0.6341620178252774,0.836,0.8563999999999999,0.253,0.502,0.94,0.387,0.549,0.796,0.98
434,0.8832,0.874315375663367,0.8920846243366329,0.6488,0.6329377727963614,0.6646622272036387,0.8582,0.8638,0.283,0.558,0.943,0.414,0.616,0.802,0.981
435,0.8906000000000001,0.8834348348357001,0.8977651651643,0.6418,0.6380338466233032,0.6455661533766969,0.8548,0.8748,0.28,0.561,0.942,0.393,0.611,0.803,0.976
436,0.9024,0.8989322211750753,0.9058677788249246,0.6584,0.6452126164139997,0.6715873835860002,0.8563999999999999,0.8828,0.272,0.535,0.929,0.382,0.575,0.773,0.982
437,0.8918,0.8795584271481514,0.9040415728518487,0.6242,0.607555217383425,0.640844782616575,0.8572,0.8598,0.261,0.522,0.936,0.418,0.563,0.782,0.974
438,0.9024,0.8979576878316835,0.9068423121683165,0.6522,0.640572030453042,0.663827969546958,0.8648,0.8838,0.282,0.546,0.937,0.414,0.568,0.806,0.984
439,0.8902,0.8834332160011028,0.8969667839988972,0.6712,0.6577006509393876,0.6846993490606125,0.858,0.8694,0.316,0.535,0.922,0.399,0.568,0.775,0.975
440,0.8978,0.8941376173719029,0.9014623826280972,0.6478,0.6343292331206408,0.6612707668793593,0.8616,0.8768,0.285,0.548,0.954,0.401,0.595,0.771,0.969
441,0.896,0.8874424214575221,0.904557578542478,0.6818000000000001,0.6695584271481515,0.6940415728518486,0.8666,0.8724,0.295,0.522,0.93,0.414,0.585,0.817,0.99
442,0.8786,0.8712752347438057,0.8859247652561943,0.651,0.6406486619624197,0.6613513380375804,0.8526,0.8646,0.288,0.544,0.937,0.409,0.571,0.776,0.984
443,0.9072,0.8999386538184928,0.9144613461815072,0.6536000000000001,0.6421658992360519,0.6650341007639482,0.8754,0.8892,0.274,0.555,0.938,0.408,0.559,0.785,0.978
444,0.8926000000000001,0.8886150516076511,0.896584948392349,0.6394,0.6273105022798929,0.651489497720107,0.8586,0.8682,0.293,0.533,0.934,0.389,0.574,0.78,0.975
445,0.8934,0.8904096771061095,0.8963903228938904,0.6522,0.6382789585090222,0.6661210414909778,0.8553999999999999,0.8736,0.273,0.537,0.942,0.402,0.584,0.781,0.978
446,0.8838,0.8782194144047785,0.8893805855952216,0.6622,0.649616851822715,0.674783148177285,0.8556,0.8638,0.299,0.538,0.942,0.405,0.597,0.789,0.976
447,0.8862,0.8789919292716101,0.8934080707283899,0.6322,0.6128962175626633,0.6515037824373366,0.8498,0.8734,0.268,0.536,0.936,0.39,0.553,0.802,0.98
448,0.8838,0.8747435101406803,0.8928564898593198,0.6648000000000001,0.6471657481868208,0.6824342518131793,0.8476,0.868,0.255,0.506,0.929,0.407,0.563,0.793,0.978
449,0.9062,0.9045810682152913,0.9078189317847087,0.6424,0.6335938093895772,0.6512061906104227,0.8582,0.8826,0.268,0.49,0.931,0.418,0.578,0.779,0.972
450,0.8794,0.8736694818717263,0.8851305181282736,0.6306,0.6156329263351696,0.6455670736648305,0.8456,0.8598,0.251,0.515,0.943,0.382,0.623,0.789,0.982
451,0.896,0.8913541187292296,0.9006458812707704,0.6618,0.656359300954734,0.6672406990452661,0.8608,0.8806,0.288,0.513,0.931,0.416,0.596,0.777,0.976
452,0.9074,0.8938379821747227,0.9209620178252773,0.647,0.6416594012075373,0.6523405987924628,0.8766,0.88,0.285,0.543,0.933,0.431,0.602,0.815,0.985
453,0.8978,0.8933750746387844,0.9022249253612157,0.6596000000000001,0.6488612214178816,0.6703387785821185,0.8618,0.873,0.319,0.569,0.942,0.415,0.564,0.813,0.978
454,0.8908,0.879715062476067,0.9018849375239331,0.6578,0.6500259537054462,0.6655740462945539,0.8482,0.869,0.277,0.545,0.934,0.427,0.57,0.801,0.982
455,0.8972,0.8897811225516024,0.9046188774483976,0.6486000000000001,0.6362580847085142,0.6609419152914859,0.859,0.8738,0.292,0.521,0.924,0.379,0.562,0.784,0.983
456,0.906,0.8991426864388976,0.9128573135611024,0.6564,0.6420642914275145,0.6707357085724854,0.875,0.8798,0.288,0.532,0.945,0.408,0.584,0.79,0.972
457,0.9104,0.9055432046458739,0.9152567953541261,0.6612,0.6546650243520836,0.6677349756479164,0.8772,0.895,0.279,0.53,0.935,0.402,0.6,0.795,0.977
458,0.8898,0.8861376173719029,0.8934623826280972,0.6444,0.6321521316615681,0.6566478683384318,0.8482,0.8702,0.302,0.529,0.942,0.374,0.551,0.788,0.987
459,0.8998,0.8968355678349335,0.9027644321650666,0.6676000000000001,0.6613545411732833,0.6738454588267169,0.8764,0.8798,0.259,0.508,0.938,0.423,0.584,0.81,0.982
460,0.9008,0.8941481103283883,0.9074518896716118,0.6552,0.6409235635453957,0.6694764364546043,0.8642,0.876,0.291,0.514,0.933,0.416,0.593,0.801,0.983
461,0.9032,0.8979761497078778,0.9084238502921222,0.6646000000000001,0.6547995027228042,0.674400497277196,0.8762,0.8748,0.292,0.546,0.944,0.426,0.593,0.801,0.973
462,0.8872,0.881482949618026,0.892917050381974,0.6324,0.6176927009051192,0.6471072990948807,0.8468,0.8744,0.279,0.54,0.921,0.42,0.579,0.792,0.98
463,0.8858,0.8773147912858238,0.8942852087141763,0.6638000000000001,0.6526457376131842,0.6749542623868159,0.8588,0.8634,0.263,0.542,0.935,0.407,0.598,0.81,0.974
464,0.8722,0.8685376173719028,0.8758623826280971,0.6278,0.6210904172301467,0.6345095827698534,0.8388,0.8502,0.269,0.542,0.935,0.389,0.554,0.809,0.975
465,0.8972,0.8904904172301467,0.9039095827698533,0.6538,0.6462779343210274,0.6613220656789727,0.8612,0.8764,0.268,0.548,0.939,0.417,0.589,0.805,0.983
466,0.9042,0.8958521755710558,0.9125478244289442,0.6472,0.6316073498180887,0.6627926501819112,0.8684,0.8864,0.29,0.547,0.947,0.416,0.57,0.812,0.982
467,0.9116000000000001,0.9064355135704766,0.9167644864295236,0.6574,0.641679337280032,0.673120662719968,0.8768,0.8894,0.286,0.529,0.943,0.404,0.586,0.789,0.977
468,0.8854,0.8820452086150733,0.8887547913849266,0.6504,0.6442165631551703,0.6565834368448297,0.8568,0.864,0.28,0.532,0.939,0.398,0.591,0.806,0.983
469,0.8936000000000001,0.8842010054017387,0.9029989945982614,0.6406000000000001,0.6319261082067825,0.6492738917932176,0.8603999999999999,0.8664,0.253,0.516,0.945,0.405,0.562,0.777,0.977
470,0.8846,0.8751193444877171,0.894080655512283,0.6476000000000001,0.6321513843924256,0.6630486156075746,0.8488,0.868,0.278,0.535,0.944,0.395,0.561,0.794,0.97
471,0.8926000000000001,0.889741474809013,0.8954585251909871,0.66,0.6542426408905332,0.6657573591094669,0.8583999999999999,0.8686,0.264,0.507,0.941,0.393,0.562,0.792,0.973
472,0.907,0.9009171135448335,0.9130828864551666,0.6858,0.6782779343210273,0.6933220656789726,0.8756,0.8872,0.268,0.524,0.944,0.404,0.57,0.808,0.984
473,0.89,0.887849374869182,0.892150625130818,0.649,0.6418133500343635,0.6561866499656366,0.8623999999999999,0.872,0.279,0.534,0.932,0.407,0.58,0.779,0.975
474,0.891,0.8882235548948022,0.8937764451051978,0.6754,0.6639996580955702,0.6868003419044298,0.8658,0.872,0.276,0.539,0.934,0.426,0.586,0.803,0.984
475,0.8928,0.8885528556690532,0.8970471443309469,0.6428,0.6381210515413203,0.6474789484586798,0.8478,0.872,0.3,0.555,0.933,0.38,0.579,0.806,0.977
476,0.9108,0.9058801267388646,0.9157198732611355,0.6608,0.6476770741291651,0.673922925870835,0.8698,0.8886000000000001,0.285,0.536,0.927,0.359,0.576,0.804,0.975
477,0.8802,0.8735481103283882,0.8868518896716118,0.647,0.6332572978696571,0.6607427021303429,0.8578,0.8548,0.276,0.525,0.943,0.386,0.583,0.784,0.974
478,0.9012,0.897986032429268,0.904413967570732,0.6518,0.6362073498180888,0.6673926501819113,0.8612,0.8834,0.276,0.538,0.939,0.388,0.562,0.81,0.976
479,0.8908,0.8834857664031078,0.8981142335968922,0.6396000000000001,0.6288971732381793,0.6503028267618208,0.861,0.8704,0.289,0.557,0.954,0.421,0.572,0.824,0.98
480,0.887,0.8760691246899555,0.8979308753100446,0.6484,0.6430883477556256,0.6537116522443743,0.8592,0.869,0.301,0.561,0.947,0.386,0.584,0.822,0.983
481,0.9006000000000001,0.8994894219579209,0.9017105780420792,0.649,0.6272088852693101,0.67079111473069,0.87,0.877,0.261,0.53,0.933,0.383,0.567,0.796,0.976
482,0.9004,0.897679650477367,0.903120349522633,0.6544,0.6466657189089036,0.6621342810910964,0.8692,0.8782,0.261,0.52,0.922,0.42,0.579,0.767,0.976
483,0.8898,0.8853750746387844,0.8942249253612157,0.6494,0.636598209336367,0.6622017906636329,0.8636,0.867,0.293,0.527,0.928,0.403,0.606,0.801,0.982
484,0.9,0.8904222703982675,0.9095777296017326,0.659,0.6505329803929456,0.6674670196070545,0.86,0.8778,0.294,0.522,0.921,0.386,0.572,0.791,0.979
485,0.8804,0.8745365055212008,0.8862634944787992,0.6532,0.6456779343210274,0.6607220656789726,0.848,0.86,0.25,0.515,0.936,0.396,0.551,0.771,0.981
486,0.9056000000000001,0.8973824729134449,0.9138175270865553,0.6484,0.6310034055690585,0.6657965944309414,0.8716,0.879,0.269,0.502,0.923,0.384,0.592,0.783,0.978
487,0.8862,0.880284151853142,0.892115848146858,0.6482,0.64268891382363,0.65371108617637,0.849,0.8676,0.288,0.524,0.928,0.414,0.585,0.787,0.98
488,0.8974,0.8912792135740757,0.9035207864259243,0.6454,0.6357182050913237,0.6550817949086762,0.8678,0.8794,0.269,0.53,0.924,0.405,0.563,0.774,0.978
489,0.8934,0.888704605274588,0.8980953947254119,0.6516000000000001,0.6380949417621137,0.6651050582378865,0.8526,0.87,0.285,0.538,0.935,0.418,0.558,0.79,0.987
490,0.8824,0.878716629334016,0.886083370665984,0.6514,0.6303722084817244,0.6724277915182756,0.8556,0.8664,0.263,0.529,0.933,0.42,0.605,0.787,0.977
491,0.9082,0.9036888106674019,0.9127111893325981,0.6644,0.6550421030826403,0.6737578969173597,0.8758,0.8952,0.284,0.56,0.939,0.438,0.584,0.818,0.983
492,0.8874,0.879229511233956,0.895570488766044,0.645,0.6275503130923221,0.6624496869076779,0.853,0.8666,0.283,0.532,0.938,0.397,0.58,0.785,0.974
493,0.8958,0.892586032429268,0.899013967570732,0.6382,0.6336041655886265,0.6427958344113734,0.8622,0.8764,0.27,0.533,0.946,0.391,0.588,0.794,0.977
494,0.8914,0.8854711356698667,0.8973288643301333,0.647,0.6381763194207867,0.6558236805792134,0.8568,0.8728,0.28,0.544,0.948,0.394,0.597,0.815,0.98
495,0.894,0.8891115639506333,0.8988884360493667,0.64,0.6264266189403662,0.6535733810596338,0.8674,0.8824,0.274,0.547,0.917,0.395,0.56,0.791,0.981
496,0.911,0.9070735136770449,0.9149264863229551,0.673,0.6648106634839606,0.6811893365160395,0.875,0.8886000000000001,0.271,0.522,0.933,0.407,0.558,0.8,0.967
497,0.9006000000000001,0.8927176337167863,0.9084823662832139,0.6796,0.6700383809725018,0.6891616190274982,0.878,0.8846,0.273,0.565,0.926,0.394,0.59,0.81,0.982
498,0.8822,0.8793685704460354,0.8850314295539645,0.6424,0.6373106920570165,0.6474893079429834,0.8552,0.8612,0.255,0.523,0.936,0.43,0.562,0.776,0.976
499,0.8852,0.8787242728611652,0.8916757271388348,0.6546000000000001,0.6462429463538325,0.6629570536461676,0.8598,0.8712,0.271,0.539,0.919,0.411,0.567,0.765,0.978
500,0.8794,0.8726789380382296,0.8861210619617703,0.636,0.6280011392308612,0.6439988607691388,0.8406,0.8566,0.293,0.531,0.946,0.365,0.586,0.787,0.974
501,0.8936000000000001,0.8816709752530484,0.9055290247469517,0.653,0.6358398621355434,0.6701601378644566,0.8622,0.8774,0.258,0.51,0.932,0.388,0.537,0.789,0.972
502,0.8878,0.8791349999485285,0.8964650000514716,0.6486000000000001,0.6465222987326329,0.6506777012673672,0.85,0.8654,0.285,0.537,0.939,0.407,0.591,0.816,0.982
503,0.8748,0.8620646185073787,0.8875353814926213,0.6254,0.6145186019094678,0.6362813980905321,0.8418,0.8513999999999999,0.261,0.54,0.938,0.414,0.579,0.789,0.977
504,0.8974,0.8912792135740757,0.9035207864259243,0.66,0.6573660329007448,0.6626339670992553,0.8702,0.8792,0.273,0.542,0.936,0.386,0.576,0.798,0.979
505,0.9104,0.9050883477556256,0.9157116522443743,0.6446000000000001,0.6356204425478775,0.6535795574521226,0.8776,0.892,0.267,0.544,0.941,0.422,0.575,0.778,0.976
506,0.8882,0.882482949618026,0.893917050381974,0.6462,0.6405507699349546,0.6518492300650454,0.8613999999999999,0.867,0.264,0.511,0.931,0.398,0.56,0.765,0.982
507,0.8806,0.8738789380382297,0.8873210619617704,0.6526000000000001,0.6454888308212026,0.6597111691787976,0.8543999999999999,0.8593999999999999,0.277,0.545,0.936,0.402,0.573,0.796,0.977
508,0.8854,0.8728413803999907,0.8979586196000092,0.6244,0.6133778276472599,0.63542217235274,0.8458,0.8622,0.286,0.548,0.943,0.412,0.578,0.815,0.98
509,0.9034,0.8967946276100798,0.9100053723899202,0.6478,0.6348247597440224,0.6607752402559777,0.8686,0.8872,0.293,0.554,0.934,0.407,0.59,0.807,0.98
510,0.8994,0.8971444053337009,0.9016555946662991,0.6538,0.6367209128330824,0.6708790871669177,0.8712,0.8746,0.298,0.533,0.942,0.405,0.593,0.795,0.976
511,0.8928,0.8883750746387844,0.8972249253612157,0.6374,0.6298676932466062,0.6449323067533937,0.8666,0.8754,0.28,0.537,0.925,0.402,0.578,0.798,0.979
512,0.8942,0.8900445974652658,0.8983554025347342,0.6668000000000001,0.6591761426060548,0.6744238573939453,0.8612,0.8742,0.278,0.521,0.941,0.383,0.584,0.799,0.972
513,0.9042,0.8984159244634732,0.9099840755365268,0.6484,0.6385211601711153,0.6582788398288847,0.8662,0.8766,0.279,0.531,0.925,0.389,0.581,0.802,0.98
514,0.8934,0.8857157147857543,0.9010842852142457,0.6442,0.6272341255826857,0.6611658744173143,0.86,0.8696,0.294,0.559,0.934,0.422,0.603,0.802,0.979
515,0.9064,0.9011614138526746,0.9116385861473254,0.663,0.6501561277320824,0.6758438722679176,0.8706,0.8886000000000001,0.268,0.55,0.938,0.381,0.569,0.797,0.982
516,0.88,0.8760735136770449,0.8839264863229551,0.6284,0.6117737527818433,0.6450262472181566,0.8423999999999999,0.8572,0.288,0.524,0.93,0.383,0.578,0.786,0.981
517,0.8878,0.8848355678349334,0.8907644321650666,0.655,0.648086707440192,0.661913292559808,0.8522,0.8662,0.288,0.529,0.942,0.382,0.588,0.791,0.978
518,0.9032,0.8963764942712746,0.9100235057287254,0.6642,0.6573764942712746,0.6710235057287254,0.8626,0.8808,0.291,0.538,0.934,0.381,0.586,0.79,0.968
519,0.9066000000000001,0.8967995027228042,0.916400497277196,0.6684,0.6572734157262815,0.6795265842737185,0.87,0.8842,0.273,0.531,0.94,0.414,0.601,0.802,0.985
520,0.8838,0.8730684021465897,0.8945315978534104,0.6586000000000001,0.647165899236052,0.6700341007639482,0.8558,0.862,0.276,0.524,0.939,0.362,0.573,0.772,0.974
521,0.9,0.891487580498562,0.908512419501438,0.641,0.6289616208924571,0.6530383791075429,0.8553999999999999,0.8858,0.292,0.531,0.933,0.434,0.575,0.795,0.985
522,0.876,0.8673083520125736,0.8846916479874264,0.6386000000000001,0.6277896764655169,0.6494103235344832,0.8528,0.8593999999999999,0.281,0.527,0.94,0.392,0.565,0.789,0.984
523,0.9064,0.8984204368724108,0.9143795631275892,0.6478,0.6360730110424017,0.6595269889575984,0.8678,0.8786,0.277,0.526,0.938,0.38,0.562,0.775,0.98
524,0.8806,0.8758232232238001,0.8853767767762,0.6298,0.6245761497078778,0.6350238502921223,0.8453999999999999,0.8593999999999999,0.289,0.53,0.933,0.404,0.615,0.772,0.97
525,0.9004,0.8924204368724108,0.9083795631275892,0.6594,0.6542355135704765,0.6645644864295235,0.8606,0.8862,0.277,0.565,0.941,0.417,0.603,0.807,0.984
526,0.884,0.8749180108226616,0.8930819891773384,0.6296,0.6244355135704766,0.6347644864295235,0.8508,0.8616,0.284,0.537,0.927,0.392,0.59,0.81,0.983
527,0.8964,0.8945169233116516,0.8982830766883484,0.6312,0.619085023858123,0.6433149761418769,0.8528,0.8762,0.232,0.513,0.938,0.396,0.561,0.772,0.979
528,0.9038,0.8968090898549187,0.9107909101450814,0.6252,0.6169918590125518,0.6334081409874481,0.8553999999999999,0.8828,0.279,0.553,0.945,0.409,0.574,0.791,0.983
529,0.896,0.889086707440192,0.902913292559808,0.639,0.6323713281642241,0.6456286718357759,0.8526,0.8768,0.276,0.532,0.942,0.432,0.581,0.786,0.979
530,0.8946000000000001,0.892344405333701,0.8968555946662992,0.6458,0.6324441735055756,0.6591558264944245,0.8674,0.8732,0.264,0.501,0.922,0.385,0.553,0.778,0.975
531,0.9028,0.8977258614139866,0.9078741385860135,0.6566000000000001,0.6469981552205197,0.6662018447794804,0.8688,0.8876000000000001,0.289,0.542,0.946,0.38,0.565,0.8,0.976
532,0.8966000000000001,0.8888160441459173,0.9043839558540828,0.646,0.634790586412239,0.6572094135877611,0.8656,0.8834,0.282,0.529,0.93,0.412,0.567,0.803,0.982
533,0.8954,0.8921621364305825,0.8986378635694174,0.642,0.6340011392308612,0.6499988607691388,0.87,0.8838,0.274,0.522,0.935,0.386,0.544,0.785,0.983
534,0.9114,0.904128045564215,0.918671954435785,0.6834,0.6733663099841769,0.6934336900158231,0.878,0.8908,0.269,0.539,0.947,0.411,0.572,0.799,0.982
535,0.888,0.8782626305763428,0.8977373694236572,0.6426000000000001,0.6287845698520423,0.6564154301479578,0.8543999999999999,0.8606,0.259,0.539,0.921,0.395,0.561,0.806,0.973
536,0.901,0.8887395503862033,0.9132604496137967,0.6462,0.6426444154106012,0.6497555845893987,0.8583999999999999,0.8796,0.264,0.512,0.936,0.423,0.57,0.793,0.984
537,0.8942,0.8870456014310597,0.9013543985689403,0.6424,0.6319892563783461,0.6528107436216538,0.8548,0.8824,0.299,0.552,0.958,0.411,0.589,0.818,0.975
538,0.8904,0.8881444053337009,0.8926555946662991,0.6424,0.6273558686420547,0.6574441313579452,0.861,0.8722,0.284,0.522,0.921,0.413,0.591,0.795,0.987
539,0.901,0.8982235548948022,0.9037764451051978,0.6474,0.6315329137895991,0.6632670862104009,0.866,0.8766,0.284,0.524,0.935,0.393,0.582,0.772,0.974
540,0.9038,0.8988801267388646,0.9087198732611355,0.6482,0.6336031847737609,0.6627968152262391,0.8678,0.8816,0.297,0.526,0.936,0.412,0.592,0.782,0.974
541,0.8852,0.879029042354257,0.8913709576457429,0.6486000000000001,0.6358283525160902,0.66137164748391,0.8548,0.8586,0.271,0.557,0.935,0.412,0.57,0.781,0.977
542,0.908,0.8991763194207867,0.9168236805792134,0.6788000000000001,0.6674403011550817,0.6901596988449185,0.876,0.8838,0.295,0.553,0.94,0.397,0.568,0.802,0.978
543,0.8858,0.875508410444411,0.8960915895555891,0.6504,0.6382786626205401,0.6625213373794598,0.8618,0.8664,0.284,0.543,0.947,0.412,0.565,0.806,0.982
544,0.8792,0.8722644423501507,0.8861355576498493,0.6544,0.6435186019094679,0.6652813980905321,0.8512,0.8623999999999999,0.263,0.55,0.927,0.414,0.603,0.777,0.984
545,0.9072,0.8998332586680321,0.9145667413319679,0.6578,0.6492694881944078,0.6663305118055923,0.8712,0.8858,0.282,0.56,0.957,0.409,0.595,0.805,0.977
546,0.8974,0.8906789380382296,0.9041210619617703,0.659,0.6524886590611478,0.6655113409388522,0.8696,0.873,0.284,0.552,0.931,0.375,0.599,0.81,0.983
547,0.8926000000000001,0.8829580972878041,0.9022419027121961,0.6678000000000001,0.6564742817841418,0.6791257182158583,0.8628,0.8702,0.255,0.525,0.932,0.407,0.597,0.794,0.981
548,0.8926000000000001,0.8808993342831333,0.9043006657168668,0.6554,0.6367213120822761,0.6740786879177239,0.871,0.8818,0.28,0.526,0.934,0.396,0.564,0.803,0.978
549,0.8822,0.8772801267388646,0.8871198732611354,0.6262,0.6199053635728512,0.6324946364271488,0.8508,0.86,0.26,0.514,0.939,0.385,0.593,0.795,0.973
550,0.8948,0.8877541721991793,0.9018458278008208,0.642,0.6356081433575574,0.6483918566424426,0.8646,0.8782,0.274,0.53,0.931,0.392,0.579,0.795,0.992
551,0.906,0.9008057468315822,0.9111942531684178,0.6734,0.659445773619287,0.687354226380713,0.8772,0.8866,0.27,0.539,0.942,0.402,0.574,0.786,0.985
552,0.8882,0.8805761426060548,0.8958238573939452,0.6594,0.6533425119290616,0.6654574880709384,0.8496,0.8694,0.301,0.537,0.936,0.441,0.592,0.822,0.978
553,0.912,0.9063099807405297,0.9176900192594704,0.6582,0.6532801267388646,0.6631198732611354,0.8724,0.8842,0.291,0.529,0.95,0.392,0.59,0.789,0.982
554,0.8966000000000001,0.8894348348357001,0.9037651651643,0.6568,0.6408167407713277,0.6727832592286724,0.8632,0.88,0.262,0.527,0.931,0.41,0.583,0.781,0.977
555,0.9024,0.8999795512728309,0.904820448727169,0.6891999999999999,0.666314950166917,0.7120850498330829,0.874,0.8872,0.276,0.547,0.939,0.424,0.57,0.809,0.984
556,0.8838,0.878082949618026,0.889517050381974,0.642,0.6319509562031745,0.6520490437968255,0.8528,0.8674,0.285,0.528,0.945,0.408,0.581,0.789,0.988
557,0.889,0.8836594012075373,0.8943405987924627,0.6486000000000001,0.6391193444877171,0.658080655512283,0.8512,0.8674,0.275,0.529,0.939,0.42,0.572,0.8,0.975
558,0.9074,0.9012165631551703,0.9135834368448297,0.6716000000000001,0.6599985783633554,0.6832014216366448,0.8664,0.8838,0.248,0.501,0.935,0.371,0.571,0.783,0.985
559,0.8916000000000001,0.8794152328971324,0.9037847671028677,0.6378,0.62312418285152,0.65247581714848,0.8583999999999999,0.8702,0.271,0.539,0.941,0.371,0.584,0.792,0.975
560,0.893,0.8873099807405297,0.8986900192594703,0.6468,0.633944129717072,0.659655870282928,0.8678,0.8702,0.241,0.508,0.934,0.376,0.6,0.789,0.977
561,0.8724,0.8671614138526745,0.8776385861473254,0.6332,0.621085023858123,0.6453149761418769,0.8436,0.8523999999999999,0.275,0.506,0.916,0.413,0.558,0.793,0.978
562,0.8904,0.884874944001024,0.895925055998976,0.633,0.6237915733350401,0.6422084266649599,0.8442,0.8696,0.273,0.531,0.943,0.372,0.572,0.787,0.979
563,0.9006000000000001,0.895743204645874,0.9054567953541262,0.6614,0.6501357052342799,0.6726642947657201,0.877,0.882,0.266,0.507,0.935,0.406,0.567,0.771,0.975
564,0.8938,0.8840073714493054,0.9035926285506947,0.65,0.6387220266685047,0.6612779733314953,0.8706,0.881,0.289,0.571,0.942,0.416,0.579,0.807,0.98
565,0.8976000000000001,0.8885776213348039,0.9066223786651962,0.6246,0.6167176337167862,0.6324823662832139,0.8592,0.8736,0.293,0.538,0.942,0.379,0.587,0.784,0.973
566,0.8812,0.8723588640514426,0.8900411359485574,0.657,0.6454518572747104,0.6685481427252896,0.8493999999999999,0.8664,0.284,0.543,0.918,0.421,0.554,0.805,0.972
567,0.8948,0.8865918590125519,0.9030081409874482,0.6498,0.6362721291474794,0.6633278708525207,0.8646,0.8756,0.294,0.539,0.939,0.431,0.582,0.797,0.976
568,0.9002,0.8961384109657108,0.9042615890342892,0.6568,0.6472061868779515,0.6663938131220486,0.864,0.877,0.274,0.511,0.936,0.386,0.602,0.799,0.974
569,0.9004,0.8940323092536894,0.9067676907463106,0.6394,0.629251722827973,0.6495482771720269,0.8682,0.883,0.273,0.524,0.928,0.376,0.574,0.774,0.979
570,0.8914,0.8885414748090129,0.894258525190987,0.6476000000000001,0.6373009229282838,0.6578990770717164,0.8456,0.8742,0.258,0.513,0.936,0.372,0.537,0.771,0.982
571,0.8922,0.8845761426060548,0.8998238573939452,0.6606000000000001,0.6473252239163533,0.6738747760836469,0.8634,0.869,0.273,0.522,0.923,0.419,0.584,0.793,0.979
572,0.8862,0.8809028803471393,0.8914971196528607,0.6516000000000001,0.6330040347559249,0.6701959652440752,0.8542,0.8634,0.261,0.525,0.941,0.384,0.587,0.789,0.982
573,0.8968,0.8856803460192453,0.9079196539807548,0.648,0.6437893125180078,0.6522106874819923,0.866,0.873,0.286,0.53,0.937,0.406,0.593,0.797,0.985
574,0.8866,0.8777501492775688,0.8954498507224313,0.6474,0.6360335172196636,0.6587664827803363,0.8618,0.8684,0.275,0.525,0.942,0.387,0.596,0.791,0.982
575,0.9032,0.8923256884605878,0.9140743115394122,0.6388,0.6252721291474794,0.6523278708525206,0.8618,0.8854,0.273,0.515,0.939,0.407,0.562,0.793,0.977
576,0.9014,0.8943432399539688,0.9084567600460312,0.6428,0.6321404754795119,0.6534595245204882,0.8636,0.8828,0.275,0.54,0.95,0.403,0.601,0.795,0.98
577,0.8948,0.8904630541033913,0.8991369458966088,0.6436000000000001,0.6322674775070392,0.654932522492961,0.8616,0.8694,0.286,0.538,0.932,0.408,0.566,0.801,0.981
578,0.8992,0.8938306107089408,0.9045693892910592,0.6464,0.642415051607651,0.650384948392349,0.8638,0.8762,0.235,0.494,0.939,0.401,0.589,0.795,0.973
579,0.8926000000000001,0.888245316009335,0.8969546839906651,0.6468,0.6396456014310598,0.6539543985689403,0.8666,0.8744,0.283,0.503,0.927,0.427,0.579,0.784,0.983
580,0.8986000000000001,0.8915432399539689,0.9056567600460312,0.6464,0.6384204368724108,0.6543795631275892,0.8666,0.882,0.283,0.525,0.931,0.418,0.578,0.797,0.985
581,0.893,0.8863134347345871,0.8996865652654129,0.6616000000000001,0.6543812427264858,0.6688187572735144,0.8676,0.8794,0.265,0.521,0.925,0.395,0.596,0.791,0.978
582,0.8916000000000001,0.8864355135704766,0.8967644864295236,0.6396000000000001,0.6231134324947261,0.656086567505274,0.8656,0.8724,0.267,0.516,0.943,0.385,0.57,0.807,0.974
583,0.9024,0.8947660380855248,0.9100339619144752,0.6646000000000001,0.6529985783633554,0.6762014216366448,0.8712,0.8824,0.272,0.519,0.921,0.378,0.547,0.802,0.977
584,0.8952,0.8929788439158417,0.8974211560841583,0.6574,0.6476784765907864,0.6671215234092136,0.87,0.874,0.265,0.543,0.936,0.367,0.575,0.801,0.981
585,0.8966000000000001,0.8914355135704766,0.9017644864295236,0.6604,0.6558717550703401,0.6649282449296599,0.8626,0.8748,0.26,0.495,0.932,0.4,0.569,0.76,0.975
586,0.891,0.8820893845078793,0.8999106154921207,0.6286,0.6146457736192871,0.642554226380713,0.8548,0.8758,0.28,0.515,0.95,0.406,0.582,0.784,0.983
587,0.8882,0.8840445974652658,0.8923554025347342,0.6458,0.6347498880020481,0.656850111997952,0.8522,0.8736,0.265,0.522,0.931,0.364,0.565,0.783,0.979
588,0.9058,0.9023545222348487,0.9092454777651514,0.667,0.6569509562031746,0.6770490437968255,0.8648,0.882,0.296,0.557,0.949,0.385,0.591,0.8,0.98
589,0.9024,0.8986134337183606,0.9061865662816394,0.6532,0.6454259537054462,0.6609740462945538,0.8672,0.884,0.291,0.52,0.925,0.403,0.585,0.781,0.976
590,0.9072,0.8969835874155223,0.9174164125844777,0.6688000000000001,0.6590864092917478,0.6785135907082523,0.8652,0.8854,0.273,0.554,0.935,0.401,0.573,0.811,0.983
591,0.894,0.8916770593646148,0.8963229406353852,0.6454,0.6311722425763452,0.6596277574236548,0.854,0.8684,0.272,0.518,0.946,0.366,0.571,0.805,0.983
592,0.8898,0.8881810682152913,0.8914189317847088,0.631,0.6206486619624196,0.6413513380375804,0.859,0.8686,0.301,0.534,0.946,0.422,0.617,0.81,0.979
593,0.8946000000000001,0.8851600866423275,0.9040399133576726,0.6382,0.6297603375552743,0.6466396624447257,0.8602,0.8752,0.269,0.533,0.934,0.399,0.59,0.778,0.982
594,0.9018,0.9001810682152913,0.9034189317847088,0.644,0.6313679375540231,0.6566320624459769,0.8728,0.8862,0.253,0.506,0.93,0.413,0.594,0.791,0.978
595,0.8972,0.8929528556690531,0.9014471443309469,0.65,0.6372162867151149,0.6627837132848852,0.8628,0.873,0.285,0.523,0.949,0.414,0.608,0.797,0.967
596,0.8916000000000001,0.8806832381565387,0.9025167618434614,0.6538,0.6441261703702605,0.6634738296297396,0.873,0.8662,0.278,0.521,0.939,0.406,0.595,0.797,0.977
597,0.8854,0.8776657189089035,0.8931342810910964,0.6514,0.6416784765907864,0.6611215234092136,0.8612,0.8656,0.276,0.53,0.933,0.399,0.584,0.784,0.982
598,0.895,0.8923660329007448,0.8976339670992552,0.6748000000000001,0.6669765314257624,0.6826234685742377,0.8734,0.8728,0.258,0.499,0.94,0.417,0.569,0.784,0.975
599,0.9032,0.8948521755710558,0.9115478244289442,0.6602,0.649504378103864,0.670895621896136,0.8754,0.8862,0.303,0.558,0.941,0.407,0.605,0.812,0.985
600,0.902,0.8977893125180078,0.9062106874819923,0.6628000000000001,0.6479674413053942,0.6776325586946059,0.8674,0.8782,0.286,0.531,0.945,0.412,0.585,0.802,0.976
601,0.9042,0.9013685704460355,0.9070314295539645,0.6458,0.6372694881944078,0.6543305118055923,0.8626,0.8846,0.248,0.518,0.936,0.389,0.558,0.796,0.979
602,0.892,0.8825030965657501,0.9014969034342499,0.6586000000000001,0.6445906401513624,0.6726093598486378,0.8502,0.8756,0.301,0.534,0.932,0.401,0.563,0.796,0.979
603,0.9068,0.9000904172301467,0.9135095827698534,0.6492,0.6324168543828536,0.6659831456171464,0.8772,0.88,0.275,0.522,0.942,0.429,0.583,0.806,0.977
604,0.8914,0.8839707392330874,0.8988292607669125,0.6208,0.6116167215658778,0.6299832784341223,0.8502,0.871,0.28,0.543,0.936,0.427,0.563,0.794,0.975
605,0.8874,0.8855169233116515,0.8892830766883484,0.6364,0.6277261082067824,0.6450738917932175,0.8446,0.8694,0.283,0.524,0.945,0.411,0.563,0.802,0.981
606,0.9068,0.8997541721991793,0.9138458278008208,0.6688000000000001,0.6582495086002484,0.6793504913997517,0.8648,0.8898,0.284,0.519,0.933,0.435,0.615,0.799,0.979
607,0.9034,0.8948604564165411,0.9119395435834589,0.6362,0.6290996792930856,0.6433003207069143,0.8543999999999999,0.8836,0.262,0.544,0.929,0.39,0.607,0.786,0.98
608,0.9202,0.9132090898549187,0.9271909101450814,0.6626000000000001,0.6455615827636727,0.6796384172363275,0.875,0.9024,0.263,0.52,0.94,0.418,0.585,0.8,0.978
609,0.896,0.8899808104462286,0.9020191895537715,0.6536000000000001,0.6451512086586686,0.6620487913413315,0.8592,0.8772,0.282,0.528,0.938,0.4,0.577,0.802,0.986
610,0.9054,0.9021621364305825,0.9086378635694174,0.6504,0.6355882443432538,0.6652117556567462,0.863,0.874,0.262,0.548,0.938,0.396,0.589,0.785,0.981
611,0.9126000000000001,0.9072162731953243,0.9179837268046759,0.6484,0.6395501492775687,0.6572498507224313,0.8788,0.8898,0.266,0.514,0.933,0.419,0.571,0.784,0.976
612,0.9148000000000001,0.9061795962304667,0.9234204037695334,0.664,0.6552641194216295,0.6727358805783705,0.8754,0.9,0.288,0.537,0.927,0.414,0.612,0.801,0.989
613,0.9004,0.8963194757160504,0.9044805242839495,0.644,0.6352201096691492,0.6527798903308508,0.8576,0.8802,0.294,0.562,0.939,0.387,0.562,0.804,0.984
614,0.8906000000000001,0.8866150516076511,0.894584948392349,0.6478,0.6320842415580239,0.6635157584419762,0.8592,0.8756,0.273,0.527,0.923,0.413,0.569,0.794,0.977
615,0.8982,0.8930504614641418,0.9033495385358582,0.6582,0.6440591968357074,0.6723408031642926,0.8664,0.8792,0.28,0.515,0.941,0.402,0.58,0.794,0.976
616,0.9102,0.9041552511399465,0.9162447488600535,0.6648000000000001,0.6478114226762128,0.6817885773237873,0.8736,0.8906000000000001,0.279,0.527,0.941,0.389,0.578,0.792,0.98
617,0.8838,0.8769764942712747,0.8906235057287254,0.6436000000000001,0.6366533365661761,0.6505466634338241,0.8632,0.8586,0.266,0.512,0.935,0.409,0.589,0.818,0.987
618,0.894,0.8873134347345871,0.9006865652654129,0.6394,0.6292897742449506,0.6495102257550494,0.8553999999999999,0.8688,0.3,0.504,0.943,0.417,0.572,0.803,0.981
619,0.9064,0.9035414748090129,0.909258525190987,0.6778,0.6585161945756081,0.6970838054243919,0.8782,0.8858,0.27,0.53,0.935,0.398,0.544,0.778,0.975
620,0.9026000000000001,0.8963545411732833,0.9088454588267169,0.6652,0.6602801267388646,0.6701198732611354,0.8854,0.8826,0.257,0.526,0.93,0.43,0.593,0.811,0.976
621,0.8958,0.8934116116119001,0.8981883883881,0.6534,0.6423081104919882,0.6644918895080117,0.8572,0.879,0.277,0.521,0.94,0.387,0.569,0.774,0.98
622,0.9022,0.899508136597662,0.904891863402338,0.6536000000000001,0.6407381349066353,0.6664618650933648,0.87,0.887,0.28,0.531,0.941,0.398,0.558,0.809,0.984
623,0.905,0.8987299041591773,0.9112700958408227,0.6616000000000001,0.6484712012598307,0.6747287987401694,0.8682,0.884,0.274,0.57,0.935,0.411,0.592,0.813,0.976
624,0.8876000000000001,0.8834260877855279,0.8917739122144722,0.6524,0.6377189311722864,0.6670810688277136,0.8542,0.8726,0.286,0.544,0.935,0.386,0.59,0.789,0.979
625,0.8822,0.8768306107089407,0.8875693892910592,0.6448,0.6427597378580253,0.6468402621419748,0.856,0.863,0.281,0.529,0.93,0.393,0.563,0.774,0.983
626,0.8982,0.8880593216887706,0.9083406783112294,0.6562,0.6502193542122192,0.6621806457877808,0.859,0.8738,0.265,0.529,0.945,0.414,0.608,0.802,0.981
627,0.8848,0.8792889138236301,0.89031108617637,0.6234,0.6070307427048486,0.6397692572951513,0.8482,0.8692,0.284,0.539,0.936,0.378,0.588,0.805,0.976
628,0.8918,0.8857552511399466,0.8978447488600535,0.6572,0.647933159530722,0.6664668404692781,0.8638,0.8812,0.272,0.528,0.919,0.399,0.582,0.784,0.971
629,0.8954,0.8866376870447991,0.9041623129552009,0.635,0.6216268694691743,0.6483731305308257,0.864,0.8758,0.283,0.551,0.922,0.387,0.558,0.788,0.982
630,0.9102,0.9079788439158417,0.9124211560841583,0.6688000000000001,0.6541504694876115,0.6834495305123887,0.883,0.891,0.264,0.538,0.944,0.415,0.561,0.783,0.988
631,0.8848,0.8799591025456619,0.8896408974543382,0.6434,0.6319322397556307,0.6548677602443692,0.859,0.859,0.249,0.519,0.937,0.391,0.549,0.774,0.972
632,0.8834,0.8805414748090129,0.886258525190987,0.6528,0.637941478466175,0.6676585215338251,0.8556,0.8646,0.288,0.533,0.923,0.453,0.555,0.801,0.982
633,0.9072,0.9012193542122192,0.9131806457877808,0.647,0.6289637886124646,0.6650362113875354,0.8686,0.882,0.268,0.514,0.948,0.391,0.577,0.786,0.973
634,0.9068,0.9017258614139866,0.9118741385860135,0.6394,0.6304634689451806,0.6483365310548194,0.8734,0.8902,0.264,0.519,0.938,0.406,0.584,0.773,0.973
635,0.8994,0.8968252307320709,0.9019747692679291,0.6368,0.6248129574978073,0.6487870425021928,0.8628,0.8804,0.275,0.524,0.939,0.374,0.544,0.793,0.977
636,0.8924,0.8870162731953242,0.8977837268046758,0.6576000000000001,0.6480383809725018,0.6671616190274984,0.857,0.8752,0.279,0.552,0.937,0.397,0.572,0.801,0.982
637,0.8962,0.8874464889686231,0.9049535110313769,0.64,0.6243678496910052,0.6556321503089948,0.8603999999999999,0.8684,0.285,0.54,0.939,0.396,0.543,0.77,0.973
638,0.9002,0.8991611493663164,0.9012388506336836,0.6596000000000001,0.6545106920570166,0.6646893079429835,0.866,0.8788,0.266,0.538,0.939,0.406,0.571,0.801,0.974
639,0.901,0.8952426408905332,0.9067573591094669,0.6454,0.6371824729134448,0.6536175270865552,0.8576,0.877,0.266,0.526,0.91,0.398,0.561,0.768,0.978
640,0.8816,0.8701996580955701,0.89300034190443,0.6326,0.6199192119635013,0.6452807880364988,0.8406,0.8588,0.29,0.531,0.927,0.394,0.565,0.793,0.982
641,0.891,0.8846687310438334,0.8973312689561667,0.6382,0.6251359480280047,0.6512640519719953,0.8588,0.8768,0.269,0.547,0.942,0.39,0.61,0.822,0.982
642,0.8958,0.8920338466233032,0.8995661533766969,0.6394,0.6242792036406224,0.6545207963593775,0.8618,0.879,0.285,0.536,0.933,0.404,0.568,0.792,0.975
643,0.8932,0.8867840684827202,0.8996159315172798,0.622,0.617437835158625,0.626562164841375,0.8513999999999999,0.867,0.288,0.526,0.927,0.429,0.586,0.791,0.98
644,0.9106000000000001,0.9051451508683006,0.9160548491316995,0.6524,0.6478717550703401,0.6569282449296598,0.8714,0.8902,0.274,0.513,0.927,0.405,0.595,0.779,0.968
645,0.8978,0.8911481103283883,0.9044518896716118,0.6306,0.6238218336818744,0.6373781663181257,0.8513999999999999,0.8784,0.283,0.517,0.935,0.396,0.564,0.781,0.976
646,0.9044,0.8990883477556256,0.9097116522443743,0.629,0.621706875346395,0.636293124653605,0.8644,0.883,0.292,0.541,0.929,0.384,0.585,0.783,0.981
647,0.9036000000000001,0.9002452086150734,0.9069547913849267,0.6596000000000001,0.6471029124683668,0.6720970875316333,0.8622,0.879,0.272,0.527,0.941,0.406,0.573,0.804,0.982
648,0.9066000000000001,0.8938283525160902,0.91937164748391,0.653,0.6409616208924571,0.6650383791075429,0.8738,0.8826,0.292,0.538,0.94,0.419,0.575,0.801,0.979
649,0.8856,0.8814260877855279,0.8897739122144722,0.63,0.6229760877353193,0.6370239122646807,0.8586,0.8678,0.311,0.565,0.94,0.404,0.578,0.787,0.975
650,0.8986000000000001,0.8924792135740758,0.9047207864259244,0.6468,0.6405053635728513,0.6530946364271488,0.8638,0.8824,0.286,0.545,0.943,0.404,0.602,0.806,0.982
651,0.9008,0.8958801267388646,0.9057198732611355,0.6496000000000001,0.6333015341161136,0.6658984658838866,0.8642,0.8754,0.276,0.52,0.938,0.385,0.567,0.787,0.983
652,0.9096000000000001,0.907025230732071,0.9121747692679292,0.647,0.6311474952779391,0.6628525047220609,0.8712,0.8914,0.286,0.54,0.929,0.409,0.583,0.791,0.977
653,0.8962,0.8866868763943511,0.9057131236056489,0.659,0.6406880868595144,0.6773119131404857,0.857,0.873,0.261,0.532,0.936,0.415,0.547,0.784,0.978
654,0.8912,0.8849053635728512,0.8974946364271488,0.6468,0.63673562584522,0.65686437415478,0.858,0.875,0.249,0.515,0.937,0.396,0.557,0.782,0.984
655,0.9058,0.8964503442968479,0.9151496557031522,0.6602,0.6514464889686231,0.6689535110313769,0.8736,0.8872,0.274,0.522,0.944,0.412,0.575,0.804,0.978
656,0.9158000000000001,0.9086996792930857,0.9229003207069144,0.646,0.6370462335751574,0.6549537664248426,0.8844,0.8894,0.303,0.531,0.936,0.434,0.595,0.805,0.976
657,0.9116000000000001,0.9063614138526747,0.9168385861473255,0.6498,0.6459328594544518,0.6536671405455483,0.8732,0.8918,0.257,0.501,0.924,0.405,0.573,0.781,0.968
658,0.8942,0.8828403011550816,0.9055596988449184,0.656,0.6400022784617224,0.6719977215382776,0.8636,0.872,0.268,0.533,0.932,0.4,0.546,0.784,0.98
659,0.9102,0.9032090898549187,0.9171909101450814,0.6604,0.6574096771061095,0.6633903228938904,0.8778,0.8874,0.291,0.49,0.938,0.412,0.596,0.805,0.984
660,0.9012,0.8966888106674019,0.9057111893325981,0.642,0.6311398754353689,0.6528601245646312,0.8618,0.8886000000000001,0.299,0.554,0.939,0.382,0.57,0.796,0.983
661,0.903,0.8964297316977013,0.9095702683022987,0.6558,0.6453228277053492,0.6662771722946509,0.8766,0.8756,0.268,0.513,0.936,0.385,0.572,0.782,0.979
662,0.9006000000000001,0.886701125786606,0.9144988742133942,0.6732,0.6616052248386283,0.6847947751613718,0.873,0.8804,0.269,0.548,0.927,0.42,0.583,0.802,0.979
663,0.9014,0.8971347440972038,0.9056652559027961,0.6406000000000001,0.624467922112366,0.6567320778876341,0.8628,0.8804,0.273,0.53,0.931,0.417,0.606,0.804,0.988
664,0.9082,0.9014332160011028,0.9149667839988972,0.654,0.6467599169569126,0.6612400830430875,0.8668,0.8938,0.274,0.531,0.948,0.415,0.567,0.805,0.985
665,0.9056000000000001,0.8982752347438058,0.9129247652561944,0.6636000000000001,0.6568789380382297,0.6703210619617704,0.878,0.8912,0.27,0.536,0.936,0.39,0.588,0.781,0.975
666,0.903,0.8953458690624903,0.9106541309375098,0.6572,0.6417563750614647,0.6726436249385354,0.8672,0.8862,0.274,0.527,0.941,0.393,0.602,0.786,0.984
667,0.897,0.8929765487965465,0.9010234512034535,0.6538,0.6485028803471393,0.6590971196528608,0.8726,0.8732,0.286,0.522,0.948,0.419,0.561,0.796,0.988
668,0.914,0.9074886590611478,0.9205113409388522,0.6642,0.6556244244270389,0.6727755755729611,0.8774,0.885,0.292,0.52,0.936,0.375,0.565,0.812,0.978
669,0.8948,0.8904630541033913,0.8991369458966088,0.6222,0.6090477360065406,0.6353522639934593,0.8563999999999999,0.8748,0.279,0.537,0.937,0.425,0.581,0.783,0.984
670,0.89,0.8808756703172502,0.8991243296827498,0.6186,0.606800924932669,0.6303990750673311,0.8492,0.8718,0.286,0.557,0.951,0.398,0.611,0.791,0.975
671,0.8938,0.8885761497078778,0.8990238502921223,0.654,0.6378106821529129,0.6701893178470871,0.874,0.878,0.269,0.52,0.919,0.395,0.556,0.811,0.983
672,0.9044,0.8999576878316835,0.9088423121683165,0.6438,0.6264078372579424,0.6611921627420577,0.8744,0.8832,0.247,0.518,0.953,0.386,0.574,0.796,0.972
673,0.8956000000000001,0.891916629334016,0.8992833706659841,0.6738000000000001,0.6650464889686232,0.682553511031377,0.8656,0.878,0.268,0.522,0.924,0.417,0.545,0.806,0.978
674,0.8774,0.8719451508683005,0.8828548491316994,0.6456000000000001,0.635263566704546,0.6559364332954541,0.8492,0.8582,0.291,0.512,0.943,0.379,0.574,0.791,0.982
675,0.9014,0.8947946276100798,0.9080053723899202,0.6624,0.6474587005469323,0.6773412994530676,0.8573999999999999,0.8792,0.273,0.53,0.927,0.425,0.585,0.8,0.981
676,0.9012,0.89568891382363,0.90671108617637,0.6682,0.6577596803425575,0.6786403196574425,0.8658,0.8838,0.28,0.533,0.919,0.411,0.582,0.79,0.97
677,0.8802,0.87468891382363,0.88571108617637,0.644,0.6267726111742433,0.6612273888257567,0.851,0.8646,0.264,0.518,0.931,0.411,0.579,0.772,0.974
678,0.8896000000000001,0.8849874229670164,0.8942125770329837,0.6362,0.6214717503259872,0.6509282496740127,0.8473999999999999,0.8742,0.275,0.539,0.94,0.362,0.583,0.825,0.985
679,0.8878,0.8804332586680321,0.8951667413319679,0.6358,0.6291481103283882,0.6424518896716118,0.8486,0.8642,0.275,0.539,0.944,0.399,0.604,0.786,0.983
680,0.9004,0.8924204368724108,0.9083795631275892,0.6654,0.6564634689451806,0.6743365310548194,0.8512,0.883,0.271,0.512,0.933,0.414,0.552,0.785,0.97
681,0.9018,0.896359300954734,0.907240699045266,0.671,0.6642560382718433,0.6777439617281568,0.87,0.886,0.281,0.516,0.94,0.401,0.572,0.783,0.978
682,0.9114,0.9067046052745881,0.9160953947254119,0.6546000000000001,0.6439694416322984,0.6652305583677017,0.8758,0.8918,0.278,0.508,0.943,0.396,0.585,0.794,0.979
683,0.9096000000000001,0.8995663099841769,0.9196336900158233,0.6538,0.6392560911284301,0.66834390887157,0.8728,0.8908,0.313,0.562,0.933,0.406,0.564,0.798,0.977
684,0.908,0.9034378351586251,0.912562164841375,0.659,0.649302294160444,0.668697705839556,0.8648,0.8884,0.256,0.542,0.936,0.431,0.595,0.797,0.985
685,0.8872,0.8849788439158417,0.8894211560841583,0.6374,0.6240672804891351,0.6507327195108649,0.8606,0.8756,0.267,0.52,0.939,0.397,0.554,0.779,0.984
686,0.8896000000000001,0.8835425119290616,0.8956574880709385,0.6602,0.6568682658737627,0.6635317341262373,0.8632,0.8708,0.268,0.511,0.937,0.423,0.583,0.771,0.985
687,0.8974,0.8855357721730848,0.9092642278269152,0.6654,0.6515845698520423,0.6792154301479577,0.8716,0.8802,0.274,0.527,0.932,0.392,0.56,0.776,0.984
688,0.9078,0.9039328594544518,0.9116671405455483,0.6566000000000001,0.645542914121898,0.6676570858781021,0.8566,0.884,0.267,0.509,0.936,0.404,0.565,0.773,0.983
689,0.8936000000000001,0.8924894219579209,0.8947105780420792,0.6398,0.6279748207523823,0.6516251792476178,0.8538,0.8722,0.265,0.554,0.934,0.398,0.589,0.799,0.976
690,0.8982,0.8902301032153022,0.9061698967846978,0.6498,0.6392130394579724,0.6603869605420277,0.8646,0.8778,0.258,0.536,0.933,0.383,0.568,0.794,0.981
691,0.92,0.9160735136770449,0.9239264863229552,0.6568,0.6488786118630306,0.6647213881369695,0.8768,0.9064,0.27,0.51,0.936,0.397,0.585,0.791,0.977
692,0.9042,0.8984159244634732,0.9099840755365268,0.6266,0.6220717550703402,0.6311282449296599,0.8666,0.8772,0.31,0.525,0.931,0.431,0.605,0.793,0.981
693,0.9036000000000001,0.8982883477556257,0.9089116522443744,0.6358,0.630359300954734,0.641240699045266,0.8606,0.8828,0.305,0.543,0.917,0.408,0.566,0.826,0.978
694,0.9072,0.9061611493663164,0.9082388506336836,0.646,0.6331861719188852,0.6588138280811149,0.8742,0.891,0.284,0.515,0.947,0.387,0.577,0.815,0.984
695,0.9082,0.8994025674132361,0.9169974325867639,0.6486000000000001,0.630423294343735,0.6667767056562651,0.8678,0.883,0.289,0.52,0.931,0.394,0.565,0.791,0.972
696,0.892,0.885548124607546,0.8984518753924541,0.6496000000000001,0.6398784765907864,0.6593215234092137,0.8634,0.8742,0.294,0.542,0.959,0.425,0.588,0.824,0.981
697,0.8976000000000001,0.8894295112339561,0.905770488766044,0.6478,0.6259488302068372,0.6696511697931629,0.8658,0.8774,0.279,0.511,0.936,0.402,0.573,0.786,0.987
698,0.8966000000000001,0.8904792135740758,0.9027207864259243,0.644,0.6364984584129734,0.6515015415870267,0.8612,0.8764,0.284,0.557,0.942,0.376,0.611,0.819,0.988
699,0.9112,0.9091597378580253,0.9132402621419747,0.6548,0.6366063384579059,0.6729936615420942,0.8806,0.886,0.275,0.541,0.933,0.399,0.554,0.795,0.976
700,0.8768,0.8699202401806339,0.8836797598193662,0.6464,0.6319571471223963,0.6608428528776037,0.8563999999999999,0.8606,0.3,0.532,0.946,0.418,0.576,0.817,0.98
701,0.8918,0.8858841518531421,0.897715848146858,0.6454,0.6291251996809178,0.6616748003190821,0.8628,0.877,0.273,0.534,0.931,0.398,0.594,0.794,0.973
702,0.908,0.899487580498562,0.916512419501438,0.6598,0.6486457376131842,0.6709542623868159,0.8792,0.8914,0.275,0.54,0.947,0.415,0.601,0.79,0.978
703,0.8996000000000001,0.8941451508683006,0.9050548491316995,0.6478,0.6382061868779515,0.6573938131220486,0.868,0.8844,0.283,0.513,0.936,0.415,0.585,0.793,0.977
704,0.9082,0.9000863171749575,0.9163136828250426,0.6556000000000001,0.6487090444696973,0.6624909555303028,0.8724,0.8872,0.268,0.514,0.932,0.387,0.56,0.783,0.976
705,0.9036000000000001,0.8994260877855279,0.9077739122144722,0.64,0.6278025865345143,0.6521974134654858,0.8672,0.8884,0.279,0.514,0.934,0.385,0.568,0.795,0.983
706,0.9068,0.8992779343210274,0.9143220656789727,0.6518,0.6409256884605878,0.6626743115394123,0.873,0.8868,0.288,0.524,0.932,0.411,0.584,0.792,0.985
707,0.9098,0.9055528556690532,0.9140471443309469,0.6636000000000001,0.6486845192969177,0.6785154807030824,0.8638,0.8884,0.276,0.516,0.932,0.384,0.58,0.81,0.979
708,0.9182,0.912284151853142,0.924115848146858,0.6614,0.6461775842419596,0.6766224157580404,0.8818,0.9022,0.288,0.58,0.938,0.429,0.615,0.804,0.976
709,0.899,0.8928540767684044,0.9051459232315956,0.6552,0.6332783878261998,0.6771216121738002,0.8644,0.8872,0.286,0.546,0.925,0.405,0.563,0.791,0.983
710,0.8828,0.8749765314257624,0.8906234685742377,0.6342,0.6248092105491763,0.6435907894508237,0.8522,0.861,0.27,0.536,0.948,0.39,0.567,0.793,0.971
711,0.9014,0.8966232232238001,0.9061767767761999,0.6406000000000001,0.6283836415371298,0.6528163584628703,0.866,0.8818,0.28,0.523,0.927,0.376,0.574,0.803,0.981
712,0.8926000000000001,0.8879046052745881,0.897295394725412,0.6414,0.633229511233956,0.649570488766044,0.8623999999999999,0.876,0.28,0.549,0.951,0.386,0.552,0.784,0.976
713,0.8998,0.8929764942712747,0.9066235057287254,0.6522,0.6457242728611652,0.6586757271388348,0.8688,0.8808,0.281,0.516,0.952,0.403,0.571,0.786,0.977
714,0.8974,0.8915365055212008,0.9032634944787992,0.6582,0.6440864799079375,0.6723135200920625,0.8616,0.8858,0.284,0.563,0.955,0.405,0.595,0.805,0.975
715,0.8858,0.8783811225516024,0.8932188774483977,0.6422,0.6311498880020481,0.6532501119979519,0.8578,0.8664,0.282,0.533,0.934,0.399,0.564,0.779,0.977
716,0.8942,0.8869919292716101,0.9014080707283899,0.6368,0.623560111693058,0.650039888306942,0.8668,0.8716,0.259,0.528,0.944,0.406,0.574,0.803,0.973
717,0.9096000000000001,0.9019660380855249,0.9172339619144753,0.6544,0.644758097287804,0.664041902712196,0.8714,0.897,0.257,0.53,0.952,0.417,0.59,0.799,0.981
718,0.893,0.8895995630967087,0.8964004369032913,0.63,0.6175214312548285,0.6424785687451715,0.8596,0.8702,0.286,0.523,0.938,0.403,0.572,0.781,0.978
719,0.9004,0.8946694818717263,0.9061305181282736,0.6502,0.6403289664463991,0.6600710335536009,0.864,0.8758,0.255,0.53,0.914,0.382,0.565,0.792,0.986
720,0.9054,0.9020452086150733,0.9087547913849267,0.6602,0.6442408737448216,0.6761591262551784,0.8618,0.8922,0.28,0.513,0.923,0.392,0.581,0.781,0.985
721,0.9062,0.8978521755710558,0.9145478244289442,0.6484,0.6336927009051192,0.6631072990948808,0.8766,0.8818,0.284,0.541,0.93,0.427,0.591,0.805,0.986
722,0.8992,0.893284151853142,0.905115848146858,0.6348,0.6256587890268085,0.6439412109731916,0.8702,0.8828,0.294,0.53,0.933,0.395,0.582,0.796,0.986
723,0.9048,0.9006445974652658,0.9089554025347343,0.6516000000000001,0.6349737527818434,0.6682262472181567,0.8694,0.891,0.302,0.544,0.938,0.412,0.596,0.79,0.98
724,0.9216000000000001,0.9162883477556257,0.9269116522443744,0.6612,0.6511739956919426,0.6712260043080575,0.8822,0.8954,0.266,0.523,0.952,0.379,0.601,0.813,0.98
725,0.8888,0.8858355678349334,0.8917644321650666,0.6648000000000001,0.6523090823465665,0.6772909176534336,0.8552,0.8772,0.255,0.521,0.935,0.414,0.569,0.775,0.975
726,0.9066000000000001,0.9004165631551704,0.9127834368448298,0.6468,0.6362130394579724,0.6573869605420277,0.8664,0.8878,0.283,0.544,0.925,0.399,0.58,0.788,0.976
727,0.895,0.8874472527565058,0.9025527472434942,0.6722,0.6587865801961764,0.6856134198038236,0.8648,0.8702,0.273,0.529,0.93,0.427,0.581,0.791,0.98
728,0.9076000000000001,0.9020056181276179,0.9131943818723822,0.6458,0.6262580862427797,0.6653419137572204,0.879,0.8818,0.305,0.573,0.941,0.393,0.566,0.813,0.98
729,0.9014,0.891919344487717,0.9108806555122829,0.6376000000000001,0.622027137453195,0.6531728625468051,0.8616,0.8848,0.318,0.539,0.935,0.388,0.58,0.811,0.974
730,0.9106000000000001,0.9027666843877878,0.9184333156122123,0.646,0.6306163893750255,0.6613836106249745,0.8676,0.8924,0.267,0.511,0.939,0.389,0.599,0.771,0.979
731,0.9016000000000001,0.8914138135544994,0.9117861864455007,0.657,0.6522718843579802,0.6617281156420198,0.868,0.8856,0.301,0.577,0.933,0.414,0.574,0.808,0.979
732,0.8896000000000001,0.8837365055212009,0.8954634944787992,0.6426000000000001,0.624423294343735,0.6607767056562651,0.8552,0.8746,0.288,0.534,0.935,0.388,0.552,0.792,0.977
733,0.8996000000000001,0.8964834480989493,0.9027165519010508,0.6554,0.6483432399539688,0.6624567600460312,0.873,0.8824,0.274,0.505,0.934,0.412,0.576,0.787,0.977
734,0.9018,0.8948644423501507,0.9087355576498494,0.648,0.6413713281642242,0.6546286718357759,0.872,0.8816,0.274,0.535,0.942,0.391,0.552,0.814,0.975
735,0.907,0.9007299041591773,0.9132700958408227,0.6698000000000001,0.6564441735055756,0.6831558264944245,0.8732,0.8846,0.282,0.526,0.932,0.416,0.563,0.779,0.975
736,0.8834,0.8732897742449506,0.8935102257550493,0.6218,0.6143293502734661,0.6292706497265339,0.8473999999999999,0.8622,0.267,0.514,0.943,0.408,0.605,0.806,0.975
737,0.9034,0.8965090444696973,0.9102909555303027,0.6516000000000001,0.6340929779372462,0.669107022062754,0.8722,0.8828,0.323,0.56,0.945,0.399,0.578,0.806,0.982
738,0.8956000000000001,0.8889946276100799,0.9022053723899203,0.6474,0.6441621364305825,0.6506378635694174,0.858,0.8746,0.272,0.528,0.926,0.425,0.576,0.785,0.972
739,0.9026000000000001,0.8972162731953243,0.9079837268046759,0.6434,0.6254365932771002,0.6613634067228997,0.8676,0.8802,0.274,0.557,0.94,0.416,0.591,0.804,0.986
740,0.911,0.9042560382718433,0.9177439617281568,0.6564,0.6513869978459713,0.6614130021540287,0.8814,0.8956000000000001,0.282,0.529,0.932,0.428,0.568,0.786,0.977
741,0.9026000000000001,0.8996096771061096,0.9055903228938905,0.6594,0.6467801483470615,0.6720198516529384,0.8778,0.8896000000000001,0.286,0.517,0.93,0.396,0.556,0.792,0.974
742,0.9018,0.8935918590125519,0.9100081409874482,0.6362,0.625115062476067,0.647284937523933,0.8576,0.889,0.293,0.541,0.947,0.394,0.59,0.789,0.974
743,0.9012,0.8917682561924148,0.9106317438075852,0.6498,0.6372475200335036,0.6623524799664965,0.873,0.8798,0.271,0.53,0.942,0.415,0.57,0.796,0.978
744,0.8824,0.8723663099841767,0.8924336900158232,0.5918,0.5753884144297128,0.6082115855702872,0.8383999999999999,0.8628,0.271,0.519,0.93,0.396,0.577,0.788,0.983
745,0.8912,0.8820587890268085,0.9003412109731915,0.6358,0.6227359480280047,0.6488640519719954,0.8573999999999999,0.8712,0.271,0.51,0.943,0.404,0.562,0.777,0.977
746,0.9068,0.8984521755710558,0.9151478244289443,0.6796,0.659799449303317,0.6994005506966829,0.8788,0.887,0.275,0.506,0.932,0.38,0.585,0.787,0.981
747,0.9148000000000001,0.9115860324292681,0.9180139675707321,0.665,0.6512013192178467,0.6787986807821533,0.877,0.8942,0.271,0.544,0.928,0.432,0.603,0.819,0.988
748,0.884,0.8797893125180077,0.8882106874819923,0.6366,0.6239801483470616,0.6492198516529385,0.8433999999999999,0.872,0.282,0.528,0.935,0.387,0.582,0.766,0.981
749,0.9136000000000001,0.9073545411732833,0.9198454588267169,0.653,0.6421754242199943,0.6638245757800058,0.871,0.893,0.254,0.537,0.932,0.394,0.603,0.791,0.977
750,0.9052,0.8986650243520836,0.9117349756479164,0.6372,0.6276868763943511,0.6467131236056489,0.8704,0.8844,0.292,0.564,0.938,0.415,0.573,0.797,0.979
751,0.8948,0.8886290423542571,0.900970957645743,0.6588,0.6542041655886266,0.6633958344113735,0.8728,0.8808,0.262,0.543,0.933,0.405,0.582,0.796,0.986
752,0.8992,0.8896868763943511,0.9087131236056489,0.6362,0.6227578760764593,0.6496421239235407,0.8646,0.8844,0.274,0.518,0.927,0.37,0.579,0.783,0.972
753,0.903,0.8980333440071849,0.9079666559928151,0.658,0.6417157293278796,0.6742842706721205,0.8708,0.8886000000000001,0.264,0.502,0.952,0.41,0.598,0.798,0.985
754,0.9008,0.8943840684827202,0.9072159315172799,0.6468,0.6297887500686011,0.663811249931399,0.8756,0.8816,0.289,0.527,0.931,0.395,0.572,0.832,0.983
755,0.9052,0.9017545222348486,0.9086454777651514,0.6532,0.6385768033764438,0.6678231966235562,0.8736,0.8876000000000001,0.278,0.534,0.934,0.385,0.57,0.799,0.98
756,0.9126000000000001,0.9058218336818744,0.9193781663181257,0.6328,0.6226974017268021,0.642902598273198,0.8808,0.8998,0.308,0.561,0.941,0.416,0.581,0.826,0.975
757,0.8982,0.8929761497078778,0.9034238502921222,0.6314,0.6220010054017386,0.6407989945982613,0.8658,0.8844,0.281,0.528,0.935,0.402,0.593,0.802,0.983
758,0.9078,0.8981261703702605,0.9174738296297396,0.6458,0.6282095165636025,0.6633904834363976,0.8732,0.8926000000000001,0.258,0.507,0.934,0.391,0.582,0.794,0.968
759,0.9064,0.8993432399539688,0.9134567600460312,0.679,0.6728540767684045,0.6851459232315956,0.8814,0.8846,0.267,0.517,0.929,0.403,0.567,0.784,0.979
760,0.8838,0.8776290423542571,0.889970957645743,0.6234,0.6074844053113705,0.6393155946886294,0.8468,0.8694,0.258,0.509,0.921,0.428,0.562,0.782,0.981
761,0.909,0.9010011392308612,0.9169988607691388,0.6674,0.6628717550703401,0.6719282449296599,0.8792,0.8864,0.285,0.53,0.932,0.413,0.611,0.808,0.98
762,0.9008,0.8956504614641418,0.9059495385358582,0.6516000000000001,0.6439660380855249,0.6592339619144753,0.8622,0.8816,0.282,0.529,0.917,0.394,0.59,0.766,0.974
763,0.8974,0.8938228007155299,0.9009771992844701,0.648,0.635490581841261,0.6605094181587391,0.8552,0.8758,0.264,0.529,0.924,0.396,0.552,0.795,0.98
764,0.9,0.8946594012075373,0.9053405987924628,0.665,0.6517136150150672,0.6782863849849329,0.8816,0.8822,0.286,0.541,0.941,0.432,0.587,0.816,0.981
765,0.9028,0.8972889138236301,0.90831108617637,0.6412,0.62652418285152,0.65587581714848,0.8748,0.8796,0.278,0.533,0.936,0.39,0.57,0.79,0.986
766,0.8988,0.8927552511399466,0.9048447488600535,0.6432,0.6344025674132361,0.6519974325867639,0.853,0.8814,0.292,0.538,0.94,0.407,0.578,0.792,0.984
767,0.9084,0.9028056181276178,0.9139943818723821,0.6518,0.6448090898549187,0.6587909101450814,0.8798,0.8922,0.267,0.524,0.944,0.411,0.575,0.784,0.982
768,0.9084,0.9025365055212008,0.9142634944787992,0.6376000000000001,0.6330717550703402,0.6421282449296599,0.8682,0.8944,0.304,0.559,0.939,0.433,0.613,0.802,0.987
769,0.9026000000000001,0.8952228019681883,0.9099771980318119,0.6532,0.64313562584522,0.66326437415478,0.8716,0.8796,0.299,0.556,0.931,0.409,0.561,0.792,0.975
770,0.8924,0.886602612419314,0.8981973875806859,0.6626000000000001,0.6449613773225046,0.6802386226774956,0.861,0.8716,0.286,0.513,0.923,0.393,0.575,0.791,0.972
771,0.8878,0.8842444154106013,0.8913555845893988,0.634,0.6211861719188851,0.6468138280811149,0.8468,0.8722,0.277,0.553,0.947,0.405,0.567,0.806,0.972
772,0.9024,0.895128045564215,0.909671954435785,0.6514,0.6383595720111178,0.6644404279888821,0.871,0.879,0.298,0.554,0.94,0.426,0.604,0.815,0.977
773,0.9288000000000001,0.9216996792930857,0.9359003207069144,0.6774,0.6628507918355336,0.6919492081644664,0.8914,0.915,0.271,0.509,0.939,0.423,0.599,0.798,0.985
774,0.8942,0.8872090898549186,0.9011909101450813,0.6456000000000001,0.6311571471223963,0.6600428528776038,0.8654,0.8788,0.283,0.541,0.926,0.41,0.568,0.793,0.978
775,0.9098,0.9023811225516024,0.9172188774483977,0.6584,0.6433302703057643,0.6734697296942357,0.8778,0.8844,0.268,0.511,0.944,0.401,0.577,0.821,0.98
776,0.9054,0.9011347440972038,0.9096652559027961,0.6624,0.65202634500219,0.67277365499781,0.872,0.892,0.269,0.544,0.937,0.41,0.573,0.805,0.974
777,0.8862,0.8747053831374808,0.8976946168625192,0.6056,0.5882477733904197,0.6229522266095804,0.8418,0.8593999999999999,0.281,0.523,0.932,0.395,0.572,0.782,0.976
778,0.9078,0.9004857664031078,0.9151142335968923,0.6422,0.6150191838065626,0.6693808161934374,0.864,0.8916000000000001,0.273,0.547,0.934,0.393,0.551,0.802,0.979
779,0.8866,0.883879650477367,0.8893203495226331,0.631,0.6207234018428363,0.6412765981571638,0.8582,0.8696,0.281,0.558,0.957,0.385,0.579,0.793,0.974
780,0.8936000000000001,0.8858657189089036,0.9013342810910965,0.6662,0.6522512989516679,0.6801487010483321,0.8634,0.8798,0.279,0.534,0.935,0.392,0.601,0.789,0.978
781,0.9018,0.8991081365976621,0.904491863402338,0.6638000000000001,0.6494965912250061,0.678103408774994,0.8596,0.88,0.276,0.529,0.931,0.453,0.586,0.793,0.981
782,0.8878,0.8816290423542571,0.893970957645743,0.6338,0.6270332160011028,0.6405667839988972,0.8538,0.8716,0.258,0.525,0.943,0.395,0.582,0.795,0.977
783,0.8914,0.8801357052342799,0.9026642947657201,0.642,0.6335329803929456,0.6504670196070544,0.8592,0.8732,0.28,0.529,0.937,0.399,0.573,0.811,0.982
784,0.8984,0.8930162731953242,0.9037837268046758,0.6766,0.6629529885425492,0.6902470114574507,0.8698,0.8744,0.283,0.544,0.936,0.401,0.602,0.792,0.981
785,0.8866,0.8832452086150734,0.8899547913849267,0.6456000000000001,0.6379157147857544,0.6532842852142458,0.8468,0.8696,0.273,0.499,0.937,0.364,0.552,0.789,0.981
786,0.8898,0.8861376173719029,0.8934623826280972,0.645,0.6296163893750255,0.6603836106249745,0.864,0.8756,0.279,0.532,0.921,0.372,0.594,0.788,0.981
787,0.894,0.8857170680277227,0.9022829319722774,0.6478,0.6346770741291651,0.660922925870835,0.8674,0.8712,0.281,0.543,0.938,0.41,0.585,0.794,0.982
788,0.8972,0.8910918207685649,0.9033081792314351,0.6322,0.6130163916862671,0.6513836083137329,0.8618,0.8772,0.263,0.525,0.933,0.376,0.539,0.778,0.98
789,0.8992,0.8962355678349334,0.9021644321650666,0.6488,0.6376112362552357,0.6599887637447643,0.8553999999999999,0.8842,0.27,0.528,0.938,0.4,0.575,0.793,0.981
790,0.892,0.8866594012075373,0.8973405987924628,0.6236,0.6185869978459714,0.6286130021540287,0.858,0.8802,0.277,0.529,0.944,0.386,0.568,0.764,0.978
791,0.914,0.9085877121099971,0.919412287890003,0.6374,0.6239808344602933,0.6508191655397066,0.8758,0.8886000000000001,0.284,0.521,0.943,0.41,0.585,0.803,0.989
792,0.8998,0.8963545222348487,0.9032454777651514,0.6556000000000001,0.6479157147857544,0.6632842852142458,0.8668,0.876,0.296,0.531,0.942,0.407,0.57,0.802,0.979
793,0.9128000000000001,0.9059202401806339,0.9196797598193662,0.6698000000000001,0.6620756921962128,0.6775243078037874,0.8756,0.892,0.289,0.541,0.933,0.382,0.583,0.815,0.985
794,0.8806,0.875743204645874,0.8854567953541261,0.6354,0.6196303783862952,0.6511696216137047,0.85,0.865,0.263,0.509,0.928,0.387,0.592,0.787,0.976
795,0.8994,0.8947046052745881,0.9040953947254119,0.6554,0.6524096771061095,0.6583903228938904,0.86,0.8756,0.303,0.568,0.943,0.41,0.584,0.818,0.981
796,0.9056000000000001,0.9022452086150734,0.9089547913849267,0.6384,0.6307157147857543,0.6460842852142457,0.8754,0.8894,0.264,0.509,0.947,0.392,0.576,0.799,0.977
797,0.8878,0.8826504614641418,0.8929495385358582,0.629,0.6199180108226616,0.6380819891773384,0.8468,0.8698,0.297,0.529,0.933,0.403,0.546,0.814,0.97
798,0.9064,0.8951357052342799,0.9176642947657201,0.6386000000000001,0.6219274529227327,0.6552725470772675,0.871,0.8842,0.288,0.509,0.933,0.395,0.542,0.778,0.982
799,0.8968,0.8901481103283883,0.9034518896716118,0.65,0.6418578646639398,0.6581421353360603,0.8748,0.882,0.292,0.532,0.932,0.41,0.594,0.792,0.984
800,0.8948,0.889082949618026,0.900517050381974,0.6644,0.6433905461424185,0.6854094538575815,0.8644,0.8718,0.266,0.528,0.946,0.411,0.598,0.799,0.98
801,0.9036000000000001,0.8994260877855279,0.9077739122144722,0.6316,0.6182095877942525,0.6449904122057476,0.8618,0.882,0.286,0.529,0.929,0.395,0.569,0.784,0.973
802,0.901,0.8982235548948022,0.9037764451051978,0.6764,0.6638107271457024,0.6889892728542976,0.8704,0.8812,0.284,0.537,0.94,0.393,0.588,0.796,0.972
803,0.9134,0.9087046052745881,0.9180953947254119,0.6662,0.6541168802796616,0.6782831197203384,0.8742,0.8962,0.234,0.505,0.923,0.417,0.576,0.782,0.982
804,0.8992,0.8904906320186697,0.9079093679813303,0.633,0.612540783127788,0.653459216872212,0.8644,0.8858,0.275,0.526,0.948,0.389,0.596,0.788,0.972
805,0.8954,0.8916134337183605,0.8991865662816394,0.6622,0.6520974017268021,0.6723025982731979,0.8676,0.8734,0.287,0.529,0.952,0.393,0.584,0.79,0.974
806,0.8902,0.8848306107089408,0.8955693892910592,0.6396000000000001,0.6272893538626116,0.6519106461373885,0.859,0.8716,0.264,0.542,0.938,0.413,0.591,0.806,0.976
807,0.9034,0.8938383809725017,0.9129616190274983,0.6632,0.6521848236316861,0.674215176368314,0.8702,0.8896000000000001,0.304,0.545,0.931,0.433,0.557,0.79,0.971
808,0.9054,0.9006232232238001,0.9101767767761999,0.66,0.647490581841261,0.6725094181587391,0.8708,0.8806,0.292,0.525,0.932,0.389,0.578,0.798,0.979
809,0.8992,0.8958682658737627,0.9025317341262373,0.6408,0.6290730110424017,0.6525269889575984,0.861,0.8782,0.301,0.516,0.94,0.42,0.583,0.789,0.984
810,0.905,0.8979214261150886,0.9120785738849114,0.6634,0.6557157147857543,0.6710842852142457,0.87,0.8862,0.27,0.519,0.919,0.402,0.55,0.776,0.978
811,0.9072,0.9055810682152913,0.9088189317847087,0.6608,0.6437887500686011,0.677811249931399,0.877,0.8862,0.277,0.539,0.939,0.403,0.555,0.787,0.975
812,0.9016000000000001,0.8934295112339561,0.909770488766044,0.6658000000000001,0.6569588640514427,0.6746411359485575,0.856,0.8796,0.282,0.548,0.947,0.384,0.571,0.797,0.978
813,0.8816,0.8741190388127592,0.8890809611872409,0.6636000000000001,0.6460051348264723,0.6811948651735279,0.858,0.8676,0.282,0.552,0.929,0.407,0.564,0.798,0.989
814,0.9012,0.8920587890268085,0.9103412109731915,0.643,0.6297136150150672,0.6562863849849329,0.862,0.883,0.261,0.537,0.935,0.4,0.582,0.791,0.978
815,0.907,0.8969126739929388,0.9170873260070612,0.6364,0.6315432046458739,0.641256795354126,0.8682,0.8886000000000001,0.29,0.549,0.958,0.384,0.551,0.792,0.98
816,0.8934,0.8872792135740757,0.8995207864259243,0.6614,0.6471181650061766,0.6756818349938234,0.857,0.8774,0.3,0.554,0.925,0.396,0.521,0.806,0.975
817,0.906,0.9017893125180078,0.9102106874819923,0.653,0.6428365421505686,0.6631634578494314,0.8652,0.8844,0.278,0.54,0.937,0.415,0.568,0.809,0.97
818,0.8978,0.895958314667008,0.899641685332992,0.6546000000000001,0.6460154400604335,0.6631845599395666,0.8682,0.8804,0.296,0.528,0.935,0.404,0.588,0.802,0.98
819,0.9156000000000001,0.9087652064128907,0.9224347935871094,0.6702,0.6557624854529714,0.6846375145470286,0.8894,0.9018,0.274,0.542,0.943,0.393,0.562,0.789,0.968
820,0.8882,0.8825507699349546,0.8938492300650454,0.628,0.6202956775021575,0.6357043224978425,0.8586,0.8668,0.293,0.534,0.93,0.391,0.589,0.803,0.974
821,0.8946000000000001,0.884527969416456,0.9046720305835442,0.6388,0.6331507699349547,0.6444492300650454,0.8628,0.8754,0.255,0.496,0.934,0.416,0.558,0.786,0.976
822,0.9022,0.8992355678349334,0.9051644321650666,0.6688000000000001,0.6541504694876115,0.6834495305123887,0.88,0.8858,0.282,0.531,0.947,0.407,0.606,0.809,0.979
823,0.889,0.8781754242199943,0.8998245757800057,0.631,0.6163084334456481,0.6456915665543519,0.8666,0.8718,0.28,0.53,0.945,0.411,0.577,0.784,0.988
824,0.8916000000000001,0.8833357023189816,0.8998642976810185,0.6566000000000001,0.651743204645874,0.6614567953541262,0.8552,0.8724,0.273,0.539,0.941,0.402,0.576,0.806,0.975
825,0.898,0.8944880438676597,0.9015119561323404,0.642,0.6286846370417452,0.6553153629582549,0.8694,0.8768,0.289,0.556,0.938,0.385,0.577,0.79,0.977
826,0.9078,0.902359300954734,0.9132406990452661,0.6632,0.6536464464476001,0.6727535535524,0.876,0.8858,0.275,0.546,0.935,0.399,0.581,0.801,0.979
827,0.8946000000000001,0.8895869978459714,0.8996130021540287,0.6574,0.647251722827973,0.6675482771720269,0.8762,0.8848,0.283,0.544,0.928,0.391,0.597,0.794,0.976
828,0.9094,0.9027946276100798,0.9160053723899202,0.626,0.6104916216330682,0.6415083783669318,0.8684,0.8874,0.293,0.529,0.938,0.395,0.58,0.791,0.974
829,0.9128000000000001,0.904406130961309,0.9211938690386912,0.6678000000000001,0.6563389637434527,0.6792610362565474,0.8672,0.8934,0.272,0.504,0.919,0.383,0.577,0.808,0.984
830,0.8924,0.8872355135704765,0.8975644864295235,0.6432,0.6318064218706564,0.6545935781293436,0.8612,0.8818,0.278,0.535,0.932,0.374,0.557,0.8,0.979
831,0.901,0.8964378351586251,0.905562164841375,0.6564,0.6434188200594558,0.6693811799405441,0.8566,0.885,0.288,0.55,0.935,0.389,0.577,0.804,0.979
832,0.8978,0.8919496671415666,0.9036503328584334,0.6446000000000001,0.6269395392273793,0.6622604607726208,0.8684,0.8792,0.277,0.522,0.941,0.417,0.57,0.801,0.988
833,0.8988,0.8905918590125519,0.9070081409874482,0.6572,0.6455059243516464,0.6688940756483536,0.8742,0.8748,0.285,0.537,0.929,0.395,0.568,0.796,0.981
834,0.9052,0.9021082815775852,0.9082917184224149,0.6548,0.6374967093916404,0.6721032906083597,0.8678,0.892,0.272,0.531,0.935,0.404,0.565,0.799,0.973
835,0.9002,0.8956888106674019,0.9047111893325981,0.652,0.6433974994767279,0.6606025005232722,0.8816,0.8838,0.269,0.525,0.94,0.379,0.565,0.792,0.986
836,0.9076000000000001,0.8991512086586686,0.9160487913413315,0.6536000000000001,0.6438784765907865,0.6633215234092137,0.8692,0.8818,0.258,0.531,0.939,0.395,0.575,0.8,0.979
837,0.8928,0.8904116116119001,0.8951883883881,0.6152,0.605289996561124,0.6251100034388759,0.8568,0.8756,0.269,0.538,0.94,0.396,0.58,0.815,0.977
838,0.8896000000000001,0.883937140892071,0.8952628591079291,0.6462,0.6310079986894427,0.6613920013105573,0.8573999999999999,0.8734,0.279,0.529,0.938,0.39,0.604,0.79,0.974
839,0.9156000000000001,0.9097365055212009,0.9214634944787993,0.6426000000000001,0.6287566992767146,0.6564433007232855,0.8758,0.8986000000000001,0.275,0.54,0.944,0.418,0.582,0.801,0.976
840,0.9014,0.8964644832231995,0.9063355167768005,0.6518,0.6355062644792617,0.6680937355207384,0.8738,0.88,0.29,0.558,0.931,0.421,0.562,0.797,0.979
841,0.903,0.8964886590611478,0.9095113409388522,0.653,0.6415524235675404,0.6644475764324597,0.8644,0.8814,0.265,0.521,0.93,0.413,0.564,0.783,0.981
842,0.905,0.898548124607546,0.9114518753924541,0.6586000000000001,0.6491193444877171,0.668080655512283,0.8748,0.8912,0.248,0.525,0.937,0.402,0.563,0.786,0.98
843,0.8974,0.8880833820528202,0.9067166179471797,0.6396000000000001,0.6249452083883174,0.6542547916116828,0.872,0.878,0.279,0.553,0.93,0.382,0.579,0.791,0.979
844,0.9054,0.897229511233956,0.913570488766044,0.664,0.657086707440192,0.670913292559808,0.873,0.8916000000000001,0.289,0.55,0.932,0.394,0.587,0.807,0.987
845,0.9084,0.9008166953266112,0.9159833046733887,0.6606000000000001,0.6480413803999908,0.6731586196000093,0.8776,0.8864,0.269,0.527,0.938,0.398,0.58,0.789,0.978
846,0.9004,0.8915938093895772,0.9092061906104227,0.6534,0.6483869978459713,0.6584130021540286,0.8548,0.889,0.274,0.517,0.928,0.365,0.587,0.807,0.981
847,0.9074,0.9000752347438057,0.9147247652561943,0.6616000000000001,0.6551720648585361,0.6680279351414641,0.8688,0.8878,0.268,0.542,0.924,0.387,0.575,0.792,0.976
848,0.899,0.8929808104462286,0.9050191895537715,0.6364,0.6279057113381064,0.6448942886618936,0.851,0.88,0.242,0.518,0.928,0.371,0.556,0.776,0.988
849,0.8958,0.891288810667402,0.9003111893325981,0.663,0.6537498115486136,0.6722501884513865,0.8642,0.8794,0.257,0.538,0.937,0.403,0.611,0.819,0.975
850,0.8904,0.883972064858536,0.896827935141464,0.6464,0.638229511233956,0.654570488766044,0.8702,0.8758,0.291,0.541,0.938,0.391,0.605,0.799,0.984
851,0.9034,0.8990453160093349,0.9077546839906651,0.654,0.6402013192178467,0.6677986807821533,0.8694,0.8868,0.277,0.514,0.931,0.4,0.564,0.784,0.981
852,0.8964,0.8914644832231995,0.9013355167768005,0.6588,0.6512268674367211,0.666373132563279,0.8568,0.882,0.298,0.545,0.927,0.402,0.557,0.796,0.98
853,0.9234,0.9183869978459713,0.9284130021540287,0.6688000000000001,0.6588125129465432,0.6787874870534569,0.8792,0.9,0.273,0.524,0.936,0.403,0.567,0.812,0.977
854,0.8752,0.8708630541033913,0.8795369458966087,0.6254,0.6181812427264857,0.6326187572735142,0.8416,0.8502,0.273,0.524,0.931,0.404,0.572,0.8,0.974
855,0.8958,0.891288810667402,0.9003111893325981,0.636,0.6236144405172266,0.6483855594827734,0.8702,0.8774,0.26,0.526,0.946,0.388,0.573,0.79,0.975
856,0.8898,0.8835668961978986,0.8960331038021014,0.6308,0.6175892552201595,0.6440107447798405,0.853,0.866,0.296,0.557,0.938,0.398,0.588,0.796,0.979
857,0.908,0.9044880438676597,0.9115119561323404,0.6692,0.65465609112843,0.68374390887157,0.8722,0.893,0.269,0.522,0.924,0.379,0.572,0.773,0.977
858,0.8906000000000001,0.8827176337167862,0.8984823662832139,0.6264,0.6138107271457023,0.6389892728542976,0.8498,0.8744,0.275,0.546,0.932,0.427,0.604,0.807,0.979
859,0.9228000000000001,0.9167552511399466,0.9288447488600535,0.6606000000000001,0.6432922549468225,0.6779077450531776,0.8844,0.9038,0.286,0.534,0.942,0.385,0.59,0.818,0.98
860,0.9018,0.8949202401806339,0.9086797598193662,0.6356,0.6304355135704766,0.6407644864295235,0.8583999999999999,0.8838,0.277,0.542,0.939,0.409,0.561,0.802,0.984
861,0.9092,0.9024904172301467,0.9159095827698533,0.6536000000000001,0.6406783397674932,0.6665216602325069,0.8838,0.8846,0.282,0.541,0.934,0.399,0.568,0.786,0.978
862,0.8908,0.8824984755644364,0.8991015244355637,0.6536000000000001,0.6454295112339561,0.661770488766044,0.8642,0.8748,0.291,0.557,0.926,0.408,0.594,0.802,0.985
863,0.903,0.8984378351586251,0.907562164841375,0.65,0.638790586412239,0.6612094135877611,0.8742,0.88,0.264,0.525,0.928,0.4,0.594,0.787,0.981
864,0.903,0.8975877121099971,0.908412287890003,0.6296,0.6233545411732833,0.6358454588267168,0.8654,0.8894,0.296,0.545,0.955,0.39,0.599,0.787,0.975
865,0.9056000000000001,0.8994792135740758,0.9117207864259244,0.6354,0.6283432399539688,0.6424567600460311,0.8682,0.8882,0.284,0.527,0.94,0.404,0.588,0.806,0.968
866,0.907,0.9009171135448335,0.9130828864551666,0.656,0.6357300491465316,0.6762699508534684,0.8714,0.8852,0.284,0.542,0.937,0.419,0.541,0.804,0.982
867,0.9114,0.9043432399539688,0.9184567600460312,0.6564,0.6401964037572104,0.6726035962427895,0.8696,0.8872,0.256,0.517,0.924,0.405,0.558,0.798,0.976
868,0.899,0.8941115639506333,0.9038884360493668,0.6644,0.6502537465355767,0.6785462534644233,0.8738,0.8808,0.311,0.566,0.944,0.416,0.585,0.813,0.981
869,0.9014,0.8922503600614646,0.9105496399385353,0.6366,0.6235595720111179,0.6496404279888822,0.8618,0.8814,0.28,0.534,0.934,0.409,0.578,0.79,0.975
870,0.8968,0.8945788439158417,0.8990211560841583,0.6274,0.616067477507039,0.6387325224929609,0.8483999999999999,0.8736,0.282,0.536,0.922,0.415,0.588,0.798,0.984
871,0.8964,0.8904064787489036,0.9023935212510964,0.636,0.618287237649576,0.653712762350424,0.8568,0.8736,0.274,0.528,0.925,0.389,0.585,0.786,0.978
872,0.9004,0.8935652064128906,0.9072347935871093,0.6276,0.6194295112339561,0.635770488766044,0.8503999999999999,0.8832,0.257,0.516,0.934,0.449,0.572,0.764,0.974
873,0.9082,0.9009386538184928,0.9154613461815072,0.6826000000000001,0.6763545411732833,0.6888454588267169,0.8826,0.893,0.268,0.546,0.948,0.396,0.573,0.797,0.988
874,0.901,0.8967893125180078,0.9052106874819923,0.6468,0.6349422713397336,0.6586577286602665,0.8616,0.8804,0.269,0.517,0.939,0.37,0.562,0.786,0.983
875,0.9126000000000001,0.9084260877855279,0.9167739122144722,0.6658000000000001,0.655508410444411,0.6760915895555891,0.884,0.8886000000000001,0.259,0.542,0.928,0.408,0.58,0.79,0.971
876,0.9022,0.899508136597662,0.904891863402338,0.6764,0.662445773619287,0.690354226380713,0.8764,0.8898,0.264,0.541,0.929,0.378,0.569,0.795,0.983
877,0.8936000000000001,0.891025230732071,0.8961747692679292,0.6366,0.6246065284050939,0.6485934715949062,0.8573999999999999,0.8808,0.279,0.535,0.946,0.418,0.601,0.798,0.984
878,0.8928,0.8891376173719029,0.8964623826280972,0.6548,0.6409344431518569,0.6686655568481432,0.8588,0.8714,0.271,0.542,0.931,0.384,0.575,0.795,0.98
879,0.907,0.904849374869182,0.909150625130818,0.6462,0.6305826505309744,0.6618173494690256,0.8794,0.8928,0.28,0.528,0.947,0.408,0.581,0.784,0.983
880,0.9074,0.9041621364305825,0.9106378635694174,0.6592,0.6475059243516464,0.6708940756483536,0.8748,0.8872,0.3,0.541,0.936,0.374,0.57,0.804,0.983
881,0.8888,0.8842041655886266,0.8933958344113735,0.6372,0.6187538704001385,0.6556461295998615,0.8586,0.8758,0.264,0.534,0.949,0.403,0.58,0.798,0.98
882,0.8968,0.8868899965611241,0.906710003438876,0.6318,0.623224424427039,0.6403755755729611,0.8602,0.8762,0.277,0.532,0.933,0.395,0.575,0.788,0.982
883,0.9072,0.9033328594544517,0.9110671405455483,0.66,0.6434807349211576,0.6765192650788424,0.8682,0.8868,0.282,0.537,0.944,0.36,0.594,0.805,0.979
884,0.8984,0.8951621364305825,0.9016378635694174,0.6376000000000001,0.622581510609489,0.6526184893905111,0.8726,0.8822,0.291,0.535,0.935,0.426,0.6,0.768,0.979
885,0.9052,0.8970389514321009,0.9133610485678991,0.657,0.6458250240161661,0.6681749759838339,0.8758,0.8838,0.271,0.532,0.937,0.393,0.589,0.784,0.974
886,0.9016000000000001,0.8965106920570166,0.9066893079429835,0.6314,0.6158519074108922,0.6469480925891077,0.87,0.8802,0.266,0.53,0.945,0.439,0.591,0.817,0.977
887,0.9072,0.901482949618026,0.912917050381974,0.6452,0.6285089689402521,0.6618910310597479,0.8688,0.8894,0.299,0.565,0.938,0.403,0.581,0.783,0.983
888,0.909,0.9058343655219167,0.9121656344780834,0.6486000000000001,0.6309177281028854,0.6662822718971148,0.8672,0.8946000000000001,0.272,0.517,0.926,0.404,0.571,0.771,0.983
889,0.9064,0.9007371408920709,0.9120628591079291,0.6494,0.6405501492775687,0.6582498507224313,0.8774,0.8908,0.275,0.531,0.935,0.402,0.583,0.793,0.979
890,0.9102,0.9034332160011028,0.9169667839988972,0.671,0.6627170680277227,0.6792829319722774,0.8776,0.897,0.28,0.548,0.939,0.418,0.579,0.801,0.982
891,0.9084,0.9052834480989492,0.9115165519010507,0.6628000000000001,0.6533682561924149,0.6722317438075852,0.8798,0.8908,0.301,0.546,0.935,0.451,0.587,0.804,0.974
892,0.894,0.8891115639506333,0.8988884360493667,0.6272,0.6196779343210274,0.6347220656789726,0.857,0.8662,0.283,0.536,0.936,0.402,0.586,0.8,0.982
893,0.9,0.8942426408905332,0.9057573591094669,0.6634,0.6476059558509658,0.6791940441490342,0.8628,0.8812,0.285,0.54,0.926,0.384,0.565,0.769,0.967
894,0.9042,0.8955795962304667,0.9128204037695333,0.6316,0.6143815627928398,0.6488184372071603,0.8623999999999999,0.8848,0.297,0.566,0.921,0.409,0.58,0.809,0.978
895,0.9014,0.8963869978459713,0.9064130021540286,0.6422,0.6341818880338976,0.6502181119661024,0.8652,0.8858,0.287,0.542,0.931,0.425,0.57,0.773,0.98
896,0.9008,0.8967384109657108,0.9048615890342893,0.649,0.641706875346395,0.656293124653605,0.8694,0.8838,0.266,0.508,0.931,0.4,0.602,0.781,0.977
897,0.9076000000000001,0.9034260877855279,0.9117739122144722,0.6586000000000001,0.6459496434641395,0.6712503565358606,0.8694,0.884,0.297,0.558,0.944,0.437,0.61,0.799,0.965
898,0.921,0.9162718843579802,0.9257281156420198,0.643,0.6337915733350401,0.6522084266649599,0.8864,0.903,0.288,0.556,0.94,0.399,0.59,0.793,0.979
899,0.9142,0.9104338466233032,0.9179661533766968,0.6602,0.6422194362467109,0.6781805637532892,0.877,0.8882,0.261,0.515,0.941,0.426,0.584,0.793,0.98
900,0.9052,0.9011384109657108,0.9092615890342892,0.6534,0.6376303783862952,0.6691696216137047,0.8696,0.8818,0.274,0.535,0.934,0.383,0.57,0.783,0.969
901,0.9154,0.911415051607651,0.919384948392349,0.6694,0.6616657189089036,0.6771342810910964,0.8828,0.8906000000000001,0.241,0.499,0.92,0.405,0.57,0.798,0.979
902,0.9056000000000001,0.8994792135740758,0.9117207864259244,0.6636000000000001,0.6543248447327555,0.6728751552672446,0.8752,0.8934,0.301,0.533,0.937,0.407,0.589,0.791,0.98
903,0.9178000000000001,0.9088720991075557,0.9267279008924444,0.6724,0.6648166953266113,0.6799833046733887,0.876,0.9026000000000001,0.262,0.514,0.928,0.415,0.574,0.8,0.977
904,0.9122,0.9072801267388646,0.9171198732611354,0.6294,0.6248717550703401,0.6339282449296598,0.8788,0.8984,0.244,0.527,0.948,0.405,0.587,0.827,0.985
905,0.9032,0.9009788439158417,0.9054211560841583,0.647,0.6339477546747654,0.6600522453252347,0.866,0.8874,0.309,0.528,0.94,0.389,0.566,0.797,0.984
906,0.905,0.8979760877353193,0.9120239122646807,0.6552,0.6412512989516679,0.6691487010483321,0.8778,0.8912,0.3,0.52,0.935,0.381,0.581,0.785,0.975
907,0.8982,0.8943328594544517,0.9020671405455483,0.6404,0.6332348348357,0.6475651651643,0.866,0.8762,0.284,0.538,0.931,0.375,0.575,0.796,0.989
908,0.9078,0.9025028803471393,0.9130971196528608,0.6318,0.621140475479512,0.642459524520488,0.8702,0.8852,0.279,0.536,0.939,0.39,0.615,0.788,0.969
909,0.8944,0.8853776213348038,0.9034223786651961,0.64,0.6317637328045311,0.6482362671954689,0.869,0.8768,0.272,0.524,0.93,0.409,0.605,0.777,0.972
910,0.9116000000000001,0.9062883477556257,0.9169116522443744,0.6698000000000001,0.6556047880038479,0.6839952119961522,0.8818,0.8986000000000001,0.256,0.525,0.934,0.377,0.561,0.799,0.988
911,0.9104,0.9042165631551703,0.9165834368448297,0.6558,0.6452495086002484,0.6663504913997517,0.8802,0.8958,0.243,0.508,0.941,0.382,0.571,0.774,0.978
912,0.8984,0.8910228019681882,0.9057771980318118,0.6296,0.6188971732381793,0.6403028267618208,0.8732,0.8848,0.268,0.534,0.935,0.394,0.573,0.797,0.973
913,0.9088,0.900406130961309,0.9171938690386912,0.6448,0.6364984755644364,0.6531015244355637,0.8712,0.886,0.286,0.539,0.918,0.398,0.581,0.778,0.979
914,0.9016000000000001,0.898741474809013,0.9044585251909871,0.6484,0.624377732288059,0.6724222677119409,0.8628,0.8928,0.277,0.523,0.952,0.383,0.59,0.788,0.977
915,0.8862,0.8758710271409531,0.8965289728590469,0.6444,0.6232990172004966,0.6655009827995033,0.8652,0.8678,0.253,0.524,0.938,0.413,0.566,0.805,0.987
916,0.9192,0.9139761497078778,0.9244238502921223,0.6594,0.6453357228108566,0.6734642771891434,0.8868,0.9,0.282,0.53,0.942,0.408,0.554,0.792,0.98
917,0.9092,0.90368891382363,0.91471108617637,0.642,0.6395166720035925,0.6444833279964075,0.8748,0.8904,0.289,0.542,0.936,0.414,0.566,0.807,0.98
918,0.9074,0.9002888308212025,0.9145111691787975,0.64,0.6310893845078793,0.6489106154921207,0.8748,0.8908,0.287,0.548,0.949,0.402,0.6,0.809,0.98
919,0.9084,0.8981384151425359,0.9186615848574641,0.6574,0.6477182050913237,0.6670817949086763,0.868,0.8812,0.276,0.549,0.934,0.421,0.584,0.79,0.982
920,0.9066000000000001,0.9031322211750754,0.9100677788249247,0.6616000000000001,0.649510502279893,0.6736894977201071,0.8654,0.892,0.297,0.536,0.94,0.427,0.575,0.785,0.976
921,0.909,0.9033099807405297,0.9146900192594704,0.6332,0.6248061309613089,0.6415938690386911,0.8664,0.8886000000000001,0.304,0.534,0.946,0.399,0.606,0.817,0.979
922,0.9066000000000001,0.8992228019681883,0.9139771980318119,0.6622,0.6445439046855532,0.6798560953144468,0.8806,0.89,0.307,0.547,0.933,0.409,0.587,0.804,0.975
923,0.8906000000000001,0.8847365055212009,0.8964634944787992,0.62,0.6121470273540898,0.6278529726459102,0.855,0.869,0.267,0.523,0.927,0.42,0.575,0.786,0.982
924,0.9018,0.898586032429268,0.905013967570732,0.6534,0.6356524555594261,0.6711475444405739,0.8688,0.8832,0.262,0.516,0.935,0.393,0.611,0.824,0.984
925,0.9152,0.9122355678349334,0.9181644321650666,0.6406000000000001,0.6247329137895992,0.656467086210401,0.8788,0.898,0.28,0.538,0.928,0.408,0.571,0.81,0.979
926,0.9046000000000001,0.9006150516076511,0.908584948392349,0.6522,0.6359773854452152,0.6684226145547848,0.8724,0.8892,0.256,0.531,0.931,0.427,0.577,0.779,0.977
927,0.9074,0.9021614138526746,0.9126385861473254,0.6384,0.6261836415371297,0.6506163584628702,0.8664,0.89,0.275,0.533,0.942,0.385,0.582,0.784,0.974
928,0.8998,0.8916389514321009,0.9079610485678992,0.6244,0.6100642914275145,0.6387357085724854,0.8582,0.884,0.274,0.526,0.942,0.387,0.569,0.803,0.981
929,0.8944,0.8848383809725017,0.9039616190274983,0.6356,0.6217566992767146,0.6494433007232855,0.86,0.8732,0.281,0.527,0.923,0.385,0.593,0.807,0.98
930,0.8878,0.8832041655886266,0.8923958344113735,0.63,0.6243781271420527,0.6356218728579474,0.8603999999999999,0.8688,0.278,0.513,0.94,0.388,0.591,0.797,0.982
931,0.9042,0.8996888106674019,0.9087111893325981,0.6502,0.6427811225516024,0.6576188774483976,0.8698,0.8856,0.28,0.537,0.947,0.393,0.559,0.807,0.978
932,0.9002,0.8951258614139865,0.9052741385860135,0.638,0.6306542167228241,0.645345783277176,0.8634,0.878,0.284,0.565,0.949,0.396,0.58,0.802,0.981
933,0.902,0.8989585567724168,0.9050414432275833,0.6554,0.6392918321268224,0.6715081678731776,0.8642,0.8828,0.292,0.505,0.928,0.392,0.552,0.775,0.976
934,0.8912,0.8831818880338975,0.8992181119661025,0.6306,0.623653336566176,0.637546663433824,0.8592,0.8718,0.271,0.525,0.93,0.41,0.6,0.809,0.98
935,0.901,0.893706875346395,0.908293124653605,0.638,0.6265861425698939,0.6494138574301062,0.867,0.8812,0.296,0.537,0.944,0.412,0.578,0.807,0.98
936,0.9116000000000001,0.9053545411732833,0.9178454588267169,0.6582,0.6381326199683537,0.6782673800316463,0.8808,0.8886000000000001,0.245,0.502,0.929,0.383,0.561,0.761,0.982
937,0.9066000000000001,0.9010056181276179,0.9121943818723822,0.644,0.630483530642006,0.657516469357994,0.8664,0.887,0.278,0.528,0.938,0.397,0.59,0.78,0.981
938,0.8906000000000001,0.885743204645874,0.8954567953541261,0.6402,0.6147020133424932,0.6656979866575068,0.8542,0.8764,0.264,0.522,0.932,0.398,0.585,0.794,0.975
939,0.905,0.8998804881838791,0.9101195118161209,0.6244,0.6133778276472599,0.63542217235274,0.864,0.8898,0.291,0.534,0.943,0.401,0.565,0.822,0.982
940,0.9144,0.9115414748090129,0.917258525190987,0.6556000000000001,0.638789318440438,0.6724106815595622,0.8838,0.8896000000000001,0.278,0.53,0.948,0.398,0.593,0.791,0.975
941,0.8956000000000001,0.8904355135704766,0.9007644864295236,0.645,0.6342110901350104,0.6557889098649896,0.864,0.8758,0.316,0.551,0.934,0.408,0.589,0.809,0.982
942,0.8994,0.8926789380382296,0.9061210619617703,0.6442,0.6353588640514426,0.6530411359485574,0.853,0.8768,0.269,0.535,0.944,0.411,0.572,0.788,0.982
943,0.9036000000000001,0.9017169233116517,0.9054830766883485,0.657,0.6486706646844066,0.6653293353155935,0.8812,0.8828,0.286,0.542,0.934,0.397,0.566,0.8,0.972
944,0.8882,0.8828306107089408,0.8935693892910592,0.6376000000000001,0.6200270544377898,0.6551729455622103,0.8498,0.8672,0.27,0.505,0.931,0.377,0.581,0.777,0.975
945,0.9024,0.8969451508683005,0.9078548491316994,0.6362,0.6206568661393198,0.6517431338606802,0.859,0.8744,0.311,0.55,0.934,0.413,0.606,0.791,0.973
946,0.9018,0.8979328594544518,0.9056671405455483,0.6616000000000001,0.6495424260158914,0.6736575739841087,0.8838,0.876,0.257,0.527,0.925,0.367,0.579,0.783,0.972
947,0.8972,0.8876061868779515,0.9067938131220485,0.6344,0.6312834480989492,0.6375165519010507,0.8716,0.8872,0.278,0.547,0.929,0.377,0.581,0.807,0.982
948,0.9156000000000001,0.9105869978459714,0.9206130021540287,0.6682,0.6599918590125519,0.6764081409874482,0.8882,0.8982,0.292,0.545,0.95,0.423,0.595,0.82,0.985
949,0.9022,0.8999788439158417,0.9044211560841583,0.654,0.6493541187292297,0.6586458812707704,0.872,0.8824,0.274,0.552,0.925,0.37,0.579,0.797,0.979
950,0.9034,0.8980162731953242,0.9087837268046758,0.64,0.6319053410764565,0.6480946589235436,0.8662,0.8848,0.283,0.535,0.93,0.409,0.591,0.768,0.972
951,0.9094,0.9060452086150733,0.9127547913849267,0.6456000000000001,0.6377176337167862,0.6534823662832139,0.8706,0.8906000000000001,0.27,0.519,0.933,0.389,0.577,0.795,0.971
952,0.9206000000000001,0.9172452086150734,0.9239547913849268,0.6714,0.6621664935972689,0.6806335064027311,0.8856,0.8974,0.27,0.552,0.943,0.389,0.599,0.808,0.98
953,0.9118,0.9042779343210274,0.9193220656789727,0.6626000000000001,0.6451591506147466,0.6800408493852536,0.8766,0.8932,0.27,0.54,0.942,0.397,0.589,0.813,0.987
954,0.914,0.9074297316977014,0.9205702683022987,0.6618,0.6550904172301467,0.6685095827698534,0.8722,0.8948,0.259,0.549,0.935,0.383,0.581,0.818,0.981
955,0.9006000000000001,0.890566309984177,0.9106336900158232,0.6558,0.6528355678349335,0.6587644321650666,0.8593999999999999,0.8836,0.273,0.537,0.93,0.417,0.578,0.8,0.975
956,0.8986000000000001,0.8904768219314216,0.9067231780685785,0.6388,0.6314857664031078,0.6461142335968922,0.8622,0.8814,0.27,0.527,0.922,0.414,0.591,0.796,0.979
957,0.8942,0.8857603375552743,0.9026396624447257,0.654,0.6413070597920145,0.6666929402079855,0.8572,0.8758,0.273,0.529,0.93,0.392,0.571,0.799,0.976
958,0.9026000000000001,0.8974355135704766,0.9077644864295236,0.6438,0.6333596803425575,0.6542403196574426,0.8636,0.8812,0.297,0.533,0.932,0.405,0.573,0.801,0.985
959,0.8992,0.8932193542122192,0.9051806457877808,0.6464,0.6338107271457023,0.6589892728542976,0.8666,0.877,0.302,0.522,0.939,0.38,0.576,0.79,0.973
960,0.9032,0.8958332586680321,0.9105667413319679,0.653,0.6461426864388976,0.6598573135611024,0.8716,0.8902,0.295,0.521,0.928,0.412,0.574,0.785,0.977
961,0.9012,0.8940996792930856,0.9083003207069144,0.6388,0.6314857664031078,0.6461142335968922,0.8754,0.8784,0.274,0.52,0.933,0.411,0.548,0.799,0.972
962,0.899,0.8898335253831298,0.9081664746168703,0.6508,0.6384331263103407,0.6631668736896594,0.877,0.8802,0.271,0.508,0.93,0.393,0.563,0.789,0.983
963,0.9186000000000001,0.9167169233116517,0.9204830766883485,0.658,0.6517299041591773,0.6642700958408227,0.8764,0.9012,0.277,0.51,0.947,0.414,0.567,0.81,0.982
964,0.9166000000000001,0.9085244097929863,0.9246755902070138,0.6618,0.6505768409581629,0.6730231590418372,0.885,0.8984,0.276,0.531,0.927,0.409,0.597,0.779,0.981
965,0.9062,0.9016888106674019,0.9107111893325981,0.6752,0.6622544990456868,0.6881455009543133,0.877,0.8864,0.287,0.521,0.935,0.391,0.552,0.794,0.978
966,0.9026000000000001,0.8926434340333028,0.9125565659666973,0.6546000000000001,0.6412095877942525,0.6679904122057476,0.869,0.884,0.284,0.531,0.94,0.396,0.568,0.795,0.982
967,0.8908,0.8847552511399466,0.8968447488600535,0.6346,0.6250383809725018,0.6441616190274984,0.8612,0.8752,0.276,0.542,0.938,0.406,0.559,0.8,0.973
968,0.8886000000000001,0.8803357023189816,0.8968642976810185,0.6228,0.6095310321756922,0.6360689678243079,0.8483999999999999,0.871,0.279,0.54,0.943,0.387,0.595,0.795,0.977
969,0.9182,0.9145376173719029,0.9218623826280972,0.6474,0.6263905461424185,0.6684094538575814,0.8682,0.9016000000000001,0.278,0.524,0.936,0.405,0.578,0.799,0.98
970,0.9018,0.8976445974652658,0.9059554025347343,0.6406000000000001,0.630263566704546,0.6509364332954541,0.866,0.8758,0.286,0.522,0.926,0.393,0.585,0.789,0.974
971,0.8998,0.8944306107089408,0.9051693892910593,0.6552,0.6438742817841417,0.6665257182158583,0.856,0.8818,0.283,0.542,0.939,0.417,0.593,0.799,0.976
972,0.9158000000000001,0.9099496671415667,0.9216503328584335,0.6496000000000001,0.6394138135544994,0.6597861864455007,0.8736,0.889,0.273,0.529,0.939,0.396,0.565,0.796,0.978
973,0.9136000000000001,0.911344405333701,0.9158555946662992,0.6598,0.6444565293276495,0.6751434706723506,0.8824,0.893,0.28,0.524,0.923,0.405,0.574,0.795,0.983
974,0.8948,0.8891507699349547,0.9004492300650454,0.6366,0.6314355135704766,0.6417644864295236,0.8644,0.875,0.269,0.521,0.936,0.409,0.58,0.791,0.99
975,0.8998,0.8941507699349547,0.9054492300650454,0.6654,0.6555602534777292,0.6752397465222708,0.8738,0.8816,0.274,0.524,0.938,0.39,0.555,0.783,0.983
976,0.916,0.9132235548948022,0.9187764451051978,0.6834,0.6751357023189817,0.6916642976810183,0.8924,0.9058,0.254,0.513,0.924,0.391,0.568,0.791,0.979
977,0.9064,0.9019576878316835,0.9108423121683165,0.6686000000000001,0.6576832381565387,0.6795167618434614,0.8758,0.8918,0.288,0.539,0.94,0.401,0.579,0.797,0.98
978,0.9048,0.900288810667402,0.9093111893325981,0.649,0.6438057468315822,0.6541942531684178,0.8672,0.8846,0.262,0.508,0.925,0.401,0.572,0.776,0.977
979,0.9056000000000001,0.8956434340333028,0.9155565659666973,0.6556000000000001,0.6467067035048002,0.6644932964952,0.8688,0.8856,0.281,0.54,0.933,0.408,0.567,0.817,0.979
980,0.9136000000000001,0.9044083311772532,0.922791668822747,0.6688000000000001,0.654768647422205,0.6828313525777951,0.8772,0.9008,0.299,0.526,0.925,0.377,0.587,0.817,0.986
981,0.9202,0.914284151853142,0.926115848146858,0.6576000000000001,0.6416844053113706,0.6735155946886295,0.8788,0.9002,0.288,0.526,0.941,0.419,0.563,0.792,0.989
982,0.9042,0.8954464889686231,0.9129535110313769,0.6574,0.6533194757160504,0.6614805242839495,0.869,0.8878,0.271,0.514,0.938,0.419,0.563,0.774,0.973
983,0.9012,0.8965210515413202,0.9058789484586798,0.6452,0.6321950884492604,0.6582049115507396,0.8704,0.878,0.289,0.556,0.944,0.381,0.58,0.805,0.974
984,0.8918,0.8872041655886266,0.8963958344113735,0.655,0.6395663612409366,0.6704336387590635,0.8634,0.8814,0.293,0.517,0.929,0.424,0.611,0.799,0.98
985,0.9194,0.9130323092536894,0.9257676907463106,0.6596000000000001,0.6507938093895773,0.6684061906104228,0.8758,0.8976000000000001,0.268,0.522,0.925,0.393,0.581,0.784,0.981
986,0.9132,0.9078306107089408,0.9185693892910592,0.658,0.640528238843259,0.675471761156741,0.868,0.895,0.296,0.523,0.926,0.408,0.552,0.792,0.978
987,0.8924,0.8895414748090129,0.895258525190987,0.6376000000000001,0.6297176337167862,0.6454823662832139,0.8558,0.8768,0.267,0.531,0.951,0.389,0.579,0.803,0.981
988,0.8984,0.8931614138526746,0.9036385861473254,0.6292,0.6080297198619063,0.6503702801380936,0.868,0.8768,0.269,0.549,0.933,0.424,0.581,0.772,0.983
989,0.893,0.8866081433575574,0.8993918566424426,0.6332,0.6219768409581629,0.6444231590418371,0.8533999999999999,0.8692,0.261,0.524,0.927,0.398,0.578,0.772,0.976
990,0.9146000000000001,0.905535002398213,0.9236649976017871,0.667,0.650272062248292,0.683727937751708,0.8824,0.8932,0.273,0.522,0.931,0.422,0.577,0.783,0.982
991,0.9016000000000001,0.8986096771061096,0.9045903228938905,0.6466000000000001,0.6312264145377879,0.6619735854622122,0.8652,0.8732,0.293,0.53,0.946,0.388,0.616,0.777,0.976
992,0.8966000000000001,0.8920717550703402,0.9011282449296599,0.6584,0.6484434340333027,0.6683565659666972,0.876,0.8868,0.279,0.531,0.928,0.397,0.59,0.784,0.979
993,0.908,0.898027961504984,0.9179720384950161,0.632,0.6178701037429718,0.6461298962570282,0.8804,0.889,0.289,0.554,0.933,0.407,0.603,0.798,0.983
994,0.9064,0.8999123798720112,0.9128876201279887,0.657,0.6482641194216295,0.6657358805783705,0.8762,0.8846,0.26,0.527,0.926,0.402,0.566,0.789,0.972
995,0.8998,0.8944306107089408,0.9051693892910593,0.6438,0.6281087859403957,0.6594912140596044,0.8664,0.884,0.252,0.515,0.942,0.4,0.571,0.816,0.983
996,0.9012,0.895759300954734,0.906640699045266,0.6382,0.6239776616424049,0.6524223383575951,0.8618,0.8864,0.286,0.545,0.955,0.375,0.597,0.798,0.981
997,0.9062,0.8990456014310597,0.9133543985689403,0.6406000000000001,0.6313664935972689,0.6498335064027312,0.8654,0.8858,0.287,0.538,0.928,0.409,0.582,0.798,0.984
998,0.8826,0.8779046052745881,0.887295394725412,0.6268,0.621082949618026,0.632517050381974,0.8558,0.8642,0.292,0.53,0.94,0.386,0.566,0.78,0.972
999,0.9016000000000001,0.8947652064128907,0.9084347935871094,0.6538,0.6462779343210274,0.6613220656789727,0.8716,0.8894,0.274,0.529,0.942,0.398,0.6,0.798,0.973
1000,0.909,0.9066770593646148,0.9113229406353852,0.654,0.6365503130923221,0.6714496869076779,0.8666,0.8876000000000001,0.282,0.541,0.948,0.413,0.575,0.792,0.982
1001,0.9038,0.8997384109657108,0.9078615890342893,0.629,0.618537553183174,0.639462446816826,0.868,0.889,0.277,0.521,0.927,0.414,0.598,0.803,0.982
1002,0.909,0.9031760796144197,0.9148239203855804,0.644,0.6264841738018831,0.6615158261981169,0.8794,0.8984,0.303,0.535,0.94,0.419,0.566,0.799,0.978
1003,0.9076000000000001,0.8985776213348039,0.9166223786651962,0.6414,0.6329512086586685,0.6498487913413314,0.8768,0.8924,0.28,0.534,0.942,0.39,0.584,0.809,0.986
1004,0.8952,0.8914338466233032,0.8989661533766968,0.648,0.6329969168259466,0.6630030831740534,0.8792,0.8748,0.288,0.539,0.947,0.408,0.581,0.806,0.971
1005,0.9078,0.9028801267388646,0.9127198732611355,0.6746000000000001,0.6637540809673677,0.6854459190326325,0.8892,0.8938,0.28,0.542,0.935,0.421,0.567,0.808,0.974
1006,0.8926000000000001,0.8885194757160505,0.8966805242839496,0.6262,0.6156495086002484,0.6367504913997516,0.8558,0.876,0.261,0.526,0.932,0.388,0.61,0.802,0.979
1007,0.9174,0.9093722797476869,0.9254277202523131,0.6596000000000001,0.6456734222027819,0.6735265777972183,0.8872,0.8962,0.303,0.532,0.942,0.404,0.564,0.796,0.982
1008,0.8994,0.8961621364305825,0.9026378635694174,0.6478,0.6401761426060548,0.6554238573939453,0.868,0.8842,0.281,0.559,0.944,0.387,0.603,0.808,0.986
1009,0.9042,0.901508136597662,0.906891863402338,0.6298,0.6245028803471393,0.6350971196528608,0.8718,0.8876000000000001,0.261,0.526,0.946,0.415,0.572,0.786,0.972
1010,0.923,0.9205166720035926,0.9254833279964075,0.6568,0.6356297198619064,0.6779702801380937,0.8768,0.9058,0.262,0.531,0.926,0.389,0.585,0.779,0.98
1011,0.8968,0.8934682658737627,0.9001317341262374,0.6482,0.6317884144297128,0.6646115855702872,0.8672,0.8766,0.298,0.559,0.935,0.391,0.544,0.814,0.986
1012,0.9152,0.9086650243520836,0.9217349756479164,0.6346,0.6221647490057954,0.6470352509942047,0.8704,0.8986000000000001,0.255,0.533,0.923,0.4,0.578,0.781,0.975
1013,0.9032,0.8952786118630306,0.9111213881369694,0.6404,0.6280268945771713,0.6527731054228286,0.8568,0.8782,0.274,0.542,0.93,0.406,0.57,0.783,0.973
1014,0.9046000000000001,0.8977090444696973,0.9114909555303028,0.6248,0.608294740235315,0.641305259764685,0.858,0.8842,0.263,0.509,0.93,0.395,0.58,0.784,0.979
1015,0.8992,0.8917811225516024,0.9066188774483976,0.6366,0.6241957828724805,0.6490042171275197,0.872,0.8808,0.304,0.544,0.937,0.418,0.569,0.798,0.968
1016,0.901,0.8953781271420527,0.9066218728579474,0.6458,0.6374984755644364,0.6541015244355637,0.8812,0.878,0.27,0.539,0.942,0.39,0.568,0.824,0.975
1017,0.8918,0.8850332160011029,0.8985667839988972,0.646,0.6347220266685047,0.6572779733314953,0.8606,0.8732,0.288,0.529,0.924,0.418,0.573,0.796,0.982
1018,0.9046000000000001,0.8999046052745882,0.909295394725412,0.645,0.6369053410764565,0.6530946589235436,0.867,0.8902,0.292,0.537,0.947,0.403,0.611,0.796,0.976
1019,0.9002,0.8923274194018542,0.9080725805981458,0.6366,0.6302931290881744,0.6429068709118257,0.8618,0.8782,0.281,0.501,0.935,0.409,0.574,0.792,0.976
1020,0.9068,0.8997541721991793,0.9138458278008208,0.6672,0.6553098110308236,0.6790901889691764,0.8724,0.887,0.269,0.518,0.937,0.435,0.599,0.755,0.977
1021,0.9016000000000001,0.8948789380382297,0.9083210619617704,0.6142,0.6058984755644363,0.6225015244355636,0.867,0.887,0.277,0.522,0.936,0.403,0.579,0.785,0.98
1022,0.9,0.8924984584129734,0.9075015415870267,0.6146,0.603542914121898,0.6256570858781021,0.8473999999999999,0.8858,0.254,0.524,0.927,0.4,0.568,0.802,0.977
1023,0.8856,0.881916629334016,0.8892833706659841,0.66,0.6537916800089812,0.6662083199910188,0.865,0.8728,0.268,0.525,0.935,0.378,0.567,0.806,0.979
1024,0.9088,0.9008301032153022,0.9167698967846979,0.6526000000000001,0.6437067035048002,0.6614932964952,0.879,0.8924,0.268,0.537,0.935,0.398,0.589,0.788,0.982
1025,0.9002,0.8991611493663164,0.9012388506336836,0.6472,0.6317563750614646,0.6626436249385353,0.8676,0.8854,0.257,0.509,0.942,0.388,0.591,0.792,0.972
1026,0.9012,0.8970445974652658,0.9053554025347342,0.6282,0.6154343896932102,0.6409656103067898,0.86,0.8786,0.298,0.538,0.918,0.383,0.579,0.789,0.981
1027,0.911,0.9006486619624197,0.9213513380375804,0.6552,0.641223694133357,0.669176305866643,0.8668,0.8892,0.295,0.53,0.918,0.419,0.564,0.779,0.974
1028,0.9138000000000001,0.9061761426060548,0.9214238573939453,0.6636000000000001,0.6561190388127592,0.6710809611872409,0.8798,0.8946000000000001,0.299,0.549,0.938,0.409,0.575,0.785,0.979
1029,0.8992,0.8962355678349334,0.9021644321650666,0.6504,0.646415051607651,0.654384948392349,0.8622,0.8828,0.28,0.511,0.942,0.381,0.558,0.78,0.978
1030,0.9072,0.9043685704460355,0.9100314295539645,0.663,0.6605166720035925,0.6654833279964075,0.876,0.8868,0.277,0.52,0.94,0.424,0.583,0.796,0.982
1031,0.9006000000000001,0.8964260877855279,0.9047739122144722,0.6328,0.6186864799079376,0.6469135200920625,0.8714,0.8806,0.258,0.504,0.93,0.404,0.59,0.782,0.986
1032,0.8918,0.8856918207685649,0.8979081792314352,0.6426000000000001,0.6384260877855279,0.6467739122144722,0.8702,0.8754,0.267,0.549,0.938,0.374,0.589,0.798,0.974
1033,0.9076000000000001,0.905344405333701,0.9098555946662992,0.6444,0.631508202669056,0.6572917973309439,0.8698,0.8874,0.258,0.536,0.942,0.429,0.574,0.786,0.983
1034,0.8996000000000001,0.89259807186519,0.9066019281348101,0.6724,0.6549370651944951,0.6898629348055049,0.872,0.885,0.273,0.547,0.943,0.403,0.582,0.809,0.988
1035,0.908,0.8999053410764565,0.9160946589235436,0.6524,0.6426784765907864,0.6621215234092136,0.8838,0.8906000000000001,0.257,0.541,0.923,0.411,0.571,0.801,0.98
1036,0.9142,0.9089028803471393,0.9194971196528607,0.6364,0.6301545411732832,0.6426454588267168,0.8748,0.8922,0.29,0.536,0.945,0.388,0.596,0.802,0.983
1037,0.9056000000000001,0.8979157147857544,0.9132842852142458,0.6186,0.6060107271457024,0.6311892728542977,0.866,0.8846,0.253,0.499,0.93,0.402,0.598,0.775,0.979
1038,0.9058,0.9006504614641418,0.9109495385358582,0.6392,0.633482949618026,0.644917050381974,0.8596,0.8838,0.292,0.553,0.956,0.385,0.582,0.79,0.98
1039,0.9014,0.8984096771061095,0.9043903228938904,0.6472,0.6279361923051647,0.6664638076948353,0.8708,0.8884,0.292,0.529,0.932,0.409,0.577,0.807,0.971
1040,0.9068,0.9034682658737627,0.9101317341262374,0.6542,0.6401138158237644,0.6682861841762356,0.8716,0.8922,0.271,0.538,0.923,0.403,0.592,0.787,0.988
1041,0.9078,0.904586032429268,0.911013967570732,0.6458,0.6350684021465897,0.6565315978534104,0.8788,0.8866,0.287,0.54,0.943,0.373,0.573,0.796,0.977
1042,0.9056000000000001,0.8997365055212009,0.9114634944787993,0.6468,0.637533159530722,0.6560668404692781,0.8678,0.8858,0.286,0.553,0.94,0.409,0.584,0.79,0.984
1043,0.9082,0.9048682658737627,0.9115317341262373,0.6478,0.6349741457988463,0.6606258542011538,0.8706,0.8846,0.282,0.544,0.941,0.395,0.592,0.789,0.976
1044,0.9076000000000001,0.9018694818717264,0.9133305181282737,0.6518,0.6357926441810912,0.6678073558189089,0.866,0.8822,0.273,0.507,0.927,0.402,0.588,0.795,0.983
1045,0.9136000000000001,0.9063280455642151,0.9208719544357851,0.648,0.6322940547081796,0.6637059452918205,0.8736,0.8958,0.27,0.549,0.943,0.384,0.568,0.793,0.979
1046,0.9086000000000001,0.9000154400604335,0.9171845599395666,0.6466000000000001,0.63959807186519,0.6536019281348101,0.8756,0.8846,0.264,0.523,0.944,0.403,0.563,0.791,0.977
1047,0.919,0.9106245184292598,0.9273754815707402,0.6444,0.6339892563783461,0.6548107436216538,0.8722,0.9018,0.283,0.541,0.942,0.407,0.575,0.793,0.988
1048,0.9044,0.8999576878316835,0.9088423121683165,0.6616000000000001,0.6504043487422753,0.6727956512577249,0.8734,0.8868,0.275,0.533,0.941,0.396,0.599,0.791,0.985
1049,0.9156000000000001,0.9076204368724109,0.9235795631275893,0.6594,0.6511357023189815,0.6676642976810184,0.885,0.8928,0.291,0.517,0.943,0.397,0.585,0.782,0.978
1050,0.9006000000000001,0.89702280071553,0.9041771992844702,0.659,0.6523713281642242,0.6656286718357759,0.8658,0.8858,0.274,0.53,0.917,0.406,0.593,0.776,0.975
1051,0.9156000000000001,0.91202280071553,0.9191771992844702,0.6808000000000001,0.672638951432101,0.6889610485678992,0.8848,0.9012,0.27,0.557,0.93,0.42,0.595,0.807,0.983
1052,0.9168000000000001,0.9070073714493054,0.9265926285506947,0.653,0.6454984584129734,0.6605015415870267,0.8772,0.8938,0.273,0.536,0.936,0.425,0.58,0.812,0.98
1053,0.9042,0.9011082815775852,0.9072917184224149,0.6692,0.6564646185073787,0.6819353814926213,0.863,0.892,0.275,0.527,0.925,0.389,0.559,0.796,0.978
1054,0.8944,0.8903194757160504,0.8984805242839495,0.6406000000000001,0.6321057113381064,0.6490942886618937,0.8563999999999999,0.8698,0.284,0.543,0.926,0.376,0.579,0.794,0.975
1055,0.9064,0.9038252307320709,0.9089747692679291,0.6458,0.6354710271409532,0.6561289728590469,0.8714,0.8888,0.289,0.54,0.928,0.381,0.572,0.789,0.975
1056,0.8952,0.8910445974652658,0.8993554025347342,0.6646000000000001,0.654604797621288,0.6745952023787122,0.8664,0.876,0.254,0.514,0.933,0.417,0.573,0.823,0.976
1057,0.9138000000000001,0.9067541721991793,0.9208458278008208,0.6748000000000001,0.6663147912858238,0.6832852087141763,0.8846,0.894,0.295,0.539,0.933,0.4,0.586,0.802,0.984
1058,0.9042,0.9005376173719029,0.9078623826280972,0.6572,0.6492301032153022,0.6651698967846978,0.8602,0.888,0.283,0.543,0.934,0.395,0.583,0.799,0.976
1059,0.908,0.8994424214575221,0.916557578542478,0.65,0.6388250240161661,0.6611749759838339,0.8836,0.8896000000000001,0.282,0.543,0.938,0.391,0.606,0.8,0.984
1060,0.8992,0.8966553460285083,0.9017446539714917,0.6424,0.6365365055212008,0.6482634944787992,0.862,0.8816,0.278,0.53,0.945,0.402,0.595,0.792,0.979
1061,0.9048,0.8994306107089408,0.9101693892910593,0.651,0.6386455992067968,0.6633544007932033,0.8818,0.8838,0.291,0.54,0.933,0.382,0.554,0.804,0.978
1062,0.9124,0.9092834480989492,0.9155165519010507,0.6606000000000001,0.6542323092536895,0.6669676907463107,0.8884,0.8972,0.293,0.541,0.936,0.414,0.596,0.8,0.977
1063,0.906,0.8981962627776688,0.9138037372223312,0.631,0.6164401990360492,0.6455598009639508,0.8726,0.8864,0.286,0.543,0.942,0.371,0.604,0.8,0.979
1064,0.9216000000000001,0.9178134337183607,0.9253865662816395,0.6548,0.6460025674132361,0.663597432586764,0.8826,0.9068,0.264,0.529,0.941,0.394,0.583,0.802,0.98
1065,0.9178000000000001,0.9142444154106013,0.9213555845893988,0.654,0.645487580498562,0.662512419501438,0.888,0.9008,0.282,0.537,0.942,0.405,0.564,0.781,0.977
1066,0.9202,0.9143496671415666,0.9260503328584334,0.6742,0.6591609935379139,0.6892390064620861,0.8876000000000001,0.9038,0.282,0.516,0.93,0.45,0.581,0.808,0.98
1067,0.8902,0.8852801267388646,0.8951198732611354,0.6356,0.631245316009335,0.6399546839906651,0.8538,0.8668,0.261,0.517,0.939,0.393,0.569,0.796,0.98
1068,0.9146000000000001,0.9094355135704766,0.9197644864295236,0.6506000000000001,0.6356845192969177,0.6655154807030824,0.8818,0.8952,0.28,0.539,0.946,0.394,0.576,0.794,0.978
1069,0.8934,0.8874064787489035,0.8993935212510964,0.6506000000000001,0.6383836415371298,0.6628163584628703,0.8603999999999999,0.8796,0.268,0.531,0.939,0.392,0.591,0.813,0.974
1070,0.905,0.8969053410764565,0.9130946589235436,0.6638000000000001,0.6507064779883635,0.6768935220116367,0.8728,0.8886000000000001,0.286,0.519,0.932,0.4,0.574,0.809,0.981
1071,0.9078,0.9042444154106013,0.9113555845893988,0.6528,0.6416457376131842,0.6639542623868159,0.8712,0.8932,0.258,0.512,0.938,0.419,0.587,0.802,0.984
1072,0.9106000000000001,0.9054355135704766,0.9157644864295236,0.6446000000000001,0.6269395392273793,0.6622604607726208,0.878,0.8982,0.279,0.518,0.95,0.405,0.587,0.781,0.98
1073,0.8988,0.8928841518531421,0.904715848146858,0.6458,0.6405028803471393,0.6510971196528608,0.8668,0.8808,0.265,0.506,0.929,0.369,0.572,0.778,0.975
1074,0.8968,0.891359300954734,0.902240699045266,0.643,0.6350011392308612,0.6509988607691388,0.8744,0.884,0.26,0.527,0.933,0.399,0.586,0.792,0.978
1075,0.9186000000000001,0.9149166293340161,0.9222833706659841,0.6508,0.6380646185073787,0.6635353814926214,0.8824,0.9008,0.28,0.554,0.928,0.413,0.57,0.797,0.977
1076,0.8902,0.8836650243520836,0.8967349756479164,0.626,0.6150339204915358,0.6369660795084642,0.8572,0.8672,0.293,0.517,0.931,0.376,0.548,0.778,0.975
1077,0.9018,0.8967258614139866,0.9068741385860135,0.6434,0.6346817855278352,0.6521182144721648,0.8722,0.888,0.288,0.545,0.934,0.399,0.579,0.799,0.982
1078,0.92,0.9128133500343635,0.9271866499656366,0.6528,0.6334165153969443,0.6721834846030558,0.8838,0.9028,0.275,0.528,0.925,0.394,0.591,0.768,0.977
1079,0.9058,0.8995053635728513,0.9120946364271488,0.6568,0.6459968096391966,0.6676031903608035,0.8664,0.8924,0.281,0.516,0.927,0.384,0.608,0.786,0.978
1080,0.9016000000000001,0.8957365055212009,0.9074634944787993,0.6548,0.6454503442968479,0.6641496557031522,0.864,0.8938,0.283,0.525,0.923,0.408,0.567,0.791,0.976
1081,0.8992,0.8957545222348486,0.9026454777651514,0.6346,0.6204537465355767,0.6487462534644234,0.8644,0.8878,0.288,0.528,0.941,0.386,0.556,0.79,0.983
1082,0.9082,0.8977596803425575,0.9186403196574425,0.6468,0.6438355678349335,0.6497644321650666,0.8716,0.8866,0.305,0.53,0.932,0.388,0.573,0.785,0.979
1083,0.899,0.8949765487965465,0.9030234512034535,0.642,0.630385296823074,0.653614703176926,0.8578,0.8798,0.268,0.54,0.935,0.392,0.581,0.778,0.982
1084,0.8832,0.8742290313183287,0.8921709686816712,0.6338,0.6142580862427797,0.6533419137572204,0.8476,0.859,0.289,0.533,0.942,0.398,0.573,0.779,0.972
1085,0.9036000000000001,0.9004834480989493,0.9067165519010508,0.6358,0.6263274788997787,0.6452725211002214,0.8816,0.8922,0.272,0.538,0.934,0.422,0.572,0.794,0.979
1086,0.9156000000000001,0.9123621364305826,0.9188378635694175,0.6526000000000001,0.6450676932466063,0.6601323067533938,0.8698,0.9046000000000001,0.298,0.564,0.933,0.408,0.559,0.817,0.979
1087,0.9032,0.8945349999485285,0.9118650000514715,0.6338,0.6243682561924149,0.6432317438075852,0.8502,0.8916000000000001,0.274,0.503,0.948,0.395,0.587,0.776,0.971
1088,0.9022,0.8957840684827202,0.9086159315172798,0.6528,0.6349269378903613,0.6706730621096388,0.8728,0.8768,0.281,0.537,0.941,0.412,0.61,0.804,0.984
1089,0.893,0.886086707440192,0.899913292559808,0.6372,0.6314159244634732,0.6429840755365268,0.863,0.879,0.26,0.519,0.944,0.403,0.529,0.785,0.979
1090,0.9054,0.8960421030826403,0.9147578969173596,0.6566000000000001,0.6436188200594559,0.6695811799405442,0.8652,0.89,0.321,0.527,0.928,0.404,0.566,0.79,0.967
1091,0.9012,0.897986032429268,0.904413967570732,0.6492,0.6349505869208539,0.6634494130791461,0.8738,0.8832,0.257,0.536,0.932,0.421,0.583,0.797,0.976
1092,0.9162,0.9125376173719029,0.9198623826280972,0.637,0.6279180108226616,0.6460819891773384,0.8666,0.8936000000000001,0.28,0.537,0.934,0.39,0.588,0.786,0.971
1093,0.9142,0.9092801267388646,0.9191198732611354,0.6782,0.655739949080484,0.700660050919516,0.8718,0.8924,0.283,0.519,0.939,0.424,0.595,0.805,0.989
1094,0.9164,0.9131621364305825,0.9196378635694175,0.6832,0.6682123388788567,0.6981876611211434,0.8812,0.8972,0.281,0.534,0.929,0.402,0.555,0.785,0.979
1095,0.9076000000000001,0.9005432399539689,0.9146567600460312,0.6484,0.6424711356698667,0.6543288643301333,0.877,0.8896000000000001,0.292,0.559,0.93,0.408,0.579,0.801,0.982
1096,0.913,0.9059214261150886,0.9200785738849114,0.6488,0.6394092105491763,0.6581907894508238,0.8696,0.8944,0.272,0.54,0.937,0.402,0.571,0.788,0.981
1097,0.8956000000000001,0.8889946276100799,0.9022053723899203,0.6368,0.6272868763943511,0.646313123605649,0.8558,0.881,0.3,0.541,0.937,0.428,0.589,0.806,0.992
1098,0.9024,0.898716629334016,0.906083370665984,0.6336,0.6290717550703402,0.6381282449296599,0.858,0.8838,0.261,0.52,0.945,0.41,0.585,0.791,0.975
1099,0.9108,0.9073545222348487,0.9142454777651514,0.6462,0.6338643321983052,0.6585356678016948,0.8744,0.8796,0.287,0.518,0.935,0.424,0.577,0.793,0.981
1100,0.9236000000000001,0.920741474809013,0.9264585251909871,0.6668000000000001,0.6575748459340328,0.6760251540659673,0.8922,0.9036000000000001,0.272,0.537,0.916,0.432,0.577,0.773,0.985
1101,0.9056000000000001,0.901245316009335,0.9099546839906651,0.647,0.6333135054758753,0.6606864945241248,0.8744,0.89,0.282,0.52,0.94,0.396,0.592,0.794,0.985
1102,0.9126000000000001,0.9041057113381065,0.9210942886618937,0.641,0.6363541187292296,0.6456458812707704,0.8636,0.8908,0.284,0.531,0.945,0.398,0.572,0.803,0.974
1103,0.8938,0.8878841518531421,0.899715848146858,0.6548,0.6435083646727853,0.6660916353272148,0.8522,0.8668,0.273,0.555,0.937,0.4,0.569,0.824,0.983
1104,0.912,0.9028335253831298,0.9211664746168703,0.6386000000000001,0.6318789380382297,0.6453210619617704,0.8782,0.8982,0.295,0.546,0.946,0.395,0.588,0.804,0.99
1105,0.9074,0.9040452086150733,0.9107547913849267,0.6338,0.6223053831374808,0.6452946168625192,0.8676,0.8796,0.267,0.522,0.935,0.375,0.554,0.765,0.977
1106,0.899,0.8916019329080188,0.9063980670919812,0.6722,0.662933159530722,0.6814668404692781,0.8814,0.889,0.279,0.531,0.944,0.392,0.574,0.793,0.984
1107,0.8964,0.8918717550703401,0.9009282449296598,0.6432,0.632184823631686,0.6542151763683139,0.8656,0.8852,0.284,0.552,0.933,0.406,0.574,0.804,0.98
1108,0.9148000000000001,0.9113545222348487,0.9182454777651514,0.6632,0.6546694881944077,0.6717305118055923,0.879,0.9004,0.283,0.538,0.946,0.409,0.574,0.802,0.985
1109,0.9058,0.9017384109657108,0.9098615890342893,0.639,0.6256557219958409,0.6523442780041592,0.8726,0.8874,0.279,0.552,0.939,0.392,0.578,0.811,0.978
1110,0.9008,0.8956504614641418,0.9059495385358582,0.6492,0.639328966446399,0.659071033553601,0.8706,0.8856,0.29,0.546,0.934,0.405,0.569,0.807,0.975
1111,0.9176000000000001,0.9071892563783462,0.9280107436216539,0.6674,0.658335002398213,0.676464997601787,0.8856,0.892,0.273,0.532,0.941,0.414,0.585,0.793,0.985
1112,0.9052,0.902508136597662,0.907891863402338,0.647,0.633483530642006,0.660516469357994,0.8722,0.8828,0.283,0.553,0.931,0.409,0.593,0.802,0.977
1113,0.9018,0.8968801267388646,0.9067198732611355,0.6396000000000001,0.6338026124193141,0.645397387580686,0.8634,0.8784,0.267,0.499,0.935,0.365,0.558,0.776,0.976
1114,0.9152,0.9043256884605878,0.9260743115394122,0.6524,0.6475432046458739,0.6572567953541261,0.8826,0.895,0.289,0.519,0.936,0.395,0.553,0.78,0.977
1115,0.9034,0.8978056181276178,0.9089943818723821,0.6732,0.6593066731323521,0.6870933268676479,0.8772,0.8908,0.27,0.515,0.935,0.388,0.577,0.798,0.975
1116,0.8984,0.8924711356698667,0.9043288643301333,0.633,0.6207710278440814,0.6452289721559186,0.8754,0.877,0.257,0.533,0.924,0.413,0.573,0.788,0.985
1117,0.9,0.8925500160107774,0.9074499839892226,0.6484,0.6405176337167862,0.6562823662832138,0.8644,0.8784,0.279,0.516,0.932,0.398,0.59,0.767,0.97
1118,0.9104,0.9057874229670163,0.9150125770329837,0.6676000000000001,0.6495296290905967,0.6856703709094034,0.8774,0.8892,0.284,0.552,0.948,0.396,0.582,0.796,0.981
1119,0.9164,0.9109451508683005,0.9218548491316995,0.6572,0.6435304128257813,0.6708695871742187,0.8828,0.8998,0.258,0.51,0.933,0.386,0.61,0.779,0.978
1120,0.9032,0.8985210515413202,0.9078789484586798,0.634,0.6184172404947464,0.6495827595052536,0.8586,0.8874,0.279,0.539,0.933,0.38,0.566,0.787,0.967
1121,0.9006000000000001,0.8959046052745882,0.905295394725412,0.6484,0.6425365055212008,0.6542634944787992,0.8762,0.8874,0.287,0.536,0.955,0.406,0.578,0.803,0.979
1122,0.9198000000000001,0.9135668961978987,0.9260331038021015,0.6286,0.6120900704771894,0.6451099295228107,0.8736,0.8986000000000001,0.266,0.541,0.944,0.418,0.598,0.804,0.972
1123,0.9174,0.9080421030826403,0.9267578969173597,0.6704,0.654827137453195,0.685972862546805,0.8804,0.8984,0.26,0.526,0.932,0.412,0.549,0.802,0.987
1124,0.8996000000000001,0.8954260877855279,0.9037739122144722,0.6512,0.6360333906532226,0.6663666093467774,0.8774,0.89,0.307,0.561,0.938,0.424,0.578,0.809,0.976
1125,0.9044,0.9015414748090129,0.907258525190987,0.654,0.6461962627776688,0.6618037372223312,0.8738,0.8894,0.27,0.546,0.939,0.402,0.58,0.796,0.98
1126,0.8996000000000001,0.8914295112339561,0.907770488766044,0.6552,0.6410864799079375,0.6693135200920625,0.8622,0.8824,0.255,0.507,0.937,0.395,0.58,0.771,0.966
1127,0.9128000000000001,0.9081210515413203,0.9174789484586798,0.633,0.6275169602457679,0.6384830397542322,0.8742,0.8988,0.289,0.528,0.94,0.399,0.584,0.8,0.982
1128,0.895,0.8887299041591773,0.9012700958408227,0.6502,0.6389083646727852,0.6614916353272148,0.8642,0.8724,0.283,0.546,0.95,0.428,0.581,0.798,0.978
1129,0.9042,0.8954464889686231,0.9129535110313769,0.6706000000000001,0.6601892563783462,0.6810107436216539,0.8706,0.8878,0.275,0.539,0.932,0.397,0.568,0.8,0.981
1130,0.9016000000000001,0.8962162731953243,0.9069837268046759,0.6546000000000001,0.6460604564165412,0.663139543583459,0.8784,0.8792,0.266,0.543,0.921,0.399,0.577,0.779,0.976
1131,0.8964,0.8934096771061095,0.8993903228938904,0.6406000000000001,0.629369974540242,0.6518300254597581,0.852,0.8732,0.266,0.512,0.929,0.378,0.586,0.781,0.978
1132,0.9028,0.8990338466233032,0.9065661533766969,0.6548,0.6389620901910121,0.670637909808988,0.8562,0.882,0.279,0.526,0.937,0.439,0.608,0.794,0.978
1133,0.9036000000000001,0.8964888308212026,0.9107111691787976,0.6386000000000001,0.636025230732071,0.6411747692679292,0.8748,0.8878,0.277,0.515,0.935,0.405,0.578,0.798,0.973
1134,0.8998,0.8954630541033913,0.9041369458966088,0.6674,0.6556664394593935,0.6791335605406065,0.87,0.8794,0.289,0.542,0.934,0.409,0.61,0.788,0.978
1135,0.9124,0.9073869978459713,0.9174130021540287,0.6584,0.6494204425478775,0.6673795574521225,0.877,0.8922,0.265,0.552,0.936,0.388,0.604,0.807,0.981
1136,0.9174,0.9131347440972039,0.9216652559027961,0.673,0.6613191156425325,0.6846808843574675,0.8938,0.9026000000000001,0.302,0.578,0.937,0.421,0.587,0.795,0.979
1137,0.904,0.901849374869182,0.906150625130818,0.6574,0.6532260877855278,0.6615739122144721,0.8712,0.885,0.281,0.53,0.93,0.386,0.59,0.787,0.985
1138,0.9166000000000001,0.9099946276100799,0.9232053723899203,0.6502,0.6287403961592753,0.6716596038407247,0.8804,0.9014,0.292,0.566,0.94,0.405,0.57,0.812,0.981
1139,0.8972,0.8961611493663164,0.8982388506336836,0.6298,0.6190684021465896,0.6405315978534104,0.868,0.878,0.266,0.501,0.927,0.396,0.56,0.774,0.967
1140,0.9148000000000001,0.9122553460285083,0.9173446539714918,0.6626000000000001,0.6467572237260613,0.6784427762739389,0.8818,0.9038,0.3,0.525,0.93,0.406,0.599,0.808,0.985
1141,0.907,0.9000311780938445,0.9139688219061556,0.6412,0.6321435101406803,0.6502564898593197,0.869,0.886,0.279,0.52,0.941,0.414,0.599,0.774,0.984
1142,0.9046000000000001,0.9006150516076511,0.908584948392349,0.6562,0.6384134070096003,0.6739865929903998,0.8732,0.8938,0.261,0.519,0.931,0.387,0.557,0.796,0.974
1143,0.9086000000000001,0.9039046052745882,0.913295394725412,0.6694,0.6553083443983585,0.6834916556016415,0.8734,0.8926000000000001,0.283,0.532,0.931,0.422,0.575,0.802,0.975
1144,0.916,0.9091991261934175,0.9228008738065826,0.664,0.6521227845087396,0.6758772154912605,0.8826,0.8944,0.262,0.506,0.932,0.417,0.576,0.802,0.985
1145,0.9182,0.9130504614641418,0.9233495385358582,0.669,0.6603528108616086,0.6776471891383915,0.8834,0.8922,0.269,0.527,0.93,0.417,0.605,0.806,0.972
1146,0.913,0.9071102705155674,0.9188897294844327,0.68,0.6543573085439208,0.7056426914560793,0.874,0.8958,0.273,0.542,0.952,0.407,0.586,0.796,0.985
1147,0.9008,0.895802398810644,0.905797601189356,0.6296,0.6216204368724109,0.6375795631275892,0.8644,0.8814,0.277,0.534,0.922,0.379,0.588,0.794,0.98
1148,0.9056000000000001,0.902741474809013,0.9084585251909871,0.6492,0.6399331595307219,0.6584668404692781,0.876,0.8936000000000001,0.251,0.508,0.924,0.389,0.557,0.784,0.979
1149,0.9054,0.9025414748090129,0.908258525190987,0.6462,0.6372720991075557,0.6551279008924443,0.8596,0.8836,0.271,0.516,0.935,0.414,0.571,0.788,0.979
1150,0.9116000000000001,0.9051123798720113,0.9180876201279888,0.6606000000000001,0.6517938093895773,0.6694061906104228,0.873,0.8938,0.292,0.527,0.935,0.418,0.59,0.783,0.976
1151,0.9124,0.9091621364305825,0.9156378635694175,0.6412,0.6340456014310597,0.6483543985689403,0.8782,0.8972,0.281,0.533,0.927,0.404,0.599,0.783,0.985
1152,0.9194,0.9148717550703401,0.9239282449296599,0.6654,0.6601614138526746,0.6706385861473254,0.886,0.8948,0.283,0.523,0.94,0.419,0.586,0.779,0.979
1153,0.8942,0.8859918590125518,0.9024081409874481,0.6526000000000001,0.6409654029406505,0.6642345970593496,0.866,0.871,0.286,0.541,0.924,0.405,0.559,0.797,0.972
1154,0.912,0.9088343655219167,0.9151656344780834,0.6484,0.6299496918680655,0.6668503081319345,0.8842,0.8916000000000001,0.283,0.514,0.934,0.372,0.612,0.794,0.976
1155,0.9018,0.896802398810644,0.906797601189356,0.6434,0.6325896764655168,0.6542103235344832,0.8748,0.8814,0.285,0.525,0.942,0.399,0.583,0.805,0.982
1156,0.9104,0.9066134337183606,0.9141865662816394,0.6756,0.665263566704546,0.685936433295454,0.8746,0.8964,0.284,0.533,0.938,0.404,0.581,0.804,0.988
1157,0.8982,0.8943328594544517,0.9020671405455483,0.6336,0.6137217388370919,0.6534782611629082,0.8586,0.8732,0.272,0.513,0.927,0.429,0.593,0.776,0.971
1158,0.8996000000000001,0.8959166293340161,0.9032833706659841,0.6256,0.6081591506147466,0.6430408493852535,0.8586,0.8766,0.28,0.537,0.933,0.402,0.581,0.775,0.979
1159,0.9198000000000001,0.9095835874155224,0.9300164125844778,0.656,0.642483530642006,0.669516469357994,0.8822,0.901,0.273,0.503,0.931,0.407,0.594,0.768,0.981
1160,0.9008,0.8933811225516024,0.9082188774483977,0.6488,0.63873562584522,0.65886437415478,0.8678,0.8822,0.271,0.525,0.927,0.4,0.563,0.772,0.98
1161,0.9058,0.9018344431990905,0.9097655568009096,0.6558,0.6415776616424049,0.6700223383575952,0.8784,0.8868,0.287,0.525,0.926,0.396,0.57,0.786,0.98
1162,0.909,0.9029808104462286,0.9150191895537715,0.652,0.6356448764740362,0.6683551235259638,0.8736,0.8858,0.279,0.536,0.945,0.382,0.576,0.801,0.984
1163,0.9096000000000001,0.9027090444696974,0.9164909555303028,0.6562,0.652986032429268,0.659413967570732,0.8728,0.8912,0.261,0.523,0.944,0.404,0.592,0.779,0.98
1164,0.9176000000000001,0.9099157147857544,0.9252842852142458,0.6816,0.6740166953266113,0.6891833046733886,0.8846,0.9032,0.273,0.505,0.933,0.377,0.556,0.778,0.981
1165,0.9158000000000001,0.9094444266590491,0.922155573340951,0.6744,0.6636971732381792,0.6851028267618208,0.873,0.8874,0.305,0.509,0.917,0.436,0.591,0.794,0.984
1166,0.9076000000000001,0.9025106920570166,0.9126893079429835,0.6328,0.6272889138236301,0.63831108617637,0.8822,0.8826,0.286,0.522,0.93,0.41,0.558,0.766,0.976
1167,0.9126000000000001,0.902263566704546,0.9229364332954542,0.6466000000000001,0.6378376870447992,0.655362312955201,0.8778,0.8916000000000001,0.281,0.516,0.923,0.407,0.556,0.794,0.985
1168,0.9088,0.9014332586680321,0.916166741331968,0.666,0.6588133500343635,0.6731866499656366,0.87,0.8904,0.266,0.542,0.94,0.446,0.556,0.813,0.981
1169,0.9028,0.8986445974652658,0.9069554025347343,0.6458,0.6368720991075557,0.6547279008924444,0.8744,0.8916000000000001,0.278,0.543,0.927,0.42,0.575,0.795,0.981
1170,0.9014,0.8952165631551703,0.9075834368448297,0.653,0.6388428522301772,0.6671571477698228,0.8698,0.8816,0.275,0.529,0.954,0.408,0.573,0.808,0.976
1171,0.8926000000000001,0.8870056181276179,0.8981943818723822,0.6506000000000001,0.6427176337167863,0.6584823662832139,0.8556,0.875,0.22,0.517,0.939,0.372,0.594,0.78,0.977
1172,0.8974,0.890128045564215,0.904671954435785,0.6398,0.6316863171749575,0.6479136828250426,0.8662,0.8804,0.297,0.56,0.944,0.382,0.57,0.798,0.987
1173,0.8936000000000001,0.8902452086150734,0.8969547913849267,0.642,0.6238572536553324,0.6601427463446676,0.8596,0.8814,0.286,0.55,0.943,0.403,0.547,0.8,0.974
1174,0.9076000000000001,0.9042452086150734,0.9109547913849267,0.6464,0.6403425119290616,0.6524574880709384,0.8774,0.8886000000000001,0.244,0.545,0.933,0.418,0.596,0.792,0.968
1175,0.9128000000000001,0.9060904172301467,0.9195095827698534,0.6672,0.658624424427039,0.6757755755729611,0.8784,0.8906000000000001,0.289,0.509,0.926,0.408,0.547,0.784,0.982
1176,0.8978,0.8882868763943511,0.907313123605649,0.6302,0.6194684021465896,0.6409315978534104,0.8548,0.8758,0.276,0.522,0.932,0.407,0.592,0.776,0.98
1177,0.9196000000000001,0.9149046052745882,0.924295394725412,0.641,0.6353781271420527,0.6466218728579474,0.8768,0.8908,0.288,0.544,0.927,0.403,0.565,0.788,0.979
1178,0.9086000000000001,0.9056096771061096,0.9115903228938905,0.6234,0.614208331177253,0.6325916688227469,0.8684,0.8912,0.269,0.548,0.923,0.391,0.58,0.797,0.98
1179,0.8956000000000001,0.8913347440972039,0.8998652559027962,0.6392,0.6306244244270389,0.6477755755729611,0.859,0.8794,0.283,0.55,0.936,0.405,0.583,0.8,0.971
1180,0.9038,0.895406130961309,0.912193869038691,0.6504,0.6419512086586685,0.6588487913413315,0.8722,0.8824,0.283,0.542,0.928,0.416,0.583,0.783,0.98
1181,0.9114,0.904453336566176,0.918346663433824,0.652,0.6417986892901262,0.6622013107098739,0.8662,0.8878,0.291,0.528,0.944,0.383,0.57,0.818,0.985
1182,0.915,0.9070011392308612,0.9229988607691388,0.672,0.6577343667527352,0.6862656332472649,0.87,0.8918,0.277,0.514,0.926,0.374,0.571,0.792,0.979
1183,0.9032,0.8995376173719029,0.9068623826280972,0.6562,0.6366975728738651,0.6757024271261349,0.8732,0.8842,0.29,0.555,0.93,0.408,0.613,0.791,0.967
1184,0.8848,0.8809328594544518,0.8886671405455483,0.6234,0.6084587005469323,0.6383412994530676,0.8516,0.8654,0.284,0.522,0.937,0.401,0.551,0.78,0.963
1185,0.8996000000000001,0.8955194757160505,0.9036805242839496,0.6328,0.6210730110424016,0.6445269889575984,0.859,0.886,0.266,0.508,0.917,0.385,0.569,0.776,0.978
1186,0.9152,0.9114338466233032,0.9189661533766968,0.648,0.6397637328045311,0.6562362671954689,0.8648,0.8976000000000001,0.3,0.534,0.946,0.441,0.584,0.792,0.979
1187,0.8942,0.8903328594544517,0.8980671405455483,0.6446000000000001,0.6347602534777292,0.6544397465222709,0.863,0.873,0.274,0.541,0.931,0.391,0.575,0.801,0.979
1188,0.9198000000000001,0.9163545222348487,0.9232454777651514,0.6662,0.6463838828302393,0.6860161171697607,0.8844,0.9024,0.271,0.539,0.93,0.368,0.577,0.812,0.985
1189,0.8962,0.89068891382363,0.90171108617637,0.6448,0.6334403011550817,0.6561596988449184,0.861,0.882,0.294,0.529,0.938,0.406,0.593,0.805,0.981
1190,0.888,0.8841729345312451,0.8918270654687549,0.646,0.6386019329080188,0.6533980670919812,0.8562,0.8732,0.257,0.495,0.937,0.394,0.583,0.779,0.973
1191,0.9138000000000001,0.9042061868779515,0.9233938131220486,0.6524,0.6424047976212879,0.6623952023787121,0.8792,0.892,0.274,0.539,0.936,0.407,0.577,0.807,0.985
1192,0.9248000000000001,0.9206445974652658,0.9289554025347343,0.669,0.6531474952779391,0.6848525047220609,0.8936000000000001,0.9082,0.267,0.532,0.936,0.417,0.588,0.779,0.98
1193,0.9126000000000001,0.9075869978459714,0.9176130021540287,0.6572,0.6484025674132361,0.6659974325867639,0.8774,0.8958,0.279,0.532,0.938,0.396,0.578,0.805,0.979
1194,0.9228000000000001,0.9178801267388647,0.9277198732611355,0.664,0.6489456240842738,0.6790543759157263,0.89,0.903,0.289,0.562,0.944,0.409,0.603,0.801,0.984
1195,0.914,0.9090333440071849,0.9189666559928151,0.6632,0.6469299369245982,0.6794700630754018,0.8862,0.9004,0.285,0.534,0.945,0.393,0.591,0.804,0.978
1196,0.918,0.9124471097896044,0.9235528902103957,0.666,0.6558745365185118,0.6761254634814883,0.8866,0.9012,0.272,0.518,0.922,0.428,0.58,0.786,0.976
1197,0.8928,0.8869496671415666,0.8986503328584334,0.6234,0.6144204425478774,0.6323795574521225,0.852,0.8808,0.273,0.526,0.948,0.403,0.571,0.785,0.98
1198,0.8954,0.8908717550703401,0.8999282449296598,0.6488,0.635944129717072,0.661655870282928,0.8626,0.8742,0.263,0.514,0.938,0.364,0.579,0.818,0.974
1199,0.8968,0.8929328594544518,0.9006671405455483,0.634,0.6194932403816211,0.6485067596183789,0.8582,0.8812,0.27,0.538,0.94,0.372,0.55,0.793,0.976
1200,0.9092,0.9053328594544517,0.9130671405455483,0.6528,0.6483750746387844,0.6572249253612157,0.8792,0.8992,0.282,0.54,0.946,0.418,0.585,0.786,0.981
1201,0.902,0.8968804881838791,0.9071195118161209,0.6218,0.6145919292716101,0.6290080707283899,0.8588,0.8838,0.283,0.522,0.915,0.419,0.579,0.784,0.981
1202,0.916,0.9076245184292598,0.9243754815707402,0.664,0.6470205001961361,0.680979499803864,0.8884,0.8992,0.27,0.507,0.938,0.392,0.586,0.806,0.984
1203,0.9046000000000001,0.9006150516076511,0.908584948392349,0.6438,0.6356863171749575,0.6519136828250426,0.863,0.8868,0.286,0.543,0.933,0.398,0.565,0.78,0.981
1204,0.9038,0.9014116116119001,0.9061883883881,0.6358,0.6334116116119001,0.6381883883881,0.8698,0.887,0.307,0.549,0.939,0.423,0.599,0.811,0.987
1205,0.904,0.9008343655219166,0.9071656344780834,0.6568,0.6502650243520837,0.6633349756479164,0.879,0.8834,0.267,0.507,0.929,0.401,0.571,0.785,0.98
1206,0.9092,0.904202398810644,0.914197601189356,0.6486000000000001,0.628035555014039,0.6691644449859612,0.8603999999999999,0.8926000000000001,0.264,0.521,0.929,0.391,0.579,0.796,0.975
1207,0.8928,0.8830468103068965,0.9025531896931036,0.6212,0.615284151853142,0.627115848146858,0.8583999999999999,0.866,0.279,0.509,0.938,0.398,0.546,0.794,0.987
1208,0.915,0.9106100548345746,0.9193899451654255,0.664,0.6583099807405297,0.6696900192594704,0.8908,0.8956000000000001,0.299,0.553,0.94,0.412,0.603,0.829,0.98
1209,0.8932,0.8915810682152913,0.8948189317847087,0.6428,0.6310730110424017,0.6545269889575984,0.8566,0.8834,0.257,0.529,0.931,0.391,0.579,0.788,0.976
1210,0.8924,0.8846657189089036,0.9001342810910964,0.653,0.6412861652685917,0.6647138347314083,0.865,0.881,0.261,0.522,0.922,0.406,0.577,0.801,0.987
1211,0.8974,0.8951444053337009,0.8996555946662991,0.6428,0.6295892552201595,0.6560107447798406,0.862,0.886,0.27,0.53,0.934,0.392,0.6,0.784,0.983
1212,0.9126000000000001,0.9079046052745882,0.917295394725412,0.6564,0.6423906401513623,0.6704093598486377,0.8836,0.8914,0.278,0.547,0.943,0.406,0.583,0.793,0.981
1213,0.9056000000000001,0.900743204645874,0.9104567953541262,0.6364,0.6280429463538324,0.6447570536461675,0.8632,0.8874,0.271,0.544,0.942,0.405,0.593,0.808,0.979
1214,0.9038,0.9017597378580253,0.9058402621419748,0.631,0.6265231167875787,0.6354768832124214,0.8602,0.8834,0.27,0.532,0.93,0.424,0.577,0.798,0.972
1215,0.9098,0.905288810667402,0.9143111893325981,0.6682,0.6534195037991111,0.682980496200889,0.8822,0.8982,0.271,0.543,0.953,0.384,0.574,0.791,0.974
1216,0.9078,0.9044682658737627,0.9111317341262374,0.6214,0.6111009229282837,0.6316990770717162,0.8616,0.891,0.269,0.553,0.926,0.419,0.573,0.79,0.977
1217,0.902,0.8974378351586251,0.906562164841375,0.6446000000000001,0.6364768219314216,0.6527231780685785,0.8652,0.8898,0.278,0.529,0.936,0.399,0.555,0.802,0.983
1218,0.9078,0.904586032429268,0.911013967570732,0.6652,0.6538742817841418,0.6765257182158583,0.879,0.8864,0.272,0.541,0.944,0.426,0.587,0.805,0.985
1219,0.9058,0.8998193542122193,0.9117806457877808,0.6412,0.6298403011550816,0.6525596988449184,0.8638,0.89,0.292,0.553,0.939,0.402,0.561,0.796,0.981
1220,0.8942,0.8879053635728512,0.9004946364271488,0.664,0.6480989423167074,0.6799010576832927,0.8718,0.8806,0.299,0.547,0.941,0.418,0.582,0.805,0.979
1221,0.9046000000000001,0.902025230732071,0.9071747692679292,0.6512,0.6375022455031569,0.6648977544968431,0.8672,0.8864,0.27,0.524,0.935,0.375,0.567,0.778,0.98
1222,0.9166000000000001,0.9112162731953243,0.9219837268046759,0.6398,0.630533159530722,0.6490668404692781,0.871,0.9038,0.279,0.52,0.941,0.4,0.593,0.789,0.979
1223,0.9124,0.9107341329368813,0.9140658670631187,0.6448,0.6284590224679121,0.661140977532088,0.8706,0.8992,0.286,0.558,0.933,0.391,0.599,0.807,0.973
1224,0.9036000000000001,0.8975425119290616,0.9096574880709385,0.6662,0.6523901507168016,0.6800098492831984,0.8642,0.8918,0.279,0.522,0.939,0.392,0.594,0.795,0.978
1225,0.916,0.9085500160107775,0.9234499839892226,0.6396000000000001,0.6341451508683006,0.6450548491316995,0.8736,0.8932,0.283,0.55,0.943,0.409,0.577,0.813,0.975
1226,0.9274,0.9209123798720112,0.9338876201279888,0.6752,0.6623741457988462,0.6880258542011538,0.905,0.9122,0.266,0.531,0.933,0.407,0.594,0.783,0.977
1227,0.9056000000000001,0.8989946276100799,0.9122053723899203,0.6474,0.6411545411732832,0.6536454588267168,0.8716,0.881,0.274,0.536,0.933,0.388,0.595,0.793,0.982
1228,0.908,0.9028804881838791,0.9131195118161209,0.65,0.6437916800089812,0.6562083199910188,0.8722,0.89,0.294,0.545,0.942,0.398,0.594,0.798,0.979
1229,0.9032,0.8946244244270389,0.9117755755729611,0.6288,0.6128892495040528,0.6447107504959473,0.8628,0.8762,0.268,0.552,0.946,0.391,0.589,0.8,0.974
1230,0.905,0.8986081433575575,0.9113918566424426,0.6584,0.6471357052342799,0.6696642947657201,0.879,0.8916000000000001,0.27,0.518,0.924,0.413,0.584,0.784,0.98
1231,0.908,0.9031115639506333,0.9128884360493668,0.6486000000000001,0.6367683037062841,0.660431696293716,0.8662,0.89,0.272,0.52,0.927,0.392,0.572,0.791,0.983
1232,0.9164,0.9126134337183606,0.9201865662816394,0.6516000000000001,0.6445432399539689,0.6586567600460312,0.877,0.8934,0.294,0.548,0.932,0.413,0.587,0.787,0.979
1233,0.8974,0.8930453160093349,0.901754683990665,0.6484,0.641453336566176,0.655346663433824,0.8728,0.8806,0.252,0.511,0.941,0.388,0.562,0.785,0.978
1234,0.9008,0.8978355678349335,0.9037644321650666,0.643,0.6257056217232171,0.660294378276783,0.8706,0.886,0.249,0.529,0.935,0.42,0.583,0.791,0.97
1235,0.9064,0.9011614138526746,0.9116385861473254,0.6506000000000001,0.6362106195491374,0.6649893804508628,0.8622,0.8772,0.271,0.551,0.942,0.357,0.569,0.801,0.985
1236,0.9116000000000001,0.9029261082067825,0.9202738917932176,0.6562,0.651202398810644,0.661197601189356,0.8834,0.8918,0.276,0.55,0.928,0.388,0.563,0.785,0.983
1237,0.9232,0.9206553460285083,0.9257446539714917,0.6672,0.6578916598136259,0.6765083401863742,0.8868,0.8998,0.259,0.514,0.933,0.379,0.566,0.777,0.974
1238,0.9122,0.9061552511399465,0.9182447488600535,0.6734,0.6604783397674931,0.6863216602325068,0.8744,0.8972,0.267,0.537,0.93,0.379,0.551,0.821,0.982
1239,0.8878,0.8806456014310597,0.8949543985689403,0.651,0.6402827780376427,0.6617172219623574,0.8536,0.8748,0.27,0.53,0.938,0.397,0.567,0.8,0.981
1240,0.9232,0.9193328594544518,0.9270671405455483,0.6614,0.6494387084244383,0.6733612915755617,0.8868,0.9076000000000001,0.303,0.537,0.946,0.409,0.574,0.807,0.971
1241,0.9096000000000001,0.9058134337183606,0.9133865662816395,0.6546000000000001,0.6415595720111179,0.6676404279888822,0.8752,0.898,0.284,0.547,0.923,0.39,0.565,0.782,0.985
1242,0.8974,0.8931347440972038,0.9016652559027961,0.6442,0.6317399775649222,0.6566600224350778,0.8522,0.878,0.285,0.515,0.938,0.39,0.578,0.793,0.976
1243,0.8946000000000001,0.8854083311772531,0.903791668822747,0.612,0.5936880868595144,0.6303119131404856,0.8533999999999999,0.8736,0.288,0.554,0.951,0.379,0.593,0.802,0.988
1244,0.9006000000000001,0.8920604564165412,0.9091395435834589,0.6416000000000001,0.6382452086150734,0.6449547913849267,0.8662,0.8784,0.286,0.522,0.939,0.411,0.572,0.768,0.978
1245,0.9032,0.8923968096391965,0.9140031903608035,0.6396000000000001,0.6332323092536895,0.6459676907463107,0.8732,0.8822,0.276,0.55,0.947,0.41,0.597,0.794,0.97
1246,0.9078,0.9022889138236301,0.91331108617637,0.653,0.6450011392308612,0.6609988607691388,0.868,0.8912,0.292,0.544,0.943,0.397,0.598,0.82,0.98
1247,0.9038,0.901958314667008,0.905641685332992,0.641,0.6305375531831741,0.651462446816826,0.8738,0.8838,0.279,0.529,0.928,0.431,0.572,0.79,0.974
1248,0.914,0.907548124607546,0.9204518753924541,0.6684,0.6550384030034724,0.6817615969965276,0.8776,0.8936000000000001,0.281,0.517,0.919,0.398,0.577,0.792,0.989
1249,0.9008,0.8940332160011029,0.9075667839988972,0.6652,0.6552125129465431,0.6751874870534569,0.872,0.883,0.257,0.554,0.938,0.382,0.567,0.814,0.986
1250,0.923,0.9117220266685048,0.9342779733314953,0.661,0.6462299383194381,0.675770061680562,0.887,0.9028,0.272,0.532,0.932,0.387,0.57,0.78,0.974
1251,0.9184,0.9139576878316835,0.9228423121683165,0.6508,0.641533159530722,0.6600668404692781,0.8752,0.9054,0.299,0.518,0.931,0.412,0.573,0.781,0.977
1252,0.9038,0.8974444266590491,0.910155573340951,0.6628000000000001,0.6524337786505813,0.6731662213494188,0.874,0.894,0.28,0.523,0.926,0.418,0.601,0.798,0.972
1253,0.9044,0.8988056181276178,0.9099943818723821,0.646,0.6372641194216295,0.6547358805783705,0.8622,0.872,0.288,0.518,0.954,0.418,0.579,0.822,0.975
1254,0.9194,0.9168252307320709,0.9219747692679291,0.6686000000000001,0.6597501492775688,0.6774498507224314,0.891,0.9022,0.305,0.545,0.938,0.42,0.588,0.807,0.979
1255,0.9088,0.9012268674367211,0.916373132563279,0.657,0.6494984584129734,0.6645015415870267,0.8718,0.893,0.264,0.547,0.949,0.44,0.604,0.795,0.986
1256,0.904,0.8994378351586251,0.908562164841375,0.6532,0.6434864092917477,0.6629135907082523,0.8556,0.8884,0.249,0.514,0.94,0.394,0.583,0.791,0.974
1257,0.9012,0.8965210515413202,0.9058789484586798,0.64,0.6236448764740362,0.6563551235259638,0.873,0.8864,0.272,0.528,0.929,0.409,0.557,0.8,0.984
1258,0.926,0.9209563369964694,0.9310436630035307,0.6632,0.6569668961978986,0.6694331038021014,0.8908,0.9066000000000001,0.274,0.526,0.933,0.401,0.59,0.783,0.983
1259,0.9064,0.9021347440972038,0.9106652559027961,0.6448,0.6357010509774932,0.6538989490225069,0.8652,0.8958,0.265,0.526,0.937,0.416,0.577,0.805,0.983
1260,0.9232,0.9168444266590491,0.929555573340951,0.6634,0.6492810190758153,0.6775189809241847,0.8844,0.9048,0.286,0.523,0.927,0.402,0.58,0.794,0.985
1261,0.8932,0.8872193542122192,0.8991806457877808,0.6232,0.6063252426454419,0.6400747573545581,0.8668,0.872,0.273,0.562,0.931,0.385,0.572,0.809,0.983
1262,0.895,0.8895877121099971,0.9004122878900029,0.6164,0.6074204425478774,0.6253795574521225,0.8543999999999999,0.8758,0.286,0.503,0.937,0.404,0.584,0.806,0.98
1263,0.9156000000000001,0.9119166293340161,0.9192833706659841,0.6464,0.6367981552205196,0.6560018447794803,0.8688,0.8924,0.287,0.549,0.925,0.398,0.567,0.799,0.981
1264,0.9262,0.9194904172301467,0.9329095827698534,0.6566000000000001,0.6418665173360641,0.671333482663936,0.8752,0.9054,0.284,0.548,0.938,0.38,0.599,0.792,0.98
1265,0.8986000000000001,0.8923545411732833,0.9048454588267169,0.6352,0.6199573416588703,0.6504426583411297,0.8734,0.8782,0.265,0.528,0.93,0.413,0.569,0.806,0.983
1266,0.8918,0.8883545222348487,0.8952454777651514,0.641,0.6306486619624196,0.6513513380375804,0.8593999999999999,0.88,0.282,0.521,0.933,0.394,0.577,0.761,0.967
1267,0.911,0.9062718843579802,0.9157281156420198,0.658,0.6486668485563236,0.6673331514436764,0.8812,0.8886000000000001,0.27,0.54,0.933,0.401,0.555,0.788,0.981
1268,0.8976000000000001,0.8926644832231996,0.9025355167768006,0.6568,0.6487339610561831,0.664866038943817,0.8568,0.8804,0.273,0.523,0.951,0.372,0.577,0.784,0.986
1269,0.9046000000000001,0.9016096771061096,0.9075903228938905,0.6486000000000001,0.6253938346788344,0.6718061653211658,0.88,0.8936000000000001,0.274,0.528,0.951,0.418,0.566,0.79,0.98
1270,0.9052,0.9014338466233032,0.9089661533766968,0.6534,0.6457660380855248,0.6610339619144752,0.8603999999999999,0.8872,0.278,0.53,0.934,0.385,0.567,0.789,0.986
1271,0.9094,0.9060452086150733,0.9127547913849267,0.6456000000000001,0.6367938093895773,0.6544061906104228,0.8638,0.8844,0.256,0.527,0.939,0.402,0.582,0.788,0.977
1272,0.9102,0.9056888106674019,0.9147111893325981,0.672,0.6580900377320197,0.6859099622679804,0.8796,0.8948,0.282,0.538,0.928,0.393,0.571,0.799,0.985
1273,0.9052,0.9007750746387844,0.9096249253612156,0.6548,0.6497258614139866,0.6598741385860135,0.868,0.8864,0.286,0.533,0.93,0.409,0.598,0.778,0.97
1274,0.9094,0.9075169233116516,0.9112830766883484,0.6664,0.6592348348357,0.6735651651643,0.8776,0.8946000000000001,0.268,0.545,0.941,0.403,0.587,0.814,0.979
1275,0.9058,0.902586032429268,0.909013967570732,0.647,0.6361398754353689,0.6578601245646312,0.8592,0.8878,0.269,0.532,0.936,0.408,0.586,0.799,0.977
1276,0.9068,0.8997541721991793,0.9138458278008208,0.6382,0.6238427985989954,0.6525572014010046,0.8674,0.8862,0.289,0.516,0.935,0.4,0.617,0.813,0.98
1277,0.9038,0.900586032429268,0.907013967570732,0.6608,0.6493726430294807,0.6722273569705194,0.8736,0.8846,0.289,0.534,0.938,0.392,0.558,0.808,0.989
1278,0.901,0.8967893125180078,0.9052106874819923,0.6578,0.6396487578710481,0.675951242128952,0.8678,0.8898,0.302,0.553,0.954,0.391,0.561,0.802,0.98
1279,0.8906000000000001,0.8821512086586686,0.8990487913413315,0.6316,0.6101907455589264,0.6530092544410737,0.8546,0.8706,0.291,0.537,0.929,0.384,0.549,0.783,0.98
1280,0.907,0.9013781271420527,0.9126218728579474,0.6704,0.6558773076369856,0.6849226923630144,0.8822,0.8916000000000001,0.247,0.5,0.941,0.401,0.552,0.802,0.979
1281,0.9148000000000001,0.9092889138236301,0.92031108617637,0.6714,0.6541368511174422,0.6886631488825578,0.887,0.8998,0.279,0.55,0.934,0.419,0.565,0.811,0.977
1282,0.9132,0.9052301032153022,0.9211698967846979,0.6582,0.6483680907920131,0.6680319092079869,0.892,0.8924,0.276,0.555,0.931,0.402,0.56,0.823,0.98
1283,0.9114,0.9081621364305825,0.9146378635694175,0.6456000000000001,0.6384348348357001,0.6527651651643,0.8726,0.8922,0.267,0.535,0.944,0.402,0.581,0.804,0.983
1284,0.902,0.8996770593646148,0.9043229406353852,0.631,0.6188659501499467,0.6431340498500533,0.8613999999999999,0.8778,0.271,0.551,0.936,0.399,0.57,0.788,0.982
1285,0.9188000000000001,0.9109765314257624,0.9266234685742377,0.6606000000000001,0.6548026124193141,0.666397387580686,0.8962,0.9002,0.313,0.555,0.941,0.438,0.594,0.798,0.98
1286,0.907,0.9039585567724168,0.9100414432275833,0.654,0.6450032896049247,0.6629967103950754,0.8694,0.8822,0.264,0.528,0.939,0.413,0.58,0.814,0.974
1287,0.9,0.8913974994767279,0.9086025005232722,0.6324,0.6111352578716578,0.6536647421283421,0.8582,0.8788,0.295,0.557,0.936,0.398,0.572,0.785,0.979
1288,0.9126000000000001,0.90902280071553,0.9161771992844702,0.673,0.6593135054758753,0.6866864945241248,0.879,0.8958,0.246,0.505,0.927,0.431,0.589,0.793,0.973
1289,0.9084,0.9022165631551703,0.9145834368448297,0.66,0.6496114936631643,0.6703885063368358,0.8738,0.8874,0.262,0.548,0.941,0.407,0.565,0.82,0.979
1290,0.9,0.8951115639506333,0.9048884360493668,0.6402,0.6317147912858238,0.6486852087141762,0.8636,0.88,0.29,0.513,0.925,0.406,0.561,0.78,0.977
1291,0.8912,0.8849053635728512,0.8974946364271488,0.6198,0.6066184631815609,0.6329815368184392,0.854,0.871,0.258,0.518,0.936,0.391,0.59,0.776,0.984
1292,0.9186000000000001,0.9122323092536895,0.9249676907463107,0.6418,0.6284441735055756,0.6551558264944245,0.8782,0.902,0.264,0.527,0.941,0.413,0.605,0.807,0.982
1293,0.9092,0.9071597378580253,0.9112402621419747,0.6582,0.6458019989676478,0.6705980010323522,0.8746,0.8964,0.285,0.542,0.936,0.391,0.549,0.782,0.979
1294,0.9078,0.9014444266590491,0.914155573340951,0.6538,0.643851179321108,0.6637488206788921,0.8566,0.8906000000000001,0.318,0.53,0.937,0.413,0.569,0.805,0.976
1295,0.9256000000000001,0.9188218336818744,0.9323781663181258,0.6832,0.6801082815775852,0.6862917184224149,0.8908,0.9092,0.305,0.517,0.931,0.377,0.551,0.775,0.977
1296,0.8956000000000001,0.891916629334016,0.8992833706659841,0.632,0.6266594012075373,0.6373405987924627,0.8586,0.8794,0.287,0.545,0.934,0.41,0.568,0.79,0.972
1297,0.8926000000000001,0.8863545411732833,0.8988454588267168,0.659,0.6460366472776733,0.6719633527223268,0.868,0.8726,0.293,0.51,0.931,0.38,0.566,0.776,0.977
1298,0.9008,0.8960393883353922,0.9055606116646079,0.6366,0.6298218336818744,0.6433781663181257,0.858,0.8808,0.233,0.501,0.946,0.393,0.563,0.808,0.982
1299,0.9188000000000001,0.9140393883353922,0.9235606116646079,0.6616000000000001,0.6453488997085189,0.6778511002914812,0.8876000000000001,0.897,0.253,0.525,0.924,0.389,0.567,0.781,0.977
1300,0.9064,0.9032834480989492,0.9095165519010507,0.6512,0.6425349999485285,0.6598650000514715,0.8792,0.8886000000000001,0.268,0.527,0.927,0.382,0.578,0.775,0.975
1301,0.9054,0.8985652064128906,0.9122347935871093,0.6306,0.6172384030034724,0.6439615969965277,0.876,0.8828,0.263,0.53,0.943,0.421,0.597,0.791,0.984
1302,0.902,0.8959808104462286,0.9080191895537715,0.6686000000000001,0.6611707392330876,0.6760292607669126,0.8662,0.8806,0.268,0.532,0.94,0.408,0.573,0.8,0.983
1303,0.9078,0.9043545222348487,0.9112454777651514,0.632,0.6172822218876908,0.6467177781123092,0.8654,0.89,0.271,0.512,0.942,0.41,0.558,0.782,0.983
1304,0.9094,0.9056134337183606,0.9131865662816394,0.6364,0.6320453160093349,0.640754683990665,0.8684,0.8856,0.297,0.56,0.938,0.407,0.586,0.785,0.981
1305,0.8968,0.8942553460285083,0.8993446539714918,0.651,0.6405007782127851,0.661499221787215,0.8674,0.8822,0.313,0.54,0.932,0.381,0.593,0.793,0.983
1306,0.9028,0.8990338466233032,0.9065661533766969,0.6362,0.615471275791498,0.656928724208502,0.8648,0.8864,0.243,0.528,0.932,0.397,0.571,0.774,0.973
1307,0.9158000000000001,0.9110393883353922,0.9205606116646079,0.6656,0.6418196220616473,0.6893803779383526,0.8776,0.895,0.29,0.521,0.931,0.375,0.572,0.79,0.983
1308,0.9072,0.9032344431990904,0.9111655568009096,0.6598,0.6478774390978725,0.6717225609021276,0.868,0.8906000000000001,0.282,0.544,0.929,0.407,0.594,0.794,0.979
1309,0.9112,0.9050918207685649,0.9173081792314352,0.6472,0.6338730634950506,0.6605269365049494,0.873,0.8916000000000001,0.286,0.523,0.933,0.407,0.579,0.779,0.987
1310,0.9052,0.8982644423501507,0.9121355576498493,0.6606000000000001,0.6569166293340161,0.6642833706659841,0.8724,0.894,0.292,0.523,0.929,0.394,0.581,0.801,0.984
1311,0.9154,0.9068154400604335,0.9239845599395665,0.662,0.651464131602979,0.6725358683970211,0.8746,0.8936000000000001,0.283,0.534,0.932,0.412,0.601,0.804,0.973
1312,0.905,0.8979214261150886,0.9120785738849114,0.619,0.6014182833139283,0.6365817166860717,0.8623999999999999,0.879,0.257,0.515,0.947,0.388,0.568,0.8,0.981
1313,0.9052,0.8938403011550816,0.9165596988449184,0.625,0.6123070597920145,0.6376929402079855,0.8623999999999999,0.882,0.276,0.516,0.925,0.367,0.564,0.797,0.973
1314,0.9038,0.9021810682152913,0.9054189317847088,0.6352,0.6316444154106012,0.6387555845893987,0.8788,0.8838,0.276,0.51,0.944,0.393,0.591,0.795,0.98
1315,0.9036000000000001,0.898743204645874,0.9084567953541262,0.634,0.6178822638646937,0.6501177361353063,0.879,0.8872,0.271,0.526,0.933,0.402,0.584,0.808,0.978
1316,0.9172,0.9105481103283882,0.9238518896716118,0.6456000000000001,0.6381707392330875,0.6530292607669126,0.877,0.9014,0.262,0.527,0.931,0.393,0.565,0.783,0.976
1317,0.9034,0.8962888308212025,0.9105111691787975,0.6582,0.6469083646727852,0.6694916353272148,0.863,0.8924,0.279,0.535,0.928,0.397,0.568,0.787,0.981
1318,0.8998,0.8935668961978986,0.9060331038021014,0.6664,0.6616232232238001,0.6711767767761999,0.8708,0.8814,0.28,0.536,0.939,0.393,0.579,0.804,0.983
1319,0.913,0.9095995630967088,0.9164004369032913,0.6534,0.640598209336367,0.6662017906636329,0.8616,0.8922,0.281,0.537,0.937,0.431,0.566,0.796,0.974
1320,0.9152,0.9077293502734661,0.9226706497265339,0.654,0.646706875346395,0.661293124653605,0.8896000000000001,0.899,0.294,0.546,0.944,0.391,0.597,0.801,0.978
1321,0.9064,0.9019576878316835,0.9108423121683165,0.6646000000000001,0.6556204425478775,0.6735795574521226,0.8772,0.8886000000000001,0.303,0.532,0.932,0.404,0.549,0.793,0.979
1322,0.9164,0.9110162731953242,0.9217837268046758,0.6598,0.6489256884605878,0.6706743115394123,0.8762,0.8956000000000001,0.282,0.537,0.947,0.413,0.625,0.796,0.985
1323,0.9062,0.8988857664031078,0.9135142335968922,0.6404,0.6270095877942524,0.6537904122057475,0.871,0.8932,0.268,0.536,0.943,0.396,0.574,0.794,0.982
1324,0.908,0.9029563369964694,0.9130436630035307,0.672,0.6617609763677583,0.6822390236322418,0.8804,0.8888,0.292,0.524,0.926,0.4,0.571,0.774,0.978
1325,0.9156000000000001,0.913025230732071,0.9181747692679292,0.6524,0.6404387084244383,0.6643612915755617,0.885,0.9006000000000001,0.275,0.52,0.933,0.366,0.583,0.785,0.978
1326,0.911,0.9063541187292297,0.9156458812707704,0.6628000000000001,0.6497950884492605,0.6758049115507396,0.882,0.8934,0.292,0.541,0.945,0.415,0.6,0.816,0.985
1327,0.9112,0.9062801267388646,0.9161198732611354,0.638,0.6211801498105991,0.6548198501894009,0.8716,0.8908,0.302,0.564,0.951,0.424,0.598,0.825,0.982
1328,0.9068,0.9044116116119001,0.9091883883881,0.6622,0.6468816702107879,0.6775183297892121,0.8822,0.892,0.275,0.527,0.934,0.406,0.589,0.79,0.977
1329,0.9182,0.9102786118630306,0.9261213881369694,0.671,0.6580664139133326,0.6839335860866674,0.8868,0.9036000000000001,0.269,0.518,0.935,0.38,0.586,0.796,0.983
1330,0.9054,0.9009576878316835,0.9098423121683165,0.6532,0.6459919292716101,0.6604080707283899,0.873,0.8862,0.277,0.522,0.935,0.423,0.578,0.774,0.98
1331,0.8936000000000001,0.891025230732071,0.8961747692679292,0.6492,0.6408521755710558,0.6575478244289442,0.8616,0.887,0.271,0.504,0.926,0.385,0.57,0.758,0.982
1332,0.913,0.9042641194216295,0.9217358805783705,0.661,0.6452940547081796,0.6767059452918205,0.8844,0.898,0.275,0.514,0.927,0.399,0.599,0.78,0.979
1333,0.9226000000000001,0.919741474809013,0.9254585251909871,0.6532,0.6357635710556704,0.6706364289443296,0.877,0.9062,0.266,0.501,0.928,0.388,0.584,0.773,0.976
1334,0.91,0.9073660329007448,0.9126339670992553,0.6664,0.6535381349066353,0.6792618650933647,0.8818,0.8918,0.252,0.501,0.924,0.396,0.568,0.761,0.977
1335,0.9094,0.9026789380382296,0.9161210619617703,0.6316,0.617868520984743,0.6453314790152571,0.8734,0.8918,0.29,0.526,0.934,0.398,0.56,0.788,0.984
1336,0.8966000000000001,0.8932452086150734,0.8999547913849267,0.6204,0.6128166953266112,0.6279833046733887,0.8686,0.8774,0.278,0.526,0.935,0.392,0.585,0.809,0.974
1337,0.9178000000000001,0.9088720991075557,0.9267279008924444,0.6584,0.6416582432143353,0.6751417567856647,0.8678,0.8994,0.252,0.542,0.936,0.419,0.593,0.788,0.976
1338,0.914,0.9101729345312451,0.9178270654687549,0.6494,0.6413244097929862,0.6574755902070137,0.885,0.8972,0.263,0.499,0.946,0.424,0.582,0.794,0.982
1339,0.8852,0.8782090898549186,0.8921909101450813,0.6238,0.6132130394579723,0.6343869605420277,0.8358,0.8626,0.251,0.495,0.929,0.374,0.561,0.784,0.98
1340,0.9222,0.9205810682152913,0.9238189317847088,0.6744,0.6677365317475252,0.6810634682524748,0.893,0.911,0.259,0.507,0.944,0.429,0.576,0.791,0.979
1341,0.9044,0.8963244097929862,0.9124755902070137,0.6474,0.6369892563783461,0.6578107436216538,0.8744,0.8818,0.279,0.522,0.94,0.388,0.595,0.802,0.984
1342,0.9066000000000001,0.9034834480989493,0.9097165519010508,0.6572,0.6523591025456619,0.6620408974543381,0.871,0.8848,0.293,0.54,0.934,0.421,0.579,0.777,0.983
1343,0.9014,0.8950323092536894,0.9077676907463106,0.643,0.6259978154835436,0.6600021845164564,0.8636,0.8836,0.273,0.552,0.945,0.416,0.586,0.801,0.98
1344,0.9218000000000001,0.9134521755710558,0.9301478244289443,0.6636000000000001,0.6483270280889714,0.6788729719110288,0.8872,0.9042,0.275,0.533,0.942,0.409,0.593,0.794,0.986
1345,0.9084,0.9042260877855278,0.9125739122144721,0.6496000000000001,0.6371647490057954,0.6620352509942047,0.8712,0.8942,0.295,0.542,0.944,0.402,0.579,0.808,0.977
1346,0.9206000000000001,0.9166150516076511,0.9245849483923491,0.6544,0.6443279694164559,0.6644720305835441,0.8686,0.9004,0.27,0.51,0.934,0.382,0.551,0.778,0.978
1347,0.9072,0.9035376173719029,0.9108623826280972,0.6494,0.6411357023189815,0.6576642976810184,0.8704,0.8938,0.28,0.515,0.929,0.398,0.56,0.784,0.977
1348,0.9124,0.9098252307320709,0.9149747692679291,0.6444,0.6385365055212008,0.6502634944787992,0.879,0.8934,0.28,0.546,0.935,0.419,0.57,0.813,0.984
1349,0.9096000000000001,0.906741474809013,0.9124585251909871,0.6368,0.620155217383425,0.653444782616575,0.8712,0.8934,0.289,0.533,0.94,0.387,0.566,0.793,0.977
1350,0.9168000000000001,0.914958314667008,0.9186416853329921,0.678,0.6704984584129734,0.6855015415870267,0.897,0.8984,0.279,0.52,0.942,0.399,0.61,0.788,0.981
1351,0.9042,0.898482949618026,0.909917050381974,0.6484,0.6353300487041673,0.6614699512958326,0.865,0.8856,0.281,0.521,0.929,0.371,0.561,0.794,0.978
1352,0.9106000000000001,0.8982893538626117,0.9229106461373885,0.6658000000000001,0.6553966635252261,0.676203336474774,0.8796,0.8942,0.286,0.505,0.935,0.422,0.589,0.79,0.98
1353,0.8886000000000001,0.8835869978459714,0.8936130021540287,0.6472,0.6376061868779515,0.6567938131220485,0.8662,0.8726,0.272,0.535,0.935,0.406,0.594,0.791,0.982
1354,0.9154,0.9065067035048001,0.9242932964951999,0.6508,0.6385899532701591,0.663010046729841,0.8804,0.9022,0.265,0.536,0.929,0.4,0.584,0.792,0.978
1355,0.9162,0.9088857664031078,0.9235142335968922,0.6532,0.6365089689402521,0.6698910310597479,0.876,0.8956000000000001,0.297,0.546,0.933,0.412,0.584,0.814,0.985
1356,0.9028,0.8999685704460355,0.9056314295539646,0.6524,0.6458532389941817,0.6589467610058183,0.869,0.89,0.266,0.52,0.947,0.4,0.587,0.799,0.982
1357,0.9104,0.9051614138526746,0.9156385861473254,0.6578,0.647851179321108,0.6677488206788921,0.8684,0.8942,0.268,0.533,0.931,0.424,0.583,0.805,0.98
1358,0.899,0.8954880438676597,0.9025119561323404,0.6368,0.6161457861843336,0.6574542138156665,0.859,0.8806,0.278,0.544,0.943,0.436,0.577,0.811,0.977
1359,0.9032,0.9001082815775852,0.9062917184224148,0.656,0.6461445975465521,0.665855402453448,0.8632,0.895,0.29,0.526,0.932,0.406,0.575,0.785,0.973
1360,0.915,0.9115995630967088,0.9184004369032913,0.6628000000000001,0.6500646185073787,0.6755353814926214,0.8954,0.8944,0.291,0.543,0.943,0.413,0.582,0.791,0.976
1361,0.9112,0.9075376173719029,0.9148623826280972,0.6432,0.6290864799079375,0.6573135200920625,0.866,0.8912,0.294,0.541,0.951,0.4,0.599,0.784,0.983
1362,0.9086000000000001,0.9071842852230178,0.9100157147769824,0.6446000000000001,0.6323521316615682,0.6568478683384319,0.8738,0.895,0.273,0.532,0.927,0.435,0.587,0.783,0.97
1363,0.9082,0.9002786118630306,0.9161213881369694,0.6488,0.6404061309613089,0.6571938690386911,0.8764,0.8938,0.259,0.524,0.938,0.401,0.565,0.78,0.983
1364,0.9038,0.8952694881944078,0.9123305118055923,0.6264,0.6211614138526745,0.6316385861473254,0.8646,0.889,0.266,0.513,0.929,0.399,0.575,0.785,0.978
1365,0.9108,0.9035919292716101,0.91800807072839,0.672,0.6584266189403662,0.6855733810596338,0.8884,0.8932,0.286,0.554,0.938,0.436,0.573,0.815,0.978
1366,0.909,0.9058343655219167,0.9121656344780834,0.6624,0.6506336365982393,0.6741663634017607,0.8678,0.8926000000000001,0.286,0.524,0.94,0.389,0.569,0.806,0.982
1367,0.9094,0.9030323092536894,0.9157676907463106,0.6684,0.6560268945771713,0.6807731054228287,0.8686,0.892,0.279,0.533,0.931,0.419,0.586,0.79,0.988
1368,0.903,0.898698749738364,0.9073012502616361,0.6482,0.6407293502734661,0.6556706497265339,0.8596,0.8882,0.317,0.549,0.928,0.426,0.56,0.793,0.98
1369,0.9318000000000001,0.922491659813626,0.9411083401863741,0.6846,0.6631188539716453,0.7060811460283547,0.9006000000000001,0.9102,0.269,0.52,0.93,0.384,0.539,0.791,0.983
1370,0.9088,0.9038801267388646,0.9137198732611355,0.6622,0.6507053831374808,0.6736946168625192,0.8668,0.891,0.283,0.527,0.921,0.388,0.576,0.777,0.971
1371,0.902,0.8943963919310418,0.9096036080689582,0.64,0.6230887369081207,0.6569112630918793,0.8546,0.8838,0.284,0.52,0.916,0.392,0.557,0.772,0.981
1372,0.9044,0.8972348348357,0.9115651651643,0.6396000000000001,0.6248927009051193,0.6543072990948808,0.8644,0.8842,0.238,0.484,0.923,0.423,0.583,0.768,0.973
1373,0.9196000000000001,0.9126533365661761,0.9265466634338241,0.6434,0.6326612214178815,0.6541387785821184,0.8796,0.9,0.266,0.536,0.952,0.38,0.586,0.791,0.986
1374,0.9164,0.9117046052745881,0.9210953947254119,0.6556000000000001,0.6375509712155698,0.6736490287844303,0.8744,0.8934,0.276,0.524,0.945,0.391,0.593,0.789,0.979
1375,0.916,0.9120735136770449,0.9199264863229552,0.6518,0.6366079986894427,0.6669920013105574,0.882,0.895,0.297,0.552,0.95,0.387,0.589,0.803,0.982
1376,0.8816,0.8769046052745881,0.886295394725412,0.631,0.6189936805475322,0.6430063194524678,0.837,0.8634,0.279,0.537,0.938,0.395,0.567,0.798,0.977
1377,0.9106000000000001,0.9059874229670164,0.9152125770329838,0.6462,0.6389919292716101,0.6534080707283899,0.8806,0.8938,0.265,0.519,0.94,0.411,0.585,0.779,0.976
1378,0.9048,0.9004630541033913,0.9091369458966088,0.6438,0.6323053831374809,0.6552946168625192,0.8772,0.891,0.279,0.548,0.925,0.375,0.58,0.787,0.98
1379,0.912,0.9111220109669149,0.9128779890330851,0.6592,0.648504378103864,0.669895621896136,0.8868,0.888,0.274,0.542,0.952,0.392,0.598,0.804,0.977
1380,0.907,0.9027893125180078,0.9112106874819923,0.6276,0.6154152328971324,0.6397847671028677,0.8748,0.8858,0.281,0.528,0.927,0.384,0.575,0.801,0.978
1381,0.9134,0.909415051607651,0.917384948392349,0.6456000000000001,0.6369261082067825,0.6542738917932176,0.8786,0.8934,0.28,0.55,0.924,0.415,0.584,0.792,0.981
1382,0.9096000000000001,0.9058134337183606,0.9133865662816395,0.6602,0.6530996792930857,0.6673003207069144,0.8748,0.9006000000000001,0.263,0.516,0.936,0.378,0.575,0.785,0.977
1383,0.9022,0.898986032429268,0.905413967570732,0.6484,0.6410752347438057,0.6557247652561943,0.8736,0.8874,0.258,0.527,0.918,0.389,0.565,0.809,0.975
1384,0.916,0.9094886590611478,0.9225113409388522,0.6354,0.625919344487717,0.6448806555122829,0.8593999999999999,0.892,0.251,0.536,0.933,0.411,0.593,0.783,0.983
1385,0.9004,0.8932888308212025,0.9075111691787975,0.6546000000000001,0.6430652154546879,0.6661347845453123,0.8682,0.8828,0.261,0.517,0.933,0.379,0.561,0.796,0.975
1386,0.9032,0.8994338466233032,0.9069661533766968,0.6384,0.6281384151425359,0.6486615848574641,0.871,0.8846,0.272,0.51,0.932,0.392,0.563,0.775,0.964
1387,0.918,0.9138818664022657,0.9221181335977344,0.6622,0.6449636642046317,0.6794363357953683,0.8892,0.9022,0.288,0.538,0.932,0.4,0.57,0.775,0.976
1388,0.9136000000000001,0.9090717550703402,0.9181282449296599,0.6712,0.6621435101406803,0.6802564898593197,0.8798,0.8928,0.285,0.527,0.931,0.397,0.574,0.812,0.982
1389,0.9056000000000001,0.9008232232238002,0.9103767767762,0.6196,0.6096434340333028,0.6295565659666973,0.8593999999999999,0.891,0.289,0.544,0.932,0.389,0.563,0.798,0.973
1390,0.8852,0.8777811225516023,0.8926188774483976,0.6452,0.6354864092917477,0.6549135907082523,0.8572,0.8688,0.289,0.547,0.939,0.422,0.583,0.806,0.982
1391,0.9012,0.9001611493663164,0.9022388506336836,0.6382,0.625989953270159,0.6504100467298409,0.8606,0.8844,0.281,0.527,0.939,0.4,0.573,0.805,0.982
1392,0.903,0.8964297316977013,0.9095702683022987,0.6098,0.6007010509774932,0.6188989490225069,0.8638,0.8812,0.279,0.527,0.94,0.374,0.568,0.782,0.978
1393,0.9278000000000001,0.9198786118630307,0.9357213881369695,0.6454,0.6400162731953242,0.6507837268046758,0.8812,0.908,0.28,0.519,0.935,0.435,0.593,0.798,0.986
1394,0.9048,0.8960906320186698,0.9135093679813303,0.643,0.6307395503862033,0.6552604496137967,0.8716,0.8826,0.294,0.527,0.936,0.414,0.591,0.788,0.979
1395,0.9156000000000001,0.9110717550703402,0.9201282449296599,0.6454,0.6320672804891351,0.6587327195108649,0.8792,0.892,0.253,0.54,0.933,0.416,0.593,0.788,0.978
1396,0.9238000000000001,0.9152694881944078,0.9323305118055923,0.665,0.6549509562031746,0.6750490437968255,0.8898,0.9038,0.289,0.553,0.938,0.409,0.607,0.825,0.985
1397,0.9212,0.9164393883353922,0.9259606116646079,0.6736,0.6607982093363671,0.6864017906636328,0.8904,0.9026000000000001,0.306,0.578,0.932,0.409,0.585,0.816,0.978
1398,0.9118,0.9038786118630306,0.9197213881369695,0.6536000000000001,0.6369505867580423,0.6702494132419579,0.8702,0.8944,0.288,0.509,0.933,0.398,0.579,0.787,0.986
1399,0.9118,0.9035918590125519,0.9200081409874482,0.647,0.6427893125180077,0.6512106874819923,0.8848,0.8914,0.268,0.55,0.944,0.452,0.581,0.815,0.974
1400,0.9124,0.9056789380382296,0.9191210619617703,0.6572,0.6499386538184928,0.6644613461815072,0.879,0.8936000000000001,0.288,0.521,0.939,0.393,0.553,0.809,0.984
1401,0.9046000000000001,0.8992162731953243,0.9099837268046759,0.6464,0.6417046052745881,0.6510953947254119,0.862,0.881,0.261,0.521,0.933,0.421,0.563,0.803,0.986
1402,0.907,0.9042235548948022,0.9097764451051978,0.6334,0.6211836415371297,0.6456163584628702,0.8742,0.8952,0.285,0.541,0.946,0.387,0.55,0.782,0.98
1403,0.9044,0.9012834480989492,0.9075165519010507,0.6572,0.6420588251996241,0.6723411748003759,0.8688,0.8832,0.287,0.53,0.942,0.398,0.584,0.794,0.982
1404,0.9022,0.896759300954734,0.907640699045266,0.6562,0.6470167215658778,0.6653832784341223,0.8788,0.8882,0.27,0.53,0.948,0.393,0.581,0.808,0.976
1405,0.914,0.9086594012075373,0.9193405987924628,0.6492,0.6333864449798466,0.6650135550201534,0.8724,0.9002,0.267,0.53,0.931,0.403,0.58,0.795,0.978
1406,0.9132,0.9062090898549187,0.9201909101450814,0.642,0.6240494718114761,0.659950528188524,0.8738,0.8868,0.265,0.521,0.924,0.397,0.591,0.779,0.979
1407,0.914,0.9108343655219167,0.9171656344780834,0.6406000000000001,0.6276188200594559,0.6535811799405442,0.885,0.8904,0.257,0.526,0.932,0.43,0.582,0.784,0.982
1408,0.9142,0.9075481103283882,0.9208518896716118,0.6762,0.6643098110308238,0.6880901889691763,0.8898,0.899,0.296,0.514,0.932,0.396,0.573,0.787,0.985
1409,0.9008,0.897586032429268,0.904013967570732,0.6364,0.6228949417621136,0.6499050582378864,0.8592,0.877,0.293,0.538,0.94,0.404,0.569,0.793,0.979
1410,0.8982,0.8907811225516024,0.9056188774483976,0.63,0.6028674396929098,0.6571325603070902,0.8586,0.8788,0.273,0.556,0.932,0.395,0.587,0.798,0.981
1411,0.9002,0.8954393883353922,0.9049606116646078,0.6448,0.6320343896932102,0.6575656103067898,0.8546,0.8762,0.278,0.527,0.947,0.389,0.601,0.803,0.98
1412,0.9114,0.9085414748090129,0.914258525190987,0.6328,0.6259764942712747,0.6396235057287254,0.8684,0.8946000000000001,0.286,0.534,0.947,0.426,0.585,0.821,0.98
1413,0.8942,0.8889028803471393,0.8994971196528607,0.6436000000000001,0.6352429463538325,0.6519570536461676,0.8568,0.8768,0.262,0.499,0.939,0.399,0.617,0.803,0.981
1414,0.9086000000000001,0.9039046052745882,0.913295394725412,0.6368,0.6251059243516465,0.6484940756483536,0.8666,0.8924,0.254,0.475,0.941,0.386,0.59,0.796,0.978
1415,0.9112,0.9025795962304667,0.9198204037695333,0.656,0.6457234018428363,0.6662765981571638,0.8694,0.8912,0.297,0.541,0.948,0.431,0.603,0.785,0.973
1416,0.9004,0.8928166953266112,0.9079833046733887,0.636,0.6265437687159603,0.6454562312840397,0.8706,0.8822,0.277,0.535,0.953,0.411,0.59,0.809,0.985
1417,0.9166000000000001,0.9124260877855279,0.9207739122144722,0.6234,0.6051597910444767,0.6416402089555232,0.8694,0.8992,0.274,0.504,0.934,0.394,0.553,0.772,0.98
1418,0.9088,0.9043750746387844,0.9132249253612157,0.6602,0.6470184631815609,0.6733815368184392,0.8654,0.894,0.282,0.543,0.942,0.394,0.59,0.818,0.969
1419,0.914,0.9110880398072099,0.9169119601927902,0.66,0.6453873502199533,0.6746126497800468,0.8894,0.895,0.282,0.52,0.923,0.418,0.563,0.808,0.983
1420,0.913,0.9076594012075373,0.9183405987924628,0.6422,0.6302451548229532,0.6541548451770468,0.8668,0.8962,0.282,0.542,0.935,0.432,0.595,0.797,0.973
1421,0.916,0.9114378351586251,0.920562164841375,0.645,0.6283182083713834,0.6616817916286166,0.8712,0.8914,0.267,0.507,0.923,0.412,0.588,0.784,0.974
1422,0.9152,0.9113328594544517,0.9190671405455483,0.6322,0.6233588640514426,0.6410411359485574,0.8748,0.8882,0.256,0.532,0.947,0.386,0.584,0.777,0.976
1423,0.8988,0.8890864092917478,0.9085135907082523,0.6484,0.6337452083883173,0.6630547916116827,0.8638,0.8768,0.276,0.539,0.943,0.406,0.579,0.783,0.973
1424,0.9122,0.9080445974652658,0.9163554025347342,0.649,0.6348974079158418,0.6631025920841582,0.881,0.8922,0.29,0.525,0.938,0.405,0.573,0.796,0.97
1425,0.9084,0.8990010054017387,0.9177989945982613,0.6318,0.6191557385531639,0.6444442614468362,0.8692,0.8864,0.256,0.536,0.936,0.411,0.588,0.808,0.983
1426,0.9186000000000001,0.9149166293340161,0.9222833706659841,0.632,0.6203191156425325,0.6436808843574675,0.8776,0.9014,0.282,0.574,0.937,0.405,0.573,0.793,0.972
1427,0.9216000000000001,0.9170717550703402,0.92612824492966,0.6624,0.6523663099841768,0.6724336900158232,0.8854,0.9018,0.288,0.514,0.939,0.419,0.579,0.789,0.977
1428,0.9042,0.900986032429268,0.907413967570732,0.6424,0.6301521316615681,0.6546478683384318,0.8654,0.89,0.271,0.51,0.941,0.42,0.587,0.793,0.981
1429,0.9156000000000001,0.913179551272831,0.9180204487271691,0.66,0.6430205001961361,0.676979499803864,0.8832,0.9042,0.286,0.535,0.928,0.414,0.572,0.785,0.99
1430,0.9142,0.9073202401806338,0.9210797598193662,0.6604,0.6546026124193141,0.6661973875806859,0.8832,0.8848,0.298,0.55,0.934,0.397,0.584,0.784,0.985
1431,0.919,0.9160880398072099,0.9219119601927902,0.6606000000000001,0.6453775842419597,0.6758224157580405,0.8894,0.8996000000000001,0.28,0.535,0.938,0.404,0.565,0.793,0.982
1432,0.9152,0.9113328594544517,0.9190671405455483,0.6584,0.6464065284050938,0.6703934715949061,0.8774,0.8996000000000001,0.278,0.501,0.929,0.427,0.596,0.803,0.98
1433,0.9036000000000001,0.8971720648585361,0.9100279351414641,0.6512,0.6407228277053492,0.6616771722946508,0.8622,0.8778,0.297,0.532,0.949,0.433,0.579,0.81,0.981
1434,0.9082,0.9037750746387844,0.9126249253612156,0.6494,0.6339264551917535,0.6648735448082465,0.873,0.887,0.293,0.544,0.936,0.404,0.569,0.79,0.98
1435,0.9182,0.9134393883353922,0.9229606116646079,0.6436000000000001,0.6367090444696973,0.6504909555303028,0.8914,0.8934,0.259,0.511,0.935,0.406,0.583,0.788,0.968
1436,0.9128000000000001,0.9104116116119001,0.9151883883881,0.6682,0.6573611907151212,0.6790388092848788,0.878,0.8958,0.266,0.523,0.929,0.407,0.566,0.778,0.981
1437,0.894,0.8862956775021575,0.9017043224978425,0.6242,0.6102789585090221,0.6381210414909778,0.848,0.8722,0.26,0.53,0.942,0.397,0.595,0.8,0.985
1438,0.8992,0.8962355678349334,0.9021644321650666,0.6462,0.6403496671415666,0.6520503328584334,0.8704,0.8832,0.268,0.53,0.939,0.378,0.53,0.767,0.972
1439,0.9208000000000001,0.9142063082069999,0.9273936917930002,0.6678000000000001,0.6566803460192453,0.6789196539807548,0.8932,0.9032,0.293,0.551,0.947,0.417,0.589,0.795,0.978
1440,0.9068,0.8982694881944078,0.9153305118055923,0.645,0.6292206048361697,0.6607793951638303,0.8724,0.8822,0.265,0.514,0.93,0.378,0.58,0.767,0.969
1441,0.915,0.9110735136770449,0.9189264863229551,0.6536000000000001,0.6408283525160902,0.66637164748391,0.8888,0.901,0.285,0.528,0.929,0.401,0.566,0.8,0.977
1442,0.9108,0.9073545222348487,0.9142454777651514,0.6466000000000001,0.6378376870447992,0.655362312955201,0.884,0.896,0.269,0.51,0.93,0.408,0.6,0.793,0.982
1443,0.9064,0.8990752347438057,0.9137247652561943,0.6418,0.6253649458268895,0.6582350541731106,0.8664,0.887,0.281,0.537,0.929,0.399,0.542,0.798,0.98
1444,0.9122,0.9076888106674019,0.9167111893325981,0.6426000000000001,0.6335776213348039,0.6516223786651962,0.8806,0.8922,0.262,0.52,0.951,0.411,0.575,0.808,0.977
1445,0.9036000000000001,0.8996150516076511,0.907584948392349,0.652,0.6441470273540898,0.6598529726459103,0.871,0.8876000000000001,0.274,0.526,0.948,0.42,0.576,0.798,0.979
1446,0.9024,0.8990452086150733,0.9057547913849266,0.6348,0.6310338466233032,0.6385661533766969,0.8638,0.8834,0.274,0.543,0.942,0.395,0.56,0.81,0.98
1447,0.8948,0.8919685704460355,0.8976314295539646,0.656,0.6477637328045311,0.6642362671954689,0.8738,0.882,0.27,0.532,0.932,0.404,0.557,0.806,0.981
1448,0.907,0.899706875346395,0.914293124653605,0.6628000000000001,0.6459252426454419,0.6796747573545582,0.87,0.889,0.304,0.547,0.934,0.413,0.568,0.813,0.981
1449,0.918,0.9130333440071849,0.9229666559928151,0.644,0.6263526388415734,0.6616473611584266,0.8736,0.8974,0.282,0.538,0.934,0.425,0.595,0.798,0.976
1450,0.9132,0.9034468103068964,0.9229531896931036,0.655,0.6447609763677583,0.6652390236322417,0.8766,0.893,0.268,0.514,0.929,0.423,0.571,0.772,0.976
1451,0.9054,0.9013194757160504,0.9094805242839495,0.6382,0.6286061868779514,0.6477938131220485,0.8766,0.8852,0.299,0.527,0.934,0.415,0.606,0.784,0.975
1452,0.903,0.8956542167228241,0.910345783277176,0.6446000000000001,0.6260663190614439,0.6631336809385562,0.8706,0.8878,0.285,0.525,0.927,0.415,0.581,0.792,0.979
1453,0.9028,0.8970159244634732,0.9085840755365269,0.6424,0.6320635667045459,0.652736433295454,0.8744,0.8866,0.276,0.541,0.925,0.403,0.556,0.777,0.976
1454,0.9186000000000001,0.9118789380382297,0.9253210619617704,0.6626000000000001,0.6519694416322984,0.6732305583677017,0.8848,0.8972,0.256,0.517,0.937,0.429,0.605,0.807,0.979
1455,0.922,0.9142458108165341,0.929754189183466,0.6562,0.6444730110424016,0.6679269889575984,0.88,0.8996000000000001,0.253,0.533,0.926,0.439,0.584,0.789,0.983
1456,0.9296000000000001,0.9275222987326329,0.9316777012673673,0.653,0.6365508807373037,0.6694491192626963,0.8796,0.913,0.274,0.543,0.956,0.395,0.566,0.797,0.986
1457,0.9224,0.9176232232238001,0.9271767767761999,0.657,0.6479180108226616,0.6660819891773384,0.886,0.903,0.267,0.521,0.933,0.416,0.563,0.777,0.977
1458,0.9094,0.9002503600614646,0.9185496399385353,0.6592,0.6447892067687638,0.6736107932312362,0.8808,0.893,0.268,0.519,0.927,0.397,0.574,0.796,0.979
1459,0.9184,0.9142260877855278,0.9225739122144722,0.6658000000000001,0.6528247597440224,0.6787752402559777,0.8742,0.8936000000000001,0.3,0.548,0.943,0.41,0.584,0.802,0.983
1460,0.9114,0.9054064787489036,0.9173935212510964,0.6542,0.6405304128257813,0.6678695871742187,0.8812,0.8922,0.271,0.527,0.93,0.392,0.579,0.777,0.988
1461,0.9128000000000001,0.9099685704460355,0.9156314295539646,0.6448,0.6290597354485776,0.6605402645514225,0.8612,0.901,0.282,0.567,0.94,0.376,0.595,0.792,0.984
1462,0.9234,0.9186232232238001,0.9281767767761999,0.6482,0.6361808464236622,0.6602191535763378,0.879,0.9076000000000001,0.272,0.496,0.936,0.42,0.598,0.788,0.975
1463,0.913,0.9093799584784563,0.9166200415215437,0.6356,0.6227381349066353,0.6484618650933648,0.8732,0.8902,0.285,0.542,0.932,0.403,0.554,0.792,0.982
1464,0.9062,0.8989386538184928,0.9134613461815072,0.6564,0.6488166953266112,0.6639833046733887,0.8686,0.8866,0.261,0.523,0.93,0.389,0.581,0.789,0.97
1465,0.8946000000000001,0.8874888308212026,0.9017111691787976,0.6254,0.6122418762316927,0.6385581237683072,0.8486,0.882,0.278,0.507,0.938,0.403,0.544,0.789,0.972
1466,0.9164,0.9104711356698667,0.9223288643301333,0.6404,0.6279337923957972,0.6528662076042028,0.885,0.8938,0.298,0.52,0.939,0.412,0.573,0.776,0.988
1467,0.916,0.9147583360017962,0.9172416639982038,0.668,0.6518583680233511,0.684141631976649,0.872,0.9064,0.271,0.524,0.934,0.381,0.554,0.784,0.98
1468,0.907,0.9006081433575575,0.9133918566424426,0.6614,0.6443842191722812,0.6784157808277188,0.8732,0.892,0.279,0.552,0.947,0.395,0.612,0.804,0.979
1469,0.9052,0.9028116116119,0.9075883883881,0.6596000000000001,0.6419613773225046,0.6772386226774956,0.875,0.8866,0.266,0.498,0.926,0.399,0.592,0.799,0.985
1470,0.906,0.9028343655219166,0.9091656344780834,0.654,0.643104442634655,0.664895557365345,0.866,0.8814,0.298,0.543,0.934,0.39,0.594,0.792,0.978
1471,0.8998,0.891406130961309,0.908193869038691,0.6424,0.6304065284050938,0.6543934715949061,0.8814,0.8856,0.26,0.533,0.927,0.424,0.593,0.796,0.979
1472,0.9124,0.9086134337183606,0.9161865662816394,0.6748000000000001,0.6657010509774932,0.6838989490225069,0.8774,0.8928,0.291,0.537,0.931,0.409,0.582,0.806,0.988
1473,0.9138000000000001,0.9109685704460355,0.9166314295539646,0.6164,0.594793619278393,0.6380063807216069,0.874,0.8906000000000001,0.295,0.538,0.929,0.415,0.572,0.797,0.979
1474,0.91,0.9053541187292297,0.9146458812707704,0.6474,0.637758097287804,0.657041902712196,0.868,0.887,0.259,0.547,0.933,0.384,0.57,0.797,0.984
1475,0.919,0.9142718843579802,0.9237281156420198,0.6694,0.6551181650061766,0.6836818349938234,0.8942,0.9012,0.277,0.517,0.93,0.412,0.553,0.772,0.984
1476,0.8964,0.8943222987326328,0.8984777012673671,0.6406000000000001,0.6366150516076511,0.644584948392349,0.861,0.8766,0.29,0.536,0.946,0.4,0.596,0.782,0.975
1477,0.8992,0.893482949618026,0.904917050381974,0.6392,0.6273748207523823,0.6510251792476177,0.8566,0.8814,0.29,0.521,0.927,0.4,0.598,0.784,0.974
1478,0.912,0.9077893125180078,0.9162106874819923,0.651,0.6359200431381845,0.6660799568618155,0.8838,0.8926000000000001,0.293,0.553,0.94,0.377,0.582,0.795,0.977
1479,0.8938,0.8897384109657108,0.8978615890342893,0.6432,0.6323611907151212,0.6540388092848788,0.8618,0.881,0.305,0.543,0.93,0.385,0.587,0.795,0.98
1480,0.9012,0.8946063082069998,0.9077936917930002,0.6554,0.6438652154546878,0.6669347845453122,0.8692,0.8852,0.286,0.541,0.933,0.407,0.577,0.812,0.984
1481,0.8976000000000001,0.8948796504773671,0.9003203495226331,0.631,0.6184291101287688,0.6435708898712312,0.8593999999999999,0.8764,0.254,0.526,0.929,0.411,0.577,0.791,0.984
1482,0.9068,0.8970073714493054,0.9165926285506947,0.675,0.6718343655219167,0.6781656344780834,0.8762,0.8846,0.289,0.516,0.938,0.409,0.584,0.803,0.985
1483,0.9034,0.899415051607651,0.907384948392349,0.6418,0.6330464889686231,0.6505535110313769,0.8716,0.8888,0.285,0.55,0.927,0.413,0.591,0.79,0.978
1484,0.9,0.8960735136770449,0.9039264863229551,0.631,0.6252426408905332,0.6367573591094668,0.8532,0.8784,0.267,0.529,0.938,0.404,0.582,0.803,0.978
1485,0.8988,0.8957082815775852,0.9018917184224149,0.643,0.6249851712060968,0.6610148287939033,0.87,0.8838,0.282,0.516,0.942,0.406,0.566,0.792,0.985
1486,0.9226000000000001,0.9157090444696974,0.9294909555303028,0.6452,0.6348710271409531,0.6555289728590469,0.8782,0.91,0.274,0.562,0.926,0.416,0.598,0.798,0.972
1487,0.9096000000000001,0.8994138135544995,0.9197861864455007,0.6474,0.6442834480989492,0.6505165519010507,0.8728,0.8958,0.278,0.509,0.942,0.385,0.571,0.809,0.974
1488,0.9052,0.9002801267388646,0.9101198732611354,0.6582,0.6447865801961764,0.6716134198038236,0.88,0.8922,0.283,0.549,0.933,0.41,0.581,0.791,0.981
1489,0.903,0.8966081433575575,0.9093918566424426,0.6472,0.6418306107089408,0.6525693892910592,0.8626,0.8854,0.294,0.554,0.95,0.413,0.592,0.793,0.981
1490,0.9018,0.8937818880338977,0.9098181119661024,0.6428,0.6394682658737627,0.6461317341262374,0.8656,0.8782,0.289,0.533,0.938,0.389,0.579,0.791,0.975
1491,0.9076000000000001,0.9005432399539689,0.9146567600460312,0.6482,0.6367726430294807,0.6596273569705193,0.868,0.8882,0.307,0.535,0.931,0.414,0.58,0.787,0.985
1492,0.8988,0.8921481103283883,0.9054518896716118,0.6426000000000001,0.6357652064128907,0.6494347935871094,0.8664,0.8768,0.299,0.552,0.944,0.417,0.58,0.805,0.984
1493,0.9082,0.9000389514321009,0.9163610485678991,0.643,0.6378057468315822,0.6481942531684178,0.8724,0.8842,0.286,0.536,0.924,0.406,0.596,0.789,0.973
1494,0.9106000000000001,0.9029660380855249,0.9182339619144753,0.641,0.6255414078879259,0.6564585921120741,0.8692,0.8942,0.256,0.533,0.923,0.388,0.599,0.806,0.983
1495,0.9186000000000001,0.9140717550703402,0.92312824492966,0.6706000000000001,0.6604517228279732,0.680748277172027,0.895,0.9062,0.284,0.541,0.94,0.39,0.586,0.801,0.979
1496,0.8948,0.8879764942712747,0.9016235057287254,0.6406000000000001,0.6341123798720113,0.6470876201279888,0.8543999999999999,0.8804,0.271,0.534,0.942,0.368,0.559,0.778,0.977
1497,0.9138000000000001,0.908359300954734,0.9192406990452661,0.6578,0.6365207624765673,0.6790792375234328,0.8846,0.896,0.291,0.543,0.922,0.415,0.569,0.787,0.983
1498,0.9126000000000001,0.9066064787489037,0.9185935212510965,0.6366,0.6266822209589559,0.6465177790410442,0.8714,0.8942,0.257,0.515,0.936,0.406,0.577,0.781,0.977
1499,0.907,0.9027893125180078,0.9112106874819923,0.6588,0.649533159530722,0.6680668404692781,0.881,0.8854,0.283,0.552,0.926,0.383,0.565,0.777,0.975
1500,0.9156000000000001,0.9113347440972039,0.9198652559027962,0.6388,0.6310259537054462,0.6465740462945538,0.8686,0.8974,0.305,0.536,0.948,0.423,0.57,0.794,0.984
1501,0.8954,0.8907874229670163,0.9000125770329837,0.6444,0.6341009229282837,0.6546990770717163,0.8728,0.8762,0.305,0.548,0.941,0.407,0.598,0.814,0.975
1502,0.9026000000000001,0.8986150516076511,0.906584948392349,0.6388,0.6288899965611241,0.648710003438876,0.8732,0.8856,0.276,0.524,0.941,0.401,0.577,0.794,0.968
1503,0.8942,0.885186169303246,0.903213830696754,0.6352,0.6172623595921408,0.6531376404078592,0.8674,0.8632,0.296,0.532,0.929,0.409,0.558,0.793,0.977
1504,0.9124,0.9073869978459713,0.9174130021540287,0.6452,0.6328019989676478,0.6575980010323522,0.868,0.8928,0.274,0.528,0.938,0.398,0.575,0.816,0.973
1505,0.9072,0.9030445974652658,0.9113554025347342,0.6292,0.621133961056183,0.637266038943817,0.8656,0.8862,0.267,0.507,0.937,0.395,0.568,0.789,0.968
1506,0.9174,0.9141621364305825,0.9206378635694175,0.6536000000000001,0.6484355135704766,0.6587644864295236,0.8748,0.8956000000000001,0.268,0.541,0.929,0.39,0.554,0.801,0.98
1507,0.8976000000000001,0.8930717550703402,0.9021282449296599,0.6278,0.6187010509774932,0.6368989490225069,0.8603999999999999,0.8754,0.264,0.553,0.929,0.392,0.572,0.808,0.979
1508,0.9052,0.9031597378580253,0.9072402621419747,0.642,0.6331327454245295,0.6508672545754706,0.8573999999999999,0.885,0.274,0.539,0.937,0.409,0.585,0.791,0.98
1509,0.9098,0.9050393883353922,0.9145606116646079,0.6642,0.6525059243516464,0.6758940756483536,0.879,0.8878,0.293,0.553,0.939,0.401,0.548,0.808,0.982
1510,0.9112,0.907986032429268,0.914413967570732,0.6626000000000001,0.6521522994157555,0.6730477005842447,0.8672,0.886,0.297,0.518,0.939,0.401,0.584,0.791,0.984
1511,0.9096000000000001,0.9037365055212009,0.9154634944787993,0.6392,0.6282550294225783,0.6501449705774217,0.8608,0.8908,0.255,0.529,0.937,0.411,0.562,0.795,0.982
1512,0.914,0.9063458690624903,0.9216541309375098,0.6522,0.6480445974652658,0.6563554025347342,0.867,0.8886000000000001,0.263,0.522,0.924,0.404,0.567,0.772,0.973
1513,0.912,0.9078818664022656,0.9161181335977344,0.6334,0.6210893538626115,0.6457106461373884,0.8756,0.8872,0.271,0.517,0.927,0.386,0.588,0.785,0.978
1514,0.9102,0.9051258614139865,0.9152741385860135,0.6618,0.6533147912858238,0.6702852087141763,0.8922,0.8916000000000001,0.265,0.512,0.938,0.354,0.581,0.802,0.977
1515,0.9052,0.9012344431990904,0.9091655568009096,0.6614,0.6511009229282837,0.6716990770717163,0.8714,0.8934,0.27,0.544,0.941,0.393,0.572,0.794,0.981
1516,0.896,0.8899808104462286,0.9020191895537715,0.6388,0.6169488302068372,0.6606511697931629,0.8704,0.883,0.261,0.521,0.935,0.392,0.574,0.782,0.98
1517,0.8946000000000001,0.8844138135544994,0.9047861864455007,0.6426000000000001,0.6309323218472722,0.6542676781527279,0.8688,0.8742,0.293,0.554,0.945,0.398,0.598,0.8,0.972
1518,0.9028,0.8959202401806339,0.9096797598193662,0.625,0.6083182083713834,0.6416817916286166,0.865,0.8774,0.286,0.536,0.944,0.397,0.564,0.79,0.975
1519,0.918,0.9142750080053887,0.9217249919946113,0.6416000000000001,0.6344888308212026,0.6487111691787976,0.8718,0.8974,0.295,0.537,0.931,0.417,0.581,0.823,0.988
1520,0.9038,0.894533159530722,0.9130668404692781,0.6322,0.6224864092917477,0.6419135907082523,0.8694,0.8856,0.271,0.549,0.932,0.403,0.594,0.794,0.97
1521,0.8962,0.8888857664031078,0.9035142335968922,0.6484,0.6353300487041673,0.6614699512958326,0.8732,0.8758,0.275,0.535,0.924,0.421,0.595,0.806,0.977
1522,0.9048,0.9027597378580253,0.9068402621419748,0.6388,0.6353545222348487,0.6422454777651514,0.8646,0.8756,0.266,0.533,0.94,0.39,0.575,0.807,0.976
1523,0.901,0.8997583360017962,0.9022416639982038,0.6582,0.6424352674335725,0.6739647325664275,0.8678,0.885,0.284,0.525,0.941,0.397,0.584,0.797,0.977
1524,0.9134,0.9088717550703401,0.9179282449296599,0.6566000000000001,0.6444786626205402,0.6687213373794599,0.8758,0.8958,0.245,0.514,0.92,0.401,0.583,0.782,0.975
1525,0.9198000000000001,0.9144306107089408,0.9251693892910593,0.6492,0.6347892067687638,0.6636107932312362,0.8948,0.898,0.27,0.522,0.937,0.392,0.593,0.793,0.98
1526,0.9136000000000001,0.9072323092536895,0.9199676907463107,0.6468,0.6405053635728513,0.6530946364271488,0.8764,0.903,0.256,0.517,0.922,0.388,0.562,0.782,0.977
1527,0.9256000000000001,0.9216150516076511,0.9295849483923491,0.6558,0.6427359480280047,0.6688640519719954,0.8682,0.9028,0.253,0.51,0.941,0.377,0.581,0.784,0.984
1528,0.9146000000000001,0.9103347440972039,0.9188652559027962,0.6582,0.6454646185073787,0.6709353814926213,0.8746,0.8966000000000001,0.281,0.55,0.927,0.414,0.589,0.793,0.99
1529,0.8988,0.8926918207685649,0.9049081792314352,0.63,0.6184852817810664,0.6415147182189336,0.8593999999999999,0.8736,0.278,0.549,0.942,0.385,0.588,0.798,0.97
1530,0.9184,0.9104204368724108,0.9263795631275892,0.64,0.6264266189403662,0.6535733810596338,0.8764,0.899,0.271,0.513,0.932,0.395,0.583,0.803,0.987
1531,0.9152,0.9099028803471393,0.9204971196528607,0.6512,0.6410593216887706,0.6613406783112294,0.88,0.8952,0.291,0.542,0.941,0.392,0.609,0.802,0.985
1532,0.9034,0.9017341329368813,0.9050658670631186,0.66,0.6522956775021576,0.6677043224978425,0.859,0.8858,0.279,0.51,0.933,0.387,0.585,0.802,0.982
1533,0.8978,0.8893147912858238,0.9062852087141763,0.6484,0.6390421030826403,0.6577578969173596,0.866,0.886,0.28,0.548,0.927,0.415,0.564,0.792,0.973
1534,0.9176000000000001,0.9155222987326329,0.9196777012673673,0.6444,0.6341009229282837,0.6546990770717163,0.88,0.8976000000000001,0.28,0.51,0.918,0.414,0.592,0.762,0.977
1535,0.9204,0.9124204368724108,0.9283795631275892,0.6706000000000001,0.6579801483470616,0.6832198516529385,0.8886000000000001,0.9094,0.28,0.534,0.936,0.407,0.562,0.789,0.979
1536,0.9016000000000001,0.8943812427264858,0.9088187572735144,0.6516000000000001,0.6441707392330875,0.6590292607669126,0.8656,0.8804,0.296,0.556,0.941,0.432,0.584,0.802,0.975
1537,0.9138000000000001,0.9064857664031079,0.9211142335968923,0.6604,0.6484709752530483,0.6723290247469517,0.8904,0.8936000000000001,0.279,0.552,0.93,0.412,0.561,0.787,0.983
1538,0.887,0.8842235548948022,0.8897764451051978,0.6418,0.6369591025456619,0.6466408974543382,0.8628,0.8726,0.303,0.54,0.927,0.444,0.585,0.784,0.974
1539,0.9086000000000001,0.9009157147857544,0.9162842852142458,0.6498,0.6365892552201595,0.6630107447798406,0.8684,0.8918,0.292,0.537,0.934,0.396,0.624,0.818,0.982
1540,0.912,0.9085995630967088,0.9154004369032913,0.6554,0.6400013638686356,0.6707986361313644,0.8682,0.8894,0.283,0.558,0.932,0.43,0.612,0.797,0.972
1541,0.9128000000000001,0.9071507699349547,0.9184492300650454,0.6432,0.6330213841140332,0.6533786158859668,0.863,0.893,0.273,0.532,0.929,0.394,0.595,0.785,0.985
1542,0.894,0.8874886590611478,0.9005113409388522,0.6382,0.6305761426060548,0.6458238573939452,0.8774,0.879,0.264,0.508,0.939,0.401,0.565,0.784,0.985
1543,0.9058,0.9015528556690532,0.9100471443309469,0.649,0.63857445787248,0.65942554212752,0.8708,0.8922,0.235,0.474,0.926,0.379,0.54,0.763,0.974
1544,0.8904,0.8874096771061095,0.8933903228938904,0.6476000000000001,0.6404348348357001,0.6547651651643001,0.858,0.871,0.281,0.538,0.933,0.404,0.582,0.803,0.978
1545,0.926,0.9233660329007448,0.9286339670992553,0.671,0.6585523571233043,0.6834476428766958,0.8934,0.9092,0.282,0.536,0.923,0.413,0.581,0.804,0.975
1546,0.9058,0.9014630541033913,0.9101369458966088,0.6326,0.6283347440972039,0.6368652559027962,0.875,0.8872,0.279,0.526,0.93,0.414,0.597,0.786,0.978
1547,0.9194,0.9175169233116516,0.9212830766883484,0.6362,0.6257228277053491,0.6466771722946508,0.8844,0.9006000000000001,0.287,0.542,0.94,0.411,0.581,0.791,0.977
1548,0.904,0.8935375531831741,0.914462446816826,0.6476000000000001,0.6408789380382297,0.6543210619617704,0.8676,0.882,0.277,0.53,0.935,0.397,0.565,0.798,0.977
1549,0.9208000000000001,0.9167384109657108,0.9248615890342893,0.6722,0.6582789585090222,0.6861210414909779,0.8874,0.909,0.268,0.525,0.931,0.389,0.59,0.802,0.974
1550,0.912,0.9057916800089812,0.9182083199910188,0.6578,0.6455269820081068,0.6700730179918933,0.8722,0.9002,0.301,0.549,0.939,0.393,0.591,0.808,0.975
1551,0.9012,0.892186169303246,0.910213830696754,0.668,0.65757445787248,0.67842554212752,0.872,0.8748,0.271,0.516,0.944,0.41,0.622,0.795,0.976
1552,0.9082,0.9047545222348486,0.9116454777651514,0.6564,0.6472925828983941,0.6655074171016059,0.8748,0.8938,0.279,0.549,0.937,0.399,0.56,0.775,0.977
1553,0.9054,0.898972064858536,0.911827935141464,0.6526000000000001,0.6484260877855279,0.6567739122144722,0.862,0.8828,0.271,0.531,0.938,0.407,0.6,0.784,0.98
1554,0.9054,0.8966817855278352,0.9141182144721648,0.6466000000000001,0.6397090444696973,0.6534909555303028,0.8718,0.8852,0.287,0.517,0.942,0.387,0.59,0.792,0.979
1555,0.898,0.8924471097896044,0.9035528902103956,0.6412,0.6299083646727852,0.6524916353272148,0.8686,0.8776,0.286,0.51,0.919,0.409,0.567,0.789,0.979
1556,0.9144,0.9057261082067825,0.9230738917932175,0.6514,0.6376404803612675,0.6651595196387324,0.8804,0.8892,0.277,0.552,0.929,0.397,0.583,0.791,0.981
1557,0.901,0.894086707440192,0.907913292559808,0.6446000000000001,0.6327357721730849,0.6564642278269153,0.8706,0.8846,0.277,0.539,0.934,0.396,0.572,0.781,0.98
1558,0.8944,0.8876789380382296,0.9011210619617703,0.6354,0.6247332462318037,0.6460667537681962,0.8736,0.8792,0.249,0.525,0.944,0.406,0.574,0.795,0.98
1559,0.907,0.9052440219338299,0.9087559780661701,0.6432,0.6322903017366011,0.6541096982633989,0.8742,0.8844,0.288,0.53,0.922,0.381,0.551,0.788,0.979
1560,0.9212,0.917986032429268,0.924413967570732,0.6616000000000001,0.6491029124683668,0.6740970875316333,0.8816,0.8978,0.296,0.545,0.937,0.396,0.587,0.798,0.981
1561,0.919,0.9166770593646149,0.9213229406353852,0.673,0.6647637328045312,0.6812362671954689,0.8914,0.9068,0.269,0.515,0.928,0.415,0.587,0.794,0.976
1562,0.9182,0.9133591025456619,0.9230408974543381,0.645,0.635302294160444,0.654697705839556,0.8836,0.9002,0.266,0.552,0.917,0.431,0.581,0.789,0.979
1563,0.9074,0.8969154727221376,0.9178845272778624,0.6554,0.6455211601711153,0.6652788398288847,0.8734,0.8918,0.28,0.543,0.927,0.438,0.606,0.793,0.981
1564,0.8944,0.8875652064128906,0.9012347935871093,0.6314,0.6226817855278352,0.6401182144721648,0.8726,0.8786,0.275,0.535,0.943,0.393,0.572,0.807,0.985
1565,0.914,0.9086594012075373,0.9193405987924628,0.6454,0.6395365055212008,0.6512634944787992,0.87,0.8892,0.284,0.543,0.934,0.419,0.59,0.819,0.991
1566,0.9152,0.9053680907920131,0.925031909207987,0.6418,0.623670004796426,0.6599299952035741,0.8686,0.896,0.286,0.539,0.941,0.387,0.605,0.786,0.975
1567,0.9038,0.8948720991075557,0.9127279008924444,0.6156,0.5937276736715024,0.6374723263284977,0.8692,0.8768,0.256,0.52,0.934,0.378,0.557,0.78,0.983
1568,0.9256000000000001,0.9193545411732833,0.9318454588267169,0.6652,0.6479636642046317,0.6824363357953683,0.8972,0.9092,0.27,0.523,0.933,0.396,0.579,0.798,0.978
1569,0.9158000000000001,0.9131081365976621,0.918491863402338,0.6658000000000001,0.6560468103068965,0.6755531896931036,0.8866,0.8974,0.283,0.552,0.927,0.394,0.608,0.792,0.974
1570,0.8992,0.8963685704460355,0.9020314295539645,0.6438,0.6354521755710558,0.6521478244289443,0.8704,0.8836,0.294,0.533,0.936,0.4,0.577,0.785,0.98
1571,0.9148000000000001,0.9081481103283883,0.9214518896716118,0.6528,0.6444521755710558,0.6611478244289443,0.8688,0.8952,0.293,0.534,0.932,0.425,0.616,0.8,0.976
1572,0.9078,0.902082949618026,0.9135170503819741,0.6538,0.6406770741291651,0.666922925870835,0.8696,0.8874,0.275,0.513,0.924,0.408,0.579,0.774,0.984
1573,0.903,0.8982718843579802,0.9077281156420198,0.6434,0.6347261082067824,0.6520738917932175,0.8576,0.885,0.288,0.548,0.937,0.38,0.555,0.793,0.978
1574,0.9006000000000001,0.8943545411732833,0.9068454588267169,0.6514,0.6442888308212025,0.6585111691787975,0.8618,0.8792,0.282,0.526,0.923,0.405,0.562,0.783,0.978
1575,0.905,0.8966706646844066,0.9133293353155935,0.666,0.6522572978696571,0.6797427021303429,0.8678,0.8844,0.279,0.516,0.933,0.413,0.598,0.795,0.978
1576,0.8932,0.8836868763943511,0.9027131236056489,0.6594,0.6464783397674931,0.6723216602325068,0.8623999999999999,0.885,0.291,0.526,0.942,0.403,0.592,0.772,0.981
1577,0.9178000000000001,0.9155788439158418,0.9200211560841584,0.6602,0.6468153458732999,0.6735846541267001,0.8822,0.8998,0.276,0.541,0.935,0.387,0.574,0.795,0.983
1578,0.9134,0.9057157147857543,0.9210842852142457,0.6386000000000001,0.6332162731953243,0.6439837268046759,0.878,0.8982,0.275,0.517,0.94,0.392,0.574,0.773,0.971
1579,0.9134,0.9058676932466062,0.9209323067533938,0.6442,0.6403328594544517,0.6480671405455483,0.885,0.8986000000000001,0.287,0.534,0.94,0.417,0.623,0.809,0.978
1580,0.9158000000000001,0.9092650243520837,0.9223349756479164,0.6536000000000001,0.6488232232238001,0.6583767767762,0.8816,0.8956000000000001,0.284,0.541,0.934,0.404,0.576,0.79,0.981
1581,0.9094,0.9068252307320709,0.9119747692679291,0.6374,0.6275995027228041,0.6472004972771959,0.8758,0.8864,0.271,0.544,0.942,0.429,0.58,0.794,0.979
1582,0.915,0.9092426408905332,0.9207573591094669,0.6382,0.6263098110308236,0.6500901889691764,0.883,0.8984,0.243,0.487,0.937,0.41,0.579,0.788,0.976
1583,0.9094,0.8997182050913237,0.9190817949086763,0.6602,0.6461961437303799,0.6742038562696201,0.8732,0.8866,0.265,0.525,0.94,0.385,0.571,0.796,0.98
1584,0.9076000000000001,0.9020056181276179,0.9131943818723822,0.6526000000000001,0.6394418762316928,0.6657581237683073,0.8798,0.8894,0.289,0.565,0.948,0.396,0.575,0.819,0.984
1585,0.9222,0.9205810682152913,0.9238189317847088,0.6524,0.6377189311722864,0.6670810688277136,0.8818,0.9024,0.27,0.551,0.937,0.4,0.607,0.795,0.985
1586,0.917,0.9146770593646149,0.9193229406353852,0.6642,0.6566779343210274,0.6717220656789726,0.883,0.9026000000000001,0.268,0.539,0.937,0.421,0.567,0.794,0.975
1587,0.9088,0.906958314667008,0.9106416853329921,0.6518,0.6438786118630306,0.6597213881369695,0.868,0.8888,0.289,0.576,0.941,0.41,0.6,0.825,0.985
1588,0.9246000000000001,0.9194355135704766,0.9297644864295236,0.6448,0.6333053831374809,0.6562946168625192,0.8886000000000001,0.9046000000000001,0.275,0.542,0.931,0.417,0.591,0.814,0.978
1589,0.9156000000000001,0.9102162731953243,0.9209837268046759,0.6538,0.6484306107089408,0.6591693892910593,0.8794,0.8944,0.285,0.548,0.947,0.397,0.572,0.791,0.979
1590,0.896,0.8920735136770449,0.8999264863229551,0.6482,0.6401818880338976,0.6562181119661024,0.867,0.8776,0.294,0.537,0.944,0.4,0.596,0.784,0.973
1591,0.907,0.9032750080053887,0.9107249919946113,0.6404,0.6295540809673675,0.6512459190326324,0.873,0.8914,0.275,0.513,0.942,0.368,0.565,0.786,0.983
1592,0.9116000000000001,0.9084834480989493,0.9147165519010508,0.6496000000000001,0.6372580847085142,0.6619419152914859,0.8702,0.8906000000000001,0.269,0.538,0.95,0.426,0.606,0.782,0.979
1593,0.9102,0.9040918207685649,0.9163081792314351,0.6278,0.6228801267388646,0.6327198732611354,0.8836,0.8882,0.293,0.513,0.945,0.394,0.559,0.785,0.976
1594,0.918,0.9143799584784563,0.9216200415215438,0.6482,0.6388503442968478,0.6575496557031522,0.8828,0.9014,0.274,0.511,0.943,0.394,0.585,0.795,0.971
1595,0.897,0.8906687310438334,0.9033312689561667,0.65,0.6309050000505639,0.6690949999494361,0.863,0.8836,0.299,0.551,0.936,0.422,0.588,0.8,0.985
1596,0.9188000000000001,0.9154682658737627,0.9221317341262374,0.6396000000000001,0.6274786626205402,0.6517213373794599,0.8812,0.9076000000000001,0.275,0.529,0.951,0.378,0.572,0.794,0.984
1597,0.9204,0.913453336566176,0.927346663433824,0.6438,0.6350906320186698,0.6525093679813303,0.885,0.9006000000000001,0.251,0.504,0.936,0.41,0.59,0.789,0.986
1598,0.8986000000000001,0.8944260877855279,0.9027739122144722,0.6242,0.6156694881944077,0.6327305118055923,0.8558,0.8874,0.245,0.532,0.933,0.405,0.557,0.793,0.973
1599,0.9148000000000001,0.9099591025456619,0.9196408974543382,0.668,0.6559936805475323,0.6800063194524678,0.878,0.8972,0.281,0.541,0.943,0.417,0.577,0.796,0.979
1600,0.9252,0.9218682658737627,0.9285317341262374,0.6662,0.6575349999485285,0.6748650000514715,0.8908,0.909,0.288,0.548,0.933,0.416,0.569,0.827,0.976
1601,0.9112,0.9069528556690531,0.9154471443309469,0.6584,0.6471699745402419,0.669630025459758,0.8698,0.8942,0.278,0.528,0.92,0.401,0.585,0.798,0.981
1602,0.9128000000000001,0.9102553460285083,0.9153446539714918,0.644,0.6286163893750255,0.6593836106249745,0.8792,0.8866,0.298,0.528,0.931,0.404,0.583,0.786,0.988
1603,0.906,0.8999808104462286,0.9120191895537715,0.6474,0.6396160441459172,0.6551839558540827,0.8708,0.8928,0.261,0.48,0.928,0.369,0.565,0.774,0.982
1604,0.9096000000000001,0.9004083311772532,0.918791668822747,0.6708000000000001,0.6633293502734662,0.678270649726534,0.8664,0.884,0.273,0.537,0.938,0.362,0.578,0.799,0.974
1605,0.894,0.8888804881838791,0.8991195118161209,0.6408,0.6244354526049016,0.6571645473950984,0.8652,0.8774,0.278,0.523,0.934,0.393,0.578,0.789,0.983
1606,0.9104,0.906512976852723,0.914287023147277,0.6528,0.6427739956919426,0.6628260043080575,0.8814,0.8982,0.28,0.53,0.944,0.397,0.579,0.797,0.973
1607,0.919,0.9150735136770449,0.9229264863229552,0.633,0.6250011392308612,0.6409988607691388,0.8772,0.8954,0.263,0.512,0.939,0.396,0.573,0.801,0.978
1608,0.9012,0.8925795962304667,0.9098204037695333,0.6318,0.6120423203422306,0.6515576796577695,0.865,0.877,0.273,0.536,0.939,0.404,0.59,0.808,0.979
1609,0.9158000000000001,0.9112041655886266,0.9203958344113735,0.6646000000000001,0.6507566992767146,0.6784433007232855,0.8864,0.8918,0.281,0.536,0.932,0.415,0.571,0.782,0.972
1610,0.9084,0.9027371408920709,0.9140628591079291,0.646,0.6297868918126033,0.6622131081873968,0.8754,0.8922,0.294,0.523,0.927,0.404,0.584,0.778,0.974
1611,0.9154,0.9045896764655168,0.9262103235344832,0.6472,0.6380167215658777,0.6563832784341223,0.8852,0.8974,0.304,0.542,0.917,0.4,0.575,0.782,0.976
1612,0.9134,0.9092260877855278,0.9175739122144722,0.6778000000000001,0.6727258614139866,0.6828741385860135,0.883,0.904,0.246,0.524,0.939,0.437,0.584,0.804,0.989
1613,0.8886000000000001,0.8845194757160505,0.8926805242839496,0.6458,0.6372694881944078,0.6543305118055923,0.8662,0.8708,0.266,0.524,0.941,0.384,0.583,0.805,0.974
1614,0.9124,0.9088228007155299,0.9159771992844701,0.6636000000000001,0.6511029124683668,0.6760970875316333,0.8826,0.9016000000000001,0.293,0.549,0.92,0.397,0.59,0.788,0.976
1615,0.9148000000000001,0.9103750746387844,0.9192249253612157,0.632,0.613230738235256,0.650769261764744,0.871,0.8996000000000001,0.287,0.553,0.927,0.392,0.585,0.801,0.973
1616,0.9158000000000001,0.9121376173719029,0.9194623826280972,0.6526000000000001,0.6422263450021901,0.66297365499781,0.8778,0.8998,0.278,0.532,0.941,0.413,0.602,0.795,0.978
1617,0.9006000000000001,0.8948694818717264,0.9063305181282737,0.6446000000000001,0.6332674775070392,0.655932522492961,0.8708,0.8882,0.261,0.494,0.928,0.421,0.586,0.796,0.976
1618,0.915,0.9112750080053887,0.9187249919946113,0.6552,0.643085023858123,0.667314976141877,0.8802,0.8958,0.253,0.526,0.931,0.401,0.564,0.807,0.982
1619,0.9156000000000001,0.9105869978459714,0.9206130021540287,0.6502,0.6367292331206408,0.6636707668793592,0.8654,0.8968,0.269,0.504,0.937,0.389,0.575,0.787,0.988
1620,0.9148000000000001,0.9118355678349335,0.9177644321650666,0.6348,0.6250468103068965,0.6445531896931036,0.8686,0.9026000000000001,0.269,0.532,0.939,0.377,0.576,0.795,0.984
1621,0.909,0.8999605496475132,0.9180394503524869,0.6574,0.6518056181276178,0.6629943818723821,0.8726,0.8894,0.289,0.533,0.931,0.398,0.568,0.81,0.984
1622,0.8964,0.8920453160093349,0.900754683990665,0.6384,0.6317946276100798,0.6450053723899202,0.8678,0.8744,0.265,0.531,0.944,0.409,0.597,0.795,0.979
1623,0.8962,0.8870167215658777,0.9053832784341223,0.6608,0.6454063707411892,0.6761936292588109,0.8613999999999999,0.8808,0.265,0.536,0.942,0.41,0.533,0.777,0.979
1624,0.9022,0.8983328594544517,0.9060671405455483,0.6708000000000001,0.6617861693032461,0.679813830696754,0.8684,0.8912,0.315,0.578,0.918,0.419,0.579,0.807,0.978
1625,0.9204,0.9142792135740757,0.9265207864259243,0.6512,0.6406495086002484,0.6617504913997516,0.8948,0.8998,0.26,0.534,0.927,0.371,0.576,0.774,0.975
1626,0.9066000000000001,0.903741474809013,0.9094585251909871,0.6352,0.6225862581763487,0.6478137418236513,0.8658,0.8834,0.289,0.552,0.936,0.381,0.587,0.814,0.978
1627,0.9048,0.9024116116119001,0.9071883883881,0.6408,0.6302495086002484,0.6513504913997517,0.8746,0.8848,0.248,0.559,0.933,0.397,0.566,0.793,0.979
1628,0.9112,0.9065210515413202,0.9158789484586798,0.6452,0.6264430634604649,0.6639569365395351,0.8742,0.8916000000000001,0.302,0.533,0.942,0.372,0.562,0.801,0.98
1629,0.899,0.8879988289474177,0.9100011710525824,0.6234,0.6165652064128906,0.6302347935871093,0.8628,0.879,0.285,0.535,0.923,0.389,0.603,0.779,0.972
1630,0.9094,0.9045432046458739,0.9142567953541261,0.6578,0.6392496894655111,0.676350310534489,0.875,0.8994,0.255,0.521,0.94,0.4,0.546,0.79,0.981
1631,0.9248000000000001,0.9200393883353922,0.9295606116646079,0.6504,0.6437946276100798,0.6570053723899202,0.8838,0.9098,0.286,0.536,0.939,0.4,0.594,0.799,0.979
1632,0.9126000000000001,0.9050676932466063,0.9201323067533939,0.6394,0.6283778276472599,0.65042217235274,0.8776,0.899,0.279,0.546,0.943,0.398,0.566,0.798,0.98
1633,0.9124,0.9092834480989492,0.9155165519010507,0.657,0.6515169602457679,0.6624830397542322,0.881,0.897,0.302,0.552,0.939,0.401,0.566,0.795,0.978
1634,0.8922,0.8898116116119,0.8945883883881,0.6208,0.6114916598136259,0.6301083401863742,0.86,0.8754,0.259,0.521,0.925,0.398,0.558,0.771,0.975
1635,0.9014,0.8945652064128906,0.9082347935871093,0.635,0.6205999091788782,0.6494000908211218,0.8598,0.8828,0.257,0.503,0.914,0.384,0.571,0.796,0.975
1636,0.9068,0.9034682658737627,0.9101317341262374,0.63,0.6223458690624902,0.6376541309375098,0.8714,0.8884,0.266,0.517,0.942,0.41,0.565,0.795,0.98
1637,0.9064,0.9043222987326328,0.9084777012673672,0.6382,0.6226320882918344,0.6537679117081656,0.8582,0.8856,0.281,0.534,0.943,0.389,0.603,0.808,0.978
1638,0.909,0.9058343655219167,0.9121656344780834,0.6504,0.6398787749295788,0.6609212250704212,0.867,0.8872,0.269,0.517,0.936,0.394,0.562,0.796,0.98
1639,0.9034,0.8974064787489036,0.9093935212510964,0.6438,0.6376918207685649,0.6499081792314352,0.8632,0.879,0.269,0.525,0.938,0.396,0.542,0.764,0.983
1640,0.9098,0.9060338466233032,0.9135661533766969,0.6386000000000001,0.6338232232238001,0.6433767767762,0.8716,0.8876000000000001,0.278,0.512,0.953,0.407,0.567,0.786,0.984
1641,0.9164,0.9119576878316835,0.9208423121683165,0.6586000000000001,0.6470318489269465,0.6701681510730536,0.8706,0.8942,0.29,0.526,0.943,0.42,0.584,0.798,0.983
1642,0.9194,0.9160452086150733,0.9227547913849267,0.6576000000000001,0.6536150516076511,0.661584948392349,0.8702,0.894,0.29,0.532,0.932,0.416,0.58,0.8,0.979
1643,0.9062,0.90068891382363,0.91171108617637,0.641,0.6328106634839605,0.6491893365160395,0.8784,0.8856,0.287,0.529,0.93,0.404,0.573,0.785,0.978
1644,0.901,0.8959563369964694,0.9060436630035307,0.62,0.6015204685989489,0.6384795314010511,0.859,0.883,0.29,0.51,0.941,0.404,0.569,0.787,0.974
1645,0.9058,0.9004306107089408,0.9111693892910593,0.6462,0.6370167215658777,0.6553832784341223,0.8698,0.8908,0.259,0.499,0.921,0.403,0.594,0.777,0.985
1646,0.8962,0.8916041655886265,0.9007958344113735,0.6412,0.6327147912858238,0.6496852087141762,0.8664,0.8778,0.272,0.518,0.937,0.405,0.594,0.805,0.98
1647,0.905,0.9014880438676597,0.9085119561323404,0.6388,0.6222248320030721,0.655375167996928,0.86,0.8872,0.28,0.532,0.936,0.373,0.59,0.798,0.974
1648,0.919,0.9115500160107775,0.9264499839892226,0.664,0.6504550449004876,0.6775449550995125,0.8794,0.8888,0.287,0.532,0.939,0.414,0.585,0.783,0.975
1649,0.912,0.9095166720035925,0.9144833279964075,0.657,0.6422038658160376,0.6717961341839624,0.8722,0.898,0.274,0.524,0.949,0.402,0.571,0.795,0.987
1650,0.9044,0.8982165631551703,0.9105834368448297,0.6364,0.6220912028621195,0.6507087971378804,0.8616,0.8768,0.282,0.538,0.928,0.395,0.576,0.804,0.971
1651,0.9072,0.9021258614139865,0.9122741385860135,0.6326,0.6286150516076511,0.636584948392349,0.8696,0.8916000000000001,0.281,0.54,0.944,0.397,0.589,0.804,0.979
1652,0.899,0.8932426408905332,0.9047573591094669,0.6412,0.6315660955494146,0.6508339044505854,0.864,0.8774,0.273,0.536,0.932,0.378,0.545,0.783,0.976
1653,0.913,0.9072426408905332,0.9187573591094669,0.6576000000000001,0.6446485457223304,0.6705514542776697,0.8704,0.9008,0.256,0.546,0.945,0.417,0.581,0.785,0.977
1654,0.9164,0.9112355135704765,0.9215644864295235,0.6506000000000001,0.6342543057763628,0.6669456942236374,0.877,0.8984,0.276,0.535,0.946,0.374,0.572,0.803,0.979
1655,0.9246000000000001,0.9231842852230178,0.9260157147769824,0.649,0.6361861719188852,0.6618138280811149,0.8876000000000001,0.9032,0.278,0.526,0.936,0.386,0.611,0.792,0.974
1656,0.9254,0.9205432046458739,0.9302567953541261,0.6584,0.6459029124683667,0.6708970875316332,0.8772,0.8936000000000001,0.287,0.547,0.93,0.375,0.554,0.791,0.978
1657,0.9172,0.911284151853142,0.923115848146858,0.6426000000000001,0.6301647490057954,0.6550352509942047,0.8734,0.9016000000000001,0.295,0.55,0.935,0.417,0.595,0.797,0.979
1658,0.9026000000000001,0.8975106920570166,0.9076893079429835,0.646,0.6331561277320824,0.6588438722679176,0.876,0.8864,0.252,0.532,0.941,0.389,0.588,0.812,0.985
1659,0.9196000000000001,0.917344405333701,0.9218555946662992,0.649,0.6432426408905332,0.6547573591094669,0.8776,0.9034,0.295,0.545,0.938,0.393,0.57,0.788,0.974
1660,0.9028,0.8994682658737627,0.9061317341262374,0.6382,0.6159814991298647,0.6604185008701353,0.8718,0.885,0.299,0.564,0.956,0.402,0.611,0.82,0.98
1661,0.9042,0.9003328594544517,0.9080671405455483,0.6472,0.6409668961978986,0.6534331038021014,0.8766,0.889,0.297,0.541,0.94,0.404,0.593,0.822,0.986
1662,0.9094,0.9025652064128906,0.9162347935871094,0.6604,0.6468379821747227,0.6739620178252773,0.8884,0.8904,0.255,0.515,0.929,0.424,0.575,0.809,0.98
1663,0.8848,0.8794306107089408,0.8901693892910593,0.6462,0.6317358135023818,0.6606641864976182,0.856,0.8622,0.272,0.529,0.928,0.38,0.552,0.779,0.977
1664,0.9022,0.8964159244634732,0.9079840755365268,0.6372,0.6291818880338975,0.6452181119661025,0.8623999999999999,0.881,0.294,0.559,0.924,0.402,0.571,0.799,0.98
1665,0.9204,0.9115067035048001,0.9292932964951999,0.6728000000000001,0.6619256884605879,0.6836743115394123,0.8868,0.9046000000000001,0.266,0.521,0.936,0.429,0.584,0.794,0.976
1666,0.9082,0.905508136597662,0.910891863402338,0.6508,0.6317778048060436,0.6698221951939565,0.871,0.8854,0.278,0.555,0.943,0.411,0.574,0.798,0.98
1667,0.9186000000000001,0.9100604564165412,0.927139543583459,0.6422,0.6279235635453957,0.6564764364546043,0.8776,0.8934,0.261,0.509,0.93,0.418,0.577,0.772,0.974
1668,0.9246000000000001,0.9199046052745882,0.929295394725412,0.6262,0.61613562584522,0.63626437415478,0.8822,0.906,0.282,0.556,0.936,0.393,0.589,0.827,0.982
1669,0.905,0.9008818664022656,0.9091181335977344,0.6592,0.6503153756633671,0.668084624336633,0.8754,0.8916000000000001,0.263,0.525,0.929,0.369,0.571,0.781,0.976
1670,0.9034,0.8933663099841769,0.9134336900158231,0.6554,0.6480228019681882,0.6627771980318118,0.8628,0.8834,0.265,0.551,0.952,0.387,0.586,0.803,0.985
1671,0.92,0.9164880438676597,0.9235119561323404,0.6802,0.6639773854452152,0.6964226145547848,0.894,0.9034,0.272,0.524,0.943,0.43,0.582,0.793,0.977
1672,0.9034,0.9005414748090129,0.906258525190987,0.6478,0.6393603375552743,0.6562396624447258,0.8706,0.8844,0.294,0.542,0.943,0.403,0.587,0.806,0.971
1673,0.9192,0.9126650243520836,0.9257349756479164,0.6626000000000001,0.6468303783862953,0.6783696216137048,0.8862,0.9012,0.29,0.551,0.94,0.407,0.597,0.817,0.977
1674,0.9254,0.9145540809673676,0.9362459190326324,0.6366,0.6236188200594559,0.6495811799405442,0.8784,0.9028,0.273,0.529,0.941,0.393,0.563,0.786,0.982
1675,0.9026000000000001,0.8983347440972039,0.9068652559027962,0.6466000000000001,0.6353015398699094,0.6578984601300907,0.8674,0.884,0.261,0.532,0.937,0.406,0.579,0.786,0.975
1676,0.9006000000000001,0.8917501492775688,0.9094498507224313,0.6466000000000001,0.631027137453195,0.6621728625468051,0.8638,0.8858,0.272,0.548,0.94,0.42,0.558,0.815,0.983
1677,0.9314,0.9238166953266113,0.9389833046733888,0.6658000000000001,0.6558125129465432,0.6757874870534569,0.891,0.9138000000000001,0.294,0.525,0.942,0.409,0.582,0.797,0.972
1678,0.9054,0.9007046052745881,0.9100953947254119,0.6428,0.6271333687755756,0.6584666312244245,0.8836,0.89,0.277,0.528,0.947,0.411,0.612,0.793,0.979
1679,0.909,0.9023134347345871,0.9156865652654129,0.6880000000000001,0.6789180108226617,0.6970819891773384,0.8782,0.8916000000000001,0.253,0.526,0.941,0.391,0.58,0.793,0.979
1680,0.9396,0.9384894219579208,0.9407105780420791,0.6792,0.6583230527794441,0.7000769472205559,0.8928,0.9218000000000001,0.301,0.548,0.941,0.41,0.582,0.8,0.98
1681,0.9196000000000001,0.9133545411732833,0.9258454588267169,0.6512,0.6369505869208539,0.6654494130791461,0.8826,0.9038,0.312,0.545,0.946,0.41,0.596,0.793,0.983
1682,0.9044,0.9032894219579208,0.9055105780420791,0.646,0.6342533073226135,0.6577466926773865,0.8746,0.887,0.283,0.517,0.939,0.37,0.58,0.787,0.977
1683,0.9094,0.9048717550703401,0.9139282449296598,0.6548,0.6423709495800998,0.6672290504199003,0.8602,0.8894,0.302,0.556,0.943,0.426,0.599,0.82,0.98
1684,0.9138000000000001,0.9086504614641419,0.9189495385358583,0.6524,0.6476232232238001,0.6571767767761999,0.8846,0.8936000000000001,0.272,0.525,0.93,0.424,0.58,0.785,0.983
1685,0.9156000000000001,0.9101451508683006,0.9210548491316995,0.6526000000000001,0.6394418762316928,0.6657581237683073,0.884,0.8842,0.27,0.527,0.94,0.403,0.583,0.797,0.978
1686,0.9048,0.9012444154106013,0.9083555845893988,0.6396000000000001,0.629338415142536,0.6498615848574641,0.8678,0.884,0.28,0.544,0.963,0.417,0.601,0.813,0.98
1687,0.9232,0.9205081365976621,0.925891863402338,0.6514,0.6391521316615681,0.6636478683384318,0.891,0.901,0.295,0.527,0.935,0.393,0.59,0.789,0.968
1688,0.912,0.9077893125180078,0.9162106874819923,0.6482,0.6370803460192452,0.6593196539807548,0.8822,0.8998,0.29,0.509,0.934,0.401,0.562,0.791,0.982
1689,0.9,0.8946594012075373,0.9053405987924628,0.6288,0.6180684021465896,0.6395315978534104,0.8622,0.882,0.281,0.521,0.931,0.421,0.564,0.771,0.976
1690,0.9212,0.9143764942712747,0.9280235057287254,0.6438,0.6295235635453957,0.6580764364546043,0.8922,0.898,0.268,0.556,0.941,0.405,0.602,0.802,0.975
1691,0.901,0.8954471097896044,0.9065528902103956,0.6166,0.6013775842419596,0.6318224157580404,0.87,0.8806,0.301,0.526,0.936,0.415,0.606,0.816,0.979
1692,0.9018,0.8938786118630306,0.9097213881369695,0.643,0.6251571544159598,0.6608428455840403,0.8662,0.8852,0.261,0.498,0.934,0.404,0.593,0.772,0.977
1693,0.9234,0.9201621364305825,0.9266378635694175,0.6626000000000001,0.6478403802165938,0.6773596197834063,0.891,0.9064,0.27,0.522,0.937,0.428,0.562,0.783,0.978
1694,0.904,0.8996100548345746,0.9083899451654255,0.6414,0.6258519074108922,0.6569480925891077,0.8808,0.8842,0.285,0.545,0.937,0.415,0.571,0.796,0.985
1695,0.897,0.8919563369964694,0.9020436630035307,0.6524,0.6455652064128906,0.6592347935871093,0.8648,0.873,0.289,0.545,0.93,0.395,0.575,0.797,0.974
1696,0.9122,0.9056063082069998,0.9187936917930002,0.6338,0.6133332488918957,0.6542667511081044,0.8788,0.8914,0.288,0.528,0.93,0.408,0.575,0.79,0.978
1697,0.9132,0.9102355678349334,0.9161644321650666,0.6412,0.6369528556690531,0.6454471443309469,0.8708,0.899,0.277,0.543,0.927,0.417,0.595,0.802,0.983
1698,0.9182,0.912482949618026,0.923917050381974,0.6584,0.6539576878316835,0.6628423121683165,0.8834,0.9014,0.289,0.533,0.926,0.403,0.603,0.788,0.983
1699,0.9204,0.9146026124193141,0.9261973875806859,0.6606000000000001,0.6554355135704766,0.6657644864295236,0.8954,0.9108,0.252,0.526,0.938,0.403,0.593,0.783,0.98
1700,0.9234,0.9139193444877171,0.9328806555122829,0.6684,0.6561836415371297,0.6806163584628703,0.8986000000000001,0.904,0.269,0.527,0.933,0.382,0.562,0.783,0.983
1701,0.9086000000000001,0.9046150516076511,0.912584948392349,0.6396000000000001,0.6254810190758153,0.6537189809241848,0.8806,0.892,0.294,0.523,0.949,0.399,0.598,0.795,0.981
1702,0.9076000000000001,0.9003812427264858,0.9148187572735144,0.6328,0.6255919292716101,0.6400080707283899,0.8592,0.8902,0.27,0.525,0.931,0.379,0.585,0.775,0.976
1703,0.9192,0.9139028803471393,0.9244971196528607,0.6558,0.6417412048914349,0.6698587951085652,0.8844,0.907,0.297,0.531,0.929,0.401,0.564,0.807,0.976
1704,0.9058,0.8992063082069999,0.9123936917930002,0.6372,0.62252418285152,0.65187581714848,0.8632,0.8834,0.259,0.525,0.93,0.412,0.583,0.787,0.983
1705,0.9094,0.9047874229670163,0.9140125770329837,0.668,0.6531778391746669,0.6828221608253332,0.8814,0.8952,0.28,0.518,0.937,0.373,0.555,0.786,0.968
1706,0.9,0.8956100548345746,0.9043899451654255,0.627,0.6177082374584593,0.6362917625415407,0.8684,0.8772,0.288,0.545,0.936,0.383,0.565,0.817,0.971
1707,0.8992,0.8899331595307219,0.9084668404692781,0.619,0.6110494711583536,0.6269505288416464,0.8416,0.8812,0.275,0.542,0.937,0.387,0.578,0.803,0.975
1708,0.9266000000000001,0.9210056181276179,0.9321943818723822,0.6506000000000001,0.6369812608154215,0.6642187391845786,0.8914,0.9076000000000001,0.272,0.549,0.936,0.378,0.585,0.811,0.983
1709,0.9134,0.9083869978459713,0.9184130021540287,0.6576000000000001,0.6420024068316968,0.6731975931683033,0.8768,0.8928,0.277,0.555,0.946,0.404,0.613,0.824,0.982
1710,0.9006000000000001,0.8965194757160505,0.9046805242839496,0.6422,0.6328092105491763,0.6515907894508237,0.8734,0.8774,0.265,0.538,0.937,0.418,0.587,0.815,0.981
1711,0.9122,0.9072801267388646,0.9171198732611354,0.642,0.628173414880384,0.655826585119616,0.871,0.8878,0.268,0.517,0.938,0.388,0.576,0.778,0.981
1712,0.9202,0.9143496671415666,0.9260503328584334,0.6536000000000001,0.6360709758900284,0.6711290241099718,0.888,0.8994,0.261,0.531,0.926,0.408,0.582,0.782,0.974
1713,0.9236000000000001,0.9154768219314217,0.9317231780685785,0.6398,0.6296593216887706,0.6499406783112295,0.8694,0.8944,0.273,0.549,0.939,0.422,0.566,0.81,0.983
1714,0.905,0.8978133500343635,0.9121866499656366,0.6496000000000001,0.6404503600614647,0.6587496399385354,0.879,0.8882,0.277,0.52,0.936,0.405,0.591,0.779,0.979
1715,0.9244,0.9188056181276179,0.9299943818723821,0.6858,0.6743726430294807,0.6972273569705192,0.8964,0.9072,0.269,0.54,0.935,0.416,0.557,0.8,0.985
1716,0.9044,0.9023222987326328,0.9064777012673672,0.641,0.6280366472776733,0.6539633527223268,0.8654,0.878,0.288,0.559,0.937,0.404,0.572,0.798,0.97
1717,0.9204,0.9170452086150733,0.9237547913849267,0.639,0.6246267000687268,0.6533732999312732,0.887,0.8968,0.293,0.55,0.915,0.407,0.572,0.801,0.977
1718,0.9068,0.9027384109657108,0.9108615890342893,0.6194,0.6092897742449506,0.6295102257550493,0.8708,0.8814,0.282,0.553,0.942,0.451,0.566,0.787,0.985
1719,0.8938,0.8825083646727853,0.9050916353272148,0.623,0.6079969168259466,0.6380030831740534,0.851,0.8702,0.25,0.551,0.937,0.392,0.576,0.791,0.985
1720,0.9138000000000001,0.9051795962304667,0.9224204037695334,0.6546000000000001,0.6366365932771003,0.6725634067228998,0.8764,0.8904,0.263,0.527,0.93,0.418,0.586,0.812,0.981
1721,0.9064,0.9041444053337009,0.9086555946662991,0.6576000000000001,0.6452893538626117,0.6699106461373885,0.858,0.8866,0.266,0.508,0.907,0.404,0.563,0.779,0.977
1722,0.9114,0.9069576878316835,0.9158423121683165,0.653,0.6429126739929388,0.6630873260070612,0.8622,0.8912,0.287,0.518,0.937,0.418,0.583,0.786,0.983
1723,0.9072,0.9033328594544517,0.9110671405455483,0.6568,0.6443399775649222,0.6692600224350779,0.8762,0.8932,0.267,0.53,0.919,0.414,0.581,0.794,0.981
1724,0.9154,0.9137341329368813,0.9170658670631187,0.6644,0.6471591924609333,0.6816408075390666,0.8776,0.904,0.291,0.537,0.946,0.382,0.6,0.803,0.985
1725,0.9178000000000001,0.9095450352385948,0.9260549647614054,0.6486000000000001,0.6343722425763453,0.6628277574236549,0.8746,0.8976000000000001,0.274,0.535,0.947,0.42,0.583,0.787,0.983
1726,0.9036000000000001,0.900741474809013,0.9064585251909871,0.6744,0.6665176337167862,0.6822823662832138,0.8802,0.888,0.29,0.528,0.944,0.41,0.577,0.792,0.978
1727,0.9126000000000001,0.9063545411732833,0.9188454588267169,0.6506000000000001,0.6489341329368814,0.6522658670631187,0.874,0.8882,0.292,0.51,0.94,0.371,0.593,0.799,0.987
1728,0.9028,0.8999685704460355,0.9056314295539646,0.6634,0.656453336566176,0.670346663433824,0.871,0.8858,0.273,0.54,0.947,0.361,0.559,0.792,0.972
1729,0.8998,0.8974116116119001,0.9021883883881,0.6418,0.6239917503682042,0.6596082496317959,0.8726,0.8872,0.246,0.521,0.933,0.39,0.567,0.786,0.97
1730,0.9158000000000001,0.9111210515413203,0.9204789484586798,0.6552,0.6430532509838861,0.6673467490161139,0.8904,0.8978,0.29,0.546,0.94,0.373,0.578,0.816,0.983
1731,0.8982,0.8937750746387844,0.9026249253612156,0.6568,0.6461766955112513,0.6674233044887488,0.8748,0.8798,0.253,0.523,0.944,0.41,0.56,0.798,0.972
1732,0.913,0.9086100548345746,0.9173899451654255,0.6566000000000001,0.6472010054017387,0.6659989945982614,0.8764,0.8934,0.243,0.499,0.922,0.412,0.569,0.778,0.983
1733,0.9114,0.9069576878316835,0.9158423121683165,0.6594,0.6540883477556256,0.6647116522443743,0.8746,0.8918,0.259,0.52,0.922,0.383,0.59,0.781,0.983
1734,0.9186000000000001,0.9117090444696974,0.9254909555303028,0.6378,0.6253090823465665,0.6502909176534336,0.886,0.8934,0.296,0.548,0.938,0.43,0.588,0.803,0.984
1735,0.9126000000000001,0.9070056181276179,0.9181943818723822,0.6626000000000001,0.6465637760677952,0.6786362239322049,0.876,0.8876000000000001,0.269,0.54,0.928,0.396,0.564,0.801,0.982
1736,0.9236000000000001,0.9155244097929863,0.9316755902070138,0.6618,0.6450168543828536,0.6785831456171465,0.8842,0.8968,0.288,0.528,0.947,0.379,0.562,0.793,0.981
1737,0.93,0.9284792783862084,0.9315207216137917,0.664,0.6522861652685917,0.6757138347314083,0.8912,0.9116000000000001,0.292,0.53,0.925,0.405,0.575,0.799,0.971
1738,0.9096000000000001,0.8998784765907865,0.9193215234092137,0.638,0.6230741864375535,0.6529258135624465,0.8568,0.8914,0.296,0.519,0.938,0.395,0.566,0.791,0.981
1739,0.91,0.9031426864388976,0.9168573135611024,0.6712,0.6639919292716101,0.6784080707283899,0.8778,0.8978,0.302,0.551,0.927,0.38,0.57,0.791,0.985
1740,0.9128000000000001,0.9104116116119001,0.9151883883881,0.6398,0.6310025674132361,0.648597432586764,0.8736,0.9016000000000001,0.275,0.55,0.932,0.391,0.574,0.801,0.977
1741,0.9126000000000001,0.9093621364305826,0.9158378635694175,0.6392,0.6314756921962127,0.6469243078037873,0.8672,0.899,0.293,0.534,0.933,0.398,0.581,0.8,0.982
1742,0.9098,0.9058344431990905,0.9137655568009097,0.6574,0.6408900704771894,0.6739099295228106,0.8846,0.8974,0.292,0.557,0.949,0.387,0.605,0.814,0.981
1743,0.9132,0.904186169303246,0.922213830696754,0.644,0.6374297316977013,0.6505702683022987,0.8744,0.8926000000000001,0.277,0.536,0.922,0.415,0.594,0.799,0.977
1744,0.9118,0.9094116116119001,0.9141883883881,0.6362,0.6245389305581692,0.6478610694418308,0.8778,0.8952,0.282,0.553,0.937,0.391,0.592,0.792,0.974
1745,0.8912,0.8849053635728512,0.8974946364271488,0.6258,0.6128544990456868,0.6387455009543133,0.852,0.876,0.277,0.536,0.933,0.398,0.599,0.793,0.983
1746,0.9114,0.9068717550703401,0.9159282449296599,0.6504,0.6392388288095568,0.6615611711904431,0.8808,0.8918,0.287,0.524,0.944,0.403,0.588,0.802,0.982
1747,0.8976000000000001,0.8929046052745881,0.902295394725412,0.6304,0.6184387084244383,0.6423612915755617,0.8698,0.8766,0.256,0.521,0.932,0.385,0.565,0.779,0.972
1748,0.9124,0.9083194757160504,0.9164805242839495,0.6396000000000001,0.6279985783633554,0.6512014216366447,0.8782,0.892,0.287,0.517,0.933,0.419,0.585,0.791,0.972
1749,0.9056000000000001,0.8993545411732833,0.9118454588267169,0.6444,0.6355501492775687,0.6532498507224312,0.8682,0.8846,0.255,0.528,0.941,0.404,0.577,0.781,0.977
1750,0.902,0.8964471097896044,0.9075528902103956,0.6292,0.6195660955494146,0.6388339044505854,0.8586,0.8784,0.291,0.528,0.936,0.415,0.593,0.779,0.973
1751,0.9154,0.9107046052745881,0.9200953947254119,0.6384,0.6315090444696972,0.6452909555303027,0.8732,0.8996000000000001,0.283,0.543,0.939,0.376,0.575,0.795,0.975
1752,0.909,0.9047893125180078,0.9132106874819923,0.6558,0.6417412048914349,0.6698587951085652,0.883,0.8892,0.275,0.522,0.941,0.391,0.553,0.786,0.976
1753,0.9158000000000001,0.9117384109657108,0.9198615890342893,0.6424,0.6302469063770203,0.6545530936229796,0.862,0.8892,0.283,0.532,0.937,0.398,0.564,0.78,0.977
1754,0.9188000000000001,0.9143750746387844,0.9232249253612157,0.6448,0.630577661642405,0.659022338357595,0.8662,0.9002,0.265,0.49,0.931,0.406,0.551,0.771,0.979
1755,0.9162,0.91068891382363,0.92171108617637,0.6582,0.6520290423542571,0.6643709576457429,0.8916000000000001,0.8984,0.294,0.531,0.944,0.383,0.565,0.787,0.98
1756,0.9112,0.9074338466233032,0.9149661533766968,0.6784,0.6708676932466063,0.6859323067533937,0.8754,0.8972,0.274,0.533,0.943,0.425,0.569,0.808,0.983
1757,0.8934,0.8874064787489035,0.8993935212510964,0.6374,0.6273279694164559,0.6474720305835441,0.8533999999999999,0.8838,0.272,0.523,0.929,0.413,0.584,0.795,0.981
1758,0.9194,0.9164096771061095,0.9223903228938904,0.6658000000000001,0.6560468103068965,0.6755531896931036,0.8824,0.8992,0.281,0.535,0.93,0.399,0.595,0.798,0.982
1759,0.914,0.9077299041591773,0.9202700958408228,0.6544,0.6434832381565386,0.6653167618434613,0.8726,0.8928,0.269,0.524,0.938,0.38,0.545,0.791,0.981
1760,0.9154,0.9054047976212879,0.9253952023787121,0.6266,0.6159694416322984,0.6372305583677017,0.8692,0.8962,0.295,0.553,0.935,0.401,0.579,0.796,0.976
1761,0.9038,0.900586032429268,0.907013967570732,0.655,0.6463528108616086,0.6636471891383915,0.8792,0.892,0.284,0.519,0.932,0.405,0.581,0.795,0.975
1762,0.8928,0.8867552511399466,0.8988447488600535,0.6388,0.6300464889686231,0.6475535110313769,0.8684,0.8744,0.275,0.529,0.946,0.406,0.547,0.791,0.978
1763,0.9058,0.9006504614641418,0.9109495385358582,0.641,0.6321327454245295,0.6498672545754706,0.8652,0.886,0.279,0.545,0.937,0.369,0.572,0.807,0.975
1764,0.9034,0.8974711356698667,0.9093288643301333,0.6436000000000001,0.6255509712155698,0.6616490287844303,0.8788,0.8926000000000001,0.278,0.532,0.938,0.396,0.571,0.777,0.987
1765,0.916,0.9102426408905332,0.9217573591094669,0.6608,0.6529765314257624,0.6686234685742377,0.882,0.902,0.278,0.526,0.941,0.4,0.62,0.793,0.976
1766,0.9142,0.9105376173719029,0.9178623826280972,0.6698000000000001,0.655741204891435,0.6838587951085652,0.8774,0.8976000000000001,0.263,0.538,0.946,0.431,0.59,0.819,0.987
1767,0.9162,0.9094332160011028,0.9229667839988972,0.641,0.6362718843579802,0.6457281156420198,0.8728,0.8966000000000001,0.301,0.536,0.929,0.423,0.58,0.798,0.977
1768,0.9274,0.9238228007155299,0.9309771992844701,0.6478,0.6325826490951221,0.663017350904878,0.8758,0.9034,0.275,0.539,0.934,0.402,0.581,0.819,0.981
1769,0.9168000000000001,0.9138355678349335,0.9197644321650666,0.6704,0.658568303706284,0.6822316962937159,0.891,0.9052,0.275,0.512,0.942,0.407,0.59,0.782,0.98
1770,0.9212,0.91568891382363,0.92671108617637,0.6552,0.6495507699349546,0.6608492300650454,0.872,0.9012,0.281,0.548,0.949,0.39,0.602,0.788,0.982
1771,0.9082,0.899806130961309,0.916593869038691,0.6414,0.6312138135544993,0.6515861864455006,0.8682,0.8878,0.287,0.566,0.928,0.4,0.577,0.796,0.977
1772,0.909,0.9013458690624903,0.9166541309375098,0.6444,0.6375090444696973,0.6512909555303027,0.8722,0.8896000000000001,0.281,0.545,0.933,0.436,0.59,0.802,0.974
1773,0.9134,0.9080883477556256,0.9187116522443743,0.6472,0.636504378103864,0.657895621896136,0.8842,0.8934,0.27,0.527,0.936,0.397,0.574,0.785,0.977
1774,0.9182,0.912284151853142,0.924115848146858,0.647,0.6363912181489211,0.657608781851079,0.8848,0.8994,0.274,0.514,0.951,0.419,0.619,0.8,0.978
1775,0.8944,0.8870228019681882,0.9017771980318118,0.6278,0.6179680907920131,0.637631909207987,0.8556,0.8828,0.249,0.528,0.918,0.399,0.561,0.779,0.983
1776,0.8904,0.8804047976212879,0.9003952023787121,0.6288,0.6216456014310597,0.6359543985689403,0.8628,0.8778,0.276,0.529,0.936,0.376,0.59,0.795,0.967
1777,0.9012,0.8942090898549186,0.9081909101450814,0.6218,0.6161507699349547,0.6274492300650454,0.8616,0.875,0.272,0.553,0.925,0.42,0.57,0.808,0.98
1778,0.8986000000000001,0.8893248447327555,0.9078751552672446,0.6284,0.619208331177253,0.6375916688227469,0.8558,0.8884,0.293,0.548,0.935,0.377,0.572,0.776,0.977
1779,0.913,0.9098343655219167,0.9161656344780834,0.666,0.6511000320215549,0.6808999679784452,0.8834,0.8998,0.261,0.52,0.94,0.393,0.563,0.778,0.98
1780,0.9114,0.9085414748090129,0.914258525190987,0.6698000000000001,0.6533415106885446,0.6862584893114555,0.873,0.8976000000000001,0.279,0.527,0.93,0.386,0.59,0.791,0.98
1781,0.9072,0.9048116116119,0.9095883883881,0.658,0.6496245184292598,0.6663754815707402,0.878,0.8876000000000001,0.283,0.532,0.939,0.4,0.595,0.806,0.977
1782,0.9156000000000001,0.9122452086150734,0.9189547913849268,0.628,0.6096880868595144,0.6463119131404856,0.869,0.8954,0.29,0.55,0.94,0.388,0.571,0.799,0.981
1783,0.9216000000000001,0.9169046052745882,0.926295394725412,0.6504,0.63899965809557,0.6618003419044299,0.8932,0.9044,0.282,0.553,0.946,0.409,0.597,0.801,0.981
1784,0.9134,0.9088717550703401,0.9179282449296599,0.6736000000000001,0.671344405333701,0.6758555946662992,0.8862,0.8962,0.263,0.531,0.924,0.435,0.553,0.801,0.974
1785,0.9282,0.922482949618026,0.933917050381974,0.652,0.635621326967921,0.6683786730320791,0.8844,0.9074,0.286,0.551,0.938,0.408,0.599,0.805,0.979
1786,0.9134,0.9101621364305825,0.9166378635694175,0.656,0.6492560382718433,0.6627439617281567,0.882,0.8928,0.267,0.531,0.933,0.418,0.558,0.779,0.974
1787,0.9096000000000001,0.904743204645874,0.9144567953541262,0.6474,0.6340095877942524,0.6607904122057475,0.8662,0.8944,0.272,0.536,0.939,0.407,0.609,0.809,0.977
1788,0.9096000000000001,0.8998784765907865,0.9193215234092137,0.6574,0.6445082026690561,0.6702917973309439,0.8774,0.8902,0.298,0.542,0.94,0.405,0.557,0.799,0.981
1789,0.9184,0.914716629334016,0.922083370665984,0.6586000000000001,0.6497938093895773,0.6674061906104228,0.8896000000000001,0.8954,0.282,0.527,0.936,0.406,0.574,0.808,0.987
1790,0.9072,0.8995257530463614,0.9148742469536386,0.6484,0.6435432046458739,0.6532567953541261,0.8612,0.8828,0.29,0.52,0.939,0.391,0.561,0.815,0.983
1791,0.9068,0.901082949618026,0.9125170503819741,0.6524,0.6364360442315457,0.6683639557684543,0.8716,0.8896000000000001,0.284,0.533,0.935,0.393,0.566,0.808,0.979
1792,0.9088,0.9049328594544518,0.9126671405455483,0.6548,0.6416770741291651,0.667922925870835,0.8752,0.8848,0.284,0.538,0.935,0.399,0.576,0.794,0.972
1793,0.9116000000000001,0.90459807186519,0.9186019281348101,0.6656000000000001,0.6532268945771714,0.6779731054228287,0.8834,0.8956000000000001,0.29,0.531,0.936,0.41,0.6,0.801,0.976
1794,0.926,0.9188671833763676,0.9331328166236325,0.6442,0.6320215610030397,0.6563784389969602,0.8846,0.8958,0.299,0.531,0.945,0.401,0.581,0.8,0.982
1795,0.924,0.9148335253831298,0.9331664746168703,0.666,0.6579053410764565,0.6740946589235436,0.887,0.9028,0.285,0.551,0.935,0.414,0.565,0.804,0.975
1796,0.9034,0.8979451508683005,0.9088548491316994,0.6412,0.6277578760764593,0.6546421239235407,0.8676,0.8926000000000001,0.269,0.537,0.94,0.398,0.556,0.781,0.982
1797,0.9044,0.9014096771061095,0.9073903228938904,0.6714,0.6587192119635012,0.6840807880364987,0.8798,0.8906000000000001,0.281,0.498,0.942,0.403,0.586,0.793,0.981
1798,0.911,0.9072750080053887,0.9147249919946113,0.6572,0.6505481103283882,0.6638518896716118,0.8824,0.894,0.284,0.534,0.932,0.407,0.589,0.786,0.982
1799,0.9146000000000001,0.9094355135704766,0.9197644864295236,0.674,0.6593609973585454,0.6886390026414547,0.8896000000000001,0.8958,0.261,0.53,0.938,0.44,0.604,0.792,0.973
1800,0.917,0.9132750080053887,0.9207249919946113,0.647,0.6305274656090624,0.6634725343909377,0.8824,0.8988,0.273,0.531,0.927,0.435,0.551,0.809,0.979
1801,0.9232,0.9187750746387844,0.9276249253612157,0.6606000000000001,0.6572452086150734,0.6639547913849267,0.883,0.91,0.294,0.515,0.934,0.382,0.569,0.797,0.981
1802,0.9126000000000001,0.910179551272831,0.9150204487271691,0.6552,0.6447228277053492,0.6656771722946508,0.88,0.8976000000000001,0.28,0.559,0.919,0.38,0.581,0.803,0.978
1803,0.9012,0.8982355678349334,0.9041644321650666,0.6236,0.6142421030826404,0.6329578969173597,0.8622,0.8792,0.302,0.548,0.931,0.409,0.618,0.821,0.986
1804,0.9148000000000001,0.9098801267388646,0.9197198732611355,0.65,0.6359247650552489,0.6640752349447512,0.8776,0.8978,0.266,0.531,0.938,0.418,0.57,0.79,0.979
1805,0.9016000000000001,0.8958694818717264,0.9073305181282737,0.6474,0.6422355135704765,0.6525644864295235,0.867,0.8886000000000001,0.254,0.531,0.929,0.395,0.593,0.78,0.981
1806,0.9098,0.9057384109657108,0.9138615890342893,0.6478,0.6357808464236623,0.6598191535763378,0.8752,0.8952,0.301,0.543,0.945,0.402,0.58,0.796,0.985
1807,0.9138000000000001,0.9061257530463614,0.9214742469536387,0.6566000000000001,0.6490676932466063,0.6641323067533939,0.8724,0.8908,0.275,0.507,0.934,0.374,0.568,0.798,0.987
1808,0.9076000000000001,0.9026644832231996,0.9125355167768006,0.6638000000000001,0.6550025674132361,0.672597432586764,0.8756,0.8898,0.278,0.52,0.934,0.425,0.564,0.795,0.977
1809,0.9138000000000001,0.9090393883353922,0.9185606116646079,0.6484,0.6322679221123659,0.664532077887634,0.8846,0.8938,0.294,0.559,0.936,0.437,0.588,0.785,0.98
1810,0.9056000000000001,0.9001451508683006,0.9110548491316995,0.631,0.6176268694691743,0.6443731305308257,0.8602,0.8882,0.292,0.547,0.944,0.41,0.601,0.812,0.987
1811,0.9114,0.9055365055212008,0.9172634944787992,0.6436000000000001,0.6348817855278353,0.6523182144721649,0.8746,0.8898,0.275,0.548,0.944,0.404,0.592,0.815,0.982
1812,0.914,0.9078540767684045,0.9201459232315956,0.6612,0.6528061309613089,0.6695938690386911,0.8712,0.8982,0.285,0.55,0.941,0.407,0.571,0.82,0.984
1813,0.9228000000000001,0.9198355678349335,0.9257644321650667,0.6552,0.6484332160011028,0.6619667839988972,0.8806,0.9006000000000001,0.269,0.539,0.934,0.426,0.58,0.806,0.976
1814,0.9164,0.9097365317475252,0.9230634682524748,0.6706000000000001,0.6582893538626117,0.6829106461373885,0.886,0.9076000000000001,0.279,0.538,0.941,0.404,0.594,0.785,0.976
1815,0.9004,0.8970452086150733,0.9037547913849266,0.631,0.6261115639506333,0.6358884360493667,0.8568,0.884,0.276,0.521,0.929,0.395,0.574,0.79,0.984
1816,0.909,0.9024886590611478,0.9155113409388522,0.648,0.6335999091788782,0.6624000908211218,0.876,0.8942,0.288,0.527,0.933,0.394,0.568,0.793,0.977
1817,0.9182,0.9165810682152913,0.9198189317847087,0.6546000000000001,0.639581510609489,0.6696184893905112,0.8728,0.897,0.26,0.507,0.936,0.383,0.555,0.761,0.97
1818,0.907,0.8971055660969591,0.9168944339030409,0.663,0.6479712485724934,0.6780287514275066,0.874,0.8918,0.268,0.545,0.95,0.406,0.563,0.806,0.983
1819,0.91,0.9065995630967087,0.9134004369032913,0.6536000000000001,0.6464888308212026,0.6607111691787976,0.873,0.8852,0.269,0.532,0.943,0.428,0.612,0.789,0.971
1820,0.9046000000000001,0.8998232232238002,0.9093767767762,0.6412,0.6330863171749574,0.6493136828250425,0.8766,0.8872,0.262,0.52,0.941,0.385,0.566,0.799,0.977
1821,0.913,0.9106770593646148,0.9153229406353852,0.6256,0.6120095919032813,0.6391904080967188,0.8724,0.8906000000000001,0.289,0.528,0.939,0.417,0.604,0.788,0.979
1822,0.9052,0.9003591025456619,0.9100408974543381,0.6412,0.6334756921962127,0.6489243078037873,0.8538,0.8936000000000001,0.268,0.541,0.931,0.398,0.553,0.776,0.975
1823,0.899,0.8934471097896044,0.9045528902103956,0.6278,0.6139344431518569,0.6416655568481432,0.8613999999999999,0.8806,0.286,0.523,0.938,0.4,0.561,0.802,0.986
1824,0.9066000000000001,0.9014355135704766,0.9117644864295236,0.6578,0.6428123388788567,0.6727876611211434,0.8764,0.8876000000000001,0.274,0.523,0.915,0.402,0.566,0.812,0.982
1825,0.9122,0.907202398810644,0.917197601189356,0.6414,0.6278379821747226,0.6549620178252773,0.874,0.8964,0.26,0.483,0.932,0.411,0.579,0.773,0.981
1826,0.9136000000000001,0.9065432399539689,0.9206567600460313,0.6462,0.6396650243520836,0.6527349756479164,0.8778,0.8926000000000001,0.275,0.492,0.938,0.411,0.579,0.788,0.971
1827,0.9086000000000001,0.9031451508683006,0.9140548491316995,0.6658000000000001,0.6578786118630306,0.6737213881369695,0.876,0.8894,0.291,0.541,0.945,0.399,0.595,0.822,0.983
1828,0.9138000000000001,0.9047010509774932,0.9228989490225069,0.6748000000000001,0.6674332586680322,0.682166741331968,0.8902,0.8992,0.279,0.521,0.936,0.397,0.627,0.78,0.978
1829,0.9124,0.9082260877855278,0.9165739122144722,0.67,0.6577710278440815,0.6822289721559186,0.8792,0.8978,0.268,0.496,0.937,0.399,0.576,0.779,0.973
1830,0.9106000000000001,0.9058232232238002,0.9153767767762,0.6672,0.6546782633565836,0.6797217366434164,0.8808,0.8962,0.302,0.538,0.937,0.401,0.593,0.814,0.98
1831,0.9084,0.904716629334016,0.912083370665984,0.6456000000000001,0.6341996580955701,0.65700034190443,0.8648,0.8898,0.302,0.561,0.939,0.385,0.585,0.789,0.978
1832,0.9038,0.8984306107089408,0.9091693892910593,0.6474,0.6373663099841769,0.6574336900158231,0.8658,0.8884,0.295,0.552,0.938,0.417,0.591,0.784,0.983
1833,0.9122,0.9069028803471393,0.9174971196528607,0.6478,0.6356532509838861,0.6599467490161139,0.8684,0.897,0.271,0.521,0.933,0.385,0.559,0.771,0.973
1834,0.9216000000000001,0.919344405333701,0.9238555946662992,0.6544,0.6423424260158913,0.6664575739841087,0.8796,0.9054,0.28,0.531,0.932,0.38,0.576,0.792,0.981
1835,0.9058,0.9017384109657108,0.9098615890342893,0.636,0.6241878656314195,0.6478121343685805,0.8704,0.8762,0.273,0.502,0.933,0.39,0.591,0.785,0.975
1836,0.9092,0.9032193542122192,0.9151806457877808,0.6312,0.6158565293276494,0.6465434706723505,0.878,0.8808,0.256,0.485,0.929,0.406,0.564,0.788,0.976
1837,0.9128000000000001,0.9077258614139866,0.9178741385860135,0.6634,0.6484845192969176,0.6783154807030823,0.8798,0.898,0.291,0.537,0.937,0.42,0.582,0.801,0.972
1838,0.9128000000000001,0.9050259537054463,0.9205740462945539,0.6546000000000001,0.6414126164139998,0.6677873835860003,0.8796,0.8958,0.288,0.565,0.94,0.422,0.579,0.82,0.98
1839,0.9114,0.9066232232238001,0.9161767767761999,0.6626000000000001,0.6510652154546879,0.6741347845453123,0.8744,0.8994,0.279,0.521,0.93,0.413,0.567,0.791,0.974
1840,0.9156000000000001,0.9084348348357001,0.9227651651643001,0.6574,0.6472138135544994,0.6675861864455006,0.8824,0.8984,0.301,0.543,0.932,0.427,0.585,0.794,0.981
1841,0.9158000000000001,0.9121376173719029,0.9194623826280972,0.6484,0.6362152328971323,0.6605847671028676,0.8852,0.8988,0.291,0.526,0.938,0.388,0.566,0.802,0.974
1842,0.9056000000000001,0.9013347440972039,0.9098652559027962,0.6304,0.6194128521157085,0.6413871478842914,0.8642,0.8894,0.287,0.529,0.941,0.417,0.586,0.788,0.985
1843,0.9028,0.8974306107089408,0.9081693892910593,0.6356,0.6206329263351696,0.6505670736648305,0.8606,0.885,0.293,0.546,0.92,0.423,0.578,0.811,0.98
1844,0.9028,0.8923228277053492,0.9132771722946509,0.6392,0.6261950884492604,0.6522049115507396,0.8593999999999999,0.8842,0.281,0.534,0.928,0.408,0.59,0.794,0.979
1845,0.9164,0.9130452086150733,0.9197547913849267,0.6546000000000001,0.6408124967658797,0.6683875032341204,0.884,0.8998,0.287,0.538,0.944,0.41,0.558,0.796,0.972
1846,0.9148000000000001,0.9076996792930857,0.9219003207069144,0.6456000000000001,0.6414260877855279,0.6497739122144722,0.8738,0.8918,0.263,0.515,0.916,0.394,0.551,0.77,0.974
1847,0.921,0.9129053410764565,0.9290946589235436,0.6514,0.6386283525160901,0.6641716474839099,0.8822,0.9106000000000001,0.273,0.541,0.941,0.408,0.598,0.788,0.975
1848,0.9068,0.9027384109657108,0.9108615890342893,0.6446000000000001,0.6298927009051193,0.6593072990948808,0.8676,0.8856,0.287,0.555,0.926,0.397,0.56,0.801,0.977
1849,0.9258000000000001,0.9208023988106441,0.9307976011893561,0.6506000000000001,0.6415776213348039,0.6596223786651962,0.892,0.9038,0.282,0.499,0.929,0.404,0.562,0.786,0.983
1850,0.9244,0.9193869978459713,0.9294130021540287,0.6632,0.647265043266877,0.6791349567331231,0.8852,0.9064,0.261,0.519,0.947,0.404,0.589,0.807,0.983
1851,0.908,0.9045995630967087,0.9114004369032913,0.6394,0.6300010054017386,0.6487989945982613,0.8798,0.8834,0.298,0.555,0.947,0.426,0.619,0.799,0.984
1852,0.892,0.8859171135448335,0.8980828864551665,0.647,0.6371445975465521,0.656855402453448,0.8612,0.8768,0.278,0.543,0.934,0.404,0.563,0.803,0.976
1853,0.9134,0.9109795512728309,0.9158204487271691,0.653,0.6424276120189636,0.6635723879810365,0.8794,0.8988,0.278,0.533,0.94,0.391,0.576,0.81,0.986
1854,0.9068,0.9054398252386835,0.9081601747613166,0.6398,0.6272782633565837,0.6523217366434164,0.8728,0.8878,0.288,0.546,0.928,0.387,0.598,0.805,0.98
1855,0.9094,0.9013722797476869,0.9174277202523131,0.6504,0.64199695231555,0.65880304768445,0.8848,0.8928,0.317,0.543,0.934,0.419,0.581,0.776,0.973
1856,0.9172,0.9107840684827202,0.9236159315172798,0.6536000000000001,0.6388403802165938,0.6683596197834063,0.8788,0.908,0.282,0.536,0.932,0.413,0.558,0.783,0.976
1857,0.9154,0.9109576878316835,0.9198423121683165,0.6486000000000001,0.6367683037062841,0.660431696293716,0.8878,0.8902,0.298,0.536,0.938,0.399,0.576,0.798,0.98
1858,0.9194,0.9156134337183606,0.9231865662816394,0.6618,0.6533147912858238,0.6702852087141763,0.8918,0.902,0.307,0.554,0.945,0.381,0.586,0.82,0.972
1859,0.91,0.9038540767684045,0.9161459232315956,0.647,0.6310989423167074,0.6629010576832927,0.8728,0.8882,0.266,0.507,0.935,0.427,0.596,0.783,0.977
1860,0.916,0.9110333440071849,0.9209666559928151,0.6414,0.6249602561266447,0.6578397438733552,0.8798,0.898,0.288,0.521,0.936,0.403,0.579,0.798,0.977
1861,0.906,0.9029585567724168,0.9090414432275833,0.6686000000000001,0.657165899236052,0.6800341007639482,0.8746,0.892,0.269,0.548,0.94,0.404,0.586,0.812,0.973
1862,0.9006000000000001,0.8955869978459714,0.9056130021540287,0.642,0.6238360216453231,0.6601639783546769,0.8602,0.8796,0.296,0.53,0.937,0.421,0.559,0.785,0.98
1863,0.9112,0.9073328594544517,0.9150671405455483,0.6644,0.6569190388127591,0.6718809611872408,0.8678,0.8896000000000001,0.276,0.523,0.93,0.406,0.589,0.801,0.981
1864,0.9134,0.9122894219579208,0.9145105780420791,0.6516000000000001,0.6386188200594559,0.6645811799405442,0.882,0.9036000000000001,0.293,0.543,0.934,0.393,0.573,0.806,0.988
1865,0.9158000000000001,0.9084857664031079,0.9231142335968923,0.6564,0.6435381349066353,0.6692618650933647,0.8788,0.8936000000000001,0.274,0.536,0.922,0.387,0.572,0.799,0.977
1866,0.907,0.9034880438676597,0.9105119561323404,0.6434,0.6358676932466062,0.6509323067533938,0.8818,0.8954,0.301,0.528,0.933,0.404,0.563,0.788,0.977
1867,0.8964,0.8861384151425359,0.9066615848574641,0.648,0.6324667883451576,0.6635332116548425,0.8718,0.8814,0.305,0.54,0.947,0.424,0.599,0.813,0.981
1868,0.897,0.8938343655219166,0.9001656344780834,0.6412,0.6328521755710558,0.6495478244289442,0.8674,0.879,0.284,0.534,0.938,0.412,0.589,0.815,0.982
1869,0.9086000000000001,0.9052452086150734,0.9119547913849267,0.6466000000000001,0.6300434453362843,0.6631565546637158,0.8593999999999999,0.8852,0.267,0.52,0.94,0.44,0.608,0.8,0.979
1870,0.9086000000000001,0.90502280071553,0.9121771992844702,0.6298,0.6175584271481513,0.6420415728518487,0.8724,0.8862,0.298,0.568,0.931,0.436,0.574,0.81,0.978
1871,0.9208000000000001,0.9158801267388647,0.9257198732611355,0.6552,0.6485481103283882,0.6618518896716118,0.8826,0.8974,0.283,0.527,0.942,0.408,0.569,0.796,0.985
1872,0.9176000000000001,0.9130717550703402,0.92212824492966,0.6326,0.622263566704546,0.6429364332954541,0.8698,0.8922,0.274,0.52,0.943,0.395,0.571,0.799,0.98
1873,0.9026000000000001,0.8924138135544994,0.9127861864455007,0.643,0.6330666880143698,0.6529333119856302,0.8634,0.8856,0.254,0.523,0.938,0.39,0.546,0.797,0.978
1874,0.907,0.9031729345312451,0.9108270654687549,0.6588,0.6457359480280047,0.6718640519719954,0.8784,0.8922,0.282,0.499,0.933,0.42,0.596,0.785,0.971
1875,0.9004,0.8959576878316835,0.9048423121683165,0.6578,0.6434965912250061,0.672103408774994,0.865,0.8886000000000001,0.259,0.538,0.939,0.398,0.618,0.796,0.976
1876,0.9158000000000001,0.9121376173719029,0.9194623826280972,0.6716000000000001,0.6653545411732833,0.6778454588267169,0.8928,0.8972,0.266,0.533,0.926,0.408,0.564,0.792,0.982
1877,0.9048,0.8994306107089408,0.9101693892910593,0.6534,0.6426612214178815,0.6641387785821184,0.8688,0.886,0.246,0.512,0.942,0.395,0.586,0.799,0.975
1878,0.9182,0.9110456014310597,0.9253543985689403,0.6492,0.6372129574978073,0.6611870425021927,0.875,0.8944,0.299,0.548,0.945,0.427,0.582,0.799,0.982
1879,0.9212,0.9191597378580253,0.9232402621419747,0.6338,0.6236974017268021,0.643902598273198,0.8804,0.9048,0.269,0.544,0.939,0.393,0.584,0.788,0.988
1880,0.9048,0.8979202401806339,0.9116797598193662,0.6552,0.6505210515413202,0.6598789484586798,0.8626,0.8924,0.267,0.516,0.934,0.407,0.585,0.785,0.98
1881,0.9162,0.9115210515413202,0.9208789484586798,0.6404,0.6301760448433731,0.6506239551566269,0.8726,0.8988,0.265,0.517,0.931,0.379,0.596,0.782,0.975
1882,0.9096000000000001,0.9055194757160505,0.9136805242839496,0.6318,0.6235450352385947,0.6400549647614053,0.873,0.8934,0.276,0.549,0.938,0.395,0.592,0.804,0.979
1883,0.9192,0.9163685704460355,0.9220314295539646,0.655,0.6427081535368089,0.6672918464631912,0.8784,0.9026000000000001,0.271,0.531,0.936,0.365,0.594,0.783,0.977
1884,0.92,0.9136081433575575,0.9263918566424426,0.6626000000000001,0.6519694416322984,0.6732305583677017,0.8748,0.8994,0.285,0.536,0.931,0.393,0.571,0.783,0.987
1885,0.9068,0.9012194144047785,0.9123805855952216,0.6478,0.6285361923051648,0.6670638076948353,0.8718,0.8816,0.273,0.533,0.925,0.415,0.566,0.81,0.977
1886,0.907,0.8990011392308612,0.9149988607691388,0.6402,0.623485892707665,0.656914107292335,0.8652,0.8944,0.254,0.517,0.918,0.397,0.568,0.758,0.977
1887,0.909,0.9058343655219167,0.9121656344780834,0.6498,0.6416863171749575,0.6579136828250426,0.8802,0.8954,0.264,0.506,0.93,0.427,0.578,0.804,0.98
1888,0.9042,0.8956244244270389,0.9127755755729611,0.6476000000000001,0.6374897742449507,0.6577102257550494,0.868,0.8906000000000001,0.267,0.547,0.937,0.395,0.563,0.801,0.977
1889,0.8858,0.8822444154106013,0.8893555845893988,0.6226,0.6121522994157554,0.6330477005842446,0.8446,0.8678,0.289,0.525,0.943,0.394,0.566,0.786,0.975
1890,0.9152,0.9044684021465896,0.9259315978534104,0.648,0.6328690109894082,0.6631309890105919,0.874,0.891,0.286,0.543,0.934,0.384,0.582,0.814,0.982
1891,0.913,0.9093799584784563,0.9166200415215437,0.658,0.6485030965657501,0.6674969034342499,0.8742,0.8956000000000001,0.266,0.502,0.934,0.409,0.581,0.805,0.982
1892,0.9248000000000001,0.9217082815775852,0.9278917184224149,0.66,0.6495375531831741,0.670462446816826,0.8922,0.904,0.289,0.541,0.942,0.402,0.601,0.822,0.982
1893,0.917,0.9119563369964694,0.9220436630035307,0.6512,0.6367358135023818,0.6656641864976182,0.8884,0.897,0.276,0.523,0.941,0.396,0.595,0.81,0.984
1894,0.9128000000000001,0.9078801267388646,0.9177198732611355,0.646,0.6317614106315531,0.6602385893684469,0.8738,0.8942,0.259,0.536,0.928,0.393,0.574,0.779,0.976
1895,0.906,0.8968335253831298,0.9151664746168703,0.6376000000000001,0.6298657189089036,0.6453342810910965,0.8758,0.8844,0.285,0.546,0.936,0.413,0.601,0.808,0.981
1896,0.9088,0.9019202401806339,0.9156797598193662,0.6488,0.6348789585090222,0.6627210414909779,0.8758,0.8912,0.269,0.534,0.936,0.391,0.564,0.794,0.977
1897,0.8906000000000001,0.8834348348357001,0.8977651651643,0.667,0.6492220770530062,0.6847779229469939,0.8626,0.8724,0.267,0.51,0.931,0.405,0.573,0.78,0.98
1898,0.918,0.9108133500343635,0.9251866499656366,0.6428,0.6319968096391966,0.6536031903608035,0.8802,0.8964,0.3,0.528,0.938,0.398,0.564,0.799,0.971
1899,0.9144,0.9087371408920709,0.9200628591079291,0.655,0.6427395503862033,0.6672604496137967,0.8728,0.8982,0.296,0.537,0.943,0.396,0.572,0.807,0.979
1900,0.9078,0.903288810667402,0.9123111893325981,0.6546000000000001,0.6477090444696973,0.6614909555303028,0.88,0.8894,0.28,0.533,0.944,0.404,0.585,0.788,0.987
1901,0.913,0.9016538811944192,0.9243461188055808,0.6328,0.6179674413053942,0.6476325586946059,0.8756,0.8842,0.302,0.546,0.947,0.393,0.6,0.812,0.978
1902,0.9186000000000001,0.9131451508683006,0.9240548491316996,0.6436000000000001,0.6307381349066353,0.6564618650933648,0.8668,0.8968,0.267,0.515,0.927,0.409,0.595,0.763,0.988
1903,0.9016000000000001,0.8988796504773671,0.9043203495226331,0.649,0.6399180108226616,0.6580819891773384,0.8692,0.8812,0.293,0.515,0.935,0.412,0.584,0.766,0.979
1904,0.9078,0.9012650243520837,0.9143349756479164,0.6368,0.62673562584522,0.64686437415478,0.8698,0.8868,0.268,0.532,0.929,0.392,0.601,0.766,0.984
1905,0.8952,0.8909528556690531,0.8994471443309469,0.6274,0.6028696714702977,0.6519303285297022,0.863,0.8762,0.259,0.495,0.956,0.368,0.557,0.782,0.98
1906,0.9124,0.9049190388127591,0.9198809611872408,0.6686000000000001,0.6605244097929863,0.6766755902070138,0.88,0.8972,0.258,0.507,0.932,0.409,0.574,0.796,0.981
1907,0.9172,0.9112193542122192,0.9231806457877808,0.6662,0.6635081365976621,0.668891863402338,0.8672,0.9014,0.273,0.523,0.941,0.406,0.59,0.797,0.981
1908,0.9138000000000001,0.9103545222348487,0.9172454777651514,0.6702,0.6565869223160546,0.6838130776839454,0.8824,0.8908,0.261,0.532,0.938,0.421,0.58,0.811,0.987
1909,0.9154,0.9116134337183606,0.9191865662816394,0.6658000000000001,0.6549611907151213,0.6766388092848789,0.8846,0.8934,0.273,0.546,0.95,0.387,0.581,0.809,0.97
1910,0.9198000000000001,0.9168355678349335,0.9227644321650667,0.658,0.6413644825011018,0.6746355174988983,0.886,0.9008,0.296,0.531,0.94,0.408,0.576,0.773,0.978
1911,0.9204,0.9155432046458739,0.9252567953541261,0.6702,0.6567292331206408,0.6836707668793592,0.8844,0.904,0.309,0.559,0.954,0.425,0.584,0.807,0.979
1912,0.9018,0.8942268674367211,0.909373132563279,0.6404,0.6211121975177509,0.659687802482249,0.8748,0.8808,0.251,0.539,0.928,0.393,0.575,0.781,0.986
1913,0.9082,0.9046444154106013,0.9117555845893988,0.6482,0.6374684021465896,0.6589315978534104,0.8734,0.8834,0.291,0.532,0.94,0.408,0.603,0.813,0.981
1914,0.9248000000000001,0.9212444154106013,0.9283555845893988,0.6624,0.6548676932466062,0.6699323067533938,0.8926000000000001,0.9136000000000001,0.27,0.536,0.948,0.423,0.606,0.806,0.98
1915,0.9088,0.9021481103283883,0.9154518896716118,0.623,0.6154472527565058,0.6305527472434942,0.8642,0.8874,0.257,0.51,0.933,0.386,0.555,0.791,0.976
1916,0.9118,0.9075528556690532,0.9160471443309469,0.664,0.6504550449004876,0.6775449550995125,0.8818,0.8964,0.307,0.546,0.934,0.393,0.581,0.764,0.975
1917,0.927,0.918487580498562,0.935512419501438,0.6484,0.6425365055212008,0.6542634944787992,0.887,0.8994,0.282,0.552,0.936,0.433,0.58,0.8,0.971
1918,0.907,0.904849374869182,0.909150625130818,0.6508,0.6424521755710558,0.6591478244289443,0.8648,0.8862,0.275,0.537,0.932,0.397,0.596,0.803,0.985
1919,0.892,0.8878818664022656,0.8961181335977344,0.632,0.6263781271420527,0.6376218728579474,0.868,0.8714,0.269,0.528,0.939,0.386,0.59,0.795,0.972
1920,0.9158000000000001,0.9090904172301467,0.9225095827698534,0.6484,0.641128045564215,0.655671954435785,0.8754,0.894,0.257,0.545,0.936,0.414,0.565,0.764,0.981
1921,0.913,0.9110367568385225,0.9149632431614776,0.6498,0.6430332160011029,0.6565667839988972,0.8836,0.9006000000000001,0.298,0.543,0.92,0.398,0.573,0.777,0.981
1922,0.9056000000000001,0.9009046052745882,0.910295394725412,0.641,0.6219050000505639,0.6600949999494361,0.8628,0.89,0.292,0.544,0.932,0.403,0.576,0.784,0.981
1923,0.8974,0.8889057113381064,0.9058942886618936,0.6258,0.6170025674132361,0.6345974325867639,0.8618,0.8776,0.247,0.518,0.932,0.403,0.568,0.763,0.972
1924,0.9022,0.8925261703702605,0.9118738296297395,0.6392,0.6322090898549186,0.6461909101450813,0.868,0.887,0.278,0.541,0.928,0.41,0.587,0.788,0.98
1925,0.9092,0.9071597378580253,0.9112402621419747,0.6432,0.6236580862427796,0.6627419137572204,0.8702,0.89,0.263,0.5,0.926,0.418,0.568,0.775,0.978
1926,0.904,0.8991115639506333,0.9088884360493668,0.6522,0.6416861042408623,0.6627138957591377,0.8808,0.888,0.29,0.513,0.928,0.402,0.573,0.793,0.978
1927,0.911,0.9031962627776688,0.9188037372223312,0.6402,0.6299084104444109,0.6504915895555891,0.8696,0.8956000000000001,0.272,0.546,0.938,0.38,0.577,0.798,0.973
1928,0.896,0.8917893125180077,0.9002106874819923,0.6378,0.6258451548229532,0.6497548451770468,0.8628,0.8836,0.276,0.539,0.926,0.405,0.55,0.781,0.977
1929,0.905,0.8983713281642242,0.9116286718357759,0.6384,0.6310752347438057,0.6457247652561943,0.8623999999999999,0.8834,0.277,0.513,0.937,0.398,0.567,0.781,0.981
1930,0.9086000000000001,0.9032162731953243,0.9139837268046759,0.644,0.6321227845087396,0.6558772154912604,0.8708,0.8878,0.292,0.519,0.945,0.398,0.588,0.803,0.984
1931,0.9078,0.9055788439158418,0.9100211560841583,0.6524,0.6477046052745881,0.6570953947254119,0.86,0.896,0.275,0.534,0.932,0.416,0.553,0.791,0.978
1932,0.9052,0.9015376173719029,0.9088623826280972,0.6632,0.6567840684827202,0.6696159315172798,0.8828,0.8904,0.253,0.54,0.922,0.396,0.567,0.786,0.979
1933,0.9038,0.898082949618026,0.9095170503819741,0.6404,0.6306784765907864,0.6501215234092136,0.8724,0.8882,0.285,0.526,0.942,0.418,0.583,0.784,0.979
1934,0.91,0.902706875346395,0.917293124653605,0.6596000000000001,0.648542914121898,0.6706570858781021,0.8808,0.8942,0.29,0.548,0.949,0.409,0.585,0.808,0.978
1935,0.9118,0.9057552511399466,0.9178447488600535,0.6364,0.6280891949305314,0.6447108050694685,0.8676,0.8956000000000001,0.299,0.521,0.943,0.413,0.609,0.783,0.982
1936,0.903,0.8976594012075373,0.9083405987924628,0.6142,0.6076063082069998,0.6207936917930001,0.8658,0.8832,0.282,0.528,0.927,0.387,0.581,0.789,0.983
1937,0.9126000000000001,0.9049660380855249,0.9202339619144753,0.6382,0.6298984755644363,0.6465015244355636,0.8722,0.8926000000000001,0.287,0.531,0.929,0.415,0.599,0.79,0.984
1938,0.9222,0.9176041655886266,0.9267958344113735,0.6498,0.6375899532701591,0.662010046729841,0.8758,0.9058,0.278,0.511,0.945,0.399,0.587,0.806,0.985
1939,0.9014,0.8980452086150733,0.9047547913849266,0.6574,0.6496160441459172,0.6651839558540827,0.8828,0.8926000000000001,0.293,0.53,0.937,0.405,0.548,0.803,0.979
1940,0.9138000000000001,0.9093750746387844,0.9182249253612157,0.6658000000000001,0.6573147912858238,0.6742852087141763,0.8734,0.8926000000000001,0.297,0.529,0.934,0.41,0.569,0.81,0.975
1941,0.9108,0.9051507699349547,0.9164492300650454,0.6362,0.6297840684827202,0.6426159315172798,0.872,0.884,0.299,0.541,0.952,0.428,0.599,0.798,0.983
1942,0.909,0.9040333440071849,0.9139666559928151,0.6542,0.6428403011550816,0.6655596988449184,0.8824,0.8924,0.303,0.532,0.915,0.396,0.591,0.785,0.97
1943,0.9204,0.9161347440972039,0.9246652559027961,0.6576000000000001,0.6433993585861714,0.6718006414138288,0.8852,0.9026000000000001,0.304,0.534,0.94,0.396,0.591,0.803,0.982
1944,0.9134,0.9049057113381064,0.9218942886618936,0.644,0.6369760877353193,0.6510239122646807,0.8732,0.8976000000000001,0.291,0.525,0.92,0.424,0.555,0.775,0.975
1945,0.9136000000000001,0.9060166953266113,0.9211833046733888,0.6418,0.6262320882918344,0.6573679117081657,0.8758,0.8966000000000001,0.282,0.536,0.945,0.412,0.589,0.816,0.972
1946,0.903,0.896548124607546,0.9094518753924541,0.6502,0.6380532509838861,0.6623467490161139,0.8718,0.8874,0.284,0.545,0.934,0.409,0.574,0.786,0.976
1947,0.904,0.8974297316977013,0.9105702683022987,0.6472,0.6358742817841417,0.6585257182158583,0.8636,0.8846,0.274,0.528,0.934,0.403,0.589,0.799,0.978
1948,0.9126000000000001,0.9043357023189816,0.9208642976810185,0.646,0.6362626305763428,0.6557373694236572,0.8804,0.8946000000000001,0.275,0.526,0.937,0.378,0.558,0.783,0.977
1949,0.8968,0.8890259537054462,0.9045740462945538,0.6464,0.6347323218472721,0.6580676781527278,0.8668,0.8842,0.264,0.527,0.938,0.38,0.565,0.776,0.975
1950,0.9196000000000001,0.9156150516076511,0.9235849483923491,0.6522,0.6391359480280047,0.6652640519719953,0.8896000000000001,0.8952,0.28,0.521,0.921,0.4,0.587,0.772,0.978
1951,0.9006000000000001,0.8937652064128907,0.9074347935871094,0.64,0.6263135054758753,0.6536864945241248,0.8694,0.8796,0.294,0.558,0.929,0.385,0.597,0.8,0.981
1952,0.9178000000000001,0.9113840684827202,0.9242159315172799,0.68,0.6734886590611479,0.6865113409388522,0.8956000000000001,0.9032,0.279,0.519,0.942,0.415,0.595,0.787,0.984
1953,0.9116000000000001,0.9069874229670164,0.9162125770329838,0.6438,0.6358301032153022,0.6517698967846979,0.8804,0.8922,0.27,0.523,0.939,0.393,0.575,0.786,0.981
1954,0.89,0.8856100548345746,0.8943899451654255,0.6412,0.6168304657942647,0.6655695342057353,0.8676,0.8748,0.286,0.546,0.932,0.393,0.567,0.802,0.983
1955,0.8992,0.8953328594544517,0.9030671405455483,0.6374,0.621827137453195,0.652972862546805,0.8622,0.8834,0.279,0.539,0.928,0.395,0.58,0.799,0.977
1956,0.911,0.9051760796144197,0.9168239203855804,0.6506000000000001,0.6242808233913596,0.6769191766086405,0.8714,0.8916000000000001,0.276,0.55,0.927,0.426,0.551,0.808,0.977
1957,0.9152,0.9104393883353922,0.9199606116646079,0.6566000000000001,0.6461522994157555,0.6670477005842447,0.869,0.8896000000000001,0.268,0.545,0.942,0.418,0.56,0.799,0.978
1958,0.91,0.9045169602457679,0.9154830397542322,0.64,0.6345877121099971,0.6454122878900029,0.8754,0.8896000000000001,0.289,0.526,0.934,0.408,0.558,0.784,0.977
1959,0.91,0.9040451886560519,0.9159548113439482,0.6496000000000001,0.640535002398213,0.6586649976017871,0.8782,0.8892,0.26,0.498,0.939,0.404,0.581,0.751,0.983
1960,0.9016000000000001,0.8962883477556257,0.9069116522443744,0.6476000000000001,0.6352268945771714,0.6599731054228287,0.8518,0.8804,0.262,0.517,0.939,0.411,0.589,0.791,0.975
1961,0.8906000000000001,0.888344405333701,0.8928555946662992,0.6316,0.6210057606942785,0.6421942393057216,0.8596,0.8718,0.273,0.526,0.928,0.381,0.58,0.798,0.982
1962,0.9048,0.902958314667008,0.906641685332992,0.6532,0.6403141835542451,0.6660858164457549,0.8806,0.8864,0.264,0.518,0.942,0.385,0.594,0.786,0.978
1963,0.9,0.8937299041591773,0.9062700958408227,0.642,0.633487580498562,0.650512419501438,0.8603999999999999,0.8798,0.264,0.51,0.932,0.394,0.577,0.782,0.98
1964,0.907,0.9043660329007448,0.9096339670992553,0.6304,0.6179029124683667,0.6428970875316332,0.8676,0.888,0.286,0.526,0.912,0.39,0.558,0.784,0.974
1965,0.9054,0.8977660380855248,0.9130339619144752,0.6424,0.6339512086586685,0.6508487913413314,0.8776,0.8876000000000001,0.258,0.517,0.938,0.385,0.566,0.796,0.976
1966,0.9194,0.9161621364305825,0.9226378635694175,0.6522,0.6393741457988462,0.6650258542011538,0.8934,0.8962,0.297,0.519,0.936,0.381,0.552,0.793,0.98
1967,0.9324,0.9279576878316835,0.9368423121683165,0.6714,0.6558519074108923,0.6869480925891077,0.8994,0.9182,0.262,0.538,0.938,0.403,0.575,0.81,0.983
1968,0.916,0.9096081433575575,0.9223918566424426,0.6612,0.6450011618240412,0.6773988381759588,0.8874,0.8944,0.268,0.521,0.923,0.422,0.575,0.804,0.976
1969,0.913,0.9083541187292297,0.9176458812707704,0.648,0.6255639870594585,0.6704360129405416,0.8754,0.892,0.282,0.548,0.941,0.412,0.561,0.802,0.982
1970,0.9058,0.9022444154106013,0.9093555845893988,0.6482,0.6424159244634732,0.6539840755365268,0.8768,0.8872,0.286,0.505,0.919,0.391,0.566,0.79,0.988
1971,0.9104,0.9044064787489036,0.9163935212510964,0.6662,0.6593764942712746,0.6730235057287254,0.864,0.8882,0.273,0.516,0.932,0.396,0.55,0.791,0.978
1972,0.9242,0.9196041655886266,0.9287958344113735,0.6652,0.6542903017366011,0.676109698263399,0.8718,0.9012,0.264,0.517,0.932,0.383,0.568,0.767,0.965
1973,0.907,0.9003713281642242,0.9136286718357759,0.6378,0.6258451548229532,0.6497548451770468,0.8754,0.8862,0.278,0.505,0.939,0.401,0.592,0.8,0.984
1974,0.9156000000000001,0.9096711356698668,0.9215288643301334,0.651,0.6443713281642242,0.6576286718357759,0.872,0.8922,0.274,0.515,0.942,0.417,0.59,0.772,0.982
1975,0.9036000000000001,0.8977365055212009,0.9094634944787993,0.6432,0.6240969277610681,0.6623030722389319,0.8672,0.8858,0.274,0.53,0.941,0.426,0.569,0.774,0.979
1976,0.9124,0.9107341329368813,0.9140658670631187,0.6444,0.634758097287804,0.654041902712196,0.878,0.8914,0.265,0.511,0.948,0.399,0.602,0.799,0.979
1977,0.9044,0.8992355135704765,0.9095644864295235,0.6386000000000001,0.6346150516076511,0.642584948392349,0.8596,0.8814,0.284,0.528,0.928,0.391,0.565,0.755,0.977
1978,0.8988,0.8967597378580253,0.9008402621419748,0.6496000000000001,0.6394517228279731,0.659748277172027,0.865,0.8778,0.24,0.519,0.929,0.396,0.57,0.798,0.981
1979,0.8994,0.8916160441459172,0.9071839558540827,0.6558,0.6438129574978073,0.6677870425021928,0.862,0.88,0.281,0.524,0.954,0.399,0.584,0.796,0.985
1980,0.914,0.9083781271420527,0.9196218728579474,0.6584,0.6495938093895772,0.6672061906104227,0.88,0.8952,0.3,0.546,0.929,0.407,0.594,0.796,0.982
1981,0.9084,0.9038717550703401,0.9129282449296598,0.6538,0.6413709495800998,0.6662290504199003,0.8772,0.8968,0.285,0.541,0.942,0.356,0.586,0.812,0.983
1982,0.899,0.8923134347345871,0.9056865652654129,0.6474,0.627599449303317,0.6672005506966829,0.8722,0.882,0.269,0.529,0.925,0.416,0.578,0.784,0.984
1983,0.8952,0.8911384109657108,0.8992615890342892,0.639,0.6309053410764565,0.6470946589235436,0.8582,0.888,0.301,0.539,0.939,0.43,0.564,0.82,0.983
1984,0.9056000000000001,0.9018134337183606,0.9093865662816395,0.6564,0.6499123798720112,0.6628876201279887,0.8746,0.8928,0.281,0.529,0.939,0.424,0.595,0.797,0.981
1985,0.914,0.9074297316977014,0.9205702683022987,0.6456000000000001,0.636366493597269,0.6548335064027311,0.8756,0.9042,0.259,0.503,0.944,0.405,0.609,0.793,0.985
1986,0.8996000000000001,0.894074944001024,0.9051250559989761,0.6446000000000001,0.6376533365661761,0.6515466634338241,0.87,0.8772,0.269,0.507,0.929,0.401,0.579,0.791,0.977
1987,0.9102,0.9040918207685649,0.9163081792314351,0.6282,0.6146721291474794,0.6417278708525206,0.8754,0.895,0.274,0.507,0.936,0.426,0.579,0.785,0.98
1988,0.9202,0.9179788439158417,0.9224211560841583,0.6612,0.6506130394579723,0.6717869605420277,0.8946000000000001,0.8982,0.262,0.564,0.944,0.408,0.582,0.809,0.976
1989,0.9042,0.8972090898549187,0.9111909101450814,0.6552,0.6443968096391965,0.6660031903608035,0.8744,0.8886000000000001,0.276,0.493,0.93,0.414,0.556,0.781,0.976
1990,0.9354,0.9275176337167863,0.9432823662832137,0.6528,0.6382031847737609,0.6673968152262392,0.8888,0.9108,0.283,0.538,0.931,0.389,0.587,0.77,0.973
1991,0.896,0.8889214261150886,0.9030785738849114,0.641,0.633706875346395,0.648293124653605,0.8646,0.8716,0.282,0.515,0.92,0.408,0.581,0.791,0.98
1992,0.9156000000000001,0.9105106920570166,0.9206893079429835,0.6418,0.6276047880038479,0.6559952119961522,0.874,0.9032,0.278,0.526,0.937,0.398,0.585,0.775,0.985
1993,0.9104,0.9066134337183606,0.9141865662816394,0.6472,0.6382720991075557,0.6561279008924443,0.8816,0.897,0.266,0.53,0.938,0.389,0.554,0.784,0.979
1994,0.9092,0.905986032429268,0.912413967570732,0.6768000000000001,0.6649422713397336,0.6886577286602665,0.8874,0.8964,0.281,0.531,0.934,0.421,0.585,0.785,0.974
1995,0.9082,0.9024159244634732,0.9139840755365268,0.661,0.6486768366797773,0.6733231633202228,0.8822,0.8934,0.264,0.525,0.917,0.384,0.585,0.785,0.978
1996,0.911,0.9044297316977014,0.9175702683022987,0.6614,0.6516784765907864,0.6711215234092136,0.8636,0.898,0.258,0.527,0.935,0.393,0.55,0.794,0.977
1997,0.9154,0.9085652064128906,0.9222347935871094,0.6398,0.6349591025456619,0.6446408974543382,0.8908,0.8942,0.287,0.56,0.942,0.374,0.572,0.805,0.985
1998,0.9024,0.8991621364305825,0.9056378635694174,0.6352,0.6295507699349546,0.6408492300650453,0.8622,0.8826,0.282,0.521,0.94,0.394,0.603,0.799,0.974
1999,0.9194,0.9115176337167862,0.9272823662832138,0.6748000000000001,0.6637848236316861,0.685815176368314,0.8898,0.8978,0.271,0.527,0.936,0.405,0.6,0.79,0.977
2000,0.9168000000000001,0.9141081365976621,0.919491863402338,0.6526000000000001,0.6356068857346647,0.6695931142653354,0.8814,0.8986000000000001,0.279,0.524,0.934,0.418,0.602,0.776,0.98
2001,0.8972,0.8905481103283882,0.9038518896716118,0.6298,0.6102778195748421,0.649322180425158,0.8748,0.8732,0.277,0.553,0.933,0.366,0.569,0.794,0.974
2002,0.9108,0.9039202401806339,0.9176797598193662,0.649,0.6384276120189636,0.6595723879810365,0.8662,0.8928,0.277,0.529,0.941,0.408,0.587,0.807,0.982
2003,0.9042,0.8973764942712746,0.9110235057287254,0.6424,0.6302152328971323,0.6545847671028676,0.8672,0.8906000000000001,0.278,0.534,0.932,0.387,0.566,0.797,0.973
2004,0.9088,0.9067597378580253,0.9108402621419748,0.6558,0.6424730634950506,0.6691269365049495,0.8778,0.9,0.29,0.543,0.936,0.408,0.568,0.801,0.979
2005,0.907,0.9011760796144197,0.9128239203855804,0.6494,0.6332440474835153,0.6655559525164847,0.864,0.8922,0.257,0.518,0.937,0.412,0.595,0.81,0.976
2006,0.927,0.9246770593646149,0.9293229406353852,0.6626000000000001,0.652263566704546,0.6729364332954542,0.8856,0.9106000000000001,0.308,0.53,0.945,0.403,0.609,0.8,0.98
2007,0.9278000000000001,0.9215053635728513,0.9340946364271489,0.652,0.6366665807343439,0.6673334192656561,0.8828,0.9026000000000001,0.302,0.522,0.939,0.395,0.55,0.785,0.978
2008,0.923,0.9176594012075373,0.9283405987924628,0.6768000000000001,0.6600168543828536,0.6935831456171465,0.8874,0.9036000000000001,0.281,0.514,0.94,0.436,0.591,0.809,0.98
2009,0.9202,0.9152801267388646,0.9251198732611354,0.6424,0.635453336566176,0.649346663433824,0.8814,0.9062,0.271,0.528,0.932,0.402,0.596,0.8,0.983
2010,0.9076000000000001,0.9034260877855279,0.9117739122144722,0.6374,0.6254709752530483,0.6493290247469516,0.8738,0.892,0.279,0.527,0.94,0.398,0.604,0.792,0.977
2011,0.9108,0.9079685704460355,0.9136314295539646,0.6548,0.6466863171749575,0.6629136828250426,0.868,0.8912,0.268,0.526,0.936,0.417,0.563,0.794,0.984
2012,0.9176000000000001,0.9136150516076511,0.9215849483923491,0.6652,0.6541848236316861,0.676215176368314,0.8924,0.905,0.285,0.529,0.933,0.407,0.576,0.797,0.985
2013,0.9114,0.9095169233116516,0.9132830766883484,0.6488,0.6388125129465432,0.6587874870534569,0.8806,0.8982,0.276,0.514,0.94,0.377,0.596,0.78,0.981
2014,0.9178000000000001,0.9143545222348487,0.9212454777651514,0.6422,0.6264597354485776,0.6579402645514224,0.8944,0.8966000000000001,0.292,0.538,0.936,0.415,0.564,0.801,0.972
2015,0.9018,0.8967258614139866,0.9068741385860135,0.6378,0.6334630541033913,0.6421369458966087,0.8652,0.884,0.299,0.544,0.935,0.383,0.541,0.785,0.973
2016,0.9118,0.9055668961978987,0.9180331038021015,0.6622,0.6427569531815728,0.6816430468184272,0.8748,0.8858,0.294,0.564,0.935,0.418,0.57,0.803,0.977
2017,0.8984,0.8955414748090129,0.901258525190987,0.6614,0.6495033295972711,0.6732966704027289,0.8724,0.882,0.255,0.512,0.926,0.396,0.571,0.786,0.984
2018,0.9086000000000001,0.9015432399539689,0.9156567600460312,0.6388,0.6237098229019304,0.6538901770980696,0.874,0.883,0.286,0.535,0.937,0.398,0.604,0.798,0.99
2019,0.9232,0.9193328594544518,0.9270671405455483,0.6476000000000001,0.632027137453195,0.6631728625468051,0.8804,0.9022,0.298,0.523,0.934,0.405,0.569,0.797,0.979
2020,0.9104,0.9079795512728309,0.912820448727169,0.6514,0.6414822209589558,0.6613177790410442,0.8714,0.8932,0.262,0.509,0.93,0.399,0.552,0.767,0.976
2021,0.9112,0.9061258614139865,0.9162741385860135,0.645,0.6419585567724168,0.6480414432275833,0.8766,0.8954,0.254,0.525,0.938,0.379,0.586,0.791,0.979
2022,0.9226000000000001,0.9179046052745882,0.927295394725412,0.669,0.6527868918126033,0.6852131081873968,0.8848,0.9002,0.267,0.513,0.917,0.399,0.562,0.771,0.984
2023,0.9206000000000001,0.9172452086150734,0.9239547913849268,0.6546000000000001,0.6427683037062841,0.666431696293716,0.8768,0.8988,0.262,0.504,0.914,0.396,0.581,0.78,0.98
2024,0.9188000000000001,0.914288810667402,0.9233111893325981,0.6652,0.6488826263767116,0.6815173736232885,0.8806,0.8988,0.297,0.525,0.945,0.435,0.575,0.789,0.977
2025,0.9058,0.903958314667008,0.907641685332992,0.6702,0.6628332586680321,0.6775667413319679,0.8804,0.8914,0.273,0.519,0.935,0.377,0.575,0.791,0.974
2026,0.9046000000000001,0.9012452086150734,0.9079547913849267,0.6604,0.6498057606942784,0.6709942393057216,0.8806,0.8832,0.284,0.545,0.932,0.437,0.59,0.797,0.983
2027,0.9134,0.9082355135704765,0.9185644864295235,0.6638000000000001,0.653140475479512,0.6744595245204881,0.8872,0.9048,0.273,0.533,0.937,0.42,0.612,0.802,0.981
2028,0.909,0.8986486619624197,0.9193513380375804,0.6498,0.6364441735055756,0.6631558264944245,0.8804,0.886,0.293,0.547,0.942,0.409,0.569,0.822,0.974
2029,0.91,0.9061729345312451,0.9138270654687549,0.6428,0.6284159777248773,0.6571840222751227,0.8754,0.9016000000000001,0.292,0.546,0.948,0.43,0.594,0.811,0.982
2030,0.9092,0.9071597378580253,0.9112402621419747,0.6302,0.6243496671415666,0.6360503328584334,0.8602,0.8956000000000001,0.259,0.535,0.932,0.401,0.58,0.805,0.978
2031,0.9114,0.9080452086150733,0.9147547913849267,0.6518,0.6471210515413203,0.6564789484586798,0.8726,0.8982,0.27,0.52,0.932,0.413,0.564,0.784,0.977
2032,0.923,0.9186100548345746,0.9273899451654255,0.6502,0.6396861042408623,0.6607138957591377,0.8908,0.9058,0.285,0.543,0.942,0.425,0.591,0.814,0.977
2033,0.8978,0.8900756921962127,0.9055243078037873,0.6436000000000001,0.638743204645874,0.6484567953541261,0.8794,0.8772,0.272,0.543,0.929,0.404,0.563,0.792,0.984
2034,0.9174,0.9111545411732832,0.9236454588267168,0.6518,0.6353181088719313,0.6682818911280688,0.8732,0.899,0.25,0.524,0.946,0.373,0.592,0.786,0.971
2035,0.8978,0.8932041655886266,0.9023958344113735,0.6566000000000001,0.6390051348264723,0.6741948651735279,0.8736,0.883,0.258,0.525,0.938,0.403,0.583,0.816,0.979
2036,0.8988,0.8950338466233032,0.9025661533766969,0.6242,0.6068078372579423,0.6415921627420577,0.8616,0.8794,0.263,0.535,0.927,0.402,0.573,0.783,0.983
2037,0.912,0.9087148658488508,0.9152851341511493,0.6472,0.6394259537054462,0.6549740462945538,0.8768,0.895,0.295,0.525,0.938,0.404,0.581,0.788,0.981
2038,0.9026000000000001,0.9005222987326329,0.9046777012673672,0.6366,0.6292228019681883,0.6439771980318119,0.8776,0.88,0.306,0.546,0.931,0.417,0.579,0.8,0.965
2039,0.902,0.8956687310438334,0.9083312689561667,0.6384,0.6335432046458739,0.643256795354126,0.868,0.8792,0.258,0.546,0.941,0.388,0.559,0.785,0.982
2040,0.9052,0.9001258614139865,0.9102741385860135,0.6382,0.6253141835542451,0.6510858164457549,0.8764,0.8874,0.268,0.508,0.928,0.406,0.601,0.81,0.984
2041,0.9242,0.9190504614641418,0.9293495385358582,0.6478,0.6426504614641418,0.6529495385358582,0.8952,0.9068,0.278,0.493,0.946,0.376,0.601,0.788,0.983
2042,0.8914,0.8881621364305825,0.8946378635694174,0.6206,0.6104138135544994,0.6307861864455007,0.8613999999999999,0.8752,0.307,0.517,0.932,0.401,0.588,0.792,0.981
2043,0.8888,0.8843750746387844,0.8932249253612157,0.6286,0.6160413803999908,0.6411586196000093,0.861,0.8648,0.248,0.504,0.932,0.391,0.572,0.779,0.982
2044,0.9174,0.9102348348357,0.9245651651643,0.6486000000000001,0.6376832381565387,0.6595167618434614,0.8834,0.8874,0.285,0.526,0.926,0.407,0.575,0.769,0.983
2045,0.9152,0.9141611493663164,0.9162388506336836,0.6284,0.6136403802165937,0.6431596197834062,0.8688,0.8912,0.284,0.523,0.944,0.382,0.588,0.793,0.985
2046,0.91,0.9016245184292598,0.9183754815707402,0.6422,0.6350456014310597,0.6493543985689403,0.8822,0.8904,0.274,0.53,0.935,0.374,0.552,0.779,0.976
2047,0.9094,0.9040883477556256,0.9147116522443743,0.66,0.6512641194216295,0.6687358805783705,0.877,0.8904,0.266,0.546,0.948,0.379,0.581,0.788,0.976
2048,0.9084,0.9041347440972038,0.9126652559027961,0.6578,0.646715062476067,0.6688849375239331,0.868,0.8964,0.275,0.55,0.935,0.431,0.559,0.809,0.984
2049,0.9216000000000001,0.9195222987326329,0.9236777012673673,0.6648000000000001,0.6518247597440224,0.6777752402559777,0.8888,0.8996000000000001,0.279,0.535,0.931,0.392,0.586,0.804,0.985
2050,0.8792,0.8736194144047784,0.8847805855952215,0.6438,0.6325083646727853,0.6550916353272148,0.8396,0.8656,0.266,0.526,0.949,0.395,0.589,0.785,0.974
2051,0.913,0.9071102705155674,0.9188897294844327,0.6412,0.6320167215658777,0.6503832784341222,0.8718,0.8942,0.272,0.523,0.916,0.38,0.575,0.783,0.971
2052,0.9126000000000001,0.9039261082067825,0.9212738917932176,0.6438,0.6363293502734662,0.6512706497265339,0.8772,0.8988,0.289,0.541,0.944,0.395,0.59,0.806,0.977
2053,0.9118,0.9066504614641419,0.9169495385358583,0.6424,0.6223479913838852,0.6624520086161148,0.868,0.8884,0.296,0.567,0.942,0.412,0.597,0.825,0.983
2054,0.8972,0.8937545222348486,0.9006454777651514,0.6376000000000001,0.6240095919032813,0.6511904080967188,0.8582,0.8772,0.266,0.551,0.941,0.393,0.594,0.8,0.984
2055,0.924,0.9157637328045312,0.9322362671954689,0.6434,0.6358166953266112,0.6509833046733887,0.88,0.9082,0.275,0.547,0.942,0.405,0.575,0.79,0.978
2056,0.9118,0.9060159244634732,0.9175840755365269,0.6654,0.6600883477556256,0.6707116522443743,0.8812,0.8872,0.285,0.526,0.937,0.42,0.57,0.796,0.981
2057,0.9244,0.9232894219579209,0.9255105780420791,0.6386000000000001,0.6279694416322984,0.6492305583677017,0.8716,0.903,0.268,0.532,0.941,0.413,0.575,0.8,0.969
2058,0.9214,0.9169576878316835,0.9258423121683165,0.6664,0.6475979104676892,0.6852020895323108,0.8892,0.9022,0.291,0.547,0.938,0.413,0.569,0.795,0.984
2059,0.9146000000000001,0.908937140892071,0.9202628591079292,0.6382,0.6258331263103406,0.6505668736896594,0.8784,0.8924,0.276,0.534,0.932,0.407,0.572,0.782,0.983
2060,0.9164,0.9090228019681882,0.9237771980318118,0.6624,0.6404748716481078,0.6843251283518922,0.8832,0.8994,0.289,0.51,0.931,0.401,0.578,0.779,0.974
2061,0.9042,0.8977840684827202,0.9106159315172798,0.6554,0.6347420542819062,0.6760579457180937,0.8732,0.8826,0.271,0.523,0.93,0.4,0.555,0.798,0.98
2062,0.912,0.9080735136770449,0.9159264863229551,0.6666000000000001,0.647292224640408,0.6859077753595921,0.8916000000000001,0.8916000000000001,0.268,0.538,0.935,0.402,0.597,0.818,0.98
2063,0.9006000000000001,0.8959046052745882,0.905295394725412,0.6462,0.6341168802796616,0.6582831197203384,0.8664,0.8804,0.258,0.492,0.919,0.403,0.554,0.77,0.978
2064,0.8992,0.8912786118630306,0.9071213881369694,0.6268,0.6148774390978725,0.6387225609021275,0.8626,0.8788,0.289,0.534,0.949,0.386,0.582,0.783,0.969
2065,0.9126000000000001,0.9064165631551704,0.9187834368448298,0.6498,0.6389256884605878,0.6606743115394123,0.8796,0.884,0.264,0.52,0.921,0.406,0.556,0.795,0.977
2066,0.9196000000000001,0.9159166293340161,0.9232833706659841,0.646,0.6240327214105099,0.6679672785894901,0.8778,0.9068,0.268,0.507,0.94,0.405,0.589,0.785,0.972
2067,0.9174,0.9129576878316835,0.9218423121683165,0.6562,0.6439899532701591,0.668410046729841,0.8846,0.8986000000000001,0.282,0.521,0.934,0.397,0.584,0.788,0.979
2068,0.9128000000000001,0.9078801267388646,0.9177198732611355,0.6494,0.6398383809725017,0.6589616190274983,0.8802,0.8952,0.298,0.527,0.936,0.407,0.594,0.812,0.977
2069,0.9042,0.8980918207685649,0.9103081792314351,0.6366,0.6196978559506235,0.6535021440493766,0.86,0.8812,0.276,0.534,0.938,0.389,0.584,0.809,0.982
2070,0.9056000000000001,0.8998694818717264,0.9113305181282737,0.638,0.6228181503787225,0.6531818496212776,0.8638,0.8888,0.286,0.56,0.939,0.434,0.59,0.798,0.979
2071,0.908,0.9039765487965465,0.9120234512034535,0.6378,0.6298786118630306,0.6457213881369694,0.8696,0.8908,0.286,0.531,0.948,0.394,0.614,0.814,0.981
2072,0.897,0.8931729345312451,0.9008270654687549,0.6388,0.6268129574978073,0.6507870425021928,0.8758,0.878,0.279,0.541,0.934,0.385,0.563,0.819,0.977
2073,0.9242,0.919202398810644,0.929197601189356,0.6732,0.6549851657967883,0.6914148342032117,0.8844,0.9104,0.259,0.521,0.943,0.411,0.59,0.799,0.986
2074,0.9232,0.9201082815775852,0.9262917184224149,0.6514,0.6353157776846919,0.667484222315308,0.879,0.9006000000000001,0.278,0.526,0.922,0.407,0.565,0.795,0.98
2075,0.8798,0.8757384109657108,0.8838615890342892,0.634,0.6232110901350104,0.6447889098649896,0.8522,0.858,0.261,0.497,0.931,0.39,0.561,0.771,0.978
2076,0.8934,0.8900452086150733,0.8967547913849266,0.6524,0.6383906401513623,0.6664093598486377,0.8698,0.881,0.263,0.525,0.919,0.369,0.546,0.774,0.976
2077,0.911,0.9064378351586251,0.915562164841375,0.665,0.6620880398072099,0.6679119601927902,0.879,0.8906000000000001,0.274,0.544,0.936,0.39,0.587,0.787,0.983
2078,0.8996000000000001,0.8962452086150734,0.9029547913849267,0.631,0.6161259225154474,0.6458740774845526,0.8662,0.8776,0.264,0.551,0.939,0.431,0.588,0.803,0.972
2079,0.9086000000000001,0.9035869978459714,0.9136130021540287,0.6506000000000001,0.6396128521157086,0.6615871478842915,0.863,0.8868,0.281,0.553,0.934,0.417,0.587,0.814,0.982
2080,0.9064,0.9020453160093349,0.9107546839906651,0.6326,0.6154039622262947,0.6497960377737054,0.8662,0.8856,0.268,0.524,0.93,0.411,0.568,0.788,0.976
2081,0.9074,0.8994204368724108,0.9153795631275892,0.653,0.6345413376416325,0.6714586623583676,0.8656,0.885,0.282,0.522,0.931,0.409,0.612,0.777,0.977
2082,0.915,0.9117148658488508,0.9182851341511493,0.6354,0.631415051607651,0.6393849483923489,0.8828,0.8876000000000001,0.288,0.543,0.933,0.409,0.589,0.798,0.976
2083,0.913,0.9097148658488508,0.9162851341511493,0.6482,0.6377596803425575,0.6586403196574425,0.8778,0.8902,0.289,0.529,0.939,0.406,0.604,0.818,0.976
2084,0.9208000000000001,0.9123147912858238,0.9292852087141763,0.651,0.6381861719188852,0.6638138280811149,0.8814,0.9016000000000001,0.288,0.536,0.917,0.391,0.573,0.805,0.979
2085,0.908,0.9000011392308612,0.9159988607691388,0.6452,0.6334401898504333,0.6569598101495667,0.8796,0.8904,0.281,0.54,0.932,0.427,0.594,0.785,0.98
2086,0.8984,0.8937046052745881,0.9030953947254119,0.6364,0.618652455559426,0.6541475444405739,0.8736,0.8674,0.294,0.537,0.942,0.39,0.588,0.805,0.977
2087,0.8926000000000001,0.8871451508683006,0.8980548491316995,0.6284,0.6107832424885611,0.6460167575114388,0.8468,0.8642,0.292,0.544,0.94,0.381,0.581,0.812,0.981
2088,0.9114,0.9051545411732832,0.9176454588267168,0.6608,0.6506974017268021,0.670902598273198,0.8858,0.8988,0.292,0.522,0.935,0.435,0.581,0.795,0.985
2089,0.921,0.9130011392308612,0.9289988607691388,0.6668000000000001,0.6562495086002484,0.6773504913997517,0.8934,0.902,0.296,0.546,0.938,0.404,0.57,0.795,0.973
2090,0.9026000000000001,0.8960532389941818,0.9091467610058184,0.6516000000000001,0.6390413803999908,0.6641586196000093,0.8714,0.8874,0.29,0.531,0.928,0.429,0.6,0.779,0.98
2091,0.9172,0.9106650243520836,0.9237349756479164,0.6646000000000001,0.6561969523155501,0.6730030476844501,0.8846,0.8976000000000001,0.286,0.518,0.925,0.425,0.596,0.774,0.983
2092,0.9028,0.8954857664031078,0.9101142335968923,0.64,0.628790586412239,0.6512094135877611,0.854,0.8846,0.274,0.548,0.936,0.44,0.565,0.803,0.98
2093,0.9178000000000001,0.9109202401806339,0.9246797598193662,0.6658000000000001,0.6575918590125519,0.6740081409874482,0.8806,0.9034,0.262,0.499,0.942,0.407,0.594,0.797,0.984
2094,0.9146000000000001,0.9094355135704766,0.9197644864295236,0.6278,0.6169968096391966,0.6386031903608035,0.8754,0.891,0.311,0.545,0.933,0.391,0.594,0.802,0.975
2095,0.9012,0.8982355678349334,0.9041644321650666,0.645,0.6321861719188852,0.6578138280811149,0.8692,0.8868,0.292,0.541,0.931,0.391,0.577,0.805,0.973
2096,0.9126000000000001,0.9114894219579209,0.9137105780420792,0.6546000000000001,0.6487365055212009,0.6604634944787993,0.8656,0.8958,0.274,0.513,0.931,0.414,0.562,0.804,0.984


==> csv-files/concept_insertion.csv <==
series,owner_count,segment,event_index,event_index_m,matching_rows_seen,rolling_recall_at_10
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),5999,0.005999,6000,0.4358
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),6999,0.006999,7000,0.4424
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),7999,0.007999,8000,0.44
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),8999,0.008999,9000,0.4436
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),9999,0.009999,10000,0.4548
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),10999,0.010999,11000,0.4638
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),11999,0.011999,12000,0.474
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),12999,0.012999,13000,0.495
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),13999,0.013999,14000,0.5008
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),14999,0.014999,15000,0.5122
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),15999,0.015999,16000,0.513
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),16999,0.016999,17000,0.5158
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),17999,0.017999,18000,0.5138
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),19999,0.019999,20000,0.5232
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),20999,0.020999,21000,0.5314
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),21999,0.021999,22000,0.532
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),22999,0.022999,23000,0.5364
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),23999,0.023999,24000,0.5416
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),24999,0.024999,25000,0.546
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),25999,0.025999,26000,0.5536
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),26999,0.026999,27000,0.5616
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),27999,0.027999,28000,0.5772
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),28999,0.028999,29000,0.5782
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),29999,0.029999,30000,0.5858
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),30999,0.030999,31000,0.5796
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),31999,0.031999,32000,0.5804
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),32999,0.032999,33000,0.5788
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),33999,0.033999,34000,0.5862
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),34999,0.034999,35000,0.5898
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),35999,0.035999,36000,0.595
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),36999,0.036999,37000,0.6034
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),37999,0.037999,38000,0.6108
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),39999,0.039999,40000,0.6112
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),40999,0.040999,41000,0.6116
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),41999,0.041999,42000,0.6174
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),42999,0.042999,43000,0.6142
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),43999,0.043999,44000,0.612
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),44999,0.044999,45000,0.6134
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),45999,0.045999,46000,0.619
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),47999,0.047999,48000,0.6314
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),48999,0.048999,49000,0.6412
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),49999,0.049999,50000,0.6434
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),50999,0.050999,51000,0.653
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),51999,0.051999,52000,0.654
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),52999,0.052999,53000,0.652
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),53999,0.053999,54000,0.6568
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),54999,0.054999,55000,0.6612
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),55999,0.055999,56000,0.664
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),56999,0.056999,57000,0.6648
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),57999,0.057999,58000,0.666
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),59999,0.059999,60000,0.6696
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),60999,0.060999,61000,0.6746
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),61999,0.061999,62000,0.683
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),62999,0.062999,63000,0.688
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),63999,0.063999,64000,0.6894
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),65999,0.065999,66000,0.6852
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),66999,0.066999,67000,0.6746
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),67999,0.067999,68000,0.679
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),68999,0.068999,69000,0.6862
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),69999,0.069999,70000,0.6946
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),70999,0.070999,71000,0.695
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),71999,0.071999,72000,0.6994
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),72999,0.072999,73000,0.6994
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),73999,0.073999,74000,0.7014
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),74999,0.074999,75000,0.6954
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),75999,0.075999,76000,0.7068
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),76999,0.076999,77000,0.7046
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),77999,0.077999,78000,0.7054
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),79999,0.079999,80000,0.7092
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),80999,0.080999,81000,0.7104
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),81999,0.081999,82000,0.7184
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),82999,0.082999,83000,0.7262
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),83999,0.083999,84000,0.7278
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),84999,0.084999,85000,0.7304
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),85999,0.085999,86000,0.7356
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),86999,0.086999,87000,0.7334
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),87999,0.087999,88000,0.7364
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),88999,0.088999,89000,0.7376
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),89999,0.089999,90000,0.7418
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),90999,0.090999,91000,0.7366
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),91999,0.091999,92000,0.7384
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),92999,0.092999,93000,0.7398
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),93999,0.093999,94000,0.7364
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),94999,0.094999,95000,0.7372
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),95999,0.095999,96000,0.7356
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),96999,0.096999,97000,0.7374
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),97999,0.097999,98000,0.7406
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),98999,0.098999,99000,0.7404
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),99999,0.099999,100000,0.7422
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),100999,0.100999,101000,0.7512
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),101999,0.101999,102000,0.753
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),102999,0.102999,103000,0.7544
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),103999,0.103999,104000,0.7566
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),104999,0.104999,105000,0.7628
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),105999,0.105999,106000,0.7582
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),107999,0.107999,108000,0.7634
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),108999,0.108999,109000,0.7648
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),109999,0.109999,110000,0.7616
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),110999,0.110999,111000,0.759
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),111999,0.111999,112000,0.763
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),112999,0.112999,113000,0.763
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),113999,0.113999,114000,0.7668
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),114999,0.114999,115000,0.7726
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),116999,0.116999,117000,0.7772
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),117999,0.117999,118000,0.7806
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),118999,0.118999,119000,0.7802
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),119999,0.119999,120000,0.7816
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),120999,0.120999,121000,0.7842
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),121999,0.121999,122000,0.7808
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),122999,0.122999,123000,0.782
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),123999,0.123999,124000,0.7842
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),124999,0.124999,125000,0.7932
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),125999,0.125999,126000,0.793
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),126999,0.126999,127000,0.7922
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),127999,0.127999,128000,0.7906
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),128999,0.128999,129000,0.7924
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),129999,0.129999,130000,0.7878
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),130999,0.130999,131000,0.7876
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),131999,0.131999,132000,0.7846
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),132999,0.132999,133000,0.7868
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),133999,0.133999,134000,0.7898
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),134999,0.134999,135000,0.784
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),135999,0.135999,136000,0.787
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),136999,0.136999,137000,0.7922
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),137999,0.137999,138000,0.7906
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),138999,0.138999,139000,0.7944
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),139999,0.139999,140000,0.8028
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),140999,0.140999,141000,0.801
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),141999,0.141999,142000,0.8016
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),142999,0.142999,143000,0.7968
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),143999,0.143999,144000,0.7958
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),144999,0.144999,145000,0.7956
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),145999,0.145999,146000,0.7918
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),146999,0.146999,147000,0.7928
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),147999,0.147999,148000,0.7968
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),148999,0.148999,149000,0.7944
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),149999,0.149999,150000,0.8016
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),150999,0.150999,151000,0.8032
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),151999,0.151999,152000,0.8022
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),152999,0.152999,153000,0.8036
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),153999,0.153999,154000,0.8012
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),154999,0.154999,155000,0.8004
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),155999,0.155999,156000,0.8012
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),156999,0.156999,157000,0.8092
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),157999,0.157999,158000,0.8138
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),158999,0.158999,159000,0.8196
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),159999,0.159999,160000,0.8256
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),160999,0.160999,161000,0.8266
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),161999,0.161999,162000,0.8202
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),162999,0.162999,163000,0.8242
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),163999,0.163999,164000,0.8186
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),164999,0.164999,165000,0.8112
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),165999,0.165999,166000,0.816
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),166999,0.166999,167000,0.8176
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),167999,0.167999,168000,0.8124
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),168999,0.168999,169000,0.8176
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),169999,0.169999,170000,0.8262
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),170999,0.170999,171000,0.8288
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),171999,0.171999,172000,0.8304
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),172999,0.172999,173000,0.8378
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),173999,0.173999,174000,0.8352
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),174999,0.174999,175000,0.8308
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),175999,0.175999,176000,0.8314
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),176999,0.176999,177000,0.8258
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),177999,0.177999,178000,0.8208
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),178999,0.178999,179000,0.8212
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),179999,0.179999,180000,0.8238
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),180999,0.180999,181000,0.8206
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),181999,0.181999,182000,0.8198
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),182999,0.182999,183000,0.8276
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),183999,0.183999,184000,0.8322
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),184999,0.184999,185000,0.8328
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),185999,0.185999,186000,0.8348
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),186999,0.186999,187000,0.8388
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),187999,0.187999,188000,0.8364
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),188999,0.188999,189000,0.8376
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),189999,0.189999,190000,0.8388
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),190999,0.190999,191000,0.8384
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),191999,0.191999,192000,0.8416
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),192999,0.192999,193000,0.844
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),193999,0.193999,194000,0.8412
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),194999,0.194999,195000,0.842
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),195999,0.195999,196000,0.8386
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),196999,0.196999,197000,0.8396
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),197999,0.197999,198000,0.8382
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),198999,0.198999,199000,0.8374
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),199999,0.199999,200000,0.8346
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),200999,0.200999,201000,0.8334
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),201999,0.201999,202000,0.8336
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),202999,0.202999,203000,0.835
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),203999,0.203999,204000,0.8402
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),204999,0.204999,205000,0.8428
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),205999,0.205999,206000,0.8426
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),206999,0.206999,207000,0.8464
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),207999,0.207999,208000,0.8472
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),208999,0.208999,209000,0.8448
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),209999,0.209999,210000,0.844
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),210999,0.210999,211000,0.8472
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),211999,0.211999,212000,0.8498
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),212999,0.212999,213000,0.851
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),213999,0.213999,214000,0.8534
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),214999,0.214999,215000,0.854
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),215999,0.215999,216000,0.8604
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),216999,0.216999,217000,0.8582
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),217999,0.217999,218000,0.8566
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),218999,0.218999,219000,0.8512
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),219999,0.219999,220000,0.8516
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),220999,0.220999,221000,0.8526
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),221999,0.221999,222000,0.848
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),222999,0.222999,223000,0.8516
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),223999,0.223999,224000,0.8554
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),224999,0.224999,225000,0.8544
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),225999,0.225999,226000,0.852
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),226999,0.226999,227000,0.8538
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),227999,0.227999,228000,0.8538
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),228999,0.228999,229000,0.8508
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),229999,0.229999,230000,0.8492
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),231999,0.231999,232000,0.85
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),232999,0.232999,233000,0.8556
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),233999,0.233999,234000,0.8572
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),234999,0.234999,235000,0.8536
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),235999,0.235999,236000,0.8568
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),236999,0.236999,237000,0.8606
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),237999,0.237999,238000,0.859
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),238999,0.238999,239000,0.8576
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),239999,0.239999,240000,0.864
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),240999,0.240999,241000,0.8646
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),241999,0.241999,242000,0.8652
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),242999,0.242999,243000,0.8652
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),243999,0.243999,244000,0.8672
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),244999,0.244999,245000,0.8642
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),245999,0.245999,246000,0.8602
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),246999,0.246999,247000,0.8618
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),247999,0.247999,248000,0.8626
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),248999,0.248999,249000,0.8634
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),249999,0.249999,250000,0.8676
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),250999,0.250999,251000,0.8716
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),251999,0.251999,252000,0.869
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),253999,0.253999,254000,0.872
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),255999,0.255999,256000,0.8676
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),256999,0.256999,257000,0.8648
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),257999,0.257999,258000,0.8666
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),258999,0.258999,259000,0.8648
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),259999,0.259999,260000,0.866
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),260999,0.260999,261000,0.8688
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),261999,0.261999,262000,0.8694
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),262999,0.262999,263000,0.8664
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),263999,0.263999,264000,0.8674
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),264999,0.264999,265000,0.87
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),265999,0.265999,266000,0.871
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),266999,0.266999,267000,0.8748
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),267999,0.267999,268000,0.8758
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),268999,0.268999,269000,0.879
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),269999,0.269999,270000,0.8796
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),270999,0.270999,271000,0.8834
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),271999,0.271999,272000,0.8806
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),272999,0.272999,273000,0.8814
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),273999,0.273999,274000,0.8792
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),274999,0.274999,275000,0.881
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),275999,0.275999,276000,0.8746
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),276999,0.276999,277000,0.8732
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),277999,0.277999,278000,0.873
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),279999,0.279999,280000,0.8686
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),280999,0.280999,281000,0.8702
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),281999,0.281999,282000,0.8782
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),282999,0.282999,283000,0.8812
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),283999,0.283999,284000,0.8836
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),285999,0.285999,286000,0.8858
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),286999,0.286999,287000,0.886
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),287999,0.287999,288000,0.8868
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),288999,0.288999,289000,0.8836
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),289999,0.289999,290000,0.8836
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),290999,0.290999,291000,0.8858
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),291999,0.291999,292000,0.8826
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),292999,0.292999,293000,0.8834
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),293999,0.293999,294000,0.8874
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),294999,0.294999,295000,0.8908
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),295999,0.295999,296000,0.8904
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),296999,0.296999,297000,0.8884
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),297999,0.297999,298000,0.8892
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),298999,0.298999,299000,0.8916
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),299999,0.299999,300000,0.8834
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),300999,0.300999,301000,0.8844
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),301999,0.301999,302000,0.887
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),302999,0.302999,303000,0.8858
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),303999,0.303999,304000,0.883
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),304999,0.304999,305000,0.8868
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),305999,0.305999,306000,0.8852
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),306999,0.306999,307000,0.8886
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),307999,0.307999,308000,0.8894
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),308999,0.308999,309000,0.8908
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),309999,0.309999,310000,0.8892
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),310999,0.310999,311000,0.887
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),311999,0.311999,312000,0.885
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),312999,0.312999,313000,0.8886
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),313999,0.313999,314000,0.8912
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),314999,0.314999,315000,0.8948
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),315999,0.315999,316000,0.8968
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),316999,0.316999,317000,0.8972
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),317999,0.317999,318000,0.8958
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),318999,0.318999,319000,0.9002
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),319999,0.319999,320000,0.901
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),320999,0.320999,321000,0.8996
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),321999,0.321999,322000,0.8978
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),322999,0.322999,323000,0.8918
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),323999,0.323999,324000,0.8874
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),324999,0.324999,325000,0.8876
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),325999,0.325999,326000,0.8888
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),326999,0.326999,327000,0.8888
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),327999,0.327999,328000,0.8866
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),328999,0.328999,329000,0.89
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),330999,0.330999,331000,0.8938
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),331999,0.331999,332000,0.8988
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),332999,0.332999,333000,0.8988
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),333999,0.333999,334000,0.901
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),334999,0.334999,335000,0.8982
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),335999,0.335999,336000,0.8954
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),336999,0.336999,337000,0.8914
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),337999,0.337999,338000,0.8962
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),338999,0.338999,339000,0.8976
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),339999,0.339999,340000,0.8986
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),340999,0.340999,341000,0.8994
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),341999,0.341999,342000,0.899
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),342999,0.342999,343000,0.897
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),343999,0.343999,344000,0.8986
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),344999,0.344999,345000,0.8994
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),345999,0.345999,346000,0.9024
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),346999,0.346999,347000,0.9022
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),347999,0.347999,348000,0.9038
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),348999,0.348999,349000,0.9008
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),349999,0.349999,350000,0.9046
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),350999,0.350999,351000,0.9032
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),351999,0.351999,352000,0.9032
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),352999,0.352999,353000,0.9058
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),353999,0.353999,354000,0.907
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),354999,0.354999,355000,0.9036
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),355999,0.355999,356000,0.9034
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),356999,0.356999,357000,0.903
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),357999,0.357999,358000,0.9038
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),358999,0.358999,359000,0.901
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),359999,0.359999,360000,0.8978
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),361999,0.361999,362000,0.8992
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),362999,0.362999,363000,0.8978
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),363999,0.363999,364000,0.9014
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),364999,0.364999,365000,0.9038
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),365999,0.365999,366000,0.9036
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),366999,0.366999,367000,0.905
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),367999,0.367999,368000,0.9078
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),368999,0.368999,369000,0.9074
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),369999,0.369999,370000,0.9058
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),370999,0.370999,371000,0.9092
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),371999,0.371999,372000,0.9094
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),372999,0.372999,373000,0.907
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),373999,0.373999,374000,0.9048
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),374999,0.374999,375000,0.9014
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),375999,0.375999,376000,0.9024
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),376999,0.376999,377000,0.9046
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),377999,0.377999,378000,0.9058
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),378999,0.378999,379000,0.9066
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),379999,0.379999,380000,0.9098
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),381999,0.381999,382000,0.9116
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),382999,0.382999,383000,0.9144
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),383999,0.383999,384000,0.9118
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),384999,0.384999,385000,0.9102
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),385999,0.385999,386000,0.9098
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),386999,0.386999,387000,0.9098
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),387999,0.387999,388000,0.9104
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),388999,0.388999,389000,0.9144
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),389999,0.389999,390000,0.9164
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),390999,0.390999,391000,0.9192
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),391999,0.391999,392000,0.9194
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),392999,0.392999,393000,0.92
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),393999,0.393999,394000,0.918
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),394999,0.394999,395000,0.9186
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),395999,0.395999,396000,0.913
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),396999,0.396999,397000,0.9162
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),397999,0.397999,398000,0.9142
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),398999,0.398999,399000,0.9154
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),399999,0.399999,400000,0.9148
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),400999,0.400999,401000,0.915
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),402999,0.402999,403000,0.911
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),403999,0.403999,404000,0.9074
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),404999,0.404999,405000,0.9096
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),405999,0.405999,406000,0.9124
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),406999,0.406999,407000,0.916
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),407999,0.407999,408000,0.9172
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),408999,0.408999,409000,0.919
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),409999,0.409999,410000,0.917
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),410999,0.410999,411000,0.914
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),411999,0.411999,412000,0.9154
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),412999,0.412999,413000,0.9148
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),413999,0.413999,414000,0.9152
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),414999,0.414999,415000,0.917
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),415999,0.415999,416000,0.9154
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),416999,0.416999,417000,0.915
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),417999,0.417999,418000,0.9142
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),418999,0.418999,419000,0.9152
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),419999,0.419999,420000,0.9166
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),420999,0.420999,421000,0.9202
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),421999,0.421999,422000,0.9226
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),422999,0.422999,423000,0.9238
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),423999,0.423999,424000,0.9222
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),424999,0.424999,425000,0.9208
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),425999,0.425999,426000,0.9174
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),426999,0.426999,427000,0.9156
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),427999,0.427999,428000,0.9112
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),428999,0.428999,429000,0.9146
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),429999,0.429999,430000,0.9158
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),430999,0.430999,431000,0.9158
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),431999,0.431999,432000,0.917
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),432999,0.432999,433000,0.9214
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),433999,0.433999,434000,0.9212
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),434999,0.434999,435000,0.9214
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),435999,0.435999,436000,0.9224
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),436999,0.436999,437000,0.9246
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),437999,0.437999,438000,0.9242
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),438999,0.438999,439000,0.9232
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),439999,0.439999,440000,0.9248
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),440999,0.440999,441000,0.924
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),441999,0.441999,442000,0.9218
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),442999,0.442999,443000,0.9224
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),443999,0.443999,444000,0.924
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),444999,0.444999,445000,0.9262
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),445999,0.445999,446000,0.928
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),446999,0.446999,447000,0.929
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),448999,0.448999,449000,0.925
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),449999,0.449999,450000,0.9248
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),450999,0.450999,451000,0.9262
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),451999,0.451999,452000,0.9228
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),452999,0.452999,453000,0.925
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),453999,0.453999,454000,0.9274
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),454999,0.454999,455000,0.9244
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),455999,0.455999,456000,0.9246
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),456999,0.456999,457000,0.927
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),458999,0.458999,459000,0.9286
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),459999,0.459999,460000,0.9278
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),460999,0.460999,461000,0.929
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),461999,0.461999,462000,0.93
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),462999,0.462999,463000,0.9254
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),463999,0.463999,464000,0.9272
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),464999,0.464999,465000,0.9314
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),465999,0.465999,466000,0.9322
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),466999,0.466999,467000,0.9304
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),467999,0.467999,468000,0.9336
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),468999,0.468999,469000,0.9324
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),469999,0.469999,470000,0.9294
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),470999,0.470999,471000,0.9292
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),471999,0.471999,472000,0.932
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),472999,0.472999,473000,0.9312
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),473999,0.473999,474000,0.9322
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),474999,0.474999,475000,0.932
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),475999,0.475999,476000,0.9296
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),476999,0.476999,477000,0.9292
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),477999,0.477999,478000,0.9284
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),478999,0.478999,479000,0.9318
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),479999,0.479999,480000,0.9356
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),480999,0.480999,481000,0.9372
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),481999,0.481999,482000,0.9372
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),483999,0.483999,484000,0.9342
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),484999,0.484999,485000,0.9332
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),485999,0.485999,486000,0.9302
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),486999,0.486999,487000,0.9286
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),487999,0.487999,488000,0.9284
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),488999,0.488999,489000,0.9306
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),489999,0.489999,490000,0.9306
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),490999,0.490999,491000,0.9306
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),491999,0.491999,492000,0.9328
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),492999,0.492999,493000,0.9342
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),493999,0.493999,494000,0.9296
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),494999,0.494999,495000,0.9314
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),495999,0.495999,496000,0.9302
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),496999,0.496999,497000,0.9274
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),497999,0.497999,498000,0.9266
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),498999,0.498999,499000,0.929
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),499999,0.499999,500000,0.9274
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),500999,0.500999,501000,0.9302
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),501999,0.501999,502000,0.933
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),502999,0.502999,503000,0.9378
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),503999,0.503999,504000,0.9372
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),504999,0.504999,505000,0.9364
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),505999,0.505999,506000,0.9364
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),506999,0.506999,507000,0.9386
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),507999,0.507999,508000,0.9356
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),508999,0.508999,509000,0.937
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),509999,0.509999,510000,0.9386
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),510999,0.510999,511000,0.9382
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),511999,0.511999,512000,0.9388
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),512999,0.512999,513000,0.9376
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),513999,0.513999,514000,0.9378
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),514999,0.514999,515000,0.9378
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),515999,0.515999,516000,0.9372
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),516999,0.516999,517000,0.936
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),517999,0.517999,518000,0.9372
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),518999,0.518999,519000,0.9358
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),519999,0.519999,520000,0.936
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),520999,0.520999,521000,0.9344
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),521999,0.521999,522000,0.9386
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),522999,0.522999,523000,0.941
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),523999,0.523999,524000,0.94
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),524999,0.524999,525000,0.9378
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),525999,0.525999,526000,0.939
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),526999,0.526999,527000,0.9398
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),527999,0.527999,528000,0.934
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),528999,0.528999,529000,0.9364
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),529999,0.529999,530000,0.9378
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),530999,0.530999,531000,0.936
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),531999,0.531999,532000,0.9338
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),532999,0.532999,533000,0.9384
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),533999,0.533999,534000,0.9378
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),534999,0.534999,535000,0.9346
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),535999,0.535999,536000,0.9366
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),536999,0.536999,537000,0.9382
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),537999,0.537999,538000,0.941
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),538999,0.538999,539000,0.9408
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),539999,0.539999,540000,0.9444
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),540999,0.540999,541000,0.9446
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),541999,0.541999,542000,0.9402
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),542999,0.542999,543000,0.9362
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),543999,0.543999,544000,0.9342
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),544999,0.544999,545000,0.9352
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),545999,0.545999,546000,0.9368
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),546999,0.546999,547000,0.9386
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),547999,0.547999,548000,0.9432
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),548999,0.548999,549000,0.9436
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),549999,0.549999,550000,0.9442
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),550999,0.550999,551000,0.9442
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),551999,0.551999,552000,0.942
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),552999,0.552999,553000,0.9424
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),553999,0.553999,554000,0.9452
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),554999,0.554999,555000,0.9456
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),555999,0.555999,556000,0.944
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),556999,0.556999,557000,0.9456
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),557999,0.557999,558000,0.9432
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),558999,0.558999,559000,0.9424
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),559999,0.559999,560000,0.9416
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),560999,0.560999,561000,0.9404
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),561999,0.561999,562000,0.9394
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),562999,0.562999,563000,0.941
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),563999,0.563999,564000,0.9374
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),564999,0.564999,565000,0.9392
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),565999,0.565999,566000,0.9426
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),566999,0.566999,567000,0.9432
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),567999,0.567999,568000,0.9434
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),568999,0.568999,569000,0.9474
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),569999,0.569999,570000,0.9498
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),570999,0.570999,571000,0.9476
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),571999,0.571999,572000,0.946
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),572999,0.572999,573000,0.9472
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),573999,0.573999,574000,0.9444
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),574999,0.574999,575000,0.9426
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),575999,0.575999,576000,0.9426
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),576999,0.576999,577000,0.9428
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),577999,0.577999,578000,0.943
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),578999,0.578999,579000,0.9424
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),579999,0.579999,580000,0.9432
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),580999,0.580999,581000,0.9436
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),581999,0.581999,582000,0.9436
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),582999,0.582999,583000,0.9462
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),583999,0.583999,584000,0.9476
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),584999,0.584999,585000,0.9448
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),585999,0.585999,586000,0.9426
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),586999,0.586999,587000,0.9428
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),587999,0.587999,588000,0.9418
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),588999,0.588999,589000,0.941
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),589999,0.589999,590000,0.9438
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),590999,0.590999,591000,0.9412
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),591999,0.591999,592000,0.944
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),592999,0.592999,593000,0.9418
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),593999,0.593999,594000,0.9434
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),594999,0.594999,595000,0.9448
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),595999,0.595999,596000,0.9478
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),596999,0.596999,597000,0.948
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),597999,0.597999,598000,0.9474
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),598999,0.598999,599000,0.9474
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),599999,0.599999,600000,0.9464
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),601388,0.601388,601000,0.9458
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),602827,0.602827,602000,0.944
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),604344,0.604344,603000,0.9416
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),605842,0.605842,604000,0.9432
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),607269,0.607269,605000,0.9436
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),608665,0.608665,606000,0.9438
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),610091,0.610091,607000,0.946
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),611475,0.611475,608000,0.9506
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),614368,0.614368,610000,0.9542
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),615799,0.615799,611000,0.952
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),617226,0.617226,612000,0.9524
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),618658,0.618658,613000,0.9546
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),621544,0.621544,615000,0.9552
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),622939,0.622939,616000,0.9562
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),624355,0.624355,617000,0.9554
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),625816,0.625816,618000,0.9546
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),627246,0.627246,619000,0.9554
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),628723,0.628723,620000,0.9532
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),630117,0.630117,621000,0.9522
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),631515,0.631515,622000,0.9538
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),632947,0.632947,623000,0.9488
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),635805,0.635805,625000,0.9492
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),637242,0.637242,626000,0.951
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),638657,0.638657,627000,0.9508
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),640093,0.640093,628000,0.9548
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),641486,0.641486,629000,0.9564
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),642885,0.642885,630000,0.951
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),644302,0.644302,631000,0.9488
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),645736,0.645736,632000,0.9474
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),647179,0.647179,633000,0.947
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),648609,0.648609,634000,0.946
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),649985,0.649985,635000,0.9524
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),651396,0.651396,636000,0.9514
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),652856,0.652856,637000,0.9526
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),654265,0.654265,638000,0.9514
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),655650,0.65565,639000,0.9526
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),657101,0.657101,640000,0.951
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),658538,0.658538,641000,0.9546
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),659954,0.659954,642000,0.956
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),661379,0.661379,643000,0.9562
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),662848,0.662848,644000,0.9594
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),664289,0.664289,645000,0.9598
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),665720,0.66572,646000,0.9564
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),667171,0.667171,647000,0.9568
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),668565,0.668565,648000,0.955
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),670005,0.670005,649000,0.9532
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),671444,0.671444,650000,0.9514
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),672854,0.672854,651000,0.9536
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),674282,0.674282,652000,0.954
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),675768,0.675768,653000,0.9558
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),677168,0.677168,654000,0.956
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),678622,0.678622,655000,0.9572
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),680029,0.680029,656000,0.9546
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),681445,0.681445,657000,0.9502
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),682898,0.682898,658000,0.95
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),684348,0.684348,659000,0.9506
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),685823,0.685823,660000,0.9518
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),690047,0.690047,663000,0.9556
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),691445,0.691445,664000,0.9566
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),692877,0.692877,665000,0.9574
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),694309,0.694309,666000,0.9568
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),695751,0.695751,667000,0.9568
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),697215,0.697215,668000,0.9558
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),700087,0.700087,670000,0.951
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),701525,0.701525,671000,0.9542
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),703007,0.703007,672000,0.9552
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),704444,0.704444,673000,0.9544
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),705830,0.70583,674000,0.9538
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),707212,0.707212,675000,0.9526
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),708653,0.708653,676000,0.952
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),710094,0.710094,677000,0.9512
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),711511,0.711511,678000,0.949
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),712923,0.712923,679000,0.9476
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),714314,0.714314,680000,0.9504
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),715755,0.715755,681000,0.953
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),717151,0.717151,682000,0.9522
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),718566,0.718566,683000,0.9552
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),719965,0.719965,684000,0.9588
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),721391,0.721391,685000,0.9578
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),722805,0.722805,686000,0.9578
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),724251,0.724251,687000,0.9598
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),725703,0.725703,688000,0.9592
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),727144,0.727144,689000,0.9588
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),728546,0.728546,690000,0.9596
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),729943,0.729943,691000,0.9596
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),731360,0.73136,692000,0.961
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),732750,0.73275,693000,0.9584
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),734198,0.734198,694000,0.9598
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),735589,0.735589,695000,0.9622
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),737031,0.737031,696000,0.9616
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),738538,0.738538,697000,0.9632
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),739946,0.739946,698000,0.9646
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),741353,0.741353,699000,0.9642
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),742776,0.742776,700000,0.964
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),744193,0.744193,701000,0.9594
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),745608,0.745608,702000,0.9578
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),747034,0.747034,703000,0.9588
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),748469,0.748469,704000,0.958
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),749933,0.749933,705000,0.9596
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),751322,0.751322,706000,0.9626
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),752791,0.752791,707000,0.9624
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),754258,0.754258,708000,0.9618
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),755680,0.75568,709000,0.9608
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),757149,0.757149,710000,0.9586
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),758579,0.758579,711000,0.9592
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),759992,0.759992,712000,0.9576
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),762811,0.762811,714000,0.9546
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),764221,0.764221,715000,0.9542
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),765630,0.76563,716000,0.9552
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),767069,0.767069,717000,0.956
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),768494,0.768494,718000,0.958
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),769966,0.769966,719000,0.9588
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),771326,0.771326,720000,0.9596
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),772771,0.772771,721000,0.9568
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),774181,0.774181,722000,0.9554
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),775582,0.775582,723000,0.957
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),776986,0.776986,724000,0.9584
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),778401,0.778401,725000,0.9552
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),779845,0.779845,726000,0.9574
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),781285,0.781285,727000,0.9582
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),782744,0.782744,728000,0.958
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),784106,0.784106,729000,0.9578
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),785519,0.785519,730000,0.9594
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),786935,0.786935,731000,0.9604
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),788348,0.788348,732000,0.9592
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),789767,0.789767,733000,0.9602
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),791182,0.791182,734000,0.9596
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),792603,0.792603,735000,0.9572
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),794056,0.794056,736000,0.958
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),795505,0.795505,737000,0.9596
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),796916,0.796916,738000,0.96
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),798380,0.79838,739000,0.959
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),799812,0.799812,740000,0.9612
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),801252,0.801252,741000,0.961
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),802664,0.802664,742000,0.9604
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),804082,0.804082,743000,0.9606
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),805535,0.805535,744000,0.9622
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),806951,0.806951,745000,0.9628
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),808394,0.808394,746000,0.964
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),809826,0.809826,747000,0.9628
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),811262,0.811262,748000,0.9644
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),812709,0.812709,749000,0.9636
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),814109,0.814109,750000,0.9636
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),815577,0.815577,751000,0.9642
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),817046,0.817046,752000,0.9632
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),818468,0.818468,753000,0.9638
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),819878,0.819878,754000,0.9628
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),821273,0.821273,755000,0.963
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),822708,0.822708,756000,0.9638
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),824131,0.824131,757000,0.9638
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),825553,0.825553,758000,0.9626
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),826972,0.826972,759000,0.9636
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),828414,0.828414,760000,0.9632
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),829813,0.829813,761000,0.9622
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),831286,0.831286,762000,0.9614
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),832746,0.832746,763000,0.962
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),834191,0.834191,764000,0.9624
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),837001,0.837001,766000,0.9638
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),838424,0.838424,767000,0.9668
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),839907,0.839907,768000,0.9638
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),841366,0.841366,769000,0.9652
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),842791,0.842791,770000,0.968
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),844253,0.844253,771000,0.9656
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),845650,0.84565,772000,0.9652
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),847067,0.847067,773000,0.967
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),848497,0.848497,774000,0.9654
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),849927,0.849927,775000,0.9632
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),851353,0.851353,776000,0.9644
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),852808,0.852808,777000,0.9658
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),854233,0.854233,778000,0.9662
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),857119,0.857119,780000,0.967
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),858550,0.85855,781000,0.9662
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),859991,0.859991,782000,0.9646
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),861413,0.861413,783000,0.9642
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),862875,0.862875,784000,0.9658
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),864324,0.864324,785000,0.967
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),865780,0.86578,786000,0.9652
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),867175,0.867175,787000,0.967
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),868612,0.868612,788000,0.966
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),870067,0.870067,789000,0.9634
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),872890,0.87289,791000,0.9664
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),874354,0.874354,792000,0.9656
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),875846,0.875846,793000,0.963
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),877261,0.877261,794000,0.9656
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),878670,0.87867,795000,0.9646
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),880110,0.88011,796000,0.9624
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),881548,0.881548,797000,0.9634
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),882981,0.882981,798000,0.9654
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),884446,0.884446,799000,0.9654
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),885863,0.885863,800000,0.9656
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),887308,0.887308,801000,0.9672
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),890159,0.890159,803000,0.965
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),891549,0.891549,804000,0.967
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),892923,0.892923,805000,0.9684
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),894363,0.894363,806000,0.9682
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),895773,0.895773,807000,0.9666
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),897171,0.897171,808000,0.9672
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),898597,0.898597,809000,0.967
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),900013,0.900013,810000,0.9646
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),901429,0.901429,811000,0.964
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),902880,0.90288,812000,0.966
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),904353,0.904353,813000,0.966
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),905771,0.905771,814000,0.9668
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),907218,0.907218,815000,0.967
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),908613,0.908613,816000,0.9686
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),910034,0.910034,817000,0.9684
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),911421,0.911421,818000,0.9688
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),912875,0.912875,819000,0.9694
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),914302,0.914302,820000,0.9712
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),915732,0.915732,821000,0.9702
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),917170,0.91717,822000,0.9702
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),918607,0.918607,823000,0.9694
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),920025,0.920025,824000,0.969
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),921451,0.921451,825000,0.969
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),922915,0.922915,826000,0.9698
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),924289,0.924289,827000,0.9708
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),925681,0.925681,828000,0.9722
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),927128,0.927128,829000,0.97
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),928553,0.928553,830000,0.9682
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),930005,0.930005,831000,0.9694
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),931447,0.931447,832000,0.9702
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),932863,0.932863,833000,0.9674
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),934256,0.934256,834000,0.9684
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),935709,0.935709,835000,0.9678
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),937183,0.937183,836000,0.9676
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),938616,0.938616,837000,0.9668
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),940038,0.940038,838000,0.9678
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),941476,0.941476,839000,0.9684
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),942879,0.942879,840000,0.9698
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),944283,0.944283,841000,0.9688
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),945731,0.945731,842000,0.9696
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),947157,0.947157,843000,0.97
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),948567,0.948567,844000,0.9694
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),950017,0.950017,845000,0.97
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),951455,0.951455,846000,0.9698
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),952901,0.952901,847000,0.971
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),954371,0.954371,848000,0.9704
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),955801,0.955801,849000,0.9704
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),957225,0.957225,850000,0.9716
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),958669,0.958669,851000,0.9702
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),960111,0.960111,852000,0.9686
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),961561,0.961561,853000,0.9688
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),962949,0.962949,854000,0.9686
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),964347,0.964347,855000,0.9682
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),965772,0.965772,856000,0.9692
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),967232,0.967232,857000,0.971
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),968654,0.968654,858000,0.9708
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),970095,0.970095,859000,0.9724
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),971546,0.971546,860000,0.9716
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),973001,0.973001,861000,0.9712
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),974492,0.974492,862000,0.9706
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),975912,0.975912,863000,0.9706
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),977360,0.97736,864000,0.9696
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),978813,0.978813,865000,0.9684
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),980262,0.980262,866000,0.9696
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),981662,0.981662,867000,0.9698
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),984500,0.9845,869000,0.9702
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),985899,0.985899,870000,0.9714
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),987359,0.987359,871000,0.9724
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),988791,0.988791,872000,0.9728
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),990225,0.990225,873000,0.9716
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),991650,0.99165,874000,0.9706
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),993078,0.993078,875000,0.9674
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),994526,0.994526,876000,0.9688
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),995929,0.995929,877000,0.9676
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),997361,0.997361,878000,0.9672
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),998800,0.9988,879000,0.9694
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1000241,1.000241,880000,0.9708
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1001643,1.001643,881000,0.9716
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1003049,1.003049,882000,0.9706
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1004454,1.004454,883000,0.9696
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1005863,1.005863,884000,0.9688
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1007276,1.007276,885000,0.967
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1008705,1.008705,886000,0.9658
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1010097,1.010097,887000,0.9658
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1011561,1.011561,888000,0.9684
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1013016,1.013016,889000,0.9702
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1014441,1.014441,890000,0.9722
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1015856,1.015856,891000,0.9726
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1017303,1.017303,892000,0.975
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1018761,1.018761,893000,0.9726
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1020214,1.020214,894000,0.9744
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1021631,1.021631,895000,0.9744
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1023104,1.023104,896000,0.9746
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1024535,1.024535,897000,0.9744
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1025939,1.025939,898000,0.976
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1027370,1.02737,899000,0.9748
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1028815,1.028815,900000,0.9744
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1030233,1.030233,901000,0.9762
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1031697,1.031697,902000,0.9766
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1033104,1.033104,903000,0.9748
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1034505,1.034505,904000,0.9756
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1035932,1.035932,905000,0.9744
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1037345,1.037345,906000,0.972
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1038753,1.038753,907000,0.9698
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1040155,1.040155,908000,0.9712
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1041571,1.041571,909000,0.9726
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1042958,1.042958,910000,0.9736
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1044402,1.044402,911000,0.9744
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1045801,1.045801,912000,0.976
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1047262,1.047262,913000,0.9774
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1048685,1.048685,914000,0.9776
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1050133,1.050133,915000,0.9762
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1051558,1.051558,916000,0.9762
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1052985,1.052985,917000,0.9764
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1054420,1.05442,918000,0.9754
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1055874,1.055874,919000,0.974
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1057309,1.057309,920000,0.9748
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1058761,1.058761,921000,0.973
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1060187,1.060187,922000,0.972
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1061584,1.061584,923000,0.9714
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1063012,1.063012,924000,0.9708
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1064450,1.06445,925000,0.9722
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1065882,1.065882,926000,0.9742
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1067298,1.067298,927000,0.9758
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1070154,1.070154,929000,0.9758
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1071565,1.071565,930000,0.9726
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1073008,1.073008,931000,0.9736
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1074455,1.074455,932000,0.9734
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1075846,1.075846,933000,0.9718
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1077252,1.077252,934000,0.9722
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1078683,1.078683,935000,0.975
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1080113,1.080113,936000,0.9752
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1081505,1.081505,937000,0.9774
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1082939,1.082939,938000,0.9788
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1084372,1.084372,939000,0.979
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1085792,1.085792,940000,0.9804
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1087206,1.087206,941000,0.98
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1088654,1.088654,942000,0.9794
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1090069,1.090069,943000,0.9794
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1091502,1.091502,944000,0.9792
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1092904,1.092904,945000,0.98
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1094325,1.094325,946000,0.9794
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1097209,1.097209,948000,0.9804
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1098645,1.098645,949000,0.98
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1100077,1.100077,950000,0.9776
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1101523,1.101523,951000,0.9766
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1104399,1.104399,953000,0.9774
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1105868,1.105868,954000,0.9766
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1107247,1.107247,955000,0.9766
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1108685,1.108685,956000,0.9774
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1110135,1.110135,957000,0.9756
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1111584,1.111584,958000,0.9754
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1113010,1.11301,959000,0.9752
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1114380,1.11438,960000,0.9762
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1115799,1.115799,961000,0.976
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1117235,1.117235,962000,0.9764
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1118631,1.118631,963000,0.9788
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1120088,1.120088,964000,0.9788
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1121536,1.121536,965000,0.981
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1122954,1.122954,966000,0.9792
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1124388,1.124388,967000,0.9798
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1125813,1.125813,968000,0.9762
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1127229,1.127229,969000,0.9766
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1128695,1.128695,970000,0.9754
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1130110,1.13011,971000,0.9768
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1131550,1.13155,972000,0.978
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1133004,1.133004,973000,0.9794
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1134422,1.134422,974000,0.9792
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1135834,1.135834,975000,0.9778
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1137288,1.137288,976000,0.9772
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1138709,1.138709,977000,0.9772
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1140154,1.140154,978000,0.976
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1141571,1.141571,979000,0.976
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1144402,1.144402,981000,0.9788
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1145821,1.145821,982000,0.9784
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1147278,1.147278,983000,0.9792
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1148713,1.148713,984000,0.979
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1150117,1.150117,985000,0.9792
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1151576,1.151576,986000,0.9764
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1152991,1.152991,987000,0.976
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1154427,1.154427,988000,0.9766
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1155828,1.155828,989000,0.9778
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1157279,1.157279,990000,0.9778
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1160124,1.160124,992000,0.9778
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1161594,1.161594,993000,0.978
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1163097,1.163097,994000,0.9754
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1164464,1.164464,995000,0.9766
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1165870,1.16587,996000,0.9768
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1167277,1.167277,997000,0.977
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1170085,1.170085,999000,0.978
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1171491,1.171491,1000000,0.9772
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1172875,1.172875,1001000,0.9762
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1174320,1.17432,1002000,0.9788
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1175776,1.175776,1003000,0.9788
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1177198,1.177198,1004000,0.9778
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1178634,1.178634,1005000,0.976
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1180023,1.180023,1006000,0.975
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1181443,1.181443,1007000,0.9744
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1182898,1.182898,1008000,0.9744
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1184316,1.184316,1009000,0.9752
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1185763,1.185763,1010000,0.9768
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1187233,1.187233,1011000,0.9764
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1188655,1.188655,1012000,0.9764
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1190061,1.190061,1013000,0.9756
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1191497,1.191497,1014000,0.9768
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1192970,1.19297,1015000,0.9764
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1194430,1.19443,1016000,0.9788
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1195870,1.19587,1017000,0.9792
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1197306,1.197306,1018000,0.98
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1198713,1.198713,1019000,0.9808
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1200155,1.200155,1020000,0.9808
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1201619,1.201619,1021000,0.9816
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1203045,1.203045,1022000,0.9804
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1204484,1.204484,1023000,0.98
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1205961,1.205961,1024000,0.9798
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1207370,1.20737,1025000,0.9794
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1208781,1.208781,1026000,0.9794
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1210209,1.210209,1027000,0.9804
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1211614,1.211614,1028000,0.9798
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1214446,1.214446,1030000,0.9816
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1215871,1.215871,1031000,0.9814
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1217313,1.217313,1032000,0.9816
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1218752,1.218752,1033000,0.9814
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1220216,1.220216,1034000,0.981
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1221639,1.221639,1035000,0.9818
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1223068,1.223068,1036000,0.9812
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1224442,1.224442,1037000,0.9806
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1225917,1.225917,1038000,0.9798
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1227333,1.227333,1039000,0.9808
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1228738,1.228738,1040000,0.98
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1230123,1.230123,1041000,0.981
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1231490,1.23149,1042000,0.9822
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1232897,1.232897,1043000,0.9808
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1234301,1.234301,1044000,0.9808
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1235724,1.235724,1045000,0.9808
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1237128,1.237128,1046000,0.98
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1238571,1.238571,1047000,0.981
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1240025,1.240025,1048000,0.9816
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1241462,1.241462,1049000,0.9818
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1242873,1.242873,1050000,0.982
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1244296,1.244296,1051000,0.9832
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1245745,1.245745,1052000,0.9816
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1247180,1.24718,1053000,0.982
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1250006,1.250006,1055000,0.9804
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1251451,1.251451,1056000,0.9786
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1252844,1.252844,1057000,0.9804
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1254327,1.254327,1058000,0.9818
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1255783,1.255783,1059000,0.9844
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1257203,1.257203,1060000,0.9846
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1258580,1.25858,1061000,0.9854
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1260019,1.260019,1062000,0.9846
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1261439,1.261439,1063000,0.9852
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1262912,1.262912,1064000,0.9832
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1265792,1.265792,1066000,0.9834
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1267221,1.267221,1067000,0.9816
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1268672,1.268672,1068000,0.9822
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1270090,1.27009,1069000,0.981
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1271546,1.271546,1070000,0.9804
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1272984,1.272984,1071000,0.981
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1274430,1.27443,1072000,0.9808
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1275843,1.275843,1073000,0.9804
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1277253,1.277253,1074000,0.98
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1278652,1.278652,1075000,0.9796
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1280049,1.280049,1076000,0.9784
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1281479,1.281479,1077000,0.9794
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1282892,1.282892,1078000,0.9788
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1284318,1.284318,1079000,0.98
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1285778,1.285778,1080000,0.9796
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1287198,1.287198,1081000,0.9808
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1288626,1.288626,1082000,0.981
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1290073,1.290073,1083000,0.9818
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1291476,1.291476,1084000,0.9824
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1292970,1.29297,1085000,0.9844
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1294429,1.294429,1086000,0.9846
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1295892,1.295892,1087000,0.9826
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1297298,1.297298,1088000,0.9824
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1298762,1.298762,1089000,0.9822
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1300221,1.300221,1090000,0.981
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1301644,1.301644,1091000,0.979
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1303058,1.303058,1092000,0.9804
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1304487,1.304487,1093000,0.981
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1307302,1.307302,1095000,0.9806
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1308742,1.308742,1096000,0.984
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1310186,1.310186,1097000,0.984
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1311646,1.311646,1098000,0.985
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1313079,1.313079,1099000,0.9852
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1314532,1.314532,1100000,0.9832
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1315941,1.315941,1101000,0.984
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1317380,1.31738,1102000,0.9854
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1318803,1.318803,1103000,0.9838
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1320206,1.320206,1104000,0.9832
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1321666,1.321666,1105000,0.985
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1323101,1.323101,1106000,0.9858
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1324563,1.324563,1107000,0.9844
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1326007,1.326007,1108000,0.9848
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1327405,1.327405,1109000,0.986
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1328846,1.328846,1110000,0.9852
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1330246,1.330246,1111000,0.9872
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1331703,1.331703,1112000,0.9872
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1333127,1.333127,1113000,0.9864
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1335946,1.335946,1115000,0.9876
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1337320,1.33732,1116000,0.986
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1338704,1.338704,1117000,0.9858
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1340092,1.340092,1118000,0.9852
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1341518,1.341518,1119000,0.9844
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1342969,1.342969,1120000,0.9842
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1344373,1.344373,1121000,0.9834
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1345809,1.345809,1122000,0.984
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1347239,1.347239,1123000,0.9862
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1348672,1.348672,1124000,0.986
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1350091,1.350091,1125000,0.9868
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1351525,1.351525,1126000,0.9846
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1354416,1.354416,1128000,0.9854
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1355858,1.355858,1129000,0.9852
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1357306,1.357306,1130000,0.9848
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1358730,1.35873,1131000,0.9842
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1361584,1.361584,1133000,0.982
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1362998,1.362998,1134000,0.982
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1364446,1.364446,1135000,0.9816
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1365896,1.365896,1136000,0.9826
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1367290,1.36729,1137000,0.9838
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1368733,1.368733,1138000,0.986
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1370163,1.370163,1139000,0.9858
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1373009,1.373009,1141000,0.985
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1374416,1.374416,1142000,0.9844
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1375815,1.375815,1143000,0.9832
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1377217,1.377217,1144000,0.985
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1378704,1.378704,1145000,0.986
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1380132,1.380132,1146000,0.9868
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1381565,1.381565,1147000,0.9866
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1382973,1.382973,1148000,0.9878
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1384420,1.38442,1149000,0.9854
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1385900,1.3859,1150000,0.9856
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1387298,1.387298,1151000,0.9864
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1388715,1.388715,1152000,0.9856
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1390133,1.390133,1153000,0.9848
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1391569,1.391569,1154000,0.9854
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1392985,1.392985,1155000,0.9864
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1394420,1.39442,1156000,0.984
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1395869,1.395869,1157000,0.985
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1397303,1.397303,1158000,0.9856
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1398701,1.398701,1159000,0.9856
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1400110,1.40011,1160000,0.9862
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1401540,1.40154,1161000,0.988
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1402949,1.402949,1162000,0.9892
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1404396,1.404396,1163000,0.9892
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1405818,1.405818,1164000,0.99
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1407235,1.407235,1165000,0.989
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1408670,1.40867,1166000,0.989
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1410096,1.410096,1167000,0.9876
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1411515,1.411515,1168000,0.9864
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1412911,1.412911,1169000,0.985
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1414313,1.414313,1170000,0.9842
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1415707,1.415707,1171000,0.9846
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1417109,1.417109,1172000,0.985
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1418520,1.41852,1173000,0.9862
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1419920,1.41992,1174000,0.9868
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1421308,1.421308,1175000,0.9868
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1422795,1.422795,1176000,0.9878
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1424224,1.424224,1177000,0.9878
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1425663,1.425663,1178000,0.9858
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1427060,1.42706,1179000,0.9852
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1428440,1.42844,1180000,0.9844
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1429885,1.429885,1181000,0.9836
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1431297,1.431297,1182000,0.983
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1432722,1.432722,1183000,0.9828
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1434153,1.434153,1184000,0.9834
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1435562,1.435562,1185000,0.9862
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1436979,1.436979,1186000,0.9868
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1438403,1.438403,1187000,0.9882
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1441288,1.441288,1189000,0.9898
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1442723,1.442723,1190000,0.9898
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1444137,1.444137,1191000,0.9892
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1445552,1.445552,1192000,0.987
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1446975,1.446975,1193000,0.9876
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1448448,1.448448,1194000,0.9878
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1449845,1.449845,1195000,0.9872
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1451281,1.451281,1196000,0.987
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1452690,1.45269,1197000,0.9892
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1454151,1.454151,1198000,0.9888
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1455584,1.455584,1199000,0.9878
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1457033,1.457033,1200000,0.9882
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1458452,1.458452,1201000,0.9894
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1461330,1.46133,1203000,0.9888
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1462748,1.462748,1204000,0.9894
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1464158,1.464158,1205000,0.988
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1465631,1.465631,1206000,0.987
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1467090,1.46709,1207000,0.9884
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1468542,1.468542,1208000,0.9888
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1469985,1.469985,1209000,0.988
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1471440,1.47144,1210000,0.9882
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1472863,1.472863,1211000,0.9902
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1474327,1.474327,1212000,0.9908
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1475764,1.475764,1213000,0.9896
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1477183,1.477183,1214000,0.99
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1478614,1.478614,1215000,0.9908
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1480029,1.480029,1216000,0.9902
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1481416,1.481416,1217000,0.9902
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1482809,1.482809,1218000,0.9904
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1484257,1.484257,1219000,0.9882
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1485668,1.485668,1220000,0.989
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1487104,1.487104,1221000,0.9878
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1488576,1.488576,1222000,0.9872
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1490040,1.49004,1223000,0.9874
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1491478,1.491478,1224000,0.9886
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1492890,1.49289,1225000,0.9892
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1494282,1.494282,1226000,0.9894
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1495695,1.495695,1227000,0.9894
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1497102,1.497102,1228000,0.9894
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1498520,1.49852,1229000,0.9882
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1499999,1.499999,1230000,0.988
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1499999,1.499999,1230000,0.988
1 owners topic,1,topic,616458,0.616458,5000,0.1504
1 owners topic,1,topic,619763,0.619763,6000,0.1744
1 owners topic,1,topic,623124,0.623124,7000,0.1982
1 owners topic,1,topic,626439,0.626439,8000,0.2078
1 owners topic,1,topic,629709,0.629709,9000,0.2132
1 owners topic,1,topic,633137,0.633137,10000,0.2186
1 owners topic,1,topic,636435,0.636435,11000,0.2318
1 owners topic,1,topic,639782,0.639782,12000,0.2416
1 owners topic,1,topic,643275,0.643275,13000,0.261
1 owners topic,1,topic,646614,0.646614,14000,0.2834
1 owners topic,1,topic,650031,0.650031,15000,0.303
1 owners topic,1,topic,653313,0.653313,16000,0.3186
1 owners topic,1,topic,656806,0.656806,17000,0.328
1 owners topic,1,topic,660094,0.660094,18000,0.3352
1 owners topic,1,topic,663360,0.66336,19000,0.3386
1 owners topic,1,topic,666599,0.666599,20000,0.3428
1 owners topic,1,topic,669992,0.669992,21000,0.345
1 owners topic,1,topic,673338,0.673338,22000,0.353
1 owners topic,1,topic,676537,0.676537,23000,0.3604
1 owners topic,1,topic,679914,0.679914,24000,0.3702
1 owners topic,1,topic,683253,0.683253,25000,0.382
1 owners topic,1,topic,686449,0.686449,26000,0.3862
1 owners topic,1,topic,689870,0.68987,27000,0.3938
1 owners topic,1,topic,693294,0.693294,28000,0.4044
1 owners topic,1,topic,696549,0.696549,29000,0.4178
1 owners topic,1,topic,699790,0.69979,30000,0.4276
1 owners topic,1,topic,702975,0.702975,31000,0.444
1 owners topic,1,topic,706453,0.706453,32000,0.467
1 owners topic,1,topic,709755,0.709755,33000,0.4802
1 owners topic,1,topic,713186,0.713186,34000,0.4958
1 owners topic,1,topic,716642,0.716642,35000,0.5134
1 owners topic,1,topic,720088,0.720088,36000,0.5336
1 owners topic,1,topic,723457,0.723457,37000,0.5492
1 owners topic,1,topic,726657,0.726657,38000,0.5746
1 owners topic,1,topic,730123,0.730123,39000,0.5952
1 owners topic,1,topic,733565,0.733565,40000,0.616
1 owners topic,1,topic,736924,0.736924,41000,0.6386
1 owners topic,1,topic,740124,0.740124,42000,0.6616
1 owners topic,1,topic,743552,0.743552,43000,0.6822
1 owners topic,1,topic,746919,0.746919,44000,0.7028
1 owners topic,1,topic,750178,0.750178,45000,0.7194
1 owners topic,1,topic,753481,0.753481,46000,0.7422
1 owners topic,1,topic,756721,0.756721,47000,0.7574
1 owners topic,1,topic,760018,0.760018,48000,0.7688
1 owners topic,1,topic,763516,0.763516,49000,0.7846
1 owners topic,1,topic,766856,0.766856,50000,0.7988
1 owners topic,1,topic,770099,0.770099,51000,0.8112
1 owners topic,1,topic,773557,0.773557,52000,0.8278
1 owners topic,1,topic,777032,0.777032,53000,0.8482
1 owners topic,1,topic,780350,0.78035,54000,0.8606
1 owners topic,1,topic,783744,0.783744,55000,0.878
1 owners topic,1,topic,787159,0.787159,56000,0.8842
1 owners topic,1,topic,790536,0.790536,57000,0.8874
1 owners topic,1,topic,793862,0.793862,58000,0.8926
1 owners topic,1,topic,797146,0.797146,59000,0.9006
1 owners topic,1,topic,800414,0.800414,60000,0.9088
1 owners topic,1,topic,803760,0.80376,61000,0.917
1 owners topic,1,topic,807126,0.807126,62000,0.9268
1 owners topic,1,topic,810337,0.810337,63000,0.9318
1 owners topic,1,topic,813710,0.81371,64000,0.9364
1 owners topic,1,topic,816912,0.816912,65000,0.9402
1 owners topic,1,topic,820319,0.820319,66000,0.9426
1 owners topic,1,topic,823694,0.823694,67000,0.9446
1 owners topic,1,topic,827046,0.827046,68000,0.944
1 owners topic,1,topic,830407,0.830407,69000,0.947
1 owners topic,1,topic,833577,0.833577,70000,0.9488
1 owners topic,1,topic,836994,0.836994,71000,0.9542
1 owners topic,1,topic,840146,0.840146,72000,0.9588
1 owners topic,1,topic,843444,0.843444,73000,0.9662
1 owners topic,1,topic,846841,0.846841,74000,0.9706
1 owners topic,1,topic,850182,0.850182,75000,0.9758
1 owners topic,1,topic,853395,0.853395,76000,0.9802
1 owners topic,1,topic,856730,0.85673,77000,0.9834
1 owners topic,1,topic,860013,0.860013,78000,0.9852
1 owners topic,1,topic,863251,0.863251,79000,0.9866
1 owners topic,1,topic,866568,0.866568,80000,0.9894
1 owners topic,1,topic,869877,0.869877,81000,0.9908
1 owners topic,1,topic,873208,0.873208,82000,0.992
1 owners topic,1,topic,876326,0.876326,83000,0.994
1 owners topic,1,topic,879749,0.879749,84000,0.9952
1 owners topic,1,topic,883045,0.883045,85000,0.9954
1 owners topic,1,topic,886284,0.886284,86000,0.9962
1 owners topic,1,topic,889621,0.889621,87000,0.9972
1 owners topic,1,topic,893157,0.893157,88000,0.9976
1 owners topic,1,topic,896584,0.896584,89000,0.998
1 owners topic,1,topic,899960,0.89996,90000,0.9984
1 owners topic,1,topic,903230,0.90323,91000,0.9988
1 owners topic,1,topic,906504,0.906504,92000,0.999
1 owners topic,1,topic,909921,0.909921,93000,0.9984
1 owners topic,1,topic,913274,0.913274,94000,0.9982
1 owners topic,1,topic,916612,0.916612,95000,0.9982
1 owners topic,1,topic,919933,0.919933,96000,0.9982
1 owners topic,1,topic,923239,0.923239,97000,0.9986
1 owners topic,1,topic,926709,0.926709,98000,0.9992
1 owners topic,1,topic,929978,0.929978,99000,0.9996
1 owners topic,1,topic,933323,0.933323,100000,0.9998
1 owners topic,1,topic,936644,0.936644,101000,0.9998
1 owners topic,1,topic,939875,0.939875,102000,1.0
1 owners topic,1,topic,943332,0.943332,103000,1.0
1 owners topic,1,topic,946655,0.946655,104000,1.0
1 owners topic,1,topic,949929,0.949929,105000,1.0
1 owners topic,1,topic,953234,0.953234,106000,1.0
1 owners topic,1,topic,956517,0.956517,107000,1.0
1 owners topic,1,topic,959750,0.95975,108000,1.0
1 owners topic,1,topic,963126,0.963126,109000,1.0
1 owners topic,1,topic,966508,0.966508,110000,1.0
1 owners topic,1,topic,969818,0.969818,111000,0.9998
1 owners topic,1,topic,972983,0.972983,112000,0.9998
1 owners topic,1,topic,976184,0.976184,113000,0.9998
1 owners topic,1,topic,979414,0.979414,114000,0.9998
1 owners topic,1,topic,982701,0.982701,115000,0.9998
1 owners topic,1,topic,986225,0.986225,116000,1.0
1 owners topic,1,topic,989477,0.989477,117000,1.0
1 owners topic,1,topic,992808,0.992808,118000,1.0
1 owners topic,1,topic,996156,0.996156,119000,1.0
1 owners topic,1,topic,999437,0.999437,120000,1.0
1 owners topic,1,topic,1002870,1.00287,121000,1.0
1 owners topic,1,topic,1006316,1.006316,122000,1.0
1 owners topic,1,topic,1009774,1.009774,123000,1.0
1 owners topic,1,topic,1012952,1.012952,124000,1.0
1 owners topic,1,topic,1016298,1.016298,125000,1.0
1 owners topic,1,topic,1019541,1.019541,126000,1.0
1 owners topic,1,topic,1022763,1.022763,127000,1.0
1 owners topic,1,topic,1026166,1.026166,128000,1.0
1 owners topic,1,topic,1029448,1.029448,129000,1.0
1 owners topic,1,topic,1032743,1.032743,130000,1.0
1 owners topic,1,topic,1036148,1.036148,131000,1.0
1 owners topic,1,topic,1039599,1.039599,132000,1.0
1 owners topic,1,topic,1043130,1.04313,133000,1.0
1 owners topic,1,topic,1046429,1.046429,134000,1.0
1 owners topic,1,topic,1049695,1.049695,135000,1.0
1 owners topic,1,topic,1053023,1.053023,136000,1.0
1 owners topic,1,topic,1056241,1.056241,137000,1.0
1 owners topic,1,topic,1059570,1.05957,138000,1.0
1 owners topic,1,topic,1062954,1.062954,139000,1.0
1 owners topic,1,topic,1066225,1.066225,140000,1.0
1 owners topic,1,topic,1069673,1.069673,141000,1.0
1 owners topic,1,topic,1072980,1.07298,142000,1.0
1 owners topic,1,topic,1076391,1.076391,143000,1.0
1 owners topic,1,topic,1079684,1.079684,144000,1.0
1 owners topic,1,topic,1083135,1.083135,145000,1.0
1 owners topic,1,topic,1086511,1.086511,146000,1.0
1 owners topic,1,topic,1089840,1.08984,147000,1.0
1 owners topic,1,topic,1093204,1.093204,148000,1.0
1 owners topic,1,topic,1096432,1.096432,149000,1.0
1 owners topic,1,topic,1099781,1.099781,150000,1.0
1 owners topic,1,topic,1103073,1.103073,151000,1.0
1 owners topic,1,topic,1106398,1.106398,152000,1.0
1 owners topic,1,topic,1109659,1.109659,153000,1.0
1 owners topic,1,topic,1112977,1.112977,154000,1.0
1 owners topic,1,topic,1116435,1.116435,155000,1.0
1 owners topic,1,topic,1119786,1.119786,156000,1.0
1 owners topic,1,topic,1123095,1.123095,157000,1.0
1 owners topic,1,topic,1126447,1.126447,158000,1.0
1 owners topic,1,topic,1129742,1.129742,159000,1.0
1 owners topic,1,topic,1132984,1.132984,160000,1.0
1 owners topic,1,topic,1136380,1.13638,161000,1.0
1 owners topic,1,topic,1139643,1.139643,162000,1.0
1 owners topic,1,topic,1143000,1.143,163000,1.0
1 owners topic,1,topic,1146402,1.146402,164000,1.0
1 owners topic,1,topic,1149730,1.14973,165000,1.0
1 owners topic,1,topic,1153018,1.153018,166000,1.0
1 owners topic,1,topic,1156328,1.156328,167000,1.0
1 owners topic,1,topic,1159667,1.159667,168000,1.0
1 owners topic,1,topic,1162807,1.162807,169000,1.0
1 owners topic,1,topic,1166328,1.166328,170000,1.0
1 owners topic,1,topic,1169776,1.169776,171000,1.0
1 owners topic,1,topic,1173271,1.173271,172000,1.0
1 owners topic,1,topic,1176537,1.176537,173000,1.0
1 owners topic,1,topic,1179907,1.179907,174000,1.0
1 owners topic,1,topic,1183289,1.183289,175000,1.0
1 owners topic,1,topic,1186520,1.18652,176000,1.0
1 owners topic,1,topic,1189861,1.189861,177000,1.0
1 owners topic,1,topic,1193046,1.193046,178000,1.0
1 owners topic,1,topic,1196303,1.196303,179000,1.0
1 owners topic,1,topic,1199648,1.199648,180000,1.0
1 owners topic,1,topic,1202839,1.202839,181000,1.0
1 owners topic,1,topic,1206095,1.206095,182000,1.0
1 owners topic,1,topic,1209500,1.2095,183000,1.0
1 owners topic,1,topic,1213003,1.213003,184000,1.0
1 owners topic,1,topic,1216268,1.216268,185000,1.0
1 owners topic,1,topic,1219511,1.219511,186000,1.0
1 owners topic,1,topic,1222832,1.222832,187000,1.0
1 owners topic,1,topic,1226164,1.226164,188000,1.0
1 owners topic,1,topic,1229683,1.229683,189000,1.0
1 owners topic,1,topic,1233276,1.233276,190000,1.0
1 owners topic,1,topic,1236668,1.236668,191000,1.0
1 owners topic,1,topic,1239950,1.23995,192000,1.0
1 owners topic,1,topic,1243302,1.243302,193000,1.0
1 owners topic,1,topic,1246571,1.246571,194000,1.0
1 owners topic,1,topic,1249977,1.249977,195000,1.0
1 owners topic,1,topic,1253303,1.253303,196000,1.0
1 owners topic,1,topic,1256541,1.256541,197000,1.0
1 owners topic,1,topic,1259958,1.259958,198000,1.0
1 owners topic,1,topic,1263184,1.263184,199000,1.0
1 owners topic,1,topic,1266397,1.266397,200000,1.0
1 owners topic,1,topic,1269802,1.269802,201000,1.0
1 owners topic,1,topic,1273022,1.273022,202000,1.0
1 owners topic,1,topic,1276380,1.27638,203000,1.0
1 owners topic,1,topic,1279853,1.279853,204000,1.0
1 owners topic,1,topic,1283236,1.283236,205000,1.0
1 owners topic,1,topic,1286508,1.286508,206000,1.0
1 owners topic,1,topic,1289822,1.289822,207000,1.0
1 owners topic,1,topic,1293061,1.293061,208000,1.0
1 owners topic,1,topic,1296211,1.296211,209000,1.0
1 owners topic,1,topic,1299469,1.299469,210000,1.0
1 owners topic,1,topic,1302856,1.302856,211000,1.0
1 owners topic,1,topic,1306274,1.306274,212000,1.0
1 owners topic,1,topic,1309581,1.309581,213000,1.0
1 owners topic,1,topic,1312785,1.312785,214000,1.0
1 owners topic,1,topic,1316133,1.316133,215000,1.0
1 owners topic,1,topic,1319418,1.319418,216000,1.0
1 owners topic,1,topic,1322768,1.322768,217000,1.0
1 owners topic,1,topic,1325969,1.325969,218000,1.0
1 owners topic,1,topic,1329397,1.329397,219000,1.0
1 owners topic,1,topic,1332700,1.3327,220000,1.0
1 owners topic,1,topic,1336150,1.33615,221000,1.0
1 owners topic,1,topic,1339760,1.33976,222000,1.0
1 owners topic,1,topic,1343082,1.343082,223000,1.0
1 owners topic,1,topic,1346385,1.346385,224000,1.0
1 owners topic,1,topic,1349736,1.349736,225000,1.0
1 owners topic,1,topic,1353000,1.353,226000,1.0
1 owners topic,1,topic,1356335,1.356335,227000,1.0
1 owners topic,1,topic,1359623,1.359623,228000,1.0
1 owners topic,1,topic,1363004,1.363004,229000,1.0
1 owners topic,1,topic,1366254,1.366254,230000,1.0
1 owners topic,1,topic,1369655,1.369655,231000,1.0
1 owners topic,1,topic,1372989,1.372989,232000,1.0
1 owners topic,1,topic,1376441,1.376441,233000,1.0
1 owners topic,1,topic,1379660,1.37966,234000,1.0
1 owners topic,1,topic,1383069,1.383069,235000,1.0
1 owners topic,1,topic,1386256,1.386256,236000,1.0
1 owners topic,1,topic,1389658,1.389658,237000,1.0
1 owners topic,1,topic,1393037,1.393037,238000,1.0
1 owners topic,1,topic,1396313,1.396313,239000,1.0
1 owners topic,1,topic,1399739,1.399739,240000,1.0
1 owners topic,1,topic,1403108,1.403108,241000,1.0
1 owners topic,1,topic,1406455,1.406455,242000,1.0
1 owners topic,1,topic,1409772,1.409772,243000,1.0
1 owners topic,1,topic,1413219,1.413219,244000,1.0
1 owners topic,1,topic,1416786,1.416786,245000,1.0
1 owners topic,1,topic,1420225,1.420225,246000,1.0
1 owners topic,1,topic,1423443,1.423443,247000,1.0
1 owners topic,1,topic,1426850,1.42685,248000,1.0
1 owners topic,1,topic,1430260,1.43026,249000,1.0
1 owners topic,1,topic,1433605,1.433605,250000,1.0
1 owners topic,1,topic,1437057,1.437057,251000,1.0
1 owners topic,1,topic,1440351,1.440351,252000,1.0
1 owners topic,1,topic,1443648,1.443648,253000,1.0
1 owners topic,1,topic,1447034,1.447034,254000,1.0
1 owners topic,1,topic,1450340,1.45034,255000,1.0
1 owners topic,1,topic,1453640,1.45364,256000,1.0
1 owners topic,1,topic,1456925,1.456925,257000,1.0
1 owners topic,1,topic,1460253,1.460253,258000,1.0
1 owners topic,1,topic,1463589,1.463589,259000,1.0
1 owners topic,1,topic,1466812,1.466812,260000,1.0
1 owners topic,1,topic,1470047,1.470047,261000,1.0
1 owners topic,1,topic,1473287,1.473287,262000,1.0
1 owners topic,1,topic,1476548,1.476548,263000,1.0
1 owners topic,1,topic,1479912,1.479912,264000,1.0
1 owners topic,1,topic,1483410,1.48341,265000,1.0
1 owners topic,1,topic,1486769,1.486769,266000,1.0
1 owners topic,1,topic,1489902,1.489902,267000,1.0
1 owners topic,1,topic,1493300,1.4933,268000,1.0
1 owners topic,1,topic,1496753,1.496753,269000,1.0
1 owners topic,1,topic,1499998,1.499998,270000,1.0
1 owners topic,1,topic,1499998,1.499998,270000,1.0
5 owners topic,5,topic,616458,0.616458,5000,0.8704
5 owners topic,5,topic,619763,0.619763,6000,0.9022
5 owners topic,5,topic,623124,0.623124,7000,0.9018
5 owners topic,5,topic,626439,0.626439,8000,0.9044
5 owners topic,5,topic,629709,0.629709,9000,0.902
5 owners topic,5,topic,633137,0.633137,10000,0.904
5 owners topic,5,topic,636435,0.636435,11000,0.9082
5 owners topic,5,topic,639782,0.639782,12000,0.913
5 owners topic,5,topic,643275,0.643275,13000,0.9168
5 owners topic,5,topic,646614,0.646614,14000,0.9214
5 owners topic,5,topic,650031,0.650031,15000,0.9228
5 owners topic,5,topic,653313,0.653313,16000,0.9206
5 owners topic,5,topic,656806,0.656806,17000,0.9212
5 owners topic,5,topic,660094,0.660094,18000,0.9222
5 owners topic,5,topic,663360,0.66336,19000,0.9232
5 owners topic,5,topic,666599,0.666599,20000,0.9318
5 owners topic,5,topic,669992,0.669992,21000,0.9424
5 owners topic,5,topic,673338,0.673338,22000,0.9514
5 owners topic,5,topic,676537,0.676537,23000,0.9646
5 owners topic,5,topic,679914,0.679914,24000,0.9758
5 owners topic,5,topic,683253,0.683253,25000,0.9826
5 owners topic,5,topic,686449,0.686449,26000,0.9878
5 owners topic,5,topic,689870,0.68987,27000,0.992
5 owners topic,5,topic,693294,0.693294,28000,0.9934
5 owners topic,5,topic,696549,0.696549,29000,0.9956
5 owners topic,5,topic,699790,0.69979,30000,0.9966
5 owners topic,5,topic,702975,0.702975,31000,0.9978
5 owners topic,5,topic,706453,0.706453,32000,0.9986
5 owners topic,5,topic,709755,0.709755,33000,0.9994
5 owners topic,5,topic,713186,0.713186,34000,0.9998
5 owners topic,5,topic,716642,0.716642,35000,0.9998
5 owners topic,5,topic,720088,0.720088,36000,0.9998
5 owners topic,5,topic,723457,0.723457,37000,0.9998
5 owners topic,5,topic,726657,0.726657,38000,0.9996
5 owners topic,5,topic,730123,0.730123,39000,0.9996
5 owners topic,5,topic,733565,0.733565,40000,0.9998
5 owners topic,5,topic,736924,0.736924,41000,0.9998
5 owners topic,5,topic,740124,0.740124,42000,0.9998
5 owners topic,5,topic,743552,0.743552,43000,1.0
5 owners topic,5,topic,746919,0.746919,44000,1.0
5 owners topic,5,topic,750178,0.750178,45000,1.0
5 owners topic,5,topic,753481,0.753481,46000,1.0
5 owners topic,5,topic,756721,0.756721,47000,1.0
5 owners topic,5,topic,760018,0.760018,48000,1.0
5 owners topic,5,topic,763516,0.763516,49000,1.0
5 owners topic,5,topic,766856,0.766856,50000,1.0
5 owners topic,5,topic,770099,0.770099,51000,1.0
5 owners topic,5,topic,773557,0.773557,52000,1.0
5 owners topic,5,topic,777032,0.777032,53000,1.0
5 owners topic,5,topic,780350,0.78035,54000,1.0
5 owners topic,5,topic,783744,0.783744,55000,1.0
5 owners topic,5,topic,787159,0.787159,56000,1.0
5 owners topic,5,topic,790536,0.790536,57000,1.0
5 owners topic,5,topic,793862,0.793862,58000,1.0
5 owners topic,5,topic,797146,0.797146,59000,1.0
5 owners topic,5,topic,800414,0.800414,60000,1.0
5 owners topic,5,topic,803760,0.80376,61000,1.0
5 owners topic,5,topic,807126,0.807126,62000,1.0
5 owners topic,5,topic,810337,0.810337,63000,1.0
5 owners topic,5,topic,813710,0.81371,64000,1.0
5 owners topic,5,topic,816912,0.816912,65000,1.0
5 owners topic,5,topic,820319,0.820319,66000,1.0
5 owners topic,5,topic,823694,0.823694,67000,1.0
5 owners topic,5,topic,827046,0.827046,68000,1.0
5 owners topic,5,topic,830407,0.830407,69000,1.0
5 owners topic,5,topic,833577,0.833577,70000,1.0
5 owners topic,5,topic,836994,0.836994,71000,1.0
5 owners topic,5,topic,840146,0.840146,72000,1.0
5 owners topic,5,topic,843444,0.843444,73000,1.0
5 owners topic,5,topic,846841,0.846841,74000,1.0
5 owners topic,5,topic,850182,0.850182,75000,1.0
5 owners topic,5,topic,853395,0.853395,76000,1.0
5 owners topic,5,topic,856730,0.85673,77000,1.0
5 owners topic,5,topic,860013,0.860013,78000,1.0
5 owners topic,5,topic,863251,0.863251,79000,1.0
5 owners topic,5,topic,866568,0.866568,80000,1.0
5 owners topic,5,topic,869877,0.869877,81000,1.0
5 owners topic,5,topic,873208,0.873208,82000,1.0
5 owners topic,5,topic,876326,0.876326,83000,1.0
5 owners topic,5,topic,879749,0.879749,84000,1.0
5 owners topic,5,topic,883045,0.883045,85000,1.0
5 owners topic,5,topic,886284,0.886284,86000,1.0
5 owners topic,5,topic,889621,0.889621,87000,1.0
5 owners topic,5,topic,893157,0.893157,88000,1.0
5 owners topic,5,topic,896584,0.896584,89000,1.0
5 owners topic,5,topic,899960,0.89996,90000,1.0
5 owners topic,5,topic,903230,0.90323,91000,1.0
5 owners topic,5,topic,906504,0.906504,92000,1.0
5 owners topic,5,topic,909921,0.909921,93000,1.0
5 owners topic,5,topic,913274,0.913274,94000,1.0
5 owners topic,5,topic,916612,0.916612,95000,1.0
5 owners topic,5,topic,919933,0.919933,96000,1.0
5 owners topic,5,topic,923239,0.923239,97000,1.0
5 owners topic,5,topic,926709,0.926709,98000,1.0
5 owners topic,5,topic,929978,0.929978,99000,1.0
5 owners topic,5,topic,933323,0.933323,100000,1.0
5 owners topic,5,topic,936644,0.936644,101000,1.0
5 owners topic,5,topic,939875,0.939875,102000,1.0
5 owners topic,5,topic,943332,0.943332,103000,1.0
5 owners topic,5,topic,946655,0.946655,104000,1.0
5 owners topic,5,topic,949929,0.949929,105000,1.0
5 owners topic,5,topic,953234,0.953234,106000,1.0
5 owners topic,5,topic,956517,0.956517,107000,1.0
5 owners topic,5,topic,959750,0.95975,108000,1.0
5 owners topic,5,topic,963126,0.963126,109000,1.0
5 owners topic,5,topic,966508,0.966508,110000,1.0
5 owners topic,5,topic,969818,0.969818,111000,1.0
5 owners topic,5,topic,972983,0.972983,112000,1.0
5 owners topic,5,topic,976184,0.976184,113000,1.0
5 owners topic,5,topic,979414,0.979414,114000,1.0
5 owners topic,5,topic,982701,0.982701,115000,1.0
5 owners topic,5,topic,986225,0.986225,116000,1.0
5 owners topic,5,topic,989477,0.989477,117000,1.0
5 owners topic,5,topic,992808,0.992808,118000,1.0
5 owners topic,5,topic,996156,0.996156,119000,1.0
5 owners topic,5,topic,999437,0.999437,120000,1.0
5 owners topic,5,topic,1002870,1.00287,121000,1.0
5 owners topic,5,topic,1006316,1.006316,122000,1.0
5 owners topic,5,topic,1009774,1.009774,123000,1.0
5 owners topic,5,topic,1012952,1.012952,124000,1.0
5 owners topic,5,topic,1016298,1.016298,125000,1.0
5 owners topic,5,topic,1019541,1.019541,126000,1.0
5 owners topic,5,topic,1022763,1.022763,127000,1.0
5 owners topic,5,topic,1026166,1.026166,128000,1.0
5 owners topic,5,topic,1029448,1.029448,129000,1.0
5 owners topic,5,topic,1032743,1.032743,130000,1.0
5 owners topic,5,topic,1036148,1.036148,131000,1.0
5 owners topic,5,topic,1039599,1.039599,132000,1.0
5 owners topic,5,topic,1043130,1.04313,133000,1.0
5 owners topic,5,topic,1046429,1.046429,134000,1.0
5 owners topic,5,topic,1049695,1.049695,135000,1.0
5 owners topic,5,topic,1053023,1.053023,136000,1.0
5 owners topic,5,topic,1056241,1.056241,137000,1.0
5 owners topic,5,topic,1059570,1.05957,138000,1.0
5 owners topic,5,topic,1062954,1.062954,139000,1.0
5 owners topic,5,topic,1066225,1.066225,140000,1.0
5 owners topic,5,topic,1069673,1.069673,141000,1.0
5 owners topic,5,topic,1072980,1.07298,142000,1.0
5 owners topic,5,topic,1076391,1.076391,143000,1.0
5 owners topic,5,topic,1079684,1.079684,144000,1.0
5 owners topic,5,topic,1083135,1.083135,145000,1.0
5 owners topic,5,topic,1086511,1.086511,146000,1.0
5 owners topic,5,topic,1089840,1.08984,147000,1.0
5 owners topic,5,topic,1093204,1.093204,148000,1.0
5 owners topic,5,topic,1096432,1.096432,149000,1.0
5 owners topic,5,topic,1099781,1.099781,150000,1.0
5 owners topic,5,topic,1103073,1.103073,151000,1.0
5 owners topic,5,topic,1106398,1.106398,152000,1.0
5 owners topic,5,topic,1109659,1.109659,153000,1.0
5 owners topic,5,topic,1112977,1.112977,154000,1.0
5 owners topic,5,topic,1116435,1.116435,155000,1.0
5 owners topic,5,topic,1119786,1.119786,156000,1.0
5 owners topic,5,topic,1123095,1.123095,157000,1.0
5 owners topic,5,topic,1126447,1.126447,158000,1.0
5 owners topic,5,topic,1129742,1.129742,159000,1.0
5 owners topic,5,topic,1132984,1.132984,160000,1.0
5 owners topic,5,topic,1136380,1.13638,161000,1.0
5 owners topic,5,topic,1139643,1.139643,162000,1.0
5 owners topic,5,topic,1143000,1.143,163000,1.0
5 owners topic,5,topic,1146402,1.146402,164000,1.0
5 owners topic,5,topic,1149730,1.14973,165000,1.0
5 owners topic,5,topic,1153018,1.153018,166000,1.0
5 owners topic,5,topic,1156328,1.156328,167000,1.0
5 owners topic,5,topic,1159667,1.159667,168000,1.0
5 owners topic,5,topic,1162807,1.162807,169000,1.0
5 owners topic,5,topic,1166328,1.166328,170000,1.0
5 owners topic,5,topic,1169776,1.169776,171000,1.0
5 owners topic,5,topic,1173271,1.173271,172000,1.0
5 owners topic,5,topic,1176537,1.176537,173000,1.0
5 owners topic,5,topic,1179907,1.179907,174000,1.0
5 owners topic,5,topic,1183289,1.183289,175000,1.0
5 owners topic,5,topic,1186520,1.18652,176000,1.0
5 owners topic,5,topic,1189861,1.189861,177000,1.0
5 owners topic,5,topic,1193046,1.193046,178000,1.0
5 owners topic,5,topic,1196303,1.196303,179000,1.0
5 owners topic,5,topic,1199648,1.199648,180000,1.0
5 owners topic,5,topic,1202839,1.202839,181000,1.0
5 owners topic,5,topic,1206095,1.206095,182000,1.0
5 owners topic,5,topic,1209500,1.2095,183000,1.0
5 owners topic,5,topic,1213003,1.213003,184000,1.0
5 owners topic,5,topic,1216268,1.216268,185000,1.0
5 owners topic,5,topic,1219511,1.219511,186000,1.0
5 owners topic,5,topic,1222832,1.222832,187000,1.0
5 owners topic,5,topic,1226164,1.226164,188000,1.0
5 owners topic,5,topic,1229683,1.229683,189000,1.0
5 owners topic,5,topic,1233276,1.233276,190000,1.0
5 owners topic,5,topic,1236668,1.236668,191000,1.0
5 owners topic,5,topic,1239950,1.23995,192000,1.0
5 owners topic,5,topic,1243302,1.243302,193000,1.0
5 owners topic,5,topic,1246571,1.246571,194000,1.0
5 owners topic,5,topic,1249977,1.249977,195000,1.0
5 owners topic,5,topic,1253303,1.253303,196000,1.0
5 owners topic,5,topic,1256541,1.256541,197000,1.0
5 owners topic,5,topic,1259958,1.259958,198000,1.0
5 owners topic,5,topic,1263184,1.263184,199000,1.0
5 owners topic,5,topic,1266397,1.266397,200000,1.0
5 owners topic,5,topic,1269802,1.269802,201000,1.0
5 owners topic,5,topic,1273022,1.273022,202000,1.0
5 owners topic,5,topic,1276380,1.27638,203000,1.0
5 owners topic,5,topic,1279853,1.279853,204000,1.0
5 owners topic,5,topic,1283236,1.283236,205000,1.0
5 owners topic,5,topic,1286508,1.286508,206000,1.0
5 owners topic,5,topic,1289822,1.289822,207000,1.0
5 owners topic,5,topic,1293061,1.293061,208000,1.0
5 owners topic,5,topic,1296211,1.296211,209000,1.0
5 owners topic,5,topic,1299469,1.299469,210000,1.0
5 owners topic,5,topic,1302856,1.302856,211000,1.0
5 owners topic,5,topic,1306274,1.306274,212000,1.0
5 owners topic,5,topic,1309581,1.309581,213000,1.0
5 owners topic,5,topic,1312785,1.312785,214000,1.0
5 owners topic,5,topic,1316133,1.316133,215000,1.0
5 owners topic,5,topic,1319418,1.319418,216000,1.0
5 owners topic,5,topic,1322768,1.322768,217000,1.0
5 owners topic,5,topic,1325969,1.325969,218000,1.0
5 owners topic,5,topic,1329397,1.329397,219000,1.0
5 owners topic,5,topic,1332700,1.3327,220000,1.0
5 owners topic,5,topic,1336150,1.33615,221000,1.0
5 owners topic,5,topic,1339760,1.33976,222000,1.0
5 owners topic,5,topic,1343082,1.343082,223000,1.0
5 owners topic,5,topic,1346385,1.346385,224000,1.0
5 owners topic,5,topic,1349736,1.349736,225000,1.0
5 owners topic,5,topic,1353000,1.353,226000,1.0
5 owners topic,5,topic,1356335,1.356335,227000,1.0
5 owners topic,5,topic,1359623,1.359623,228000,1.0
5 owners topic,5,topic,1363004,1.363004,229000,1.0
5 owners topic,5,topic,1366254,1.366254,230000,1.0
5 owners topic,5,topic,1369655,1.369655,231000,1.0
5 owners topic,5,topic,1372989,1.372989,232000,1.0
5 owners topic,5,topic,1376441,1.376441,233000,1.0
5 owners topic,5,topic,1379660,1.37966,234000,1.0
5 owners topic,5,topic,1383069,1.383069,235000,1.0
5 owners topic,5,topic,1386256,1.386256,236000,1.0
5 owners topic,5,topic,1389658,1.389658,237000,1.0
5 owners topic,5,topic,1393037,1.393037,238000,1.0
5 owners topic,5,topic,1396313,1.396313,239000,1.0
5 owners topic,5,topic,1399739,1.399739,240000,1.0
5 owners topic,5,topic,1403108,1.403108,241000,1.0
5 owners topic,5,topic,1406455,1.406455,242000,1.0
5 owners topic,5,topic,1409772,1.409772,243000,1.0
5 owners topic,5,topic,1413219,1.413219,244000,1.0
5 owners topic,5,topic,1416786,1.416786,245000,1.0
5 owners topic,5,topic,1420225,1.420225,246000,1.0
5 owners topic,5,topic,1423443,1.423443,247000,1.0
5 owners topic,5,topic,1426850,1.42685,248000,1.0
5 owners topic,5,topic,1430260,1.43026,249000,1.0
5 owners topic,5,topic,1433605,1.433605,250000,1.0
5 owners topic,5,topic,1437057,1.437057,251000,1.0
5 owners topic,5,topic,1440351,1.440351,252000,1.0
5 owners topic,5,topic,1443648,1.443648,253000,1.0
5 owners topic,5,topic,1447034,1.447034,254000,1.0
5 owners topic,5,topic,1450340,1.45034,255000,1.0
5 owners topic,5,topic,1453640,1.45364,256000,1.0
5 owners topic,5,topic,1456925,1.456925,257000,1.0
5 owners topic,5,topic,1460253,1.460253,258000,1.0
5 owners topic,5,topic,1463589,1.463589,259000,1.0
5 owners topic,5,topic,1466812,1.466812,260000,1.0
5 owners topic,5,topic,1470047,1.470047,261000,1.0
5 owners topic,5,topic,1473287,1.473287,262000,1.0
5 owners topic,5,topic,1476548,1.476548,263000,1.0
5 owners topic,5,topic,1479912,1.479912,264000,1.0
5 owners topic,5,topic,1483410,1.48341,265000,1.0
5 owners topic,5,topic,1486769,1.486769,266000,1.0
5 owners topic,5,topic,1489902,1.489902,267000,1.0
5 owners topic,5,topic,1493300,1.4933,268000,1.0
5 owners topic,5,topic,1496753,1.496753,269000,1.0
5 owners topic,5,topic,1499998,1.499998,270000,1.0
5 owners topic,5,topic,1499998,1.499998,270000,1.0
10 owners topic,10,topic,616458,0.616458,5000,0.967
10 owners topic,10,topic,619763,0.619763,6000,1.0
10 owners topic,10,topic,623124,0.623124,7000,1.0
10 owners topic,10,topic,626439,0.626439,8000,1.0
10 owners topic,10,topic,629709,0.629709,9000,1.0
10 owners topic,10,topic,633137,0.633137,10000,1.0
10 owners topic,10,topic,636435,0.636435,11000,1.0
10 owners topic,10,topic,639782,0.639782,12000,1.0
10 owners topic,10,topic,643275,0.643275,13000,1.0
10 owners topic,10,topic,646614,0.646614,14000,1.0
10 owners topic,10,topic,650031,0.650031,15000,1.0
10 owners topic,10,topic,653313,0.653313,16000,1.0
10 owners topic,10,topic,656806,0.656806,17000,1.0
10 owners topic,10,topic,660094,0.660094,18000,1.0
10 owners topic,10,topic,663360,0.66336,19000,1.0
10 owners topic,10,topic,666599,0.666599,20000,1.0
10 owners topic,10,topic,669992,0.669992,21000,1.0
10 owners topic,10,topic,673338,0.673338,22000,1.0
10 owners topic,10,topic,676537,0.676537,23000,1.0
10 owners topic,10,topic,679914,0.679914,24000,1.0
10 owners topic,10,topic,683253,0.683253,25000,1.0
10 owners topic,10,topic,686449,0.686449,26000,1.0
10 owners topic,10,topic,689870,0.68987,27000,1.0
10 owners topic,10,topic,693294,0.693294,28000,1.0
10 owners topic,10,topic,696549,0.696549,29000,1.0
10 owners topic,10,topic,699790,0.69979,30000,1.0
10 owners topic,10,topic,702975,0.702975,31000,1.0
10 owners topic,10,topic,706453,0.706453,32000,1.0
10 owners topic,10,topic,709755,0.709755,33000,1.0
10 owners topic,10,topic,713186,0.713186,34000,1.0
10 owners topic,10,topic,716642,0.716642,35000,1.0
10 owners topic,10,topic,720088,0.720088,36000,1.0
10 owners topic,10,topic,723457,0.723457,37000,1.0
10 owners topic,10,topic,726657,0.726657,38000,1.0
10 owners topic,10,topic,730123,0.730123,39000,1.0
10 owners topic,10,topic,733565,0.733565,40000,1.0
10 owners topic,10,topic,736924,0.736924,41000,1.0
10 owners topic,10,topic,740124,0.740124,42000,1.0
10 owners topic,10,topic,743552,0.743552,43000,1.0
10 owners topic,10,topic,746919,0.746919,44000,1.0
10 owners topic,10,topic,750178,0.750178,45000,1.0
10 owners topic,10,topic,753481,0.753481,46000,1.0
10 owners topic,10,topic,756721,0.756721,47000,1.0
10 owners topic,10,topic,760018,0.760018,48000,1.0
10 owners topic,10,topic,763516,0.763516,49000,1.0
10 owners topic,10,topic,766856,0.766856,50000,1.0
10 owners topic,10,topic,770099,0.770099,51000,1.0
10 owners topic,10,topic,773557,0.773557,52000,1.0
10 owners topic,10,topic,777032,0.777032,53000,1.0
10 owners topic,10,topic,780350,0.78035,54000,1.0
10 owners topic,10,topic,783744,0.783744,55000,1.0
10 owners topic,10,topic,787159,0.787159,56000,1.0
10 owners topic,10,topic,790536,0.790536,57000,1.0
10 owners topic,10,topic,793862,0.793862,58000,1.0
10 owners topic,10,topic,797146,0.797146,59000,1.0
10 owners topic,10,topic,800414,0.800414,60000,1.0
10 owners topic,10,topic,803760,0.80376,61000,1.0
10 owners topic,10,topic,807126,0.807126,62000,1.0
10 owners topic,10,topic,810337,0.810337,63000,1.0
10 owners topic,10,topic,813710,0.81371,64000,1.0
10 owners topic,10,topic,816912,0.816912,65000,1.0
10 owners topic,10,topic,820319,0.820319,66000,1.0
10 owners topic,10,topic,823694,0.823694,67000,1.0
10 owners topic,10,topic,827046,0.827046,68000,1.0
10 owners topic,10,topic,830407,0.830407,69000,1.0
10 owners topic,10,topic,833577,0.833577,70000,1.0
10 owners topic,10,topic,836994,0.836994,71000,1.0
10 owners topic,10,topic,840146,0.840146,72000,1.0
10 owners topic,10,topic,843444,0.843444,73000,1.0
10 owners topic,10,topic,846841,0.846841,74000,1.0
10 owners topic,10,topic,850182,0.850182,75000,1.0
10 owners topic,10,topic,853395,0.853395,76000,1.0
10 owners topic,10,topic,856730,0.85673,77000,1.0
10 owners topic,10,topic,860013,0.860013,78000,1.0
10 owners topic,10,topic,863251,0.863251,79000,1.0
10 owners topic,10,topic,866568,0.866568,80000,1.0
10 owners topic,10,topic,869877,0.869877,81000,1.0
10 owners topic,10,topic,873208,0.873208,82000,1.0
10 owners topic,10,topic,876326,0.876326,83000,1.0
10 owners topic,10,topic,879749,0.879749,84000,1.0
10 owners topic,10,topic,883045,0.883045,85000,1.0
10 owners topic,10,topic,886284,0.886284,86000,1.0
10 owners topic,10,topic,889621,0.889621,87000,1.0
10 owners topic,10,topic,893157,0.893157,88000,1.0
10 owners topic,10,topic,896584,0.896584,89000,1.0
10 owners topic,10,topic,899960,0.89996,90000,1.0
10 owners topic,10,topic,903230,0.90323,91000,1.0
10 owners topic,10,topic,906504,0.906504,92000,1.0
10 owners topic,10,topic,909921,0.909921,93000,1.0
10 owners topic,10,topic,913274,0.913274,94000,1.0
10 owners topic,10,topic,916612,0.916612,95000,1.0
10 owners topic,10,topic,919933,0.919933,96000,1.0
10 owners topic,10,topic,923239,0.923239,97000,1.0
10 owners topic,10,topic,926709,0.926709,98000,1.0
10 owners topic,10,topic,929978,0.929978,99000,1.0
10 owners topic,10,topic,933323,0.933323,100000,1.0
10 owners topic,10,topic,936644,0.936644,101000,1.0
10 owners topic,10,topic,939875,0.939875,102000,1.0
10 owners topic,10,topic,943332,0.943332,103000,1.0
10 owners topic,10,topic,946655,0.946655,104000,1.0
10 owners topic,10,topic,949929,0.949929,105000,1.0
10 owners topic,10,topic,953234,0.953234,106000,1.0
10 owners topic,10,topic,956517,0.956517,107000,1.0
10 owners topic,10,topic,959750,0.95975,108000,1.0
10 owners topic,10,topic,963126,0.963126,109000,1.0
10 owners topic,10,topic,966508,0.966508,110000,1.0
10 owners topic,10,topic,969818,0.969818,111000,1.0
10 owners topic,10,topic,972983,0.972983,112000,1.0
10 owners topic,10,topic,976184,0.976184,113000,1.0
10 owners topic,10,topic,979414,0.979414,114000,1.0
10 owners topic,10,topic,982701,0.982701,115000,1.0
10 owners topic,10,topic,986225,0.986225,116000,1.0
10 owners topic,10,topic,989477,0.989477,117000,1.0
10 owners topic,10,topic,992808,0.992808,118000,1.0
10 owners topic,10,topic,996156,0.996156,119000,1.0
10 owners topic,10,topic,999437,0.999437,120000,1.0
10 owners topic,10,topic,1002870,1.00287,121000,1.0
10 owners topic,10,topic,1006316,1.006316,122000,1.0
10 owners topic,10,topic,1009774,1.009774,123000,1.0
10 owners topic,10,topic,1012952,1.012952,124000,1.0
10 owners topic,10,topic,1016298,1.016298,125000,1.0
10 owners topic,10,topic,1019541,1.019541,126000,1.0
10 owners topic,10,topic,1022763,1.022763,127000,1.0
10 owners topic,10,topic,1026166,1.026166,128000,1.0
10 owners topic,10,topic,1029448,1.029448,129000,1.0
10 owners topic,10,topic,1032743,1.032743,130000,1.0
10 owners topic,10,topic,1036148,1.036148,131000,1.0
10 owners topic,10,topic,1039599,1.039599,132000,1.0
10 owners topic,10,topic,1043130,1.04313,133000,1.0
10 owners topic,10,topic,1046429,1.046429,134000,1.0
10 owners topic,10,topic,1049695,1.049695,135000,1.0
10 owners topic,10,topic,1053023,1.053023,136000,1.0
10 owners topic,10,topic,1056241,1.056241,137000,1.0
10 owners topic,10,topic,1059570,1.05957,138000,1.0
10 owners topic,10,topic,1062954,1.062954,139000,1.0
10 owners topic,10,topic,1066225,1.066225,140000,1.0
10 owners topic,10,topic,1069673,1.069673,141000,1.0
10 owners topic,10,topic,1072980,1.07298,142000,1.0
10 owners topic,10,topic,1076391,1.076391,143000,1.0
10 owners topic,10,topic,1079684,1.079684,144000,1.0
10 owners topic,10,topic,1083135,1.083135,145000,1.0
10 owners topic,10,topic,1086511,1.086511,146000,1.0
10 owners topic,10,topic,1089840,1.08984,147000,1.0
10 owners topic,10,topic,1093204,1.093204,148000,1.0
10 owners topic,10,topic,1096432,1.096432,149000,1.0
10 owners topic,10,topic,1099781,1.099781,150000,1.0
10 owners topic,10,topic,1103073,1.103073,151000,1.0
10 owners topic,10,topic,1106398,1.106398,152000,1.0
10 owners topic,10,topic,1109659,1.109659,153000,1.0
10 owners topic,10,topic,1112977,1.112977,154000,1.0
10 owners topic,10,topic,1116435,1.116435,155000,1.0
10 owners topic,10,topic,1119786,1.119786,156000,1.0
10 owners topic,10,topic,1123095,1.123095,157000,1.0
10 owners topic,10,topic,1126447,1.126447,158000,1.0
10 owners topic,10,topic,1129742,1.129742,159000,1.0
10 owners topic,10,topic,1132984,1.132984,160000,1.0
10 owners topic,10,topic,1136380,1.13638,161000,1.0
10 owners topic,10,topic,1139643,1.139643,162000,1.0
10 owners topic,10,topic,1143000,1.143,163000,1.0
10 owners topic,10,topic,1146402,1.146402,164000,1.0
10 owners topic,10,topic,1149730,1.14973,165000,1.0
10 owners topic,10,topic,1153018,1.153018,166000,1.0
10 owners topic,10,topic,1156328,1.156328,167000,1.0
10 owners topic,10,topic,1159667,1.159667,168000,1.0
10 owners topic,10,topic,1162807,1.162807,169000,1.0
10 owners topic,10,topic,1166328,1.166328,170000,1.0
10 owners topic,10,topic,1169776,1.169776,171000,1.0
10 owners topic,10,topic,1173271,1.173271,172000,1.0
10 owners topic,10,topic,1176537,1.176537,173000,1.0
10 owners topic,10,topic,1179907,1.179907,174000,1.0
10 owners topic,10,topic,1183289,1.183289,175000,1.0
10 owners topic,10,topic,1186520,1.18652,176000,1.0
10 owners topic,10,topic,1189861,1.189861,177000,1.0
10 owners topic,10,topic,1193046,1.193046,178000,1.0
10 owners topic,10,topic,1196303,1.196303,179000,1.0
10 owners topic,10,topic,1199648,1.199648,180000,1.0
10 owners topic,10,topic,1202839,1.202839,181000,1.0
10 owners topic,10,topic,1206095,1.206095,182000,1.0
10 owners topic,10,topic,1209500,1.2095,183000,1.0
10 owners topic,10,topic,1213003,1.213003,184000,1.0
10 owners topic,10,topic,1216268,1.216268,185000,1.0
10 owners topic,10,topic,1219511,1.219511,186000,1.0
10 owners topic,10,topic,1222832,1.222832,187000,1.0
10 owners topic,10,topic,1226164,1.226164,188000,1.0
10 owners topic,10,topic,1229683,1.229683,189000,1.0
10 owners topic,10,topic,1233276,1.233276,190000,1.0
10 owners topic,10,topic,1236668,1.236668,191000,1.0
10 owners topic,10,topic,1239950,1.23995,192000,1.0
10 owners topic,10,topic,1243302,1.243302,193000,1.0
10 owners topic,10,topic,1246571,1.246571,194000,1.0
10 owners topic,10,topic,1249977,1.249977,195000,1.0
10 owners topic,10,topic,1253303,1.253303,196000,1.0
10 owners topic,10,topic,1256541,1.256541,197000,1.0
10 owners topic,10,topic,1259958,1.259958,198000,1.0
10 owners topic,10,topic,1263184,1.263184,199000,1.0
10 owners topic,10,topic,1266397,1.266397,200000,1.0
10 owners topic,10,topic,1269802,1.269802,201000,1.0
10 owners topic,10,topic,1273022,1.273022,202000,1.0
10 owners topic,10,topic,1276380,1.27638,203000,1.0
10 owners topic,10,topic,1279853,1.279853,204000,1.0
10 owners topic,10,topic,1283236,1.283236,205000,1.0
10 owners topic,10,topic,1286508,1.286508,206000,1.0
10 owners topic,10,topic,1289822,1.289822,207000,1.0
10 owners topic,10,topic,1293061,1.293061,208000,1.0
10 owners topic,10,topic,1296211,1.296211,209000,1.0
10 owners topic,10,topic,1299469,1.299469,210000,1.0
10 owners topic,10,topic,1302856,1.302856,211000,1.0
10 owners topic,10,topic,1306274,1.306274,212000,1.0
10 owners topic,10,topic,1309581,1.309581,213000,1.0
10 owners topic,10,topic,1312785,1.312785,214000,1.0
10 owners topic,10,topic,1316133,1.316133,215000,1.0
10 owners topic,10,topic,1319418,1.319418,216000,1.0
10 owners topic,10,topic,1322768,1.322768,217000,1.0
10 owners topic,10,topic,1325969,1.325969,218000,1.0
10 owners topic,10,topic,1329397,1.329397,219000,1.0
10 owners topic,10,topic,1332700,1.3327,220000,1.0
10 owners topic,10,topic,1336150,1.33615,221000,1.0
10 owners topic,10,topic,1339760,1.33976,222000,1.0
10 owners topic,10,topic,1343082,1.343082,223000,1.0
10 owners topic,10,topic,1346385,1.346385,224000,1.0
10 owners topic,10,topic,1349736,1.349736,225000,1.0
10 owners topic,10,topic,1353000,1.353,226000,1.0
10 owners topic,10,topic,1356335,1.356335,227000,1.0
10 owners topic,10,topic,1359623,1.359623,228000,1.0
10 owners topic,10,topic,1363004,1.363004,229000,1.0
10 owners topic,10,topic,1366254,1.366254,230000,1.0
10 owners topic,10,topic,1369655,1.369655,231000,1.0
10 owners topic,10,topic,1372989,1.372989,232000,1.0
10 owners topic,10,topic,1376441,1.376441,233000,1.0
10 owners topic,10,topic,1379660,1.37966,234000,1.0
10 owners topic,10,topic,1383069,1.383069,235000,1.0
10 owners topic,10,topic,1386256,1.386256,236000,1.0
10 owners topic,10,topic,1389658,1.389658,237000,1.0
10 owners topic,10,topic,1393037,1.393037,238000,1.0
10 owners topic,10,topic,1396313,1.396313,239000,1.0
10 owners topic,10,topic,1399739,1.399739,240000,1.0
10 owners topic,10,topic,1403108,1.403108,241000,1.0
10 owners topic,10,topic,1406455,1.406455,242000,1.0
10 owners topic,10,topic,1409772,1.409772,243000,1.0
10 owners topic,10,topic,1413219,1.413219,244000,1.0
10 owners topic,10,topic,1416786,1.416786,245000,1.0
10 owners topic,10,topic,1420225,1.420225,246000,1.0
10 owners topic,10,topic,1423443,1.423443,247000,1.0
10 owners topic,10,topic,1426850,1.42685,248000,1.0
10 owners topic,10,topic,1430260,1.43026,249000,1.0
10 owners topic,10,topic,1433605,1.433605,250000,1.0
10 owners topic,10,topic,1437057,1.437057,251000,1.0
10 owners topic,10,topic,1440351,1.440351,252000,1.0
10 owners topic,10,topic,1443648,1.443648,253000,1.0
10 owners topic,10,topic,1447034,1.447034,254000,1.0
10 owners topic,10,topic,1450340,1.45034,255000,1.0
10 owners topic,10,topic,1453640,1.45364,256000,1.0
10 owners topic,10,topic,1456925,1.456925,257000,1.0
10 owners topic,10,topic,1460253,1.460253,258000,1.0
10 owners topic,10,topic,1463589,1.463589,259000,1.0
10 owners topic,10,topic,1466812,1.466812,260000,1.0
10 owners topic,10,topic,1470047,1.470047,261000,1.0
10 owners topic,10,topic,1473287,1.473287,262000,1.0
10 owners topic,10,topic,1476548,1.476548,263000,1.0
10 owners topic,10,topic,1479912,1.479912,264000,1.0
10 owners topic,10,topic,1483410,1.48341,265000,1.0
10 owners topic,10,topic,1486769,1.486769,266000,1.0
10 owners topic,10,topic,1489902,1.489902,267000,1.0
10 owners topic,10,topic,1493300,1.4933,268000,1.0
10 owners topic,10,topic,1496753,1.496753,269000,1.0
10 owners topic,10,topic,1499998,1.499998,270000,1.0
10 owners topic,10,topic,1499998,1.499998,270000,1.0
25 owners topic,25,topic,616458,0.616458,5000,0.9946
25 owners topic,25,topic,619763,0.619763,6000,1.0
25 owners topic,25,topic,623124,0.623124,7000,1.0
25 owners topic,25,topic,626439,0.626439,8000,1.0
25 owners topic,25,topic,629709,0.629709,9000,1.0
25 owners topic,25,topic,633137,0.633137,10000,1.0
25 owners topic,25,topic,636435,0.636435,11000,1.0
25 owners topic,25,topic,639782,0.639782,12000,1.0
25 owners topic,25,topic,643275,0.643275,13000,1.0
25 owners topic,25,topic,646614,0.646614,14000,1.0
25 owners topic,25,topic,650031,0.650031,15000,1.0
25 owners topic,25,topic,653313,0.653313,16000,1.0
25 owners topic,25,topic,656806,0.656806,17000,1.0
25 owners topic,25,topic,660094,0.660094,18000,1.0
25 owners topic,25,topic,663360,0.66336,19000,1.0
25 owners topic,25,topic,666599,0.666599,20000,1.0
25 owners topic,25,topic,669992,0.669992,21000,1.0
25 owners topic,25,topic,673338,0.673338,22000,1.0
25 owners topic,25,topic,676537,0.676537,23000,1.0
25 owners topic,25,topic,679914,0.679914,24000,1.0
25 owners topic,25,topic,683253,0.683253,25000,1.0
25 owners topic,25,topic,686449,0.686449,26000,1.0
25 owners topic,25,topic,689870,0.68987,27000,1.0
25 owners topic,25,topic,693294,0.693294,28000,1.0
25 owners topic,25,topic,696549,0.696549,29000,1.0
25 owners topic,25,topic,699790,0.69979,30000,1.0
25 owners topic,25,topic,702975,0.702975,31000,1.0
25 owners topic,25,topic,706453,0.706453,32000,1.0
25 owners topic,25,topic,709755,0.709755,33000,1.0
25 owners topic,25,topic,713186,0.713186,34000,1.0
25 owners topic,25,topic,716642,0.716642,35000,1.0
25 owners topic,25,topic,720088,0.720088,36000,1.0
25 owners topic,25,topic,723457,0.723457,37000,1.0
25 owners topic,25,topic,726657,0.726657,38000,1.0
25 owners topic,25,topic,730123,0.730123,39000,1.0
25 owners topic,25,topic,733565,0.733565,40000,1.0
25 owners topic,25,topic,736924,0.736924,41000,1.0
25 owners topic,25,topic,740124,0.740124,42000,1.0
25 owners topic,25,topic,743552,0.743552,43000,1.0
25 owners topic,25,topic,746919,0.746919,44000,1.0
25 owners topic,25,topic,750178,0.750178,45000,1.0
25 owners topic,25,topic,753481,0.753481,46000,1.0
25 owners topic,25,topic,756721,0.756721,47000,1.0
25 owners topic,25,topic,760018,0.760018,48000,1.0
25 owners topic,25,topic,763516,0.763516,49000,1.0
25 owners topic,25,topic,766856,0.766856,50000,1.0
25 owners topic,25,topic,770099,0.770099,51000,1.0
25 owners topic,25,topic,773557,0.773557,52000,1.0
25 owners topic,25,topic,777032,0.777032,53000,1.0
25 owners topic,25,topic,780350,0.78035,54000,1.0
25 owners topic,25,topic,783744,0.783744,55000,1.0
25 owners topic,25,topic,787159,0.787159,56000,1.0
25 owners topic,25,topic,790536,0.790536,57000,1.0
25 owners topic,25,topic,793862,0.793862,58000,1.0
25 owners topic,25,topic,797146,0.797146,59000,1.0
25 owners topic,25,topic,800414,0.800414,60000,1.0
25 owners topic,25,topic,803760,0.80376,61000,1.0
25 owners topic,25,topic,807126,0.807126,62000,1.0
25 owners topic,25,topic,810337,0.810337,63000,1.0
25 owners topic,25,topic,813710,0.81371,64000,1.0
25 owners topic,25,topic,816912,0.816912,65000,1.0
25 owners topic,25,topic,820319,0.820319,66000,1.0
25 owners topic,25,topic,823694,0.823694,67000,1.0
25 owners topic,25,topic,827046,0.827046,68000,1.0
25 owners topic,25,topic,830407,0.830407,69000,1.0
25 owners topic,25,topic,833577,0.833577,70000,1.0
25 owners topic,25,topic,836994,0.836994,71000,1.0
25 owners topic,25,topic,840146,0.840146,72000,1.0
25 owners topic,25,topic,843444,0.843444,73000,1.0
25 owners topic,25,topic,846841,0.846841,74000,1.0
25 owners topic,25,topic,850182,0.850182,75000,1.0
25 owners topic,25,topic,853395,0.853395,76000,1.0
25 owners topic,25,topic,856730,0.85673,77000,1.0
25 owners topic,25,topic,860013,0.860013,78000,1.0
25 owners topic,25,topic,863251,0.863251,79000,1.0
25 owners topic,25,topic,866568,0.866568,80000,1.0
25 owners topic,25,topic,869877,0.869877,81000,1.0
25 owners topic,25,topic,873208,0.873208,82000,1.0
25 owners topic,25,topic,876326,0.876326,83000,1.0
25 owners topic,25,topic,879749,0.879749,84000,1.0
25 owners topic,25,topic,883045,0.883045,85000,1.0
25 owners topic,25,topic,886284,0.886284,86000,1.0
25 owners topic,25,topic,889621,0.889621,87000,1.0
25 owners topic,25,topic,893157,0.893157,88000,1.0
25 owners topic,25,topic,896584,0.896584,89000,1.0
25 owners topic,25,topic,899960,0.89996,90000,1.0
25 owners topic,25,topic,903230,0.90323,91000,1.0
25 owners topic,25,topic,906504,0.906504,92000,1.0
25 owners topic,25,topic,909921,0.909921,93000,1.0
25 owners topic,25,topic,913274,0.913274,94000,1.0
25 owners topic,25,topic,916612,0.916612,95000,1.0
25 owners topic,25,topic,919933,0.919933,96000,1.0
25 owners topic,25,topic,923239,0.923239,97000,1.0
25 owners topic,25,topic,926709,0.926709,98000,1.0
25 owners topic,25,topic,929978,0.929978,99000,1.0
25 owners topic,25,topic,933323,0.933323,100000,1.0
25 owners topic,25,topic,936644,0.936644,101000,1.0
25 owners topic,25,topic,939875,0.939875,102000,1.0
25 owners topic,25,topic,943332,0.943332,103000,1.0
25 owners topic,25,topic,946655,0.946655,104000,1.0
25 owners topic,25,topic,949929,0.949929,105000,1.0
25 owners topic,25,topic,953234,0.953234,106000,1.0
25 owners topic,25,topic,956517,0.956517,107000,1.0
25 owners topic,25,topic,959750,0.95975,108000,1.0
25 owners topic,25,topic,963126,0.963126,109000,1.0
25 owners topic,25,topic,966508,0.966508,110000,1.0
25 owners topic,25,topic,969818,0.969818,111000,1.0
25 owners topic,25,topic,972983,0.972983,112000,1.0
25 owners topic,25,topic,976184,0.976184,113000,1.0
25 owners topic,25,topic,979414,0.979414,114000,1.0
25 owners topic,25,topic,982701,0.982701,115000,1.0
25 owners topic,25,topic,986225,0.986225,116000,1.0
25 owners topic,25,topic,989477,0.989477,117000,1.0
25 owners topic,25,topic,992808,0.992808,118000,1.0
25 owners topic,25,topic,996156,0.996156,119000,1.0
25 owners topic,25,topic,999437,0.999437,120000,1.0
25 owners topic,25,topic,1002870,1.00287,121000,1.0
25 owners topic,25,topic,1006316,1.006316,122000,1.0
25 owners topic,25,topic,1009774,1.009774,123000,1.0
25 owners topic,25,topic,1012952,1.012952,124000,1.0
25 owners topic,25,topic,1016298,1.016298,125000,1.0
25 owners topic,25,topic,1019541,1.019541,126000,1.0
25 owners topic,25,topic,1022763,1.022763,127000,1.0
25 owners topic,25,topic,1026166,1.026166,128000,1.0
25 owners topic,25,topic,1029448,1.029448,129000,1.0
25 owners topic,25,topic,1032743,1.032743,130000,1.0
25 owners topic,25,topic,1036148,1.036148,131000,1.0
25 owners topic,25,topic,1039599,1.039599,132000,1.0
25 owners topic,25,topic,1043130,1.04313,133000,1.0
25 owners topic,25,topic,1046429,1.046429,134000,1.0
25 owners topic,25,topic,1049695,1.049695,135000,1.0
25 owners topic,25,topic,1053023,1.053023,136000,1.0
25 owners topic,25,topic,1056241,1.056241,137000,1.0
25 owners topic,25,topic,1059570,1.05957,138000,1.0
25 owners topic,25,topic,1062954,1.062954,139000,1.0
25 owners topic,25,topic,1066225,1.066225,140000,1.0
25 owners topic,25,topic,1069673,1.069673,141000,1.0
25 owners topic,25,topic,1072980,1.07298,142000,1.0
25 owners topic,25,topic,1076391,1.076391,143000,1.0
25 owners topic,25,topic,1079684,1.079684,144000,1.0
25 owners topic,25,topic,1083135,1.083135,145000,1.0
25 owners topic,25,topic,1086511,1.086511,146000,1.0
25 owners topic,25,topic,1089840,1.08984,147000,1.0
25 owners topic,25,topic,1093204,1.093204,148000,1.0
25 owners topic,25,topic,1096432,1.096432,149000,1.0
25 owners topic,25,topic,1099781,1.099781,150000,1.0
25 owners topic,25,topic,1103073,1.103073,151000,1.0
25 owners topic,25,topic,1106398,1.106398,152000,1.0
25 owners topic,25,topic,1109659,1.109659,153000,1.0
25 owners topic,25,topic,1112977,1.112977,154000,1.0
25 owners topic,25,topic,1116435,1.116435,155000,1.0
25 owners topic,25,topic,1119786,1.119786,156000,1.0
25 owners topic,25,topic,1123095,1.123095,157000,1.0
25 owners topic,25,topic,1126447,1.126447,158000,1.0
25 owners topic,25,topic,1129742,1.129742,159000,1.0
25 owners topic,25,topic,1132984,1.132984,160000,1.0
25 owners topic,25,topic,1136380,1.13638,161000,1.0
25 owners topic,25,topic,1139643,1.139643,162000,1.0
25 owners topic,25,topic,1143000,1.143,163000,1.0
25 owners topic,25,topic,1146402,1.146402,164000,1.0
25 owners topic,25,topic,1149730,1.14973,165000,1.0
25 owners topic,25,topic,1153018,1.153018,166000,1.0
25 owners topic,25,topic,1156328,1.156328,167000,1.0
25 owners topic,25,topic,1159667,1.159667,168000,1.0
25 owners topic,25,topic,1162807,1.162807,169000,1.0
25 owners topic,25,topic,1166328,1.166328,170000,1.0
25 owners topic,25,topic,1169776,1.169776,171000,1.0
25 owners topic,25,topic,1173271,1.173271,172000,1.0
25 owners topic,25,topic,1176537,1.176537,173000,1.0
25 owners topic,25,topic,1179907,1.179907,174000,1.0
25 owners topic,25,topic,1183289,1.183289,175000,1.0
25 owners topic,25,topic,1186520,1.18652,176000,1.0
25 owners topic,25,topic,1189861,1.189861,177000,1.0
25 owners topic,25,topic,1193046,1.193046,178000,1.0
25 owners topic,25,topic,1196303,1.196303,179000,1.0
25 owners topic,25,topic,1199648,1.199648,180000,1.0
25 owners topic,25,topic,1202839,1.202839,181000,1.0
25 owners topic,25,topic,1206095,1.206095,182000,1.0
25 owners topic,25,topic,1209500,1.2095,183000,1.0
25 owners topic,25,topic,1213003,1.213003,184000,1.0
25 owners topic,25,topic,1216268,1.216268,185000,1.0
25 owners topic,25,topic,1219511,1.219511,186000,1.0
25 owners topic,25,topic,1222832,1.222832,187000,1.0
25 owners topic,25,topic,1226164,1.226164,188000,1.0
25 owners topic,25,topic,1229683,1.229683,189000,1.0
25 owners topic,25,topic,1233276,1.233276,190000,1.0
25 owners topic,25,topic,1236668,1.236668,191000,1.0
25 owners topic,25,topic,1239950,1.23995,192000,1.0
25 owners topic,25,topic,1243302,1.243302,193000,1.0
25 owners topic,25,topic,1246571,1.246571,194000,1.0
25 owners topic,25,topic,1249977,1.249977,195000,1.0
25 owners topic,25,topic,1253303,1.253303,196000,1.0
25 owners topic,25,topic,1256541,1.256541,197000,1.0
25 owners topic,25,topic,1259958,1.259958,198000,1.0
25 owners topic,25,topic,1263184,1.263184,199000,1.0
25 owners topic,25,topic,1266397,1.266397,200000,1.0
25 owners topic,25,topic,1269802,1.269802,201000,1.0
25 owners topic,25,topic,1273022,1.273022,202000,1.0
25 owners topic,25,topic,1276380,1.27638,203000,1.0
25 owners topic,25,topic,1279853,1.279853,204000,1.0
25 owners topic,25,topic,1283236,1.283236,205000,1.0
25 owners topic,25,topic,1286508,1.286508,206000,1.0
25 owners topic,25,topic,1289822,1.289822,207000,1.0
25 owners topic,25,topic,1293061,1.293061,208000,1.0
25 owners topic,25,topic,1296211,1.296211,209000,1.0
25 owners topic,25,topic,1299469,1.299469,210000,1.0
25 owners topic,25,topic,1302856,1.302856,211000,1.0
25 owners topic,25,topic,1306274,1.306274,212000,1.0
25 owners topic,25,topic,1309581,1.309581,213000,1.0
25 owners topic,25,topic,1312785,1.312785,214000,1.0
25 owners topic,25,topic,1316133,1.316133,215000,1.0
25 owners topic,25,topic,1319418,1.319418,216000,1.0
25 owners topic,25,topic,1322768,1.322768,217000,1.0
25 owners topic,25,topic,1325969,1.325969,218000,1.0
25 owners topic,25,topic,1329397,1.329397,219000,1.0
25 owners topic,25,topic,1332700,1.3327,220000,1.0
25 owners topic,25,topic,1336150,1.33615,221000,1.0
25 owners topic,25,topic,1339760,1.33976,222000,1.0
25 owners topic,25,topic,1343082,1.343082,223000,1.0
25 owners topic,25,topic,1346385,1.346385,224000,1.0
25 owners topic,25,topic,1349736,1.349736,225000,1.0
25 owners topic,25,topic,1353000,1.353,226000,1.0
25 owners topic,25,topic,1356335,1.356335,227000,1.0
25 owners topic,25,topic,1359623,1.359623,228000,1.0
25 owners topic,25,topic,1363004,1.363004,229000,1.0
25 owners topic,25,topic,1366254,1.366254,230000,1.0
25 owners topic,25,topic,1369655,1.369655,231000,1.0
25 owners topic,25,topic,1372989,1.372989,232000,1.0
25 owners topic,25,topic,1376441,1.376441,233000,1.0
25 owners topic,25,topic,1379660,1.37966,234000,1.0
25 owners topic,25,topic,1383069,1.383069,235000,1.0
25 owners topic,25,topic,1386256,1.386256,236000,1.0
25 owners topic,25,topic,1389658,1.389658,237000,1.0
25 owners topic,25,topic,1393037,1.393037,238000,1.0
25 owners topic,25,topic,1396313,1.396313,239000,1.0
25 owners topic,25,topic,1399739,1.399739,240000,1.0
25 owners topic,25,topic,1403108,1.403108,241000,1.0
25 owners topic,25,topic,1406455,1.406455,242000,1.0
25 owners topic,25,topic,1409772,1.409772,243000,1.0
25 owners topic,25,topic,1413219,1.413219,244000,1.0
25 owners topic,25,topic,1416786,1.416786,245000,1.0
25 owners topic,25,topic,1420225,1.420225,246000,1.0
25 owners topic,25,topic,1423443,1.423443,247000,1.0
25 owners topic,25,topic,1426850,1.42685,248000,1.0
25 owners topic,25,topic,1430260,1.43026,249000,1.0
25 owners topic,25,topic,1433605,1.433605,250000,1.0
25 owners topic,25,topic,1437057,1.437057,251000,1.0
25 owners topic,25,topic,1440351,1.440351,252000,1.0
25 owners topic,25,topic,1443648,1.443648,253000,1.0
25 owners topic,25,topic,1447034,1.447034,254000,1.0
25 owners topic,25,topic,1450340,1.45034,255000,1.0
25 owners topic,25,topic,1453640,1.45364,256000,1.0
25 owners topic,25,topic,1456925,1.456925,257000,1.0
25 owners topic,25,topic,1460253,1.460253,258000,1.0
25 owners topic,25,topic,1463589,1.463589,259000,1.0
25 owners topic,25,topic,1466812,1.466812,260000,1.0
25 owners topic,25,topic,1470047,1.470047,261000,1.0
25 owners topic,25,topic,1473287,1.473287,262000,1.0
25 owners topic,25,topic,1476548,1.476548,263000,1.0
25 owners topic,25,topic,1479912,1.479912,264000,1.0
25 owners topic,25,topic,1483410,1.48341,265000,1.0
25 owners topic,25,topic,1486769,1.486769,266000,1.0
25 owners topic,25,topic,1489902,1.489902,267000,1.0
25 owners topic,25,topic,1493300,1.4933,268000,1.0
25 owners topic,25,topic,1496753,1.496753,269000,1.0
25 owners topic,25,topic,1499998,1.499998,270000,1.0
25 owners topic,25,topic,1499998,1.499998,270000,1.0
50 owners topic,50,topic,616458,0.616458,5000,0.9956
50 owners topic,50,topic,619763,0.619763,6000,1.0
50 owners topic,50,topic,623124,0.623124,7000,1.0
50 owners topic,50,topic,626439,0.626439,8000,1.0
50 owners topic,50,topic,629709,0.629709,9000,1.0
50 owners topic,50,topic,633137,0.633137,10000,1.0
50 owners topic,50,topic,636435,0.636435,11000,1.0
50 owners topic,50,topic,639782,0.639782,12000,1.0
50 owners topic,50,topic,643275,0.643275,13000,1.0
50 owners topic,50,topic,646614,0.646614,14000,1.0
50 owners topic,50,topic,650031,0.650031,15000,1.0
50 owners topic,50,topic,653313,0.653313,16000,1.0
50 owners topic,50,topic,656806,0.656806,17000,1.0
50 owners topic,50,topic,660094,0.660094,18000,1.0
50 owners topic,50,topic,663360,0.66336,19000,1.0
50 owners topic,50,topic,666599,0.666599,20000,1.0
50 owners topic,50,topic,669992,0.669992,21000,1.0
50 owners topic,50,topic,673338,0.673338,22000,1.0
50 owners topic,50,topic,676537,0.676537,23000,1.0
50 owners topic,50,topic,679914,0.679914,24000,1.0
50 owners topic,50,topic,683253,0.683253,25000,1.0
50 owners topic,50,topic,686449,0.686449,26000,1.0
50 owners topic,50,topic,689870,0.68987,27000,1.0
50 owners topic,50,topic,693294,0.693294,28000,1.0
50 owners topic,50,topic,696549,0.696549,29000,1.0
50 owners topic,50,topic,699790,0.69979,30000,1.0
50 owners topic,50,topic,702975,0.702975,31000,1.0
50 owners topic,50,topic,706453,0.706453,32000,1.0
50 owners topic,50,topic,709755,0.709755,33000,1.0
50 owners topic,50,topic,713186,0.713186,34000,1.0
50 owners topic,50,topic,716642,0.716642,35000,1.0
50 owners topic,50,topic,720088,0.720088,36000,1.0
50 owners topic,50,topic,723457,0.723457,37000,1.0
50 owners topic,50,topic,726657,0.726657,38000,1.0
50 owners topic,50,topic,730123,0.730123,39000,1.0
50 owners topic,50,topic,733565,0.733565,40000,1.0
50 owners topic,50,topic,736924,0.736924,41000,1.0
50 owners topic,50,topic,740124,0.740124,42000,1.0
50 owners topic,50,topic,743552,0.743552,43000,1.0
50 owners topic,50,topic,746919,0.746919,44000,1.0
50 owners topic,50,topic,750178,0.750178,45000,1.0
50 owners topic,50,topic,753481,0.753481,46000,1.0
50 owners topic,50,topic,756721,0.756721,47000,1.0
50 owners topic,50,topic,760018,0.760018,48000,1.0
50 owners topic,50,topic,763516,0.763516,49000,1.0
50 owners topic,50,topic,766856,0.766856,50000,1.0
50 owners topic,50,topic,770099,0.770099,51000,1.0
50 owners topic,50,topic,773557,0.773557,52000,1.0
50 owners topic,50,topic,777032,0.777032,53000,1.0
50 owners topic,50,topic,780350,0.78035,54000,1.0
50 owners topic,50,topic,783744,0.783744,55000,1.0
50 owners topic,50,topic,787159,0.787159,56000,1.0
50 owners topic,50,topic,790536,0.790536,57000,1.0
50 owners topic,50,topic,793862,0.793862,58000,1.0
50 owners topic,50,topic,797146,0.797146,59000,1.0
50 owners topic,50,topic,800414,0.800414,60000,1.0
50 owners topic,50,topic,803760,0.80376,61000,1.0
50 owners topic,50,topic,807126,0.807126,62000,1.0
50 owners topic,50,topic,810337,0.810337,63000,1.0
50 owners topic,50,topic,813710,0.81371,64000,1.0
50 owners topic,50,topic,816912,0.816912,65000,1.0
50 owners topic,50,topic,820319,0.820319,66000,1.0
50 owners topic,50,topic,823694,0.823694,67000,1.0
50 owners topic,50,topic,827046,0.827046,68000,1.0
50 owners topic,50,topic,830407,0.830407,69000,1.0
50 owners topic,50,topic,833577,0.833577,70000,1.0
50 owners topic,50,topic,836994,0.836994,71000,1.0
50 owners topic,50,topic,840146,0.840146,72000,1.0
50 owners topic,50,topic,843444,0.843444,73000,1.0
50 owners topic,50,topic,846841,0.846841,74000,1.0
50 owners topic,50,topic,850182,0.850182,75000,1.0
50 owners topic,50,topic,853395,0.853395,76000,1.0
50 owners topic,50,topic,856730,0.85673,77000,1.0
50 owners topic,50,topic,860013,0.860013,78000,1.0
50 owners topic,50,topic,863251,0.863251,79000,1.0
50 owners topic,50,topic,866568,0.866568,80000,1.0
50 owners topic,50,topic,869877,0.869877,81000,1.0
50 owners topic,50,topic,873208,0.873208,82000,1.0
50 owners topic,50,topic,876326,0.876326,83000,1.0
50 owners topic,50,topic,879749,0.879749,84000,1.0
50 owners topic,50,topic,883045,0.883045,85000,1.0
50 owners topic,50,topic,886284,0.886284,86000,1.0
50 owners topic,50,topic,889621,0.889621,87000,1.0
50 owners topic,50,topic,893157,0.893157,88000,1.0
50 owners topic,50,topic,896584,0.896584,89000,1.0
50 owners topic,50,topic,899960,0.89996,90000,1.0
50 owners topic,50,topic,903230,0.90323,91000,1.0
50 owners topic,50,topic,906504,0.906504,92000,1.0
50 owners topic,50,topic,909921,0.909921,93000,1.0
50 owners topic,50,topic,913274,0.913274,94000,1.0
50 owners topic,50,topic,916612,0.916612,95000,1.0
50 owners topic,50,topic,919933,0.919933,96000,1.0
50 owners topic,50,topic,923239,0.923239,97000,1.0
50 owners topic,50,topic,926709,0.926709,98000,1.0
50 owners topic,50,topic,929978,0.929978,99000,1.0
50 owners topic,50,topic,933323,0.933323,100000,1.0
50 owners topic,50,topic,936644,0.936644,101000,1.0
50 owners topic,50,topic,939875,0.939875,102000,1.0
50 owners topic,50,topic,943332,0.943332,103000,1.0
50 owners topic,50,topic,946655,0.946655,104000,1.0
50 owners topic,50,topic,949929,0.949929,105000,1.0
50 owners topic,50,topic,953234,0.953234,106000,1.0
50 owners topic,50,topic,956517,0.956517,107000,1.0
50 owners topic,50,topic,959750,0.95975,108000,1.0
50 owners topic,50,topic,963126,0.963126,109000,1.0
50 owners topic,50,topic,966508,0.966508,110000,1.0
50 owners topic,50,topic,969818,0.969818,111000,1.0
50 owners topic,50,topic,972983,0.972983,112000,1.0
50 owners topic,50,topic,976184,0.976184,113000,1.0
50 owners topic,50,topic,979414,0.979414,114000,1.0
50 owners topic,50,topic,982701,0.982701,115000,1.0
50 owners topic,50,topic,986225,0.986225,116000,1.0
50 owners topic,50,topic,989477,0.989477,117000,1.0
50 owners topic,50,topic,992808,0.992808,118000,1.0
50 owners topic,50,topic,996156,0.996156,119000,1.0
50 owners topic,50,topic,999437,0.999437,120000,1.0
50 owners topic,50,topic,1002870,1.00287,121000,1.0
50 owners topic,50,topic,1006316,1.006316,122000,1.0
50 owners topic,50,topic,1009774,1.009774,123000,1.0
50 owners topic,50,topic,1012952,1.012952,124000,1.0
50 owners topic,50,topic,1016298,1.016298,125000,1.0
50 owners topic,50,topic,1019541,1.019541,126000,1.0
50 owners topic,50,topic,1022763,1.022763,127000,1.0
50 owners topic,50,topic,1026166,1.026166,128000,1.0
50 owners topic,50,topic,1029448,1.029448,129000,1.0
50 owners topic,50,topic,1032743,1.032743,130000,1.0
50 owners topic,50,topic,1036148,1.036148,131000,1.0
50 owners topic,50,topic,1039599,1.039599,132000,1.0
50 owners topic,50,topic,1043130,1.04313,133000,1.0
50 owners topic,50,topic,1046429,1.046429,134000,1.0
50 owners topic,50,topic,1049695,1.049695,135000,1.0
50 owners topic,50,topic,1053023,1.053023,136000,1.0
50 owners topic,50,topic,1056241,1.056241,137000,1.0
50 owners topic,50,topic,1059570,1.05957,138000,1.0
50 owners topic,50,topic,1062954,1.062954,139000,1.0
50 owners topic,50,topic,1066225,1.066225,140000,1.0
50 owners topic,50,topic,1069673,1.069673,141000,1.0
50 owners topic,50,topic,1072980,1.07298,142000,1.0
50 owners topic,50,topic,1076391,1.076391,143000,1.0
50 owners topic,50,topic,1079684,1.079684,144000,1.0
50 owners topic,50,topic,1083135,1.083135,145000,1.0
50 owners topic,50,topic,1086511,1.086511,146000,1.0
50 owners topic,50,topic,1089840,1.08984,147000,1.0
50 owners topic,50,topic,1093204,1.093204,148000,1.0
50 owners topic,50,topic,1096432,1.096432,149000,1.0
50 owners topic,50,topic,1099781,1.099781,150000,1.0
50 owners topic,50,topic,1103073,1.103073,151000,1.0
50 owners topic,50,topic,1106398,1.106398,152000,1.0
50 owners topic,50,topic,1109659,1.109659,153000,1.0
50 owners topic,50,topic,1112977,1.112977,154000,1.0
50 owners topic,50,topic,1116435,1.116435,155000,1.0
50 owners topic,50,topic,1119786,1.119786,156000,1.0
50 owners topic,50,topic,1123095,1.123095,157000,1.0
50 owners topic,50,topic,1126447,1.126447,158000,1.0
50 owners topic,50,topic,1129742,1.129742,159000,1.0
50 owners topic,50,topic,1132984,1.132984,160000,1.0
50 owners topic,50,topic,1136380,1.13638,161000,1.0
50 owners topic,50,topic,1139643,1.139643,162000,1.0
50 owners topic,50,topic,1143000,1.143,163000,1.0
50 owners topic,50,topic,1146402,1.146402,164000,1.0
50 owners topic,50,topic,1149730,1.14973,165000,1.0
50 owners topic,50,topic,1153018,1.153018,166000,1.0
50 owners topic,50,topic,1156328,1.156328,167000,1.0
50 owners topic,50,topic,1159667,1.159667,168000,1.0
50 owners topic,50,topic,1162807,1.162807,169000,1.0
50 owners topic,50,topic,1166328,1.166328,170000,1.0
50 owners topic,50,topic,1169776,1.169776,171000,1.0
50 owners topic,50,topic,1173271,1.173271,172000,1.0
50 owners topic,50,topic,1176537,1.176537,173000,1.0
50 owners topic,50,topic,1179907,1.179907,174000,1.0
50 owners topic,50,topic,1183289,1.183289,175000,1.0
50 owners topic,50,topic,1186520,1.18652,176000,1.0
50 owners topic,50,topic,1189861,1.189861,177000,1.0
50 owners topic,50,topic,1193046,1.193046,178000,1.0
50 owners topic,50,topic,1196303,1.196303,179000,1.0
50 owners topic,50,topic,1199648,1.199648,180000,1.0
50 owners topic,50,topic,1202839,1.202839,181000,1.0
50 owners topic,50,topic,1206095,1.206095,182000,1.0
50 owners topic,50,topic,1209500,1.2095,183000,1.0
50 owners topic,50,topic,1213003,1.213003,184000,1.0
50 owners topic,50,topic,1216268,1.216268,185000,1.0
50 owners topic,50,topic,1219511,1.219511,186000,1.0
50 owners topic,50,topic,1222832,1.222832,187000,1.0
50 owners topic,50,topic,1226164,1.226164,188000,1.0
50 owners topic,50,topic,1229683,1.229683,189000,1.0
50 owners topic,50,topic,1233276,1.233276,190000,1.0
50 owners topic,50,topic,1236668,1.236668,191000,1.0
50 owners topic,50,topic,1239950,1.23995,192000,1.0
50 owners topic,50,topic,1243302,1.243302,193000,1.0
50 owners topic,50,topic,1246571,1.246571,194000,1.0
50 owners topic,50,topic,1249977,1.249977,195000,1.0
50 owners topic,50,topic,1253303,1.253303,196000,1.0
50 owners topic,50,topic,1256541,1.256541,197000,1.0
50 owners topic,50,topic,1259958,1.259958,198000,1.0
50 owners topic,50,topic,1263184,1.263184,199000,1.0
50 owners topic,50,topic,1266397,1.266397,200000,1.0
50 owners topic,50,topic,1269802,1.269802,201000,1.0
50 owners topic,50,topic,1273022,1.273022,202000,1.0
50 owners topic,50,topic,1276380,1.27638,203000,1.0
50 owners topic,50,topic,1279853,1.279853,204000,1.0
50 owners topic,50,topic,1283236,1.283236,205000,1.0
50 owners topic,50,topic,1286508,1.286508,206000,1.0
50 owners topic,50,topic,1289822,1.289822,207000,1.0
50 owners topic,50,topic,1293061,1.293061,208000,1.0
50 owners topic,50,topic,1296211,1.296211,209000,1.0
50 owners topic,50,topic,1299469,1.299469,210000,1.0
50 owners topic,50,topic,1302856,1.302856,211000,1.0
50 owners topic,50,topic,1306274,1.306274,212000,1.0
50 owners topic,50,topic,1309581,1.309581,213000,1.0
50 owners topic,50,topic,1312785,1.312785,214000,1.0
50 owners topic,50,topic,1316133,1.316133,215000,1.0
50 owners topic,50,topic,1319418,1.319418,216000,1.0
50 owners topic,50,topic,1322768,1.322768,217000,1.0
50 owners topic,50,topic,1325969,1.325969,218000,1.0
50 owners topic,50,topic,1329397,1.329397,219000,1.0
50 owners topic,50,topic,1332700,1.3327,220000,1.0
50 owners topic,50,topic,1336150,1.33615,221000,1.0
50 owners topic,50,topic,1339760,1.33976,222000,1.0
50 owners topic,50,topic,1343082,1.343082,223000,1.0
50 owners topic,50,topic,1346385,1.346385,224000,1.0
50 owners topic,50,topic,1349736,1.349736,225000,1.0
50 owners topic,50,topic,1353000,1.353,226000,1.0
50 owners topic,50,topic,1356335,1.356335,227000,1.0
50 owners topic,50,topic,1359623,1.359623,228000,1.0
50 owners topic,50,topic,1363004,1.363004,229000,1.0
50 owners topic,50,topic,1366254,1.366254,230000,1.0
50 owners topic,50,topic,1369655,1.369655,231000,1.0
50 owners topic,50,topic,1372989,1.372989,232000,1.0
50 owners topic,50,topic,1376441,1.376441,233000,1.0
50 owners topic,50,topic,1379660,1.37966,234000,1.0
50 owners topic,50,topic,1383069,1.383069,235000,1.0
50 owners topic,50,topic,1386256,1.386256,236000,1.0
50 owners topic,50,topic,1389658,1.389658,237000,1.0
50 owners topic,50,topic,1393037,1.393037,238000,1.0
50 owners topic,50,topic,1396313,1.396313,239000,1.0
50 owners topic,50,topic,1399739,1.399739,240000,1.0
50 owners topic,50,topic,1403108,1.403108,241000,1.0
50 owners topic,50,topic,1406455,1.406455,242000,1.0
50 owners topic,50,topic,1409772,1.409772,243000,1.0
50 owners topic,50,topic,1413219,1.413219,244000,1.0
50 owners topic,50,topic,1416786,1.416786,245000,1.0
50 owners topic,50,topic,1420225,1.420225,246000,1.0
50 owners topic,50,topic,1423443,1.423443,247000,1.0
50 owners topic,50,topic,1426850,1.42685,248000,1.0
50 owners topic,50,topic,1430260,1.43026,249000,1.0
50 owners topic,50,topic,1433605,1.433605,250000,1.0
50 owners topic,50,topic,1437057,1.437057,251000,1.0
50 owners topic,50,topic,1440351,1.440351,252000,1.0
50 owners topic,50,topic,1443648,1.443648,253000,1.0
50 owners topic,50,topic,1447034,1.447034,254000,1.0
50 owners topic,50,topic,1450340,1.45034,255000,1.0
50 owners topic,50,topic,1453640,1.45364,256000,1.0
50 owners topic,50,topic,1456925,1.456925,257000,1.0
50 owners topic,50,topic,1460253,1.460253,258000,1.0
50 owners topic,50,topic,1463589,1.463589,259000,1.0
50 owners topic,50,topic,1466812,1.466812,260000,1.0
50 owners topic,50,topic,1470047,1.470047,261000,1.0
50 owners topic,50,topic,1473287,1.473287,262000,1.0
50 owners topic,50,topic,1476548,1.476548,263000,1.0
50 owners topic,50,topic,1479912,1.479912,264000,1.0
50 owners topic,50,topic,1483410,1.48341,265000,1.0
50 owners topic,50,topic,1486769,1.486769,266000,1.0
50 owners topic,50,topic,1489902,1.489902,267000,1.0
50 owners topic,50,topic,1493300,1.4933,268000,1.0
50 owners topic,50,topic,1496753,1.496753,269000,1.0
50 owners topic,50,topic,1499998,1.499998,270000,1.0
50 owners topic,50,topic,1499998,1.499998,270000,1.0


==> csv-files/pubmedqa_rolling_recall.csv <==
series,event_index,value_pct,note,window_start,window_end,rows,hits,skipped
ZeroRAG retrieval top-5 recall,25000,47.932000,25000-query rolling window; skipped rows counted as misses,1,25000,25000,11983,851
ZeroRAG retrieval top-5 recall,50000,59.912000,25000-query rolling window; skipped rows counted as misses,25001,50000,25000,14978,825
ZeroRAG retrieval top-5 recall,75000,66.568000,25000-query rolling window; skipped rows counted as misses,50001,75000,25000,16642,846
ZeroRAG retrieval top-5 recall,100000,70.996000,25000-query rolling window; skipped rows counted as misses,75001,100000,25000,17749,844
ZeroRAG retrieval top-5 recall,125000,74.288000,25000-query rolling window; skipped rows counted as misses,100001,125000,25000,18572,837
ZeroRAG retrieval top-5 recall,150000,76.240000,25000-query rolling window; skipped rows counted as misses,125001,150000,25000,19060,841
ZeroRAG retrieval top-5 recall,175000,78.404000,25000-query rolling window; skipped rows counted as misses,150001,175000,25000,19601,868
ZeroRAG retrieval top-5 recall,200000,79.572000,25000-query rolling window; skipped rows counted as misses,175001,200000,25000,19893,891
ZeroRAG retrieval top-5 recall,225000,80.800000,25000-query rolling window; skipped rows counted as misses,200001,225000,25000,20200,886
ZeroRAG retrieval top-5 recall,250000,82.096000,25000-query rolling window; skipped rows counted as misses,225001,250000,25000,20524,846
ZeroRAG retrieval top-5 recall,275000,83.116000,25000-query rolling window; skipped rows counted as misses,250001,275000,25000,20779,816
ZeroRAG retrieval top-5 recall,300000,83.908000,25000-query rolling window; skipped rows counted as misses,275001,300000,25000,20977,818
ZeroRAG retrieval top-5 recall,325000,84.640000,25000-query rolling window; skipped rows counted as misses,300001,325000,25000,21160,848
ZeroRAG retrieval top-5 recall,350000,85.412000,25000-query rolling window; skipped rows counted as misses,325001,350000,25000,21353,844
ZeroRAG retrieval top-5 recall,375000,85.296000,25000-query rolling window; skipped rows counted as misses,350001,375000,25000,21324,867
ZeroRAG retrieval top-5 recall,400000,86.652000,25000-query rolling window; skipped rows counted as misses,375001,400000,25000,21663,842
ZeroRAG retrieval top-5 recall,425000,86.668000,25000-query rolling window; skipped rows counted as misses,400001,425000,25000,21667,866
ZeroRAG retrieval top-5 recall,450000,87.312000,25000-query rolling window; skipped rows counted as misses,425001,450000,25000,21828,835
ZeroRAG retrieval top-5 recall,475000,87.616000,25000-query rolling window; skipped rows counted as misses,450001,475000,25000,21904,852
ZeroRAG retrieval top-5 recall,500000,87.948000,25000-query rolling window; skipped rows counted as misses,475001,500000,25000,21987,882
ZeroRAG retrieval top-5 recall,525000,88.248000,25000-query rolling window; skipped rows counted as misses,500001,525000,25000,22062,911
ZeroRAG retrieval top-5 recall,550000,88.512000,25000-query rolling window; skipped rows counted as misses,525001,550000,25000,22128,849
ZeroRAG retrieval top-5 recall,575000,89.116000,25000-query rolling window; skipped rows counted as misses,550001,575000,25000,22279,818
ZeroRAG retrieval top-5 recall,600000,89.268000,25000-query rolling window; skipped rows counted as misses,575001,600000,25000,22317,813
ZeroRAG retrieval top-5 recall,625000,89.848000,25000-query rolling window; skipped rows counted as misses,600001,625000,25000,22462,814
ZeroRAG retrieval top-5 recall,650000,89.820000,25000-query rolling window; skipped rows counted as misses,625001,650000,25000,22455,833
ZeroRAG retrieval top-5 recall,675000,89.908000,25000-query rolling window; skipped rows counted as misses,650001,675000,25000,22477,838
ZeroRAG retrieval top-5 recall,700000,90.240000,25000-query rolling window; skipped rows counted as misses,675001,700000,25000,22560,855
ZeroRAG retrieval top-5 recall,725000,90.060000,25000-query rolling window; skipped rows counted as misses,700001,725000,25000,22515,855
ZeroRAG retrieval top-5 recall,750000,90.756000,25000-query rolling window; skipped rows counted as misses,725001,750000,25000,22689,842
ZeroRAG retrieval top-5 recall,775000,90.948000,25000-query rolling window; skipped rows counted as misses,750001,775000,25000,22737,827
ZeroRAG retrieval top-5 recall,800000,90.976000,25000-query rolling window; skipped rows counted as misses,775001,800000,25000,22744,809
ZeroRAG retrieval top-5 recall,825000,90.908000,25000-query rolling window; skipped rows counted as misses,800001,825000,25000,22727,908
ZeroRAG retrieval top-5 recall,850000,91.624000,25000-query rolling window; skipped rows counted as misses,825001,850000,25000,22906,854
ZeroRAG retrieval top-5 recall,875000,91.492000,25000-query rolling window; skipped rows counted as misses,850001,875000,25000,22873,859
ZeroRAG retrieval top-5 recall,900000,91.748000,25000-query rolling window; skipped rows counted as misses,875001,900000,25000,22937,862
ZeroRAG retrieval top-5 recall,925000,92.056000,25000-query rolling window; skipped rows counted as misses,900001,925000,25000,23014,804
ZeroRAG retrieval top-5 recall,950000,92.108000,25000-query rolling window; skipped rows counted as misses,925001,950000,25000,23027,817
ZeroRAG retrieval top-5 recall,975000,92.004000,25000-query rolling window; skipped rows counted as misses,950001,975000,25000,23001,848
ZeroRAG retrieval top-5 recall,1000000,92.212000,25000-query rolling window; skipped rows counted as misses,975001,1000000,25000,23053,818
ZeroRAG retrieval top-5 recall,1025000,92.320000,25000-query rolling window; skipped rows counted as misses,1000001,1025000,25000,23080,847
ZeroRAG retrieval top-5 recall,1050000,92.160000,25000-query rolling window; skipped rows counted as misses,1025001,1050000,25000,23040,870
ZeroRAG retrieval top-5 recall,1075000,92.432000,25000-query rolling window; skipped rows counted as misses,1050001,1075000,25000,23108,841
ZeroRAG retrieval top-5 recall,1100000,92.528000,25000-query rolling window; skipped rows counted as misses,1075001,1100000,25000,23132,852
ZeroRAG retrieval top-5 recall,1125000,92.492000,25000-query rolling window; skipped rows counted as misses,1100001,1125000,25000,23123,841
ZeroRAG retrieval top-5 recall,1150000,92.696000,25000-query rolling window; skipped rows counted as misses,1125001,1150000,25000,23174,846
ZeroRAG retrieval top-5 recall,1175000,92.696000,25000-query rolling window; skipped rows counted as misses,1150001,1175000,25000,23174,856
ZeroRAG retrieval top-5 recall,1200000,92.420000,25000-query rolling window; skipped rows counted as misses,1175001,1200000,25000,23105,872
HNSW retrieval top-5 recall,25000,95.284000,25000-query rolling window; skipped rows counted as misses,1,25000,25000,23821,0
HNSW retrieval top-5 recall,50000,95.276000,25000-query rolling window; skipped rows counted as misses,25001,50000,25000,23819,0
HNSW retrieval top-5 recall,75000,95.360000,25000-query rolling window; skipped rows counted as misses,50001,75000,25000,23840,0
HNSW retrieval top-5 recall,100000,95.224000,25000-query rolling window; skipped rows counted as misses,75001,100000,25000,23806,0
HNSW retrieval top-5 recall,125000,95.300000,25000-query rolling window; skipped rows counted as misses,100001,125000,25000,23825,0
HNSW retrieval top-5 recall,150000,95.232000,25000-query rolling window; skipped rows counted as misses,125001,150000,25000,23808,0
HNSW retrieval top-5 recall,175000,95.336000,25000-query rolling window; skipped rows counted as misses,150001,175000,25000,23834,0
HNSW retrieval top-5 recall,200000,95.364000,25000-query rolling window; skipped rows counted as misses,175001,200000,25000,23841,0
HNSW retrieval top-5 recall,225000,95.268000,25000-query rolling window; skipped rows counted as misses,200001,225000,25000,23817,0
HNSW retrieval top-5 recall,250000,95.432000,25000-query rolling window; skipped rows counted as misses,225001,250000,25000,23858,0
HNSW retrieval top-5 recall,275000,95.252000,25000-query rolling window; skipped rows counted as misses,250001,275000,25000,23813,0
HNSW retrieval top-5 recall,300000,95.296000,25000-query rolling window; skipped rows counted as misses,275001,300000,25000,23824,0
HNSW retrieval top-5 recall,325000,95.184000,25000-query rolling window; skipped rows counted as misses,300001,325000,25000,23796,0
HNSW retrieval top-5 recall,350000,95.412000,25000-query rolling window; skipped rows counted as misses,325001,350000,25000,23853,0
HNSW retrieval top-5 recall,375000,95.152000,25000-query rolling window; skipped rows counted as misses,350001,375000,25000,23788,0
HNSW retrieval top-5 recall,400000,95.384000,25000-query rolling window; skipped rows counted as misses,375001,400000,25000,23846,0
HNSW retrieval top-5 recall,425000,95.364000,25000-query rolling window; skipped rows counted as misses,400001,425000,25000,23841,0
HNSW retrieval top-5 recall,450000,95.404000,25000-query rolling window; skipped rows counted as misses,425001,450000,25000,23851,0
HNSW retrieval top-5 recall,475000,95.300000,25000-query rolling window; skipped rows counted as misses,450001,475000,25000,23825,0
HNSW retrieval top-5 recall,500000,95.468000,25000-query rolling window; skipped rows counted as misses,475001,500000,25000,23867,0
HNSW retrieval top-5 recall,525000,95.252000,25000-query rolling window; skipped rows counted as misses,500001,525000,25000,23813,0
HNSW retrieval top-5 recall,550000,95.360000,25000-query rolling window; skipped rows counted as misses,525001,550000,25000,23840,0
HNSW retrieval top-5 recall,575000,95.368000,25000-query rolling window; skipped rows counted as misses,550001,575000,25000,23842,0
HNSW retrieval top-5 recall,600000,95.448000,25000-query rolling window; skipped rows counted as misses,575001,600000,25000,23862,0
HNSW retrieval top-5 recall,625000,95.344000,25000-query rolling window; skipped rows counted as misses,600001,625000,25000,23836,0
HNSW retrieval top-5 recall,650000,95.136000,25000-query rolling window; skipped rows counted as misses,625001,650000,25000,23784,0
HNSW retrieval top-5 recall,675000,95.328000,25000-query rolling window; skipped rows counted as misses,650001,675000,25000,23832,0
HNSW retrieval top-5 recall,700000,95.276000,25000-query rolling window; skipped rows counted as misses,675001,700000,25000,23819,0
HNSW retrieval top-5 recall,725000,94.940000,25000-query rolling window; skipped rows counted as misses,700001,725000,25000,23735,0
HNSW retrieval top-5 recall,750000,95.288000,25000-query rolling window; skipped rows counted as misses,725001,750000,25000,23822,0
HNSW retrieval top-5 recall,775000,95.280000,25000-query rolling window; skipped rows counted as misses,750001,775000,25000,23820,0
HNSW retrieval top-5 recall,800000,95.192000,25000-query rolling window; skipped rows counted as misses,775001,800000,25000,23798,0
HNSW retrieval top-5 recall,825000,95.212000,25000-query rolling window; skipped rows counted as misses,800001,825000,25000,23803,0
HNSW retrieval top-5 recall,850000,95.600000,25000-query rolling window; skipped rows counted as misses,825001,850000,25000,23900,0
HNSW retrieval top-5 recall,875000,95.388000,25000-query rolling window; skipped rows counted as misses,850001,875000,25000,23847,0
HNSW retrieval top-5 recall,900000,95.572000,25000-query rolling window; skipped rows counted as misses,875001,900000,25000,23893,0
HNSW retrieval top-5 recall,925000,95.464000,25000-query rolling window; skipped rows counted as misses,900001,925000,25000,23866,0
HNSW retrieval top-5 recall,950000,95.424000,25000-query rolling window; skipped rows counted as misses,925001,950000,25000,23856,0
HNSW retrieval top-5 recall,975000,95.236000,25000-query rolling window; skipped rows counted as misses,950001,975000,25000,23809,0
HNSW retrieval top-5 recall,1000000,95.452000,25000-query rolling window; skipped rows counted as misses,975001,1000000,25000,23863,0
HNSW retrieval top-5 recall,1025000,95.580000,25000-query rolling window; skipped rows counted as misses,1000001,1025000,25000,23895,0
HNSW retrieval top-5 recall,1050000,94.988000,25000-query rolling window; skipped rows counted as misses,1025001,1050000,25000,23747,0
HNSW retrieval top-5 recall,1075000,95.344000,25000-query rolling window; skipped rows counted as misses,1050001,1075000,25000,23836,0
HNSW retrieval top-5 recall,1100000,95.208000,25000-query rolling window; skipped rows counted as misses,1075001,1100000,25000,23802,0
HNSW retrieval top-5 recall,1125000,95.076000,25000-query rolling window; skipped rows counted as misses,1100001,1125000,25000,23769,0
HNSW retrieval top-5 recall,1150000,95.388000,25000-query rolling window; skipped rows counted as misses,1125001,1150000,25000,23847,0
HNSW retrieval top-5 recall,1175000,95.344000,25000-query rolling window; skipped rows counted as misses,1150001,1175000,25000,23836,0
HNSW retrieval top-5 recall,1200000,95.164000,25000-query rolling window; skipped rows counted as misses,1175001,1200000,25000,23791,0
ZeroRAG RAG accuracy,5000,42.247475,Phi-3.5 top-5 RAG checkpoint accuracy,,,,,
ZeroRAG RAG accuracy,300000,72.011145,Phi-3.5 top-5 RAG checkpoint accuracy,,,,,
ZeroRAG RAG accuracy,600000,76.277462,Phi-3.5 top-5 RAG checkpoint accuracy,,,,,
ZeroRAG RAG accuracy,900000,78.038815,Phi-3.5 top-5 RAG checkpoint accuracy,,,,,
ZeroRAG RAG accuracy,1200000,77.878788,Phi-3.5 top-5 RAG checkpoint accuracy,,,,,
HNSW RAG accuracy,5000,78.762626,Phi-3.5 top-5 RAG checkpoint accuracy,,,,,
HNSW RAG accuracy,300000,78.748734,Phi-3.5 top-5 RAG checkpoint accuracy,,,,,
HNSW RAG accuracy,600000,79.437176,Phi-3.5 top-5 RAG checkpoint accuracy,,,,,
HNSW RAG accuracy,900000,78.830439,Phi-3.5 top-5 RAG checkpoint accuracy,,,,,
HNSW RAG accuracy,1200000,79.494949,Phi-3.5 top-5 RAG checkpoint accuracy,,,,,


==> csv-files/pubmedqa_zerorag_ablation_early_stop_complete_rolling_recall_points.csv <==
series,event_index_m,executed_queries,rolling_recall_at_10
ZeroRAG base,0.001023,1000,0.421
ZeroRAG base,0.001544,1500,0.411
ZeroRAG base,0.002061,2000,0.423
ZeroRAG base,0.002578,2500,0.433
ZeroRAG base,0.003101,3000,0.44
ZeroRAG base,0.003616,3500,0.441
ZeroRAG base,0.004139,4000,0.437
ZeroRAG base,0.004661,4500,0.435
ZeroRAG base,0.005181,5000,0.428
ZeroRAG base,0.0057,5500,0.43
ZeroRAG base,0.006213,6000,0.454
ZeroRAG base,0.006729,6500,0.462
ZeroRAG base,0.007249,7000,0.432
ZeroRAG base,0.007766,7500,0.428
ZeroRAG base,0.008275,8000,0.449
ZeroRAG base,0.008791,8500,0.475
ZeroRAG base,0.009308,9000,0.459
ZeroRAG base,0.009822,9500,0.456
ZeroRAG base,0.010341,10000,0.503
ZeroRAG base,0.010859,10500,0.501
ZeroRAG base,0.011385,11000,0.483
ZeroRAG base,0.011899,11500,0.492
ZeroRAG base,0.01241,12000,0.508
ZeroRAG base,0.012925,12500,0.541
ZeroRAG base,0.013443,13000,0.529
ZeroRAG base,0.013957,13500,0.505
ZeroRAG base,0.014479,14000,0.514
ZeroRAG base,0.014995,14500,0.522
ZeroRAG base,0.015514,15000,0.516
ZeroRAG base,0.016032,15500,0.511
ZeroRAG base,0.016545,16000,0.519
ZeroRAG base,0.017068,16500,0.508
ZeroRAG base,0.017586,17000,0.503
ZeroRAG base,0.018102,17500,0.528
ZeroRAG base,0.018614,18000,0.543
ZeroRAG base,0.019138,18500,0.536
ZeroRAG base,0.019658,19000,0.54
ZeroRAG base,0.020176,19500,0.528
ZeroRAG base,0.020702,20000,0.532
ZeroRAG base,0.021212,20500,0.547
ZeroRAG base,0.021736,21000,0.544
ZeroRAG base,0.022253,21500,0.523
ZeroRAG base,0.022771,22000,0.525
ZeroRAG base,0.023291,22500,0.552
ZeroRAG base,0.023809,23000,0.558
ZeroRAG base,0.024321,23500,0.556
ZeroRAG base,0.024846,24000,0.551
ZeroRAG base,0.025362,24500,0.58
ZeroRAG base,0.025886,25000,0.592
ZeroRAG base,0.026402,25500,0.571
ZeroRAG base,0.026923,26000,0.582
ZeroRAG base,0.02744,26500,0.615
ZeroRAG base,0.027957,27000,0.6
ZeroRAG base,0.028482,27500,0.57
ZeroRAG base,0.028999,28000,0.573
ZeroRAG base,0.029519,28500,0.582
ZeroRAG base,0.030043,29000,0.592
ZeroRAG base,0.030556,29500,0.593
ZeroRAG base,0.031074,30000,0.566
ZeroRAG base,0.031585,30500,0.557
ZeroRAG base,0.032107,31000,0.581
ZeroRAG base,0.032628,31500,0.595
ZeroRAG base,0.033143,32000,0.59
ZeroRAG base,0.033661,32500,0.589
ZeroRAG base,0.034177,33000,0.616
ZeroRAG base,0.034694,33500,0.617
ZeroRAG base,0.035215,34000,0.602
ZeroRAG base,0.035731,34500,0.604
ZeroRAG base,0.036246,35000,0.591
ZeroRAG base,0.036764,35500,0.609
ZeroRAG base,0.037285,36000,0.631
ZeroRAG base,0.037805,36500,0.624
ZeroRAG base,0.038319,37000,0.633
ZeroRAG base,0.038838,37500,0.624
ZeroRAG base,0.039352,38000,0.6
ZeroRAG base,0.039872,38500,0.611
ZeroRAG base,0.040391,39000,0.617
ZeroRAG base,0.040906,39500,0.607
ZeroRAG base,0.041423,40000,0.609
ZeroRAG base,0.041944,40500,0.63
ZeroRAG base,0.042457,41000,0.626
ZeroRAG base,0.042974,41500,0.604
ZeroRAG base,0.043484,42000,0.609
ZeroRAG base,0.043998,42500,0.619
ZeroRAG base,0.044511,43000,0.616
ZeroRAG base,0.045027,43500,0.628
ZeroRAG base,0.045546,44000,0.635
ZeroRAG base,0.046061,44500,0.624
ZeroRAG base,0.046576,45000,0.632
ZeroRAG base,0.047089,45500,0.645
ZeroRAG base,0.047608,46000,0.655
ZeroRAG base,0.048122,46500,0.668
ZeroRAG base,0.048634,47000,0.668
ZeroRAG base,0.049147,47500,0.646
ZeroRAG base,0.049659,48000,0.649
ZeroRAG base,0.050185,48500,0.644
ZeroRAG base,0.050702,49000,0.641
ZeroRAG base,0.05122,49500,0.677
ZeroRAG base,0.051737,50000,0.671
ZeroRAG base,0.052252,50500,0.646
ZeroRAG base,0.052773,51000,0.651
ZeroRAG base,0.053284,51500,0.661
ZeroRAG base,0.053799,52000,0.672
ZeroRAG base,0.054314,52500,0.662
ZeroRAG base,0.05483,53000,0.661
ZeroRAG base,0.055343,53500,0.665
ZeroRAG base,0.055858,54000,0.672
ZeroRAG base,0.056376,54500,0.677
ZeroRAG base,0.056893,55000,0.67
ZeroRAG base,0.057419,55500,0.66
ZeroRAG base,0.057939,56000,0.658
ZeroRAG base,0.058456,56500,0.657
ZeroRAG base,0.05897,57000,0.657
ZeroRAG base,0.059489,57500,0.691
ZeroRAG base,0.060012,58000,0.689
ZeroRAG base,0.060528,58500,0.678
ZeroRAG base,0.061047,59000,0.695
ZeroRAG base,0.061561,59500,0.693
ZeroRAG base,0.062071,60000,0.709
ZeroRAG base,0.062586,60500,0.707
ZeroRAG base,0.063103,61000,0.692
ZeroRAG base,0.063621,61500,0.67
ZeroRAG base,0.064133,62000,0.656
ZeroRAG base,0.064649,62500,0.671
ZeroRAG base,0.065166,63000,0.681
ZeroRAG base,0.065687,63500,0.681
ZeroRAG base,0.066203,64000,0.681
ZeroRAG base,0.066724,64500,0.687
ZeroRAG base,0.067243,65000,0.686
ZeroRAG base,0.06776,65500,0.688
ZeroRAG base,0.068283,66000,0.694
ZeroRAG base,0.068801,66500,0.701
ZeroRAG base,0.069315,67000,0.716
ZeroRAG base,0.069834,67500,0.725
ZeroRAG base,0.070358,68000,0.697
ZeroRAG base,0.070871,68500,0.672
ZeroRAG base,0.071389,69000,0.682
ZeroRAG base,0.071916,69500,0.706
ZeroRAG base,0.072436,70000,0.71
ZeroRAG base,0.072953,70500,0.701
ZeroRAG base,0.073466,71000,0.708
ZeroRAG base,0.073981,71500,0.71
ZeroRAG base,0.0745,72000,0.69
ZeroRAG base,0.075023,72500,0.693
ZeroRAG base,0.075536,73000,0.713
ZeroRAG base,0.076045,73500,0.73
ZeroRAG base,0.076561,74000,0.719
ZeroRAG base,0.077074,74500,0.695
ZeroRAG base,0.077595,75000,0.695
ZeroRAG base,0.07811,75500,0.706
ZeroRAG base,0.078623,76000,0.715
ZeroRAG base,0.079146,76500,0.72
ZeroRAG base,0.079668,77000,0.722
ZeroRAG base,0.080191,77500,0.723
ZeroRAG base,0.080714,78000,0.732
ZeroRAG base,0.081231,78500,0.735
ZeroRAG base,0.081748,79000,0.732
ZeroRAG base,0.082267,79500,0.73
ZeroRAG base,0.082782,80000,0.73
ZeroRAG base,0.083302,80500,0.739
ZeroRAG base,0.083818,81000,0.732
ZeroRAG base,0.084341,81500,0.72
ZeroRAG base,0.084863,82000,0.736
ZeroRAG base,0.085376,82500,0.747
ZeroRAG base,0.085889,83000,0.739
ZeroRAG base,0.086406,83500,0.73
ZeroRAG base,0.08693,84000,0.736
ZeroRAG base,0.087445,84500,0.73
ZeroRAG base,0.087964,85000,0.737
ZeroRAG base,0.088484,85500,0.746
ZeroRAG base,0.089002,86000,0.735
ZeroRAG base,0.089525,86500,0.747
ZeroRAG base,0.090041,87000,0.752
ZeroRAG base,0.090553,87500,0.728
ZeroRAG base,0.091069,88000,0.723
ZeroRAG base,0.09159,88500,0.745
ZeroRAG base,0.0921,89000,0.747
ZeroRAG base,0.092615,89500,0.737
ZeroRAG base,0.093129,90000,0.742
ZeroRAG base,0.093647,90500,0.737
ZeroRAG base,0.094171,91000,0.729
ZeroRAG base,0.094688,91500,0.725
ZeroRAG base,0.095205,92000,0.731
ZeroRAG base,0.095719,92500,0.736
ZeroRAG base,0.096231,93000,0.729
ZeroRAG base,0.096747,93500,0.741
ZeroRAG base,0.097269,94000,0.754
ZeroRAG base,0.097786,94500,0.759
ZeroRAG base,0.098299,95000,0.739
ZeroRAG base,0.098819,95500,0.729
ZeroRAG base,0.099342,96000,0.749
ZeroRAG base,0.099861,96500,0.75
ZeroRAG base,0.100374,97000,0.747
ZeroRAG base,0.100893,97500,0.778
ZeroRAG base,0.101403,98000,0.782
ZeroRAG base,0.101923,98500,0.751
ZeroRAG base,0.102439,99000,0.743
ZeroRAG base,0.102956,99500,0.76
ZeroRAG base,0.10347,100000,0.754
ZeroRAG base,0.103991,100500,0.745
ZeroRAG base,0.104509,101000,0.762
ZeroRAG base,0.105026,101500,0.781
ZeroRAG base,0.10554,102000,0.783
ZeroRAG base,0.106063,102500,0.757
ZeroRAG base,0.106578,103000,0.737
ZeroRAG base,0.107094,103500,0.767
ZeroRAG base,0.10761,104000,0.781
ZeroRAG base,0.108124,104500,0.774
ZeroRAG base,0.108638,105000,0.765
ZeroRAG base,0.10916,105500,0.753
ZeroRAG base,0.109682,106000,0.751
ZeroRAG base,0.110198,106500,0.755
ZeroRAG base,0.110716,107000,0.763
ZeroRAG base,0.111228,107500,0.748
ZeroRAG base,0.111755,108000,0.764
ZeroRAG base,0.112268,108500,0.779
ZeroRAG base,0.112782,109000,0.765
ZeroRAG base,0.113305,109500,0.774
ZeroRAG base,0.113821,110000,0.785
ZeroRAG base,0.114332,110500,0.774
ZeroRAG base,0.114852,111000,0.771
ZeroRAG base,0.11537,111500,0.776
ZeroRAG base,0.11589,112000,0.782
ZeroRAG base,0.116399,112500,0.779
ZeroRAG base,0.116907,113000,0.783
ZeroRAG base,0.117427,113500,0.781
ZeroRAG base,0.117953,114000,0.788
ZeroRAG base,0.118473,114500,0.789
ZeroRAG base,0.119,115000,0.774
ZeroRAG base,0.119517,115500,0.767
ZeroRAG base,0.120031,116000,0.777
ZeroRAG base,0.120546,116500,0.787
ZeroRAG base,0.121066,117000,0.795
ZeroRAG base,0.121576,117500,0.782
ZeroRAG base,0.122094,118000,0.769
ZeroRAG base,0.122615,118500,0.791
ZeroRAG base,0.123136,119000,0.791
ZeroRAG base,0.123652,119500,0.777
ZeroRAG base,0.124173,120000,0.796
ZeroRAG base,0.124689,120500,0.813
ZeroRAG base,0.125206,121000,0.802
ZeroRAG base,0.125731,121500,0.793
ZeroRAG base,0.126252,122000,0.778
ZeroRAG base,0.126769,122500,0.789
ZeroRAG base,0.127284,123000,0.799
ZeroRAG base,0.127802,123500,0.791
ZeroRAG base,0.128317,124000,0.783
ZeroRAG base,0.128833,124500,0.78
ZeroRAG base,0.129345,125000,0.792
ZeroRAG base,0.129866,125500,0.796
ZeroRAG base,0.130386,126000,0.8
ZeroRAG base,0.130905,126500,0.792
ZeroRAG base,0.131424,127000,0.775
ZeroRAG base,0.131939,127500,0.77
ZeroRAG base,0.132464,128000,0.793
ZeroRAG base,0.132975,128500,0.806
ZeroRAG base,0.133493,129000,0.783
ZeroRAG base,0.134012,129500,0.778
ZeroRAG base,0.134536,130000,0.782
ZeroRAG base,0.135049,130500,0.77
ZeroRAG base,0.135569,131000,0.778
ZeroRAG base,0.136078,131500,0.804
ZeroRAG base,0.136598,132000,0.805
ZeroRAG base,0.137118,132500,0.804
ZeroRAG base,0.137638,133000,0.802
ZeroRAG base,0.138148,133500,0.8
ZeroRAG base,0.138672,134000,0.81
ZeroRAG base,0.139184,134500,0.819
ZeroRAG base,0.139698,135000,0.799
ZeroRAG base,0.140215,135500,0.795
ZeroRAG base,0.140729,136000,0.801
ZeroRAG base,0.141257,136500,0.783
ZeroRAG base,0.141772,137000,0.799
ZeroRAG base,0.142289,137500,0.793
ZeroRAG base,0.142811,138000,0.767
ZeroRAG base,0.143326,138500,0.797
ZeroRAG base,0.143845,139000,0.814
ZeroRAG base,0.14436,139500,0.778
ZeroRAG base,0.14487,140000,0.776
ZeroRAG base,0.145384,140500,0.803
ZeroRAG base,0.145901,141000,0.787
ZeroRAG base,0.146419,141500,0.788
ZeroRAG base,0.146938,142000,0.81
ZeroRAG base,0.147454,142500,0.796
ZeroRAG base,0.14797,143000,0.794
ZeroRAG base,0.148493,143500,0.8
ZeroRAG base,0.149011,144000,0.798
ZeroRAG base,0.149526,144500,0.823
ZeroRAG base,0.150043,145000,0.814
ZeroRAG base,0.150558,145500,0.797
ZeroRAG base,0.151074,146000,0.8
ZeroRAG base,0.151594,146500,0.793
ZeroRAG base,0.152108,147000,0.797
ZeroRAG base,0.152625,147500,0.803
ZeroRAG base,0.153138,148000,0.803
ZeroRAG base,0.153657,148500,0.796
ZeroRAG base,0.154171,149000,0.794
ZeroRAG base,0.154689,149500,0.813
ZeroRAG base,0.155206,150000,0.817
ZeroRAG base,0.155726,150500,0.8
ZeroRAG base,0.156249,151000,0.821
ZeroRAG base,0.156767,151500,0.826
ZeroRAG base,0.157288,152000,0.818
ZeroRAG base,0.157809,152500,0.822
ZeroRAG base,0.158329,153000,0.822
ZeroRAG base,0.158853,153500,0.835
ZeroRAG base,0.159377,154000,0.842
ZeroRAG base,0.159898,154500,0.836
ZeroRAG base,0.160419,155000,0.816
ZeroRAG base,0.160937,155500,0.802
ZeroRAG base,0.161451,156000,0.816
ZeroRAG base,0.161966,156500,0.801
ZeroRAG base,0.162492,157000,0.807
ZeroRAG base,0.163007,157500,0.846
ZeroRAG base,0.163524,158000,0.834
ZeroRAG base,0.164041,158500,0.815
ZeroRAG base,0.164564,159000,0.805
ZeroRAG base,0.165084,159500,0.797
ZeroRAG base,0.165599,160000,0.818
ZeroRAG base,0.166116,160500,0.829
ZeroRAG base,0.166631,161000,0.814
ZeroRAG base,0.167152,161500,0.809
ZeroRAG base,0.167669,162000,0.808
ZeroRAG base,0.168185,162500,0.818
ZeroRAG base,0.168706,163000,0.828
ZeroRAG base,0.169224,163500,0.841
ZeroRAG base,0.169743,164000,0.839
ZeroRAG base,0.170257,164500,0.833
ZeroRAG base,0.170769,165000,0.836
ZeroRAG base,0.171282,165500,0.84
ZeroRAG base,0.171796,166000,0.844
ZeroRAG base,0.17232,166500,0.818
ZeroRAG base,0.17284,167000,0.833
ZeroRAG base,0.17336,167500,0.841
ZeroRAG base,0.173879,168000,0.818
ZeroRAG base,0.174392,168500,0.815
ZeroRAG base,0.174907,169000,0.819
ZeroRAG base,0.175428,169500,0.835
ZeroRAG base,0.175946,170000,0.842
ZeroRAG base,0.176461,170500,0.824
ZeroRAG base,0.176977,171000,0.812
ZeroRAG base,0.177496,171500,0.809
ZeroRAG base,0.178018,172000,0.806
ZeroRAG base,0.178529,172500,0.822
ZeroRAG base,0.179046,173000,0.822
ZeroRAG base,0.179565,173500,0.827
ZeroRAG base,0.180082,174000,0.832
ZeroRAG base,0.180603,174500,0.824
ZeroRAG base,0.181119,175000,0.821
ZeroRAG base,0.181639,175500,0.813
ZeroRAG base,0.182156,176000,0.835
ZeroRAG base,0.182672,176500,0.843
ZeroRAG base,0.183196,177000,0.841
ZeroRAG base,0.183707,177500,0.857
ZeroRAG base,0.184231,178000,0.843
ZeroRAG base,0.184755,178500,0.836
ZeroRAG base,0.185274,179000,0.834
ZeroRAG base,0.185802,179500,0.838
ZeroRAG base,0.186317,180000,0.836
ZeroRAG base,0.186836,180500,0.825
ZeroRAG base,0.187349,181000,0.822
ZeroRAG base,0.187871,181500,0.826
ZeroRAG base,0.188393,182000,0.85
ZeroRAG base,0.188914,182500,0.862
ZeroRAG base,0.189433,183000,0.855
ZeroRAG base,0.189949,183500,0.833
ZeroRAG base,0.190465,184000,0.826
ZeroRAG base,0.190986,184500,0.837
ZeroRAG base,0.191509,185000,0.838
ZeroRAG base,0.192031,185500,0.843
ZeroRAG base,0.192558,186000,0.839
ZeroRAG base,0.193082,186500,0.828
ZeroRAG base,0.193598,187000,0.83
ZeroRAG base,0.19411,187500,0.85
ZeroRAG base,0.194626,188000,0.859
ZeroRAG base,0.195149,188500,0.851
ZeroRAG base,0.195664,189000,0.829
ZeroRAG base,0.196176,189500,0.823
ZeroRAG base,0.196696,190000,0.843
ZeroRAG base,0.197212,190500,0.848
ZeroRAG base,0.197731,191000,0.842
ZeroRAG base,0.19825,191500,0.835
ZeroRAG base,0.198765,192000,0.836
ZeroRAG base,0.19928,192500,0.827
ZeroRAG base,0.199799,193000,0.829
ZeroRAG base,0.200309,193500,0.834
ZeroRAG base,0.200823,194000,0.833
ZeroRAG base,0.201338,194500,0.83
ZeroRAG base,0.201851,195000,0.836
ZeroRAG base,0.202368,195500,0.859
ZeroRAG base,0.202882,196000,0.847
ZeroRAG base,0.2034,196500,0.844
ZeroRAG base,0.203922,197000,0.869
ZeroRAG base,0.204446,197500,0.848
ZeroRAG base,0.20497,198000,0.84
ZeroRAG base,0.205494,198500,0.848
ZeroRAG base,0.206009,199000,0.827
ZeroRAG base,0.206534,199500,0.839
ZeroRAG base,0.207048,200000,0.86
ZeroRAG base,0.207566,200500,0.861
ZeroRAG base,0.208087,201000,0.852
ZeroRAG base,0.208609,201500,0.849
ZeroRAG base,0.209124,202000,0.866
ZeroRAG base,0.209641,202500,0.841
ZeroRAG base,0.210152,203000,0.819
ZeroRAG base,0.210678,203500,0.837
ZeroRAG base,0.211204,204000,0.864
ZeroRAG base,0.211716,204500,0.868
ZeroRAG base,0.21223,205000,0.855
ZeroRAG base,0.212748,205500,0.849
ZeroRAG base,0.213268,206000,0.856
ZeroRAG base,0.213785,206500,0.867
ZeroRAG base,0.214307,207000,0.86
ZeroRAG base,0.214828,207500,0.857
ZeroRAG base,0.21534,208000,0.849
ZeroRAG base,0.215852,208500,0.859
ZeroRAG base,0.216373,209000,0.861
ZeroRAG base,0.216893,209500,0.856
ZeroRAG base,0.217417,210000,0.857
ZeroRAG base,0.217934,210500,0.839
ZeroRAG base,0.218452,211000,0.831
ZeroRAG base,0.218971,211500,0.842
ZeroRAG base,0.219492,212000,0.86
ZeroRAG base,0.220016,212500,0.864
ZeroRAG base,0.22054,213000,0.86
ZeroRAG base,0.221054,213500,0.864
ZeroRAG base,0.221579,214000,0.851
ZeroRAG base,0.222088,214500,0.84
ZeroRAG base,0.222608,215000,0.856
ZeroRAG base,0.223122,215500,0.846
ZeroRAG base,0.223638,216000,0.845
ZeroRAG base,0.22416,216500,0.875
ZeroRAG base,0.224671,217000,0.876
ZeroRAG base,0.225192,217500,0.848
ZeroRAG base,0.225716,218000,0.833
ZeroRAG base,0.226233,218500,0.851
ZeroRAG base,0.226761,219000,0.867
ZeroRAG base,0.227279,219500,0.853
ZeroRAG base,0.227795,220000,0.845
ZeroRAG base,0.228316,220500,0.85
ZeroRAG base,0.228827,221000,0.846
ZeroRAG base,0.229345,221500,0.856
ZeroRAG base,0.229861,222000,0.858
ZeroRAG base,0.23038,222500,0.849
ZeroRAG base,0.230899,223000,0.847
ZeroRAG base,0.231424,223500,0.849
ZeroRAG base,0.23194,224000,0.855
ZeroRAG base,0.232454,224500,0.856
ZeroRAG base,0.232974,225000,0.861
ZeroRAG base,0.233489,225500,0.864
ZeroRAG base,0.234009,226000,0.86
ZeroRAG base,0.234526,226500,0.85
ZeroRAG base,0.235043,227000,0.837
ZeroRAG base,0.235557,227500,0.864
ZeroRAG base,0.236082,228000,0.869
ZeroRAG base,0.236605,228500,0.858
ZeroRAG base,0.237126,229000,0.864
ZeroRAG base,0.237639,229500,0.864
ZeroRAG base,0.238159,230000,0.86
ZeroRAG base,0.238668,230500,0.846
ZeroRAG base,0.239185,231000,0.854
ZeroRAG base,0.239699,231500,0.871
ZeroRAG base,0.240215,232000,0.883
ZeroRAG base,0.240733,232500,0.881
ZeroRAG base,0.241248,233000,0.861
ZeroRAG base,0.241762,233500,0.864
ZeroRAG base,0.24228,234000,0.885
ZeroRAG base,0.242802,234500,0.874
ZeroRAG base,0.243317,235000,0.854
ZeroRAG base,0.243831,235500,0.847
ZeroRAG base,0.24435,236000,0.856
ZeroRAG base,0.244864,236500,0.853
ZeroRAG base,0.245379,237000,0.853
ZeroRAG base,0.245889,237500,0.859
ZeroRAG base,0.246405,238000,0.869
ZeroRAG base,0.246924,238500,0.877
ZeroRAG base,0.247446,239000,0.867
ZeroRAG base,0.247972,239500,0.873
ZeroRAG base,0.248488,240000,0.863
ZeroRAG base,0.249005,240500,0.853
ZeroRAG base,0.249519,241000,0.865
ZeroRAG base,0.250034,241500,0.877
ZeroRAG base,0.250547,242000,0.882
ZeroRAG base,0.251067,242500,0.885
ZeroRAG base,0.251584,243000,0.878
ZeroRAG base,0.252101,243500,0.861
ZeroRAG base,0.252618,244000,0.853
ZeroRAG base,0.253142,244500,0.873
ZeroRAG base,0.253661,245000,0.882
ZeroRAG base,0.25418,245500,0.871
ZeroRAG base,0.254702,246000,0.857
ZeroRAG base,0.255218,246500,0.846
ZeroRAG base,0.255732,247000,0.857
ZeroRAG base,0.256252,247500,0.859
ZeroRAG base,0.256768,248000,0.853
ZeroRAG base,0.257282,248500,0.873
ZeroRAG base,0.257802,249000,0.88
ZeroRAG base,0.258318,249500,0.866
ZeroRAG base,0.258826,250000,0.865
ZeroRAG base,0.259338,250500,0.875
ZeroRAG base,0.259863,251000,0.867
ZeroRAG base,0.260379,251500,0.856
ZeroRAG base,0.260893,252000,0.866
ZeroRAG base,0.261415,252500,0.874
ZeroRAG base,0.26193,253000,0.862
ZeroRAG base,0.262436,253500,0.857
ZeroRAG base,0.262954,254000,0.871
ZeroRAG base,0.263474,254500,0.878
ZeroRAG base,0.263989,255000,0.866
ZeroRAG base,0.264504,255500,0.866
ZeroRAG base,0.265022,256000,0.886
ZeroRAG base,0.265542,256500,0.884
ZeroRAG base,0.266059,257000,0.87
ZeroRAG base,0.266578,257500,0.879
ZeroRAG base,0.267099,258000,0.88
ZeroRAG base,0.267616,258500,0.866
ZeroRAG base,0.26813,259000,0.868
ZeroRAG base,0.268646,259500,0.887
ZeroRAG base,0.269169,260000,0.891
ZeroRAG base,0.269684,260500,0.874
ZeroRAG base,0.2702,261000,0.882
ZeroRAG base,0.270721,261500,0.896
ZeroRAG base,0.271235,262000,0.883
ZeroRAG base,0.27175,262500,0.87
ZeroRAG base,0.272265,263000,0.871
ZeroRAG base,0.272777,263500,0.875
ZeroRAG base,0.2733,264000,0.876
ZeroRAG base,0.273816,264500,0.878
ZeroRAG base,0.274333,265000,0.89
ZeroRAG base,0.274846,265500,0.894
ZeroRAG base,0.275367,266000,0.887
ZeroRAG base,0.275885,266500,0.878
ZeroRAG base,0.276399,267000,0.853
ZeroRAG base,0.276923,267500,0.848
ZeroRAG base,0.277443,268000,0.869
ZeroRAG base,0.277953,268500,0.872
ZeroRAG base,0.278466,269000,0.871
ZeroRAG base,0.278978,269500,0.877
ZeroRAG base,0.279495,270000,0.873
ZeroRAG base,0.280014,270500,0.866
ZeroRAG base,0.280535,271000,0.88
ZeroRAG base,0.281051,271500,0.888
ZeroRAG base,0.281565,272000,0.894
ZeroRAG base,0.282084,272500,0.881
ZeroRAG base,0.282605,273000,0.881
ZeroRAG base,0.28312,273500,0.896
ZeroRAG base,0.283634,274000,0.896
ZeroRAG base,0.284155,274500,0.886
ZeroRAG base,0.284671,275000,0.882
ZeroRAG base,0.28519,275500,0.892
ZeroRAG base,0.285708,276000,0.892
ZeroRAG base,0.28622,276500,0.887
ZeroRAG base,0.286733,277000,0.886
ZeroRAG base,0.287253,277500,0.887
ZeroRAG base,0.287773,278000,0.883
ZeroRAG base,0.288288,278500,0.879
ZeroRAG base,0.288807,279000,0.867
ZeroRAG base,0.289319,279500,0.88
ZeroRAG base,0.289835,280000,0.88
ZeroRAG base,0.290355,280500,0.88
ZeroRAG base,0.290876,281000,0.894
ZeroRAG base,0.291397,281500,0.888
ZeroRAG base,0.291912,282000,0.879
ZeroRAG base,0.292424,282500,0.88
ZeroRAG base,0.292945,283000,0.889
ZeroRAG base,0.29347,283500,0.882
ZeroRAG base,0.293979,284000,0.891
ZeroRAG base,0.294497,284500,0.917
ZeroRAG base,0.295017,285000,0.904
ZeroRAG base,0.295527,285500,0.892
ZeroRAG base,0.296042,286000,0.895
ZeroRAG base,0.296556,286500,0.879
ZeroRAG base,0.297072,287000,0.866
ZeroRAG base,0.297592,287500,0.869
ZeroRAG base,0.298109,288000,0.895
ZeroRAG base,0.298623,288500,0.904
ZeroRAG base,0.299141,289000,0.891
ZeroRAG base,0.299656,289500,0.873
ZeroRAG base,0.300174,290000,0.881
ZeroRAG base,0.300691,290500,0.913
ZeroRAG base,0.301203,291000,0.904
ZeroRAG base,0.301727,291500,0.882
ZeroRAG base,0.302241,292000,0.877
ZeroRAG base,0.302758,292500,0.873
ZeroRAG base,0.303275,293000,0.867
ZeroRAG base,0.303788,293500,0.869
ZeroRAG base,0.304307,294000,0.885
ZeroRAG base,0.304816,294500,0.89
ZeroRAG base,0.305335,295000,0.889
ZeroRAG base,0.305851,295500,0.903
ZeroRAG base,0.306363,296000,0.911
ZeroRAG base,0.306884,296500,0.903
ZeroRAG base,0.3074,297000,0.89
ZeroRAG base,0.307916,297500,0.882
ZeroRAG base,0.308431,298000,0.882
ZeroRAG base,0.308951,298500,0.877
ZeroRAG base,0.309462,299000,0.87
ZeroRAG base,0.309981,299500,0.884
ZeroRAG base,0.310508,300000,0.879
ZeroRAG base,0.311024,300500,0.88
ZeroRAG base,0.31154,301000,0.899
ZeroRAG base,0.312058,301500,0.895
ZeroRAG base,0.312572,302000,0.904
ZeroRAG base,0.313093,302500,0.9
ZeroRAG base,0.313615,303000,0.882
ZeroRAG base,0.314133,303500,0.895
ZeroRAG base,0.314657,304000,0.899
ZeroRAG base,0.315182,304500,0.897
ZeroRAG base,0.315703,305000,0.901
ZeroRAG base,0.316219,305500,0.894
ZeroRAG base,0.316732,306000,0.885
ZeroRAG base,0.317246,306500,0.892
ZeroRAG base,0.317766,307000,0.912
ZeroRAG base,0.318285,307500,0.903
ZeroRAG base,0.318804,308000,0.907
ZeroRAG base,0.319319,308500,0.9
ZeroRAG base,0.31983,309000,0.892
ZeroRAG base,0.320352,309500,0.898
ZeroRAG base,0.320873,310000,0.894
ZeroRAG base,0.321398,310500,0.886
ZeroRAG base,0.321912,311000,0.887
ZeroRAG base,0.322432,311500,0.903
ZeroRAG base,0.322946,312000,0.88
ZeroRAG base,0.323466,312500,0.872
ZeroRAG base,0.323991,313000,0.885
ZeroRAG base,0.324498,313500,0.89
ZeroRAG base,0.325017,314000,0.895
ZeroRAG base,0.325527,314500,0.897
ZeroRAG base,0.326049,315000,0.888
ZeroRAG base,0.326571,315500,0.883
ZeroRAG base,0.327084,316000,0.89
ZeroRAG base,0.327605,316500,0.878
ZeroRAG base,0.328119,317000,0.885
ZeroRAG base,0.328639,317500,0.893
ZeroRAG base,0.329153,318000,0.897
ZeroRAG base,0.329672,318500,0.909
ZeroRAG base,0.330192,319000,0.916
ZeroRAG base,0.330712,319500,0.902
ZeroRAG base,0.331227,320000,0.893
ZeroRAG base,0.331744,320500,0.917
ZeroRAG base,0.332267,321000,0.908
ZeroRAG base,0.332783,321500,0.886
ZeroRAG base,0.333301,322000,0.89
ZeroRAG base,0.333818,322500,0.897
ZeroRAG base,0.334337,323000,0.893
ZeroRAG base,0.334857,323500,0.893
ZeroRAG base,0.335375,324000,0.895
ZeroRAG base,0.335896,324500,0.896
ZeroRAG base,0.336417,325000,0.9
ZeroRAG base,0.336934,325500,0.891
ZeroRAG base,0.33745,326000,0.885
ZeroRAG base,0.337966,326500,0.902
ZeroRAG base,0.338479,327000,0.91
ZeroRAG base,0.339004,327500,0.907
ZeroRAG base,0.339511,328000,0.904
ZeroRAG base,0.340031,328500,0.9
ZeroRAG base,0.340548,329000,0.892
ZeroRAG base,0.341078,329500,0.899
ZeroRAG base,0.341591,330000,0.909
ZeroRAG base,0.342104,330500,0.899
ZeroRAG base,0.342628,331000,0.883
ZeroRAG base,0.343141,331500,0.883
ZeroRAG base,0.343659,332000,0.916
ZeroRAG base,0.344181,332500,0.913
ZeroRAG base,0.344694,333000,0.896
ZeroRAG base,0.345206,333500,0.909
ZeroRAG base,0.345715,334000,0.915
ZeroRAG base,0.34623,334500,0.909
ZeroRAG base,0.346752,335000,0.895
ZeroRAG base,0.347272,335500,0.894
ZeroRAG base,0.34779,336000,0.893
ZeroRAG base,0.348308,336500,0.896
ZeroRAG base,0.348818,337000,0.909
ZeroRAG base,0.349336,337500,0.911
ZeroRAG base,0.349857,338000,0.92
ZeroRAG base,0.350378,338500,0.913
ZeroRAG base,0.350889,339000,0.902
ZeroRAG base,0.351408,339500,0.897
ZeroRAG base,0.351925,340000,0.894
ZeroRAG base,0.352445,340500,0.896
ZeroRAG base,0.352965,341000,0.904
ZeroRAG base,0.353483,341500,0.913
ZeroRAG base,0.353997,342000,0.911
ZeroRAG base,0.354519,342500,0.899
ZeroRAG base,0.35504,343000,0.899
ZeroRAG base,0.355564,343500,0.907
ZeroRAG base,0.356077,344000,0.907
ZeroRAG base,0.356594,344500,0.904
ZeroRAG base,0.357107,345000,0.902
ZeroRAG base,0.357621,345500,0.904
ZeroRAG base,0.358139,346000,0.906
ZeroRAG base,0.358657,346500,0.902
ZeroRAG base,0.359168,347000,0.897
ZeroRAG base,0.359684,347500,0.887
ZeroRAG base,0.360198,348000,0.879
ZeroRAG base,0.360711,348500,0.892
ZeroRAG base,0.361233,349000,0.904
ZeroRAG base,0.361747,349500,0.91
ZeroRAG base,0.362264,350000,0.914
ZeroRAG base,0.362783,350500,0.903
ZeroRAG base,0.3633,351000,0.891
ZeroRAG base,0.363828,351500,0.904
ZeroRAG base,0.364344,352000,0.911
ZeroRAG base,0.364861,352500,0.909
ZeroRAG base,0.36538,353000,0.902
ZeroRAG base,0.365899,353500,0.893
ZeroRAG base,0.366424,354000,0.912
ZeroRAG base,0.366934,354500,0.917
ZeroRAG base,0.367444,355000,0.91
ZeroRAG base,0.367959,355500,0.909
ZeroRAG base,0.368481,356000,0.911
ZeroRAG base,0.369,356500,0.916
ZeroRAG base,0.369516,357000,0.904
ZeroRAG base,0.370032,357500,0.904
ZeroRAG base,0.370559,358000,0.908
ZeroRAG base,0.371073,358500,0.903
ZeroRAG base,0.371584,359000,0.909
ZeroRAG base,0.3721,359500,0.919
ZeroRAG base,0.37262,360000,0.906
ZeroRAG base,0.373149,360500,0.897
ZeroRAG base,0.373672,361000,0.902
ZeroRAG base,0.374189,361500,0.894
ZeroRAG base,0.374718,362000,0.885
ZeroRAG base,0.375233,362500,0.895
ZeroRAG base,0.375754,363000,0.904
ZeroRAG base,0.376273,363500,0.906
ZeroRAG base,0.376789,364000,0.921
ZeroRAG base,0.377304,364500,0.91
ZeroRAG base,0.377818,365000,0.899
ZeroRAG base,0.378335,365500,0.908
ZeroRAG base,0.37885,366000,0.915
ZeroRAG base,0.379373,366500,0.911
ZeroRAG base,0.379894,367000,0.908
ZeroRAG base,0.380416,367500,0.914
ZeroRAG base,0.38093,368000,0.907
ZeroRAG base,0.381448,368500,0.917
ZeroRAG base,0.381971,369000,0.928
ZeroRAG base,0.382487,369500,0.916
ZeroRAG base,0.383,370000,0.912
ZeroRAG base,0.383526,370500,0.908
ZeroRAG base,0.384035,371000,0.896
ZeroRAG base,0.38455,371500,0.896
ZeroRAG base,0.385067,372000,0.903
ZeroRAG base,0.385583,372500,0.917
ZeroRAG base,0.386101,373000,0.909
ZeroRAG base,0.386616,373500,0.915
ZeroRAG base,0.387142,374000,0.925
ZeroRAG base,0.387657,374500,0.915
ZeroRAG base,0.388167,375000,0.919
ZeroRAG base,0.388686,375500,0.919
ZeroRAG base,0.389207,376000,0.912
ZeroRAG base,0.389723,376500,0.922
ZeroRAG base,0.390236,377000,0.923
ZeroRAG base,0.390752,377500,0.925
ZeroRAG base,0.391271,378000,0.923
ZeroRAG base,0.39178,378500,0.907
ZeroRAG base,0.392298,379000,0.908
ZeroRAG base,0.39282,379500,0.91
ZeroRAG base,0.393335,380000,0.913
ZeroRAG base,0.39385,380500,0.913
ZeroRAG base,0.394372,381000,0.921
ZeroRAG base,0.394889,381500,0.924
ZeroRAG base,0.395403,382000,0.922
ZeroRAG base,0.395926,382500,0.912
ZeroRAG base,0.396445,383000,0.905
ZeroRAG base,0.396963,383500,0.923
ZeroRAG base,0.397476,384000,0.927
ZeroRAG base,0.398,384500,0.908
ZeroRAG base,0.398516,385000,0.906
ZeroRAG base,0.39903,385500,0.921
ZeroRAG base,0.399554,386000,0.922
ZeroRAG base,0.400071,386500,0.918
ZeroRAG base,0.400587,387000,0.916
ZeroRAG base,0.401103,387500,0.907
ZeroRAG base,0.40163,388000,0.9
ZeroRAG base,0.402145,388500,0.911
ZeroRAG base,0.402659,389000,0.922
ZeroRAG base,0.403178,389500,0.91
ZeroRAG base,0.403695,390000,0.906
ZeroRAG base,0.404214,390500,0.915
ZeroRAG base,0.404735,391000,0.917
ZeroRAG base,0.405247,391500,0.929
ZeroRAG base,0.405765,392000,0.937
ZeroRAG base,0.40628,392500,0.918
ZeroRAG base,0.406802,393000,0.915
ZeroRAG base,0.407317,393500,0.921
ZeroRAG base,0.407835,394000,0.912
ZeroRAG base,0.408359,394500,0.913
ZeroRAG base,0.408882,395000,0.911
ZeroRAG base,0.409401,395500,0.914
ZeroRAG base,0.409918,396000,0.907
ZeroRAG base,0.410432,396500,0.912
ZeroRAG base,0.410947,397000,0.925
ZeroRAG base,0.41146,397500,0.912
ZeroRAG base,0.411975,398000,0.915
ZeroRAG base,0.412498,398500,0.919
ZeroRAG base,0.413018,399000,0.915
ZeroRAG base,0.413536,399500,0.916
ZeroRAG base,0.41405,400000,0.92
ZeroRAG base,0.414571,400500,0.917
ZeroRAG base,0.415085,401000,0.909
ZeroRAG base,0.415602,401500,0.906
ZeroRAG base,0.416119,402000,0.915
ZeroRAG base,0.416635,402500,0.918
ZeroRAG base,0.417147,403000,0.916
ZeroRAG base,0.417674,403500,0.919
ZeroRAG base,0.418187,404000,0.921
ZeroRAG base,0.418704,404500,0.915
ZeroRAG base,0.419227,405000,0.924
ZeroRAG base,0.419748,405500,0.923
ZeroRAG base,0.420263,406000,0.914
ZeroRAG base,0.42078,406500,0.929
ZeroRAG base,0.421297,407000,0.93
ZeroRAG base,0.421813,407500,0.927
ZeroRAG base,0.422338,408000,0.935
ZeroRAG base,0.422858,408500,0.936
ZeroRAG base,0.423379,409000,0.917
ZeroRAG base,0.423895,409500,0.909
ZeroRAG base,0.424413,410000,0.914
ZeroRAG base,0.424932,410500,0.913
ZeroRAG base,0.425445,411000,0.922
ZeroRAG base,0.425959,411500,0.915
ZeroRAG base,0.426475,412000,0.9
ZeroRAG base,0.426991,412500,0.913
ZeroRAG base,0.427507,413000,0.914
ZeroRAG base,0.428022,413500,0.91
ZeroRAG base,0.428537,414000,0.921
ZeroRAG base,0.429053,414500,0.927
ZeroRAG base,0.429566,415000,0.918
ZeroRAG base,0.430078,415500,0.916
ZeroRAG base,0.430591,416000,0.928
ZeroRAG base,0.431111,416500,0.922
ZeroRAG base,0.431632,417000,0.911
ZeroRAG base,0.432149,417500,0.919
ZeroRAG base,0.432661,418000,0.928
ZeroRAG base,0.433176,418500,0.929
ZeroRAG base,0.433695,419000,0.933
ZeroRAG base,0.434216,419500,0.924
ZeroRAG base,0.434732,420000,0.914
ZeroRAG base,0.435248,420500,0.919
ZeroRAG base,0.435776,421000,0.925
ZeroRAG base,0.436291,421500,0.928
ZeroRAG base,0.436808,422000,0.93
ZeroRAG base,0.437325,422500,0.933
ZeroRAG base,0.437846,423000,0.926
ZeroRAG base,0.438368,423500,0.915
ZeroRAG base,0.438885,424000,0.918
ZeroRAG base,0.439407,424500,0.922
ZeroRAG base,0.439919,425000,0.922
ZeroRAG base,0.44045,425500,0.921
ZeroRAG base,0.440965,426000,0.918
ZeroRAG base,0.441478,426500,0.925
ZeroRAG base,0.441996,427000,0.923
ZeroRAG base,0.442518,427500,0.924
ZeroRAG base,0.443044,428000,0.93
ZeroRAG base,0.443559,428500,0.928
ZeroRAG base,0.444076,429000,0.926
ZeroRAG base,0.444587,429500,0.922
ZeroRAG base,0.445105,430000,0.931
ZeroRAG base,0.445628,430500,0.932
ZeroRAG base,0.446151,431000,0.925
ZeroRAG base,0.446664,431500,0.92
ZeroRAG base,0.447183,432000,0.917
ZeroRAG base,0.447698,432500,0.921
ZeroRAG base,0.448218,433000,0.924
ZeroRAG base,0.448733,433500,0.922
ZeroRAG base,0.44924,434000,0.926
ZeroRAG base,0.449761,434500,0.932
ZeroRAG base,0.450276,435000,0.928
ZeroRAG base,0.450794,435500,0.928
ZeroRAG base,0.451306,436000,0.92
ZeroRAG base,0.451823,436500,0.916
ZeroRAG base,0.452341,437000,0.927
ZeroRAG base,0.452857,437500,0.931
ZeroRAG base,0.45338,438000,0.927
ZeroRAG base,0.453895,438500,0.925
ZeroRAG base,0.454411,439000,0.927
ZeroRAG base,0.454924,439500,0.928
ZeroRAG base,0.455437,440000,0.925
ZeroRAG base,0.455955,440500,0.925
ZeroRAG base,0.456473,441000,0.925
ZeroRAG base,0.456987,441500,0.925
ZeroRAG base,0.457508,442000,0.928
ZeroRAG base,0.458031,442500,0.937
ZeroRAG base,0.458553,443000,0.934
ZeroRAG base,0.45907,443500,0.927
ZeroRAG base,0.459589,444000,0.928
ZeroRAG base,0.460106,444500,0.92
ZeroRAG base,0.460618,445000,0.921
ZeroRAG base,0.461131,445500,0.935
ZeroRAG base,0.461649,446000,0.93
ZeroRAG base,0.462163,446500,0.919
ZeroRAG base,0.46268,447000,0.919
ZeroRAG base,0.4632,447500,0.922
ZeroRAG base,0.463717,448000,0.931
ZeroRAG base,0.464234,448500,0.935
ZeroRAG base,0.464748,449000,0.934
ZeroRAG base,0.46527,449500,0.94
ZeroRAG base,0.465797,450000,0.941
ZeroRAG base,0.466317,450500,0.93
ZeroRAG base,0.466839,451000,0.923
ZeroRAG base,0.467363,451500,0.93
ZeroRAG base,0.46788,452000,0.941
ZeroRAG base,0.468395,452500,0.926
ZeroRAG base,0.468906,453000,0.92
ZeroRAG base,0.469424,453500,0.927
ZeroRAG base,0.469938,454000,0.925
ZeroRAG base,0.470453,454500,0.935
ZeroRAG base,0.470969,455000,0.933
ZeroRAG base,0.471492,455500,0.929
ZeroRAG base,0.472014,456000,0.942
ZeroRAG base,0.472532,456500,0.944
ZeroRAG base,0.473045,457000,0.932
ZeroRAG base,0.473566,457500,0.923
ZeroRAG base,0.47408,458000,0.934
ZeroRAG base,0.474603,458500,0.934
ZeroRAG base,0.475128,459000,0.92
ZeroRAG base,0.475655,459500,0.92
ZeroRAG base,0.476178,460000,0.933
ZeroRAG base,0.476692,460500,0.938
ZeroRAG base,0.477206,461000,0.93
ZeroRAG base,0.477726,461500,0.926
ZeroRAG base,0.478246,462000,0.93
ZeroRAG base,0.47877,462500,0.947
ZeroRAG base,0.479292,463000,0.948
ZeroRAG base,0.47981,463500,0.941
ZeroRAG base,0.480327,464000,0.937
ZeroRAG base,0.480844,464500,0.934
ZeroRAG base,0.481361,465000,0.939
ZeroRAG base,0.481878,465500,0.941
ZeroRAG base,0.482397,466000,0.932
ZeroRAG base,0.482918,466500,0.928
ZeroRAG base,0.483437,467000,0.929
ZeroRAG base,0.483957,467500,0.928
ZeroRAG base,0.484474,468000,0.934
ZeroRAG base,0.484994,468500,0.931
ZeroRAG base,0.485514,469000,0.933
ZeroRAG base,0.486024,469500,0.924
ZeroRAG base,0.486536,470000,0.919
ZeroRAG base,0.487056,470500,0.927
ZeroRAG base,0.487574,471000,0.927
ZeroRAG base,0.488086,471500,0.935
ZeroRAG base,0.488603,472000,0.94
ZeroRAG base,0.489123,472500,0.94
ZeroRAG base,0.489641,473000,0.94
ZeroRAG base,0.490154,473500,0.94
ZeroRAG base,0.490673,474000,0.932
ZeroRAG base,0.491199,474500,0.924
ZeroRAG base,0.491711,475000,0.923
ZeroRAG base,0.492231,475500,0.928
ZeroRAG base,0.492765,476000,0.941
ZeroRAG base,0.493281,476500,0.934
ZeroRAG base,0.493797,477000,0.918
ZeroRAG base,0.494315,477500,0.934
ZeroRAG base,0.494833,478000,0.948
ZeroRAG base,0.495359,478500,0.927
ZeroRAG base,0.495874,479000,0.917
ZeroRAG base,0.496387,479500,0.928
ZeroRAG base,0.496906,480000,0.925
ZeroRAG base,0.497418,480500,0.926
ZeroRAG base,0.497934,481000,0.929
ZeroRAG base,0.498453,481500,0.923
ZeroRAG base,0.498968,482000,0.931
ZeroRAG base,0.499485,482500,0.936
ZeroRAG base,0.500005,483000,0.939
ZeroRAG base,0.500525,483500,0.94
ZeroRAG base,0.50105,484000,0.937
ZeroRAG base,0.501563,484500,0.93
ZeroRAG base,0.502081,485000,0.933
ZeroRAG base,0.502609,485500,0.948
ZeroRAG base,0.50313,486000,0.943
ZeroRAG base,0.503652,486500,0.939
ZeroRAG base,0.504166,487000,0.934
ZeroRAG base,0.504682,487500,0.928
ZeroRAG base,0.505195,488000,0.933
ZeroRAG base,0.50571,488500,0.933
ZeroRAG base,0.506227,489000,0.933
ZeroRAG base,0.506746,489500,0.931
ZeroRAG base,0.507266,490000,0.935
ZeroRAG base,0.507792,490500,0.933
ZeroRAG base,0.508312,491000,0.934
ZeroRAG base,0.508838,491500,0.943
ZeroRAG base,0.509359,492000,0.945
ZeroRAG base,0.50988,492500,0.94
ZeroRAG base,0.510397,493000,0.94
ZeroRAG base,0.510913,493500,0.937
ZeroRAG base,0.511432,494000,0.925
ZeroRAG base,0.511955,494500,0.937
ZeroRAG base,0.512473,495000,0.933
ZeroRAG base,0.512986,495500,0.929
ZeroRAG base,0.513505,496000,0.935
ZeroRAG base,0.51402,496500,0.944
ZeroRAG base,0.514539,497000,0.947
ZeroRAG base,0.515061,497500,0.936
ZeroRAG base,0.515587,498000,0.94
ZeroRAG base,0.516107,498500,0.931
ZeroRAG base,0.516624,499000,0.925
ZeroRAG base,0.517135,499500,0.936
ZeroRAG base,0.517652,500000,0.937
ZeroRAG base,0.518168,500500,0.935
ZeroRAG base,0.518688,501000,0.933
ZeroRAG base,0.519219,501500,0.937
ZeroRAG base,0.51974,502000,0.943
ZeroRAG base,0.520259,502500,0.951
ZeroRAG base,0.520777,503000,0.942
ZeroRAG base,0.521294,503500,0.938
ZeroRAG base,0.521818,504000,0.945
ZeroRAG base,0.522333,504500,0.939
ZeroRAG base,0.52285,505000,0.946
ZeroRAG base,0.523371,505500,0.946
ZeroRAG base,0.523885,506000,0.927
ZeroRAG base,0.524404,506500,0.92
ZeroRAG base,0.524914,507000,0.928
ZeroRAG base,0.525427,507500,0.94
ZeroRAG base,0.525949,508000,0.939
ZeroRAG base,0.526468,508500,0.937
ZeroRAG base,0.526987,509000,0.954
ZeroRAG base,0.527508,509500,0.937
ZeroRAG base,0.528025,510000,0.923
ZeroRAG base,0.528538,510500,0.942
ZeroRAG base,0.529054,511000,0.943
ZeroRAG base,0.529569,511500,0.936
ZeroRAG base,0.530079,512000,0.934
ZeroRAG base,0.530596,512500,0.933
ZeroRAG base,0.531114,513000,0.93
ZeroRAG base,0.531633,513500,0.938
ZeroRAG base,0.532149,514000,0.943
ZeroRAG base,0.532665,514500,0.938
ZeroRAG base,0.533184,515000,0.945
ZeroRAG base,0.533699,515500,0.94
ZeroRAG base,0.534216,516000,0.923
ZeroRAG base,0.534735,516500,0.919
ZeroRAG base,0.535253,517000,0.931
ZeroRAG base,0.535777,517500,0.94
ZeroRAG base,0.536305,518000,0.948
ZeroRAG base,0.536822,518500,0.95
ZeroRAG base,0.537337,519000,0.945
ZeroRAG base,0.537851,519500,0.955
ZeroRAG base,0.538365,520000,0.957
ZeroRAG base,0.538876,520500,0.942
ZeroRAG base,0.539393,521000,0.94
ZeroRAG base,0.539908,521500,0.937
ZeroRAG base,0.540426,522000,0.931
ZeroRAG base,0.540947,522500,0.94
ZeroRAG base,0.541466,523000,0.934
ZeroRAG base,0.541986,523500,0.927
ZeroRAG base,0.5425,524000,0.927
ZeroRAG base,0.543015,524500,0.933
ZeroRAG base,0.543528,525000,0.939
ZeroRAG base,0.544043,525500,0.939
ZeroRAG base,0.544563,526000,0.946
ZeroRAG base,0.545082,526500,0.94
ZeroRAG base,0.545608,527000,0.94
ZeroRAG base,0.54613,527500,0.951
ZeroRAG base,0.546648,528000,0.944
ZeroRAG base,0.547163,528500,0.938
ZeroRAG base,0.547676,529000,0.947
ZeroRAG base,0.548197,529500,0.952
ZeroRAG base,0.548723,530000,0.948
ZeroRAG base,0.549244,530500,0.938
ZeroRAG base,0.549755,531000,0.94
ZeroRAG base,0.550272,531500,0.949
ZeroRAG base,0.550788,532000,0.945
ZeroRAG base,0.551304,532500,0.939
ZeroRAG base,0.551821,533000,0.944
ZeroRAG base,0.552343,533500,0.944
ZeroRAG base,0.552859,534000,0.94
ZeroRAG base,0.553373,534500,0.951
ZeroRAG base,0.553893,535000,0.957
ZeroRAG base,0.554405,535500,0.941
ZeroRAG base,0.554927,536000,0.941
ZeroRAG base,0.555444,536500,0.946
ZeroRAG base,0.55596,537000,0.938
ZeroRAG base,0.556473,537500,0.942
ZeroRAG base,0.556984,538000,0.952
ZeroRAG base,0.5575,538500,0.939
ZeroRAG base,0.558019,539000,0.929
ZeroRAG base,0.558536,539500,0.947
ZeroRAG base,0.559054,540000,0.954
ZeroRAG base,0.559562,540500,0.946
ZeroRAG base,0.560083,541000,0.938
ZeroRAG base,0.560592,541500,0.941
ZeroRAG base,0.561115,542000,0.937
ZeroRAG base,0.56163,542500,0.932
ZeroRAG base,0.562151,543000,0.944
ZeroRAG base,0.562674,543500,0.942
ZeroRAG base,0.563188,544000,0.944
ZeroRAG base,0.563706,544500,0.927
ZeroRAG base,0.56423,545000,0.93
ZeroRAG base,0.564749,545500,0.944
ZeroRAG base,0.565264,546000,0.939
ZeroRAG base,0.565781,546500,0.958
ZeroRAG base,0.5663,547000,0.96
ZeroRAG base,0.566826,547500,0.949
ZeroRAG base,0.567342,548000,0.94
ZeroRAG base,0.567867,548500,0.941
ZeroRAG base,0.568382,549000,0.954
ZeroRAG base,0.5689,549500,0.959
ZeroRAG base,0.569412,550000,0.952
ZeroRAG base,0.569931,550500,0.951
ZeroRAG base,0.57045,551000,0.953
ZeroRAG base,0.570967,551500,0.95
ZeroRAG base,0.571478,552000,0.937
ZeroRAG base,0.57199,552500,0.937
ZeroRAG base,0.572505,553000,0.938
ZeroRAG base,0.573019,553500,0.947
ZeroRAG base,0.573532,554000,0.948
ZeroRAG base,0.574049,554500,0.935
ZeroRAG base,0.574566,555000,0.945
ZeroRAG base,0.575082,555500,0.944
ZeroRAG base,0.5756,556000,0.948
ZeroRAG base,0.57612,556500,0.95
ZeroRAG base,0.576634,557000,0.938
ZeroRAG base,0.577148,557500,0.939
ZeroRAG base,0.577667,558000,0.946
ZeroRAG base,0.578178,558500,0.946
ZeroRAG base,0.578695,559000,0.941
ZeroRAG base,0.579211,559500,0.945
ZeroRAG base,0.57973,560000,0.944
ZeroRAG base,0.58024,560500,0.94
ZeroRAG base,0.580757,561000,0.947
ZeroRAG base,0.581279,561500,0.952
ZeroRAG base,0.581795,562000,0.947
ZeroRAG base,0.582311,562500,0.939
ZeroRAG base,0.582823,563000,0.944
ZeroRAG base,0.583338,563500,0.957
ZeroRAG base,0.583853,564000,0.954
ZeroRAG base,0.584378,564500,0.94
ZeroRAG base,0.584892,565000,0.932
ZeroRAG base,0.585408,565500,0.944
ZeroRAG base,0.585928,566000,0.942
ZeroRAG base,0.58644,566500,0.932
ZeroRAG base,0.586962,567000,0.947
ZeroRAG base,0.587482,567500,0.95
ZeroRAG base,0.587993,568000,0.942
ZeroRAG base,0.588512,568500,0.953
ZeroRAG base,0.58903,569000,0.95
ZeroRAG base,0.589547,569500,0.941
ZeroRAG base,0.590059,570000,0.948
ZeroRAG base,0.590585,570500,0.934
ZeroRAG base,0.591098,571000,0.937
ZeroRAG base,0.591615,571500,0.949
ZeroRAG base,0.59213,572000,0.949
ZeroRAG base,0.592648,572500,0.946
ZeroRAG base,0.593168,573000,0.94
ZeroRAG base,0.59369,573500,0.949
ZeroRAG base,0.59421,574000,0.958
ZeroRAG base,0.594728,574500,0.948
ZeroRAG base,0.595251,575000,0.938
ZeroRAG base,0.595771,575500,0.947
ZeroRAG base,0.596289,576000,0.956
ZeroRAG base,0.596807,576500,0.947
ZeroRAG base,0.597325,577000,0.945
ZeroRAG base,0.597839,577500,0.947
ZeroRAG base,0.598351,578000,0.939
ZeroRAG base,0.598859,578500,0.951
ZeroRAG base,0.599371,579000,0.957
ZeroRAG base,0.599892,579500,0.945
ZeroRAG base,0.600406,580000,0.939
ZeroRAG base,0.600926,580500,0.947
ZeroRAG base,0.60145,581000,0.955
ZeroRAG base,0.601964,581500,0.948
ZeroRAG base,0.602481,582000,0.941
ZeroRAG base,0.602999,582500,0.935
ZeroRAG base,0.603516,583000,0.931
ZeroRAG base,0.604033,583500,0.937
ZeroRAG base,0.60455,584000,0.945
ZeroRAG base,0.605066,584500,0.946
ZeroRAG base,0.605584,585000,0.95
ZeroRAG base,0.606102,585500,0.957
ZeroRAG base,0.606621,586000,0.945
ZeroRAG base,0.607138,586500,0.947
ZeroRAG base,0.607654,587000,0.955
ZeroRAG base,0.608173,587500,0.947
ZeroRAG base,0.608689,588000,0.95
ZeroRAG base,0.609205,588500,0.959
ZeroRAG base,0.609725,589000,0.958
ZeroRAG base,0.610248,589500,0.951
ZeroRAG base,0.610766,590000,0.949
ZeroRAG base,0.611279,590500,0.954
ZeroRAG base,0.611795,591000,0.963
ZeroRAG base,0.612312,591500,0.954
ZeroRAG base,0.612822,592000,0.951
ZeroRAG base,0.613338,592500,0.96
ZeroRAG base,0.613854,593000,0.955
ZeroRAG base,0.614368,593500,0.953
ZeroRAG base,0.614889,594000,0.96
ZeroRAG base,0.615406,594500,0.943
ZeroRAG base,0.615924,595000,0.935
ZeroRAG base,0.616439,595500,0.95
ZeroRAG base,0.616958,596000,0.956
ZeroRAG base,0.617471,596500,0.958
ZeroRAG base,0.61799,597000,0.962
ZeroRAG base,0.618498,597500,0.963
ZeroRAG base,0.619017,598000,0.946
ZeroRAG base,0.619536,598500,0.946
ZeroRAG base,0.620048,599000,0.957
ZeroRAG base,0.620566,599500,0.952
ZeroRAG base,0.621085,600000,0.949
ZeroRAG base,0.621597,600500,0.957
ZeroRAG base,0.622115,601000,0.962
ZeroRAG base,0.622639,601500,0.956
ZeroRAG base,0.62315,602000,0.946
ZeroRAG base,0.623668,602500,0.947
ZeroRAG base,0.624186,603000,0.949
ZeroRAG base,0.624705,603500,0.957
ZeroRAG base,0.625213,604000,0.959
ZeroRAG base,0.625734,604500,0.951
ZeroRAG base,0.626253,605000,0.948
ZeroRAG base,0.626768,605500,0.94
ZeroRAG base,0.627282,606000,0.961
ZeroRAG base,0.627802,606500,0.962
ZeroRAG base,0.628315,607000,0.948
ZeroRAG base,0.628834,607500,0.946
ZeroRAG base,0.629347,608000,0.947
ZeroRAG base,0.629863,608500,0.95
ZeroRAG base,0.630383,609000,0.953
ZeroRAG base,0.630902,609500,0.961
ZeroRAG base,0.631417,610000,0.956
ZeroRAG base,0.631932,610500,0.947
ZeroRAG base,0.632451,611000,0.938
ZeroRAG base,0.63297,611500,0.932
ZeroRAG base,0.633485,612000,0.937
ZeroRAG base,0.634001,612500,0.948
ZeroRAG base,0.634521,613000,0.95
ZeroRAG base,0.635041,613500,0.957
ZeroRAG base,0.635557,614000,0.965
ZeroRAG base,0.636072,614500,0.962
ZeroRAG base,0.63659,615000,0.958
ZeroRAG base,0.637111,615500,0.96
ZeroRAG base,0.63763,616000,0.961
ZeroRAG base,0.638146,616500,0.959
ZeroRAG base,0.638664,617000,0.959
ZeroRAG base,0.639186,617500,0.958
ZeroRAG base,0.639707,618000,0.948
ZeroRAG base,0.640224,618500,0.95
ZeroRAG base,0.640737,619000,0.961
ZeroRAG base,0.641252,619500,0.954
ZeroRAG base,0.641764,620000,0.943
ZeroRAG base,0.642285,620500,0.939
ZeroRAG base,0.642806,621000,0.95
ZeroRAG base,0.643319,621500,0.956
ZeroRAG base,0.643833,622000,0.948
ZeroRAG base,0.64435,622500,0.957
ZeroRAG base,0.644868,623000,0.956
ZeroRAG base,0.645382,623500,0.951
ZeroRAG base,0.645894,624000,0.957
ZeroRAG base,0.646416,624500,0.96
ZeroRAG base,0.646942,625000,0.96
ZeroRAG base,0.647458,625500,0.957
ZeroRAG base,0.647984,626000,0.946
ZeroRAG base,0.648501,626500,0.949
ZeroRAG base,0.649015,627000,0.965
ZeroRAG base,0.64953,627500,0.953
ZeroRAG base,0.650042,628000,0.949
ZeroRAG base,0.650559,628500,0.952
ZeroRAG base,0.651075,629000,0.951
ZeroRAG base,0.651588,629500,0.956
ZeroRAG base,0.6521,630000,0.95
ZeroRAG base,0.652619,630500,0.956
ZeroRAG base,0.653135,631000,0.96
ZeroRAG base,0.653664,631500,0.95
ZeroRAG base,0.654185,632000,0.95
ZeroRAG base,0.654704,632500,0.953
ZeroRAG base,0.655225,633000,0.958
ZeroRAG base,0.655743,633500,0.959
ZeroRAG base,0.656264,634000,0.957
ZeroRAG base,0.656784,634500,0.959
ZeroRAG base,0.657297,635000,0.957
ZeroRAG base,0.657813,635500,0.948
ZeroRAG base,0.658325,636000,0.949
ZeroRAG base,0.658843,636500,0.952
ZeroRAG base,0.659361,637000,0.954
ZeroRAG base,0.659876,637500,0.965
ZeroRAG base,0.660396,638000,0.963
ZeroRAG base,0.660915,638500,0.955
ZeroRAG base,0.66144,639000,0.954
ZeroRAG base,0.661959,639500,0.963
ZeroRAG base,0.662487,640000,0.967
ZeroRAG base,0.663002,640500,0.956
ZeroRAG base,0.663515,641000,0.957
ZeroRAG base,0.664034,641500,0.962
ZeroRAG base,0.664553,642000,0.96
ZeroRAG base,0.665072,642500,0.963
ZeroRAG base,0.665588,643000,0.951
ZeroRAG base,0.6661,643500,0.947
ZeroRAG base,0.666614,644000,0.964
ZeroRAG base,0.667132,644500,0.968
ZeroRAG base,0.667655,645000,0.956
ZeroRAG base,0.668169,645500,0.956
ZeroRAG base,0.668689,646000,0.965
ZeroRAG base,0.669199,646500,0.961
ZeroRAG base,0.669712,647000,0.951
ZeroRAG base,0.670227,647500,0.951
ZeroRAG base,0.670745,648000,0.951
ZeroRAG base,0.671268,648500,0.944
ZeroRAG base,0.671783,649000,0.952
ZeroRAG base,0.672299,649500,0.961
ZeroRAG base,0.672811,650000,0.955
ZeroRAG base,0.673327,650500,0.951
ZeroRAG base,0.673839,651000,0.958
ZeroRAG base,0.674355,651500,0.956
ZeroRAG base,0.674876,652000,0.952
ZeroRAG base,0.675397,652500,0.953
ZeroRAG base,0.675918,653000,0.952
ZeroRAG base,0.676436,653500,0.952
ZeroRAG base,0.676951,654000,0.948
ZeroRAG base,0.677471,654500,0.948
ZeroRAG base,0.677995,655000,0.955
ZeroRAG base,0.678511,655500,0.955
ZeroRAG base,0.679026,656000,0.957
ZeroRAG base,0.679539,656500,0.956
ZeroRAG base,0.680056,657000,0.95
ZeroRAG base,0.680571,657500,0.956
ZeroRAG base,0.681081,658000,0.948
ZeroRAG base,0.681601,658500,0.946
ZeroRAG base,0.682122,659000,0.958
ZeroRAG base,0.682648,659500,0.959
ZeroRAG base,0.683164,660000,0.965
ZeroRAG base,0.683684,660500,0.965
ZeroRAG base,0.684204,661000,0.957
ZeroRAG base,0.684716,661500,0.951
ZeroRAG base,0.685225,662000,0.961
ZeroRAG base,0.685744,662500,0.964
ZeroRAG base,0.686262,663000,0.953
ZeroRAG base,0.686788,663500,0.951
ZeroRAG base,0.687305,664000,0.959
ZeroRAG base,0.687822,664500,0.962
ZeroRAG base,0.688346,665000,0.953
ZeroRAG base,0.688871,665500,0.959
ZeroRAG base,0.68939,666000,0.963
ZeroRAG base,0.689907,666500,0.963
ZeroRAG base,0.690431,667000,0.964
ZeroRAG base,0.690945,667500,0.965
ZeroRAG base,0.691462,668000,0.972
ZeroRAG base,0.691982,668500,0.967
ZeroRAG base,0.692504,669000,0.957
ZeroRAG base,0.69302,669500,0.959
ZeroRAG base,0.693538,670000,0.955
ZeroRAG base,0.694055,670500,0.948
ZeroRAG base,0.694572,671000,0.947
ZeroRAG base,0.69509,671500,0.953
ZeroRAG base,0.695601,672000,0.963
ZeroRAG base,0.696116,672500,0.952
ZeroRAG base,0.696631,673000,0.952
ZeroRAG base,0.697145,673500,0.953
ZeroRAG base,0.697661,674000,0.95
ZeroRAG base,0.698173,674500,0.955
ZeroRAG base,0.698691,675000,0.963
ZeroRAG base,0.699203,675500,0.955
ZeroRAG base,0.699722,676000,0.945
ZeroRAG base,0.700244,676500,0.956
ZeroRAG base,0.700763,677000,0.962
ZeroRAG base,0.701284,677500,0.962
ZeroRAG base,0.7018,678000,0.964
ZeroRAG base,0.70232,678500,0.961
ZeroRAG base,0.70284,679000,0.965
ZeroRAG base,0.703353,679500,0.969
ZeroRAG base,0.703874,680000,0.95
ZeroRAG base,0.704386,680500,0.951
ZeroRAG base,0.704908,681000,0.958
ZeroRAG base,0.70542,681500,0.956
ZeroRAG base,0.705944,682000,0.956
ZeroRAG base,0.706472,682500,0.953
ZeroRAG base,0.70699,683000,0.95
ZeroRAG base,0.707509,683500,0.947
ZeroRAG base,0.708029,684000,0.95
ZeroRAG base,0.708544,684500,0.957
ZeroRAG base,0.709059,685000,0.962
ZeroRAG base,0.709577,685500,0.96
ZeroRAG base,0.710094,686000,0.96
ZeroRAG base,0.710613,686500,0.957
ZeroRAG base,0.711127,687000,0.954
ZeroRAG base,0.711648,687500,0.966
ZeroRAG base,0.71216,688000,0.961
ZeroRAG base,0.712689,688500,0.948
ZeroRAG base,0.713213,689000,0.954
ZeroRAG base,0.713734,689500,0.957
ZeroRAG base,0.714256,690000,0.964
ZeroRAG base,0.714775,690500,0.972
ZeroRAG base,0.715286,691000,0.967
ZeroRAG base,0.7158,691500,0.961
ZeroRAG base,0.716317,692000,0.954
ZeroRAG base,0.716837,692500,0.95
ZeroRAG base,0.717352,693000,0.962
ZeroRAG base,0.717867,693500,0.972
ZeroRAG base,0.718383,694000,0.963
ZeroRAG base,0.7189,694500,0.961
ZeroRAG base,0.719415,695000,0.961
ZeroRAG base,0.719932,695500,0.958
ZeroRAG base,0.720452,696000,0.956
ZeroRAG base,0.720963,696500,0.954
ZeroRAG base,0.721484,697000,0.959
ZeroRAG base,0.722,697500,0.96
ZeroRAG base,0.722522,698000,0.968
ZeroRAG base,0.723042,698500,0.97
ZeroRAG base,0.723552,699000,0.955
ZeroRAG base,0.724062,699500,0.961
ZeroRAG base,0.724579,700000,0.97
ZeroRAG base,0.725095,700500,0.961
ZeroRAG base,0.725614,701000,0.966
ZeroRAG base,0.726128,701500,0.965
ZeroRAG base,0.726649,702000,0.957
ZeroRAG base,0.727178,702500,0.96
ZeroRAG base,0.727693,703000,0.967
ZeroRAG base,0.728206,703500,0.961
ZeroRAG base,0.728721,704000,0.963
ZeroRAG base,0.729235,704500,0.971
ZeroRAG base,0.72975,705000,0.966
ZeroRAG base,0.730269,705500,0.97
ZeroRAG base,0.730783,706000,0.967
ZeroRAG base,0.7313,706500,0.959
ZeroRAG base,0.731819,707000,0.966
ZeroRAG base,0.732333,707500,0.965
ZeroRAG base,0.732851,708000,0.955
ZeroRAG base,0.733369,708500,0.955
ZeroRAG base,0.733888,709000,0.958
ZeroRAG base,0.734409,709500,0.968
ZeroRAG base,0.734927,710000,0.965
ZeroRAG base,0.735442,710500,0.964
ZeroRAG base,0.735964,711000,0.96
ZeroRAG base,0.73649,711500,0.959
ZeroRAG base,0.737006,712000,0.964
ZeroRAG base,0.737525,712500,0.965
ZeroRAG base,0.738044,713000,0.967
ZeroRAG base,0.738562,713500,0.961
ZeroRAG base,0.739073,714000,0.962
ZeroRAG base,0.739588,714500,0.956
ZeroRAG base,0.740104,715000,0.958
ZeroRAG base,0.740623,715500,0.97
ZeroRAG base,0.741141,716000,0.971
ZeroRAG base,0.741655,716500,0.962
ZeroRAG base,0.742168,717000,0.967
ZeroRAG base,0.742684,717500,0.97
ZeroRAG base,0.743198,718000,0.956
ZeroRAG base,0.743712,718500,0.955
ZeroRAG base,0.744232,719000,0.961
ZeroRAG base,0.744752,719500,0.962
ZeroRAG base,0.745266,720000,0.964
ZeroRAG base,0.745782,720500,0.964
ZeroRAG base,0.746299,721000,0.963
ZeroRAG base,0.746818,721500,0.969
ZeroRAG base,0.747336,722000,0.959
ZeroRAG base,0.747858,722500,0.95
ZeroRAG base,0.748372,723000,0.968
ZeroRAG base,0.74889,723500,0.973
ZeroRAG base,0.749411,724000,0.967
ZeroRAG base,0.749927,724500,0.969
ZeroRAG base,0.750445,725000,0.965
ZeroRAG base,0.750958,725500,0.958
ZeroRAG base,0.751476,726000,0.959
ZeroRAG base,0.751986,726500,0.967
ZeroRAG base,0.752505,727000,0.965
ZeroRAG base,0.753023,727500,0.959
ZeroRAG base,0.753546,728000,0.962
ZeroRAG base,0.754065,728500,0.964
ZeroRAG base,0.754586,729000,0.966
ZeroRAG base,0.755101,729500,0.965
ZeroRAG base,0.755613,730000,0.96
ZeroRAG base,0.756127,730500,0.958
ZeroRAG base,0.756646,731000,0.963
ZeroRAG base,0.757169,731500,0.966
ZeroRAG base,0.757689,732000,0.959
ZeroRAG base,0.758208,732500,0.964
ZeroRAG base,0.75873,733000,0.968
ZeroRAG base,0.759257,733500,0.967
ZeroRAG base,0.759775,734000,0.965
ZeroRAG base,0.760292,734500,0.953
ZeroRAG base,0.760811,735000,0.95
ZeroRAG base,0.761323,735500,0.961
ZeroRAG base,0.76184,736000,0.963
ZeroRAG base,0.762353,736500,0.961
ZeroRAG base,0.762866,737000,0.969
ZeroRAG base,0.763381,737500,0.969
ZeroRAG base,0.763898,738000,0.961
ZeroRAG base,0.764412,738500,0.957
ZeroRAG base,0.764931,739000,0.966
ZeroRAG base,0.765441,739500,0.974
ZeroRAG base,0.765961,740000,0.967
ZeroRAG base,0.766475,740500,0.969
ZeroRAG base,0.766987,741000,0.971
ZeroRAG base,0.767503,741500,0.966
ZeroRAG base,0.768017,742000,0.966
ZeroRAG base,0.76854,742500,0.967
ZeroRAG base,0.769061,743000,0.968
ZeroRAG base,0.769583,743500,0.962
ZeroRAG base,0.770101,744000,0.962
ZeroRAG base,0.770613,744500,0.969
ZeroRAG base,0.771129,745000,0.974
ZeroRAG base,0.771645,745500,0.969
ZeroRAG base,0.77216,746000,0.959
ZeroRAG base,0.772671,746500,0.964
ZeroRAG base,0.77319,747000,0.968
ZeroRAG base,0.773709,747500,0.965
ZeroRAG base,0.774227,748000,0.962
ZeroRAG base,0.774751,748500,0.961
ZeroRAG base,0.775273,749000,0.955
ZeroRAG base,0.775781,749500,0.961
ZeroRAG base,0.776291,750000,0.974
ZeroRAG base,0.776802,750500,0.97
ZeroRAG base,0.777312,751000,0.961
ZeroRAG base,0.777832,751500,0.956
ZeroRAG base,0.778346,752000,0.965
ZeroRAG base,0.77886,752500,0.968
ZeroRAG base,0.779377,753000,0.966
ZeroRAG base,0.779897,753500,0.967
ZeroRAG base,0.780419,754000,0.964
ZeroRAG base,0.780931,754500,0.959
ZeroRAG base,0.781456,755000,0.956
ZeroRAG base,0.781971,755500,0.958
ZeroRAG base,0.782483,756000,0.961
ZeroRAG base,0.782995,756500,0.969
ZeroRAG base,0.783519,757000,0.968
ZeroRAG base,0.784033,757500,0.962
ZeroRAG base,0.784551,758000,0.966
ZeroRAG base,0.785071,758500,0.965
ZeroRAG base,0.785584,759000,0.963
ZeroRAG base,0.786107,759500,0.959
ZeroRAG base,0.786621,760000,0.964
ZeroRAG base,0.787135,760500,0.973
ZeroRAG base,0.787656,761000,0.964
ZeroRAG base,0.788171,761500,0.959
ZeroRAG base,0.788687,762000,0.962
ZeroRAG base,0.789207,762500,0.954
ZeroRAG base,0.789726,763000,0.959
ZeroRAG base,0.790243,763500,0.976
ZeroRAG base,0.79076,764000,0.976
ZeroRAG base,0.791274,764500,0.968
ZeroRAG base,0.791801,765000,0.956
ZeroRAG base,0.792319,765500,0.957
ZeroRAG base,0.792835,766000,0.962
ZeroRAG base,0.793354,766500,0.966
ZeroRAG base,0.793871,767000,0.971
ZeroRAG base,0.794391,767500,0.966
ZeroRAG base,0.794914,768000,0.969
ZeroRAG base,0.795432,768500,0.972
ZeroRAG base,0.795947,769000,0.965
ZeroRAG base,0.796465,769500,0.966
ZeroRAG base,0.796984,770000,0.973
ZeroRAG base,0.797495,770500,0.971
ZeroRAG base,0.798007,771000,0.958
ZeroRAG base,0.798523,771500,0.965
ZeroRAG base,0.799038,772000,0.974
ZeroRAG base,0.799556,772500,0.968
ZeroRAG base,0.80007,773000,0.968
ZeroRAG base,0.800594,773500,0.97
ZeroRAG base,0.801115,774000,0.973
ZeroRAG base,0.801632,774500,0.971
ZeroRAG base,0.802149,775000,0.965
ZeroRAG base,0.802668,775500,0.965
ZeroRAG base,0.803185,776000,0.971
ZeroRAG base,0.803699,776500,0.971
ZeroRAG base,0.804221,777000,0.974
ZeroRAG base,0.804742,777500,0.973
ZeroRAG base,0.80526,778000,0.966
ZeroRAG base,0.805785,778500,0.967
ZeroRAG base,0.806304,779000,0.966
ZeroRAG base,0.80682,779500,0.969
ZeroRAG base,0.807347,780000,0.968
ZeroRAG base,0.807863,780500,0.967
ZeroRAG base,0.80838,781000,0.973
ZeroRAG base,0.808896,781500,0.968
ZeroRAG base,0.809414,782000,0.96
ZeroRAG base,0.809928,782500,0.964
ZeroRAG base,0.81044,783000,0.973
ZeroRAG base,0.810962,783500,0.973
ZeroRAG base,0.811485,784000,0.97
ZeroRAG base,0.812006,784500,0.972
ZeroRAG base,0.812524,785000,0.969
ZeroRAG base,0.813044,785500,0.966
ZeroRAG base,0.813556,786000,0.973
ZeroRAG base,0.814071,786500,0.975
ZeroRAG base,0.814595,787000,0.974
ZeroRAG base,0.815109,787500,0.966
ZeroRAG base,0.815631,788000,0.965
ZeroRAG base,0.816146,788500,0.97
ZeroRAG base,0.816659,789000,0.96
ZeroRAG base,0.817179,789500,0.961
ZeroRAG base,0.8177,790000,0.972
ZeroRAG base,0.818231,790500,0.973
ZeroRAG base,0.818753,791000,0.971
ZeroRAG base,0.819267,791500,0.968
ZeroRAG base,0.819789,792000,0.96
ZeroRAG base,0.820303,792500,0.95
ZeroRAG base,0.820822,793000,0.962
ZeroRAG base,0.821341,793500,0.977
ZeroRAG base,0.821866,794000,0.973
ZeroRAG base,0.822385,794500,0.962
ZeroRAG base,0.8229,795000,0.96
ZeroRAG base,0.823419,795500,0.969
ZeroRAG base,0.823938,796000,0.958
ZeroRAG base,0.824461,796500,0.961
ZeroRAG base,0.824976,797000,0.974
ZeroRAG base,0.825493,797500,0.965
ZeroRAG base,0.826008,798000,0.967
ZeroRAG base,0.826523,798500,0.971
ZeroRAG base,0.82704,799000,0.969
ZeroRAG base,0.827559,799500,0.965
ZeroRAG base,0.828079,800000,0.963
ZeroRAG base,0.828589,800500,0.966
ZeroRAG base,0.829115,801000,0.97
ZeroRAG base,0.829631,801500,0.978
ZeroRAG base,0.830146,802000,0.972
ZeroRAG base,0.830663,802500,0.957
ZeroRAG base,0.831182,803000,0.962
ZeroRAG base,0.831704,803500,0.975
ZeroRAG base,0.832224,804000,0.977
ZeroRAG base,0.832731,804500,0.969
ZeroRAG base,0.833251,805000,0.969
ZeroRAG base,0.83377,805500,0.974
ZeroRAG base,0.834291,806000,0.975
ZeroRAG base,0.834806,806500,0.977
ZeroRAG base,0.835332,807000,0.972
ZeroRAG base,0.835864,807500,0.969
ZeroRAG base,0.836381,808000,0.973
ZeroRAG base,0.836897,808500,0.969
ZeroRAG base,0.837412,809000,0.962
ZeroRAG base,0.837928,809500,0.971
ZeroRAG base,0.838441,810000,0.976
ZeroRAG base,0.838958,810500,0.97
ZeroRAG base,0.839479,811000,0.968
ZeroRAG base,0.839998,811500,0.964
ZeroRAG base,0.840514,812000,0.968
ZeroRAG base,0.841031,812500,0.981
ZeroRAG base,0.841545,813000,0.982
ZeroRAG base,0.842065,813500,0.981
ZeroRAG base,0.842576,814000,0.978
ZeroRAG base,0.843094,814500,0.979
ZeroRAG base,0.843611,815000,0.976
ZeroRAG base,0.844125,815500,0.965
ZeroRAG base,0.844646,816000,0.957
ZeroRAG base,0.845165,816500,0.958
ZeroRAG base,0.845683,817000,0.968
ZeroRAG base,0.846203,817500,0.971
ZeroRAG base,0.846719,818000,0.977
ZeroRAG base,0.847233,818500,0.975
ZeroRAG base,0.847742,819000,0.966
ZeroRAG base,0.848256,819500,0.967
ZeroRAG base,0.848785,820000,0.968
ZeroRAG base,0.849299,820500,0.971
ZeroRAG base,0.84982,821000,0.975
ZeroRAG base,0.850342,821500,0.974
ZeroRAG base,0.850862,822000,0.968
ZeroRAG base,0.851388,822500,0.966
ZeroRAG base,0.851902,823000,0.972
ZeroRAG base,0.852415,823500,0.974
ZeroRAG base,0.852928,824000,0.976
ZeroRAG base,0.853446,824500,0.971
ZeroRAG base,0.85396,825000,0.97
ZeroRAG base,0.85448,825500,0.978
ZeroRAG base,0.855004,826000,0.97
ZeroRAG base,0.85552,826500,0.956
ZeroRAG base,0.856038,827000,0.959
ZeroRAG base,0.856555,827500,0.969
ZeroRAG base,0.857069,828000,0.972
ZeroRAG base,0.857586,828500,0.974
ZeroRAG base,0.858105,829000,0.97
ZeroRAG base,0.858628,829500,0.972
ZeroRAG base,0.85915,830000,0.97
ZeroRAG base,0.859674,830500,0.965
ZeroRAG base,0.860197,831000,0.973
ZeroRAG base,0.860712,831500,0.974
ZeroRAG base,0.861229,832000,0.978
ZeroRAG base,0.861736,832500,0.977
ZeroRAG base,0.862257,833000,0.976
ZeroRAG base,0.862775,833500,0.977
ZeroRAG base,0.863286,834000,0.967
ZeroRAG base,0.863802,834500,0.974
ZeroRAG base,0.864321,835000,0.975
ZeroRAG base,0.864846,835500,0.96
ZeroRAG base,0.86537,836000,0.965
ZeroRAG base,0.865878,836500,0.969
ZeroRAG base,0.866404,837000,0.97
ZeroRAG base,0.866922,837500,0.977
ZeroRAG base,0.867441,838000,0.977
ZeroRAG base,0.867958,838500,0.977
ZeroRAG base,0.868467,839000,0.967
ZeroRAG base,0.868982,839500,0.968
ZeroRAG base,0.869498,840000,0.974
ZeroRAG base,0.870021,840500,0.968
ZeroRAG base,0.870536,841000,0.964
ZeroRAG base,0.871058,841500,0.965
ZeroRAG base,0.871579,842000,0.974
ZeroRAG base,0.872092,842500,0.978
ZeroRAG base,0.87261,843000,0.977
ZeroRAG base,0.873126,843500,0.98
ZeroRAG base,0.873644,844000,0.979
ZeroRAG base,0.874161,844500,0.972
ZeroRAG base,0.874675,845000,0.968
ZeroRAG base,0.875195,845500,0.972
ZeroRAG base,0.875716,846000,0.971
ZeroRAG base,0.876229,846500,0.966
ZeroRAG base,0.876749,847000,0.968
ZeroRAG base,0.877261,847500,0.972
ZeroRAG base,0.877775,848000,0.978
ZeroRAG base,0.878294,848500,0.974
ZeroRAG base,0.878814,849000,0.971
ZeroRAG base,0.879329,849500,0.973
ZeroRAG base,0.879847,850000,0.975
ZeroRAG base,0.880364,850500,0.982
ZeroRAG base,0.880882,851000,0.984
ZeroRAG base,0.881396,851500,0.978
ZeroRAG base,0.881911,852000,0.977
ZeroRAG base,0.882431,852500,0.979
ZeroRAG base,0.882949,853000,0.973
ZeroRAG base,0.883461,853500,0.971
ZeroRAG base,0.883976,854000,0.973
ZeroRAG base,0.884496,854500,0.973
ZeroRAG base,0.88502,855000,0.974
ZeroRAG base,0.885541,855500,0.968
ZeroRAG base,0.886057,856000,0.965
ZeroRAG base,0.886581,856500,0.973
ZeroRAG base,0.887102,857000,0.97
ZeroRAG base,0.887621,857500,0.972
ZeroRAG base,0.888143,858000,0.97
ZeroRAG base,0.88866,858500,0.97
ZeroRAG base,0.88918,859000,0.972
ZeroRAG base,0.889706,859500,0.971
ZeroRAG base,0.890235,860000,0.975
ZeroRAG base,0.890744,860500,0.978
ZeroRAG base,0.891258,861000,0.979
ZeroRAG base,0.891776,861500,0.973
ZeroRAG base,0.892293,862000,0.974
ZeroRAG base,0.89281,862500,0.978
ZeroRAG base,0.89333,863000,0.973
ZeroRAG base,0.89384,863500,0.968
ZeroRAG base,0.894363,864000,0.964
ZeroRAG base,0.894882,864500,0.97
ZeroRAG base,0.895402,865000,0.975
ZeroRAG base,0.895917,865500,0.97
ZeroRAG base,0.896434,866000,0.968
ZeroRAG base,0.896946,866500,0.97
ZeroRAG base,0.897462,867000,0.975
ZeroRAG base,0.897982,867500,0.973
ZeroRAG base,0.898501,868000,0.97
ZeroRAG base,0.899015,868500,0.968
ZeroRAG base,0.899532,869000,0.968
ZeroRAG base,0.900055,869500,0.966
ZeroRAG base,0.900581,870000,0.973
ZeroRAG base,0.901098,870500,0.973
ZeroRAG base,0.901614,871000,0.968
ZeroRAG base,0.902136,871500,0.972
ZeroRAG base,0.902656,872000,0.975
ZeroRAG base,0.903165,872500,0.979
ZeroRAG base,0.903673,873000,0.976
ZeroRAG base,0.90419,873500,0.973
ZeroRAG base,0.904701,874000,0.981
ZeroRAG base,0.905216,874500,0.982
ZeroRAG base,0.905731,875000,0.975
ZeroRAG base,0.906253,875500,0.972
ZeroRAG base,0.906772,876000,0.968
ZeroRAG base,0.90729,876500,0.968
ZeroRAG base,0.907811,877000,0.981
ZeroRAG base,0.908322,877500,0.982
ZeroRAG base,0.908841,878000,0.97
ZeroRAG base,0.909365,878500,0.966
ZeroRAG base,0.909882,879000,0.967
ZeroRAG base,0.910397,879500,0.972
ZeroRAG base,0.910913,880000,0.975
ZeroRAG base,0.911429,880500,0.974
ZeroRAG base,0.911945,881000,0.977
ZeroRAG base,0.912458,881500,0.981
ZeroRAG base,0.912974,882000,0.972
ZeroRAG base,0.913487,882500,0.971
ZeroRAG base,0.914003,883000,0.973
ZeroRAG base,0.914518,883500,0.97
ZeroRAG base,0.915041,884000,0.976
ZeroRAG base,0.915556,884500,0.975
ZeroRAG base,0.916075,885000,0.972
ZeroRAG base,0.9166,885500,0.975
ZeroRAG base,0.917109,886000,0.972
ZeroRAG base,0.917621,886500,0.974
ZeroRAG base,0.918135,887000,0.975
ZeroRAG base,0.918653,887500,0.974
ZeroRAG base,0.919166,888000,0.98
ZeroRAG base,0.919683,888500,0.975
ZeroRAG base,0.920204,889000,0.977
ZeroRAG base,0.920721,889500,0.984
ZeroRAG base,0.921239,890000,0.977
ZeroRAG base,0.921758,890500,0.972
ZeroRAG base,0.922269,891000,0.973
ZeroRAG base,0.92278,891500,0.978
ZeroRAG base,0.923294,892000,0.982
ZeroRAG base,0.923809,892500,0.976
ZeroRAG base,0.924323,893000,0.981
ZeroRAG base,0.924851,893500,0.979
ZeroRAG base,0.925369,894000,0.973
ZeroRAG base,0.925886,894500,0.977
ZeroRAG base,0.926401,895000,0.982
ZeroRAG base,0.926922,895500,0.988
ZeroRAG base,0.927433,896000,0.978
ZeroRAG base,0.927956,896500,0.97
ZeroRAG base,0.928471,897000,0.968
ZeroRAG base,0.928986,897500,0.976
ZeroRAG base,0.929499,898000,0.98
ZeroRAG base,0.930007,898500,0.973
ZeroRAG base,0.930525,899000,0.972
ZeroRAG base,0.931039,899500,0.972
ZeroRAG base,0.931552,900000,0.972
ZeroRAG base,0.932066,900500,0.974
ZeroRAG base,0.932586,901000,0.973
ZeroRAG base,0.933103,901500,0.966
ZeroRAG base,0.933621,902000,0.975
ZeroRAG base,0.934143,902500,0.981
ZeroRAG base,0.934666,903000,0.978
ZeroRAG base,0.935177,903500,0.978
ZeroRAG base,0.935692,904000,0.969
ZeroRAG base,0.936208,904500,0.966
ZeroRAG base,0.936728,905000,0.976
ZeroRAG base,0.937238,905500,0.979
ZeroRAG base,0.937752,906000,0.97
ZeroRAG base,0.938272,906500,0.973
ZeroRAG base,0.93879,907000,0.977
ZeroRAG base,0.939301,907500,0.966
ZeroRAG base,0.93982,908000,0.968
ZeroRAG base,0.940339,908500,0.98
ZeroRAG base,0.94085,909000,0.979
ZeroRAG base,0.941377,909500,0.981
ZeroRAG base,0.941891,910000,0.976
ZeroRAG base,0.942406,910500,0.975
ZeroRAG base,0.942921,911000,0.982
ZeroRAG base,0.943433,911500,0.978
ZeroRAG base,0.943947,912000,0.971
ZeroRAG base,0.944471,912500,0.967
ZeroRAG base,0.944993,913000,0.977
ZeroRAG base,0.945515,913500,0.986
ZeroRAG base,0.946038,914000,0.981
ZeroRAG base,0.946561,914500,0.982
ZeroRAG base,0.947079,915000,0.984
ZeroRAG base,0.947596,915500,0.976
ZeroRAG base,0.948114,916000,0.979
ZeroRAG base,0.948622,916500,0.978
ZeroRAG base,0.949142,917000,0.977
ZeroRAG base,0.949656,917500,0.982
ZeroRAG base,0.95018,918000,0.982
ZeroRAG base,0.950699,918500,0.981
ZeroRAG base,0.951228,919000,0.975
ZeroRAG base,0.951749,919500,0.978
ZeroRAG base,0.952259,920000,0.978
ZeroRAG base,0.952781,920500,0.978
ZeroRAG base,0.953295,921000,0.979
ZeroRAG base,0.953815,921500,0.973
ZeroRAG base,0.954339,922000,0.976
ZeroRAG base,0.954857,922500,0.973
ZeroRAG base,0.955373,923000,0.976
ZeroRAG base,0.955889,923500,0.983
ZeroRAG base,0.956402,924000,0.984
ZeroRAG base,0.956918,924500,0.988
ZeroRAG base,0.957435,925000,0.979
ZeroRAG base,0.957956,925500,0.974
ZeroRAG base,0.958471,926000,0.973
ZeroRAG base,0.958989,926500,0.968
ZeroRAG base,0.959505,927000,0.973
ZeroRAG base,0.960025,927500,0.98
ZeroRAG base,0.960546,928000,0.981
ZeroRAG base,0.961058,928500,0.982
ZeroRAG base,0.961572,929000,0.985
ZeroRAG base,0.962092,929500,0.986
ZeroRAG base,0.962606,930000,0.985
ZeroRAG base,0.963116,930500,0.981
ZeroRAG base,0.963637,931000,0.975
ZeroRAG base,0.964156,931500,0.976
ZeroRAG base,0.964672,932000,0.981
ZeroRAG base,0.965193,932500,0.986
ZeroRAG base,0.965709,933000,0.987
ZeroRAG base,0.966225,933500,0.979
ZeroRAG base,0.966746,934000,0.977
ZeroRAG base,0.967256,934500,0.979
ZeroRAG base,0.967775,935000,0.971
ZeroRAG base,0.968299,935500,0.971
ZeroRAG base,0.968815,936000,0.98
ZeroRAG base,0.969326,936500,0.985
ZeroRAG base,0.969843,937000,0.981
ZeroRAG base,0.970361,937500,0.978
ZeroRAG base,0.970879,938000,0.979
ZeroRAG base,0.971397,938500,0.975
ZeroRAG base,0.971912,939000,0.973
ZeroRAG base,0.972429,939500,0.975
ZeroRAG base,0.972947,940000,0.974
ZeroRAG base,0.973461,940500,0.976
ZeroRAG base,0.973972,941000,0.984
ZeroRAG base,0.974494,941500,0.975
ZeroRAG base,0.975021,942000,0.97
ZeroRAG base,0.975537,942500,0.977
ZeroRAG base,0.976061,943000,0.978
ZeroRAG base,0.976578,943500,0.974
ZeroRAG base,0.977094,944000,0.973
ZeroRAG base,0.977613,944500,0.977
ZeroRAG base,0.978134,945000,0.976
ZeroRAG base,0.978655,945500,0.975
ZeroRAG base,0.979176,946000,0.974
ZeroRAG base,0.979697,946500,0.972
ZeroRAG base,0.98021,947000,0.972
ZeroRAG base,0.980727,947500,0.979
ZeroRAG base,0.981244,948000,0.981
ZeroRAG base,0.981761,948500,0.981
ZeroRAG base,0.982283,949000,0.982
ZeroRAG base,0.982795,949500,0.976
ZeroRAG base,0.983309,950000,0.974
ZeroRAG base,0.983819,950500,0.978
ZeroRAG base,0.984334,951000,0.981
ZeroRAG base,0.984848,951500,0.979
ZeroRAG base,0.985361,952000,0.981
ZeroRAG base,0.985883,952500,0.979
ZeroRAG base,0.986404,953000,0.974
ZeroRAG base,0.986924,953500,0.976
ZeroRAG base,0.987444,954000,0.975
ZeroRAG base,0.987959,954500,0.977
ZeroRAG base,0.988477,955000,0.983
ZeroRAG base,0.988995,955500,0.984
ZeroRAG base,0.989514,956000,0.981
ZeroRAG base,0.990027,956500,0.978
ZeroRAG base,0.99054,957000,0.975
ZeroRAG base,0.991059,957500,0.971
ZeroRAG base,0.991579,958000,0.972
ZeroRAG base,0.992095,958500,0.971
ZeroRAG base,0.992619,959000,0.974
ZeroRAG base,0.993133,959500,0.98
ZeroRAG base,0.993639,960000,0.98
ZeroRAG base,0.994151,960500,0.982
ZeroRAG base,0.994669,961000,0.981
ZeroRAG base,0.995186,961500,0.981
ZeroRAG base,0.995697,962000,0.978
ZeroRAG base,0.996226,962500,0.976
ZeroRAG base,0.996736,963000,0.978
ZeroRAG base,0.997248,963500,0.976
ZeroRAG base,0.99776,964000,0.974
ZeroRAG base,0.998283,964500,0.975
ZeroRAG base,0.998808,965000,0.974
ZeroRAG base,0.99932,965500,0.977
ZeroRAG base,0.999834,966000,0.984
ZeroRAG base,1.000349,966500,0.98
ZeroRAG base,1.000862,967000,0.979
ZeroRAG base,1.00139,967500,0.987
ZeroRAG base,1.001909,968000,0.986
ZeroRAG base,1.002425,968500,0.975
ZeroRAG base,1.002943,969000,0.969
ZeroRAG base,1.00346,969500,0.969
ZeroRAG base,1.003976,970000,0.975
ZeroRAG base,1.004492,970500,0.975
ZeroRAG base,1.005008,971000,0.973
ZeroRAG base,1.005518,971500,0.979
ZeroRAG base,1.006036,972000,0.982
ZeroRAG base,1.006553,972500,0.978
ZeroRAG base,1.007076,973000,0.976
ZeroRAG base,1.007601,973500,0.981
ZeroRAG base,1.008126,974000,0.987
ZeroRAG base,1.008646,974500,0.976
ZeroRAG base,1.009158,975000,0.97
ZeroRAG base,1.009678,975500,0.981
ZeroRAG base,1.010201,976000,0.98
ZeroRAG base,1.010714,976500,0.977
ZeroRAG base,1.011238,977000,0.98
ZeroRAG base,1.011755,977500,0.977
ZeroRAG base,1.012275,978000,0.976
ZeroRAG base,1.012796,978500,0.973
ZeroRAG base,1.013306,979000,0.977
ZeroRAG base,1.013815,979500,0.987
ZeroRAG base,1.014333,980000,0.98
ZeroRAG base,1.014847,980500,0.98
ZeroRAG base,1.015364,981000,0.979
ZeroRAG base,1.015874,981500,0.975
ZeroRAG base,1.016391,982000,0.985
ZeroRAG base,1.016906,982500,0.989
ZeroRAG base,1.017423,983000,0.985
ZeroRAG base,1.017941,983500,0.98
ZeroRAG base,1.01845,984000,0.975
ZeroRAG base,1.018965,984500,0.98
ZeroRAG base,1.019485,985000,0.982
ZeroRAG base,1.020001,985500,0.977
ZeroRAG base,1.020521,986000,0.978
ZeroRAG base,1.02104,986500,0.985
ZeroRAG base,1.021555,987000,0.986
ZeroRAG base,1.022071,987500,0.981
ZeroRAG base,1.022588,988000,0.98
ZeroRAG base,1.023104,988500,0.98
ZeroRAG base,1.02363,989000,0.981
ZeroRAG base,1.02415,989500,0.984
ZeroRAG base,1.024671,990000,0.986
ZeroRAG base,1.02519,990500,0.981
ZeroRAG base,1.025702,991000,0.974
ZeroRAG base,1.02622,991500,0.977
ZeroRAG base,1.026737,992000,0.984
ZeroRAG base,1.027258,992500,0.984
ZeroRAG base,1.027782,993000,0.98
ZeroRAG base,1.028296,993500,0.986
ZeroRAG base,1.028813,994000,0.988
ZeroRAG base,1.029336,994500,0.989
ZeroRAG base,1.029855,995000,0.989
ZeroRAG base,1.03037,995500,0.98
ZeroRAG base,1.030884,996000,0.979
ZeroRAG base,1.031408,996500,0.988
ZeroRAG base,1.031916,997000,0.988
ZeroRAG base,1.03244,997500,0.983
ZeroRAG base,1.03296,998000,0.982
ZeroRAG base,1.033476,998500,0.978
ZeroRAG base,1.033989,999000,0.978
ZeroRAG base,1.034506,999500,0.982
ZeroRAG base,1.035025,1000000,0.985
ZeroRAG base,1.035541,1000500,0.982
ZeroRAG base,1.036059,1001000,0.985
ZeroRAG base,1.036579,1001500,0.983
ZeroRAG base,1.037104,1002000,0.979
ZeroRAG base,1.037625,1002500,0.979
ZeroRAG base,1.038144,1003000,0.98
ZeroRAG base,1.038665,1003500,0.987
ZeroRAG base,1.039184,1004000,0.98
ZeroRAG base,1.0397,1004500,0.977
ZeroRAG base,1.040214,1005000,0.985
ZeroRAG base,1.040738,1005500,0.987
ZeroRAG base,1.041252,1006000,0.983
ZeroRAG base,1.041766,1006500,0.982
ZeroRAG base,1.042289,1007000,0.984
ZeroRAG base,1.042804,1007500,0.98
ZeroRAG base,1.043323,1008000,0.978
ZeroRAG base,1.043841,1008500,0.979
ZeroRAG base,1.044361,1009000,0.981
ZeroRAG base,1.044883,1009500,0.982
ZeroRAG base,1.045406,1010000,0.982
ZeroRAG base,1.045928,1010500,0.981
ZeroRAG base,1.046442,1011000,0.98
ZeroRAG base,1.046958,1011500,0.982
ZeroRAG base,1.047474,1012000,0.985
ZeroRAG base,1.047999,1012500,0.984
ZeroRAG base,1.048508,1013000,0.984
ZeroRAG base,1.049026,1013500,0.984
ZeroRAG base,1.049543,1014000,0.98
ZeroRAG base,1.050056,1014500,0.977
ZeroRAG base,1.050572,1015000,0.981
ZeroRAG base,1.051081,1015500,0.984
ZeroRAG base,1.0516,1016000,0.983
ZeroRAG base,1.052117,1016500,0.977
ZeroRAG base,1.052635,1017000,0.977
ZeroRAG base,1.053151,1017500,0.987
ZeroRAG base,1.053679,1018000,0.982
ZeroRAG base,1.054191,1018500,0.98
ZeroRAG base,1.054706,1019000,0.985
ZeroRAG base,1.055226,1019500,0.981
ZeroRAG base,1.055749,1020000,0.982
ZeroRAG base,1.056264,1020500,0.989
ZeroRAG base,1.056781,1021000,0.987
ZeroRAG base,1.0573,1021500,0.979
ZeroRAG base,1.057819,1022000,0.977
ZeroRAG base,1.058333,1022500,0.977
ZeroRAG base,1.05886,1023000,0.976
ZeroRAG base,1.059382,1023500,0.976
ZeroRAG base,1.059892,1024000,0.98
ZeroRAG base,1.06041,1024500,0.983
ZeroRAG base,1.060924,1025000,0.982
ZeroRAG base,1.061443,1025500,0.981
ZeroRAG base,1.061964,1026000,0.978
ZeroRAG base,1.062482,1026500,0.98
ZeroRAG base,1.063,1027000,0.983
ZeroRAG base,1.063512,1027500,0.981
ZeroRAG base,1.064033,1028000,0.984
ZeroRAG base,1.064549,1028500,0.985
ZeroRAG base,1.065068,1029000,0.981
ZeroRAG base,1.065588,1029500,0.983
ZeroRAG base,1.066112,1030000,0.982
ZeroRAG base,1.066627,1030500,0.982
ZeroRAG base,1.067148,1031000,0.981
ZeroRAG base,1.067661,1031500,0.977
ZeroRAG base,1.068181,1032000,0.981
ZeroRAG base,1.068696,1032500,0.978
ZeroRAG base,1.069208,1033000,0.978
ZeroRAG base,1.069728,1033500,0.986
ZeroRAG base,1.070244,1034000,0.984
ZeroRAG base,1.070762,1034500,0.98
ZeroRAG base,1.071278,1035000,0.979
ZeroRAG base,1.071798,1035500,0.978
ZeroRAG base,1.072318,1036000,0.98
ZeroRAG base,1.072835,1036500,0.984
ZeroRAG base,1.073344,1037000,0.985
ZeroRAG base,1.073854,1037500,0.98
ZeroRAG base,1.074373,1038000,0.977
ZeroRAG base,1.074895,1038500,0.978
ZeroRAG base,1.075415,1039000,0.975
ZeroRAG base,1.075932,1039500,0.977
ZeroRAG base,1.076444,1040000,0.984
ZeroRAG base,1.076958,1040500,0.986
ZeroRAG base,1.077471,1041000,0.979
ZeroRAG base,1.077991,1041500,0.975
ZeroRAG base,1.078507,1042000,0.981
ZeroRAG base,1.079041,1042500,0.984
ZeroRAG base,1.079552,1043000,0.985
ZeroRAG base,1.080063,1043500,0.988
ZeroRAG base,1.080578,1044000,0.992
ZeroRAG base,1.081102,1044500,0.987
ZeroRAG base,1.081618,1045000,0.982
ZeroRAG base,1.082128,1045500,0.985
ZeroRAG base,1.08264,1046000,0.985
ZeroRAG base,1.083156,1046500,0.988
ZeroRAG base,1.083673,1047000,0.99
ZeroRAG base,1.084185,1047500,0.988
ZeroRAG base,1.0847,1048000,0.985
ZeroRAG base,1.085215,1048500,0.979
ZeroRAG base,1.085736,1049000,0.983
ZeroRAG base,1.086251,1049500,0.99
ZeroRAG base,1.086777,1050000,0.985
ZeroRAG base,1.087287,1050500,0.981
ZeroRAG base,1.087805,1051000,0.987
ZeroRAG base,1.088322,1051500,0.986
ZeroRAG base,1.08884,1052000,0.986
ZeroRAG base,1.089368,1052500,0.986
ZeroRAG base,1.089896,1053000,0.983
ZeroRAG base,1.090411,1053500,0.988
ZeroRAG base,1.090925,1054000,0.984
ZeroRAG base,1.091439,1054500,0.98
ZeroRAG base,1.091967,1055000,0.979
ZeroRAG base,1.092479,1055500,0.981
ZeroRAG base,1.093003,1056000,0.989
ZeroRAG base,1.093521,1056500,0.992
ZeroRAG base,1.094045,1057000,0.99
ZeroRAG base,1.094562,1057500,0.981
ZeroRAG base,1.095078,1058000,0.98
ZeroRAG base,1.095588,1058500,0.988
ZeroRAG base,1.096107,1059000,0.989
ZeroRAG base,1.096629,1059500,0.987
ZeroRAG base,1.097143,1060000,0.982
ZeroRAG base,1.097671,1060500,0.978
ZeroRAG base,1.098189,1061000,0.983
ZeroRAG base,1.098711,1061500,0.985
ZeroRAG base,1.099222,1062000,0.983
ZeroRAG base,1.099741,1062500,0.981
ZeroRAG base,1.100254,1063000,0.977
ZeroRAG base,1.100768,1063500,0.977
ZeroRAG base,1.101285,1064000,0.987
ZeroRAG base,1.1018,1064500,0.992
ZeroRAG base,1.102316,1065000,0.985
ZeroRAG base,1.102833,1065500,0.985
ZeroRAG base,1.103348,1066000,0.988
ZeroRAG base,1.103863,1066500,0.984
ZeroRAG base,1.104377,1067000,0.982
ZeroRAG base,1.104893,1067500,0.987
ZeroRAG base,1.105409,1068000,0.983
ZeroRAG base,1.105929,1068500,0.974
ZeroRAG base,1.106455,1069000,0.981
ZeroRAG base,1.106969,1069500,0.984
ZeroRAG base,1.107485,1070000,0.983
ZeroRAG base,1.107998,1070500,0.988
ZeroRAG base,1.108511,1071000,0.977
ZeroRAG base,1.109026,1071500,0.977
ZeroRAG base,1.109546,1072000,0.986
ZeroRAG base,1.110063,1072500,0.981
ZeroRAG base,1.110577,1073000,0.98
ZeroRAG base,1.111088,1073500,0.984
ZeroRAG base,1.111604,1074000,0.981
ZeroRAG base,1.11212,1074500,0.98
ZeroRAG base,1.112636,1075000,0.988
ZeroRAG base,1.113153,1075500,0.983
ZeroRAG base,1.113678,1076000,0.977
ZeroRAG base,1.114192,1076500,0.986
ZeroRAG base,1.114709,1077000,0.991
ZeroRAG base,1.115227,1077500,0.98
ZeroRAG base,1.11575,1078000,0.979
ZeroRAG base,1.116269,1078500,0.985
ZeroRAG base,1.116786,1079000,0.984
ZeroRAG base,1.117306,1079500,0.987
ZeroRAG base,1.117829,1080000,0.992
ZeroRAG base,1.118348,1080500,0.988
ZeroRAG base,1.118864,1081000,0.977
ZeroRAG base,1.119387,1081500,0.981
ZeroRAG base,1.119907,1082000,0.987
ZeroRAG base,1.120418,1082500,0.989
ZeroRAG base,1.120941,1083000,0.99
ZeroRAG base,1.121458,1083500,0.987
ZeroRAG base,1.121983,1084000,0.982
ZeroRAG base,1.122502,1084500,0.977
ZeroRAG base,1.123022,1085000,0.982
ZeroRAG base,1.123543,1085500,0.986
ZeroRAG base,1.124056,1086000,0.983
ZeroRAG base,1.124574,1086500,0.98
ZeroRAG base,1.125092,1087000,0.983
ZeroRAG base,1.12561,1087500,0.981
ZeroRAG base,1.12613,1088000,0.978
ZeroRAG base,1.126647,1088500,0.984
ZeroRAG base,1.127166,1089000,0.985
ZeroRAG base,1.127689,1089500,0.985
ZeroRAG base,1.128208,1090000,0.984
ZeroRAG base,1.128723,1090500,0.989
ZeroRAG base,1.129243,1091000,0.989
ZeroRAG base,1.129769,1091500,0.988
ZeroRAG base,1.130282,1092000,0.987
ZeroRAG base,1.130801,1092500,0.982
ZeroRAG base,1.131309,1093000,0.988
ZeroRAG base,1.131828,1093500,0.983
ZeroRAG base,1.132352,1094000,0.978
ZeroRAG base,1.132865,1094500,0.983
ZeroRAG base,1.133381,1095000,0.982
ZeroRAG base,1.133893,1095500,0.986
ZeroRAG base,1.134411,1096000,0.984
ZeroRAG base,1.134928,1096500,0.977
ZeroRAG base,1.135449,1097000,0.982
ZeroRAG base,1.135964,1097500,0.983
ZeroRAG base,1.136483,1098000,0.984
ZeroRAG base,1.137001,1098500,0.987
ZeroRAG base,1.137517,1099000,0.987
ZeroRAG base,1.138043,1099500,0.986
ZeroRAG base,1.138555,1100000,0.981
ZeroRAG base,1.139066,1100500,0.98
ZeroRAG base,1.139583,1101000,0.982
ZeroRAG base,1.14009,1101500,0.987
ZeroRAG base,1.14061,1102000,0.992
ZeroRAG base,1.141128,1102500,0.988
ZeroRAG base,1.141641,1103000,0.987
ZeroRAG base,1.142164,1103500,0.983
ZeroRAG base,1.142684,1104000,0.978
ZeroRAG base,1.143192,1104500,0.987
ZeroRAG base,1.143708,1105000,0.992
ZeroRAG base,1.144234,1105500,0.994
ZeroRAG base,1.144754,1106000,0.991
ZeroRAG base,1.145279,1106500,0.984
ZeroRAG base,1.145803,1107000,0.98
ZeroRAG base,1.146319,1107500,0.983
ZeroRAG base,1.146836,1108000,0.987
ZeroRAG base,1.147353,1108500,0.987
ZeroRAG base,1.147867,1109000,0.985
ZeroRAG base,1.148385,1109500,0.987
ZeroRAG base,1.148898,1110000,0.99
ZeroRAG base,1.149417,1110500,0.988
ZeroRAG base,1.149931,1111000,0.985
ZeroRAG base,1.150457,1111500,0.98
ZeroRAG base,1.150978,1112000,0.98
ZeroRAG base,1.151495,1112500,0.983
ZeroRAG base,1.152009,1113000,0.979
ZeroRAG base,1.15253,1113500,0.983
ZeroRAG base,1.153038,1114000,0.994
ZeroRAG base,1.153558,1114500,0.99
ZeroRAG base,1.154082,1115000,0.984
ZeroRAG base,1.154603,1115500,0.984
ZeroRAG base,1.155121,1116000,0.988
ZeroRAG base,1.155639,1116500,0.992
ZeroRAG base,1.156149,1117000,0.989
ZeroRAG base,1.15667,1117500,0.985
ZeroRAG base,1.157183,1118000,0.99
ZeroRAG base,1.157698,1118500,0.991
ZeroRAG base,1.158214,1119000,0.986
ZeroRAG base,1.158733,1119500,0.983
ZeroRAG base,1.15924,1120000,0.979
ZeroRAG base,1.159762,1120500,0.979
ZeroRAG base,1.16028,1121000,0.984
ZeroRAG base,1.160796,1121500,0.986
ZeroRAG base,1.161313,1122000,0.984
ZeroRAG base,1.16183,1122500,0.981
ZeroRAG base,1.162349,1123000,0.984
ZeroRAG base,1.16287,1123500,0.985
ZeroRAG base,1.163391,1124000,0.984
ZeroRAG base,1.163914,1124500,0.988
ZeroRAG base,1.164431,1125000,0.992
ZeroRAG base,1.16495,1125500,0.99
ZeroRAG base,1.165464,1126000,0.986
ZeroRAG base,1.165983,1126500,0.983
ZeroRAG base,1.166496,1127000,0.982
ZeroRAG base,1.167016,1127500,0.984
ZeroRAG base,1.167539,1128000,0.986
ZeroRAG base,1.168056,1128500,0.985
ZeroRAG base,1.168577,1129000,0.982
ZeroRAG base,1.169089,1129500,0.983
ZeroRAG base,1.169611,1130000,0.989
ZeroRAG base,1.170127,1130500,0.986
ZeroRAG base,1.170642,1131000,0.979
ZeroRAG base,1.17116,1131500,0.984
ZeroRAG base,1.171678,1132000,0.989
ZeroRAG base,1.172199,1132500,0.986
ZeroRAG base,1.172717,1133000,0.986
ZeroRAG base,1.173236,1133500,0.987
ZeroRAG base,1.173757,1134000,0.985
ZeroRAG base,1.174273,1134500,0.988
ZeroRAG base,1.174783,1135000,0.992
ZeroRAG base,1.175296,1135500,0.988
ZeroRAG base,1.175816,1136000,0.986
ZeroRAG base,1.176332,1136500,0.988
ZeroRAG base,1.176853,1137000,0.986
ZeroRAG base,1.17736,1137500,0.988
ZeroRAG base,1.177878,1138000,0.984
ZeroRAG base,1.178392,1138500,0.98
ZeroRAG base,1.178909,1139000,0.979
ZeroRAG base,1.179434,1139500,0.98
ZeroRAG base,1.179947,1140000,0.987
ZeroRAG base,1.180465,1140500,0.988
ZeroRAG base,1.180989,1141000,0.984
ZeroRAG base,1.181506,1141500,0.987
ZeroRAG base,1.182021,1142000,0.994
ZeroRAG base,1.182534,1142500,0.99
ZeroRAG base,1.183054,1143000,0.986
ZeroRAG base,1.183572,1143500,0.986
ZeroRAG base,1.184089,1144000,0.983
ZeroRAG base,1.184612,1144500,0.986
ZeroRAG base,1.185127,1145000,0.985
ZeroRAG base,1.185644,1145500,0.983
ZeroRAG base,1.186163,1146000,0.983
ZeroRAG base,1.186683,1146500,0.981
ZeroRAG base,1.187207,1147000,0.986
ZeroRAG base,1.187726,1147500,0.984
ZeroRAG base,1.188248,1148000,0.985
ZeroRAG base,1.188771,1148500,0.988
ZeroRAG base,1.189291,1149000,0.981
ZeroRAG base,1.189809,1149500,0.985
ZeroRAG base,1.190325,1150000,0.983
ZeroRAG base,1.190843,1150500,0.983
ZeroRAG base,1.191362,1151000,0.99
ZeroRAG base,1.191887,1151500,0.988
ZeroRAG base,1.192407,1152000,0.985
ZeroRAG base,1.192917,1152500,0.982
ZeroRAG base,1.193433,1153000,0.983
ZeroRAG base,1.193945,1153500,0.985
ZeroRAG base,1.194466,1154000,0.991
ZeroRAG base,1.194984,1154500,0.99
ZeroRAG base,1.195503,1155000,0.987
ZeroRAG base,1.196026,1155500,0.985
ZeroRAG base,1.196545,1156000,0.986
ZeroRAG base,1.197062,1156500,0.989
ZeroRAG base,1.197583,1157000,0.984
ZeroRAG base,1.1981,1157500,0.983
ZeroRAG base,1.198622,1158000,0.986
ZeroRAG base,1.199137,1158500,0.983
ZeroRAG base,1.199655,1159000,0.982
ZeroRAG base,1.200168,1159500,0.986
ZeroRAG base,1.200692,1160000,0.986
ZeroRAG base,1.201212,1160500,0.988
ZeroRAG base,1.201729,1161000,0.987
ZeroRAG base,1.202245,1161500,0.982
ZeroRAG base,1.202768,1162000,0.98
ZeroRAG base,1.203286,1162500,0.986
ZeroRAG base,1.203798,1163000,0.988
ZeroRAG base,1.204316,1163500,0.983
ZeroRAG base,1.204831,1164000,0.985
ZeroRAG base,1.205356,1164500,0.983
ZeroRAG base,1.205872,1165000,0.985
ZeroRAG base,1.206392,1165500,0.993
ZeroRAG base,1.206907,1166000,0.989
ZeroRAG base,1.207424,1166500,0.989
ZeroRAG base,1.207939,1167000,0.989
ZeroRAG base,1.208455,1167500,0.984
ZeroRAG base,1.208973,1168000,0.988
ZeroRAG base,1.209488,1168500,0.992
ZeroRAG base,1.210001,1169000,0.992
ZeroRAG base,1.210522,1169500,0.989
ZeroRAG base,1.211041,1170000,0.99
ZeroRAG base,1.211555,1170500,0.991
ZeroRAG base,1.212074,1171000,0.991
ZeroRAG base,1.212594,1171500,0.991
ZeroRAG base,1.213117,1172000,0.986
ZeroRAG base,1.213632,1172500,0.984
ZeroRAG base,1.214146,1173000,0.985
ZeroRAG base,1.214668,1173500,0.987
ZeroRAG base,1.215193,1174000,0.988
ZeroRAG base,1.215711,1174500,0.99
ZeroRAG base,1.216235,1175000,0.985
ZeroRAG base,1.216754,1175500,0.983
ZeroRAG base,1.217263,1176000,0.992
ZeroRAG base,1.217777,1176500,0.994
ZeroRAG base,1.218296,1177000,0.988
ZeroRAG base,1.218813,1177500,0.982
ZeroRAG base,1.219336,1178000,0.976
ZeroRAG base,1.219869,1178500,0.983
ZeroRAG base,1.220383,1179000,0.995
ZeroRAG base,1.220897,1179500,0.993
ZeroRAG base,1.221416,1180000,0.988
ZeroRAG base,1.221934,1180500,0.983
ZeroRAG base,1.222449,1181000,0.98
ZeroRAG base,1.222969,1181500,0.985
ZeroRAG base,1.223482,1182000,0.986
ZeroRAG base,1.224005,1182500,0.982
ZeroRAG base,1.224527,1183000,0.985
ZeroRAG base,1.225041,1183500,0.99
ZeroRAG base,1.225556,1184000,0.982
ZeroRAG base,1.22607,1184500,0.98
ZeroRAG base,1.226585,1185000,0.992
ZeroRAG base,1.227103,1185500,0.993
ZeroRAG base,1.227621,1186000,0.989
ZeroRAG base,1.228143,1186500,0.989
ZeroRAG base,1.228661,1187000,0.984
ZeroRAG base,1.229174,1187500,0.987
ZeroRAG base,1.229682,1188000,0.993
ZeroRAG base,1.230198,1188500,0.99
ZeroRAG base,1.230714,1189000,0.989
ZeroRAG base,1.231236,1189500,0.99
ZeroRAG base,1.231753,1190000,0.987
ZeroRAG base,1.232268,1190500,0.983
ZeroRAG base,1.232784,1191000,0.984
ZeroRAG base,1.23331,1191500,0.984
ZeroRAG base,1.233824,1192000,0.987
ZeroRAG base,1.234337,1192500,0.987
ZeroRAG base,1.234862,1193000,0.99
ZeroRAG base,1.235377,1193500,0.99
ZeroRAG base,1.235893,1194000,0.985
ZeroRAG base,1.236415,1194500,0.987
ZeroRAG base,1.236938,1195000,0.988
ZeroRAG base,1.237456,1195500,0.989
ZeroRAG base,1.23798,1196000,0.992
ZeroRAG base,1.238502,1196500,0.994
ZeroRAG base,1.239019,1197000,0.99
ZeroRAG base,1.239543,1197500,0.986
ZeroRAG base,1.240057,1198000,0.99
ZeroRAG base,1.24057,1198500,0.992
ZeroRAG base,1.241092,1199000,0.992
ZeroRAG base,1.24161,1199500,0.994
ZeroRAG base,1.242123,1200000,0.992
ZeroRAG base,1.242642,1200500,0.99
ZeroRAG base,1.243164,1201000,0.988
ZeroRAG base,1.243679,1201500,0.991
ZeroRAG base,1.244206,1202000,0.99
ZeroRAG base,1.244726,1202500,0.989
ZeroRAG base,1.245245,1203000,0.987
ZeroRAG base,1.245763,1203500,0.986
ZeroRAG base,1.246281,1204000,0.991
ZeroRAG base,1.246792,1204500,0.988
ZeroRAG base,1.247309,1205000,0.989
ZeroRAG base,1.247833,1205500,0.986
ZeroRAG base,1.248345,1206000,0.983
ZeroRAG base,1.248869,1206500,0.989
ZeroRAG base,1.249392,1207000,0.991
ZeroRAG base,1.249908,1207500,0.995
ZeroRAG base,1.250429,1208000,0.993
ZeroRAG base,1.250948,1208500,0.984
ZeroRAG base,1.251465,1209000,0.988
ZeroRAG base,1.251975,1209500,0.994
ZeroRAG base,1.252492,1210000,0.995
ZeroRAG base,1.25302,1210500,0.987
ZeroRAG base,1.253537,1211000,0.985
ZeroRAG base,1.254055,1211500,0.992
ZeroRAG base,1.254573,1212000,0.995
ZeroRAG base,1.255089,1212500,0.994
ZeroRAG base,1.255612,1213000,0.992
ZeroRAG base,1.25613,1213500,0.989
ZeroRAG base,1.256653,1214000,0.989
ZeroRAG base,1.257171,1214500,0.991
ZeroRAG base,1.257688,1215000,0.992
ZeroRAG base,1.258208,1215500,0.994
ZeroRAG base,1.258732,1216000,0.989
ZeroRAG base,1.259249,1216500,0.99
ZeroRAG base,1.259769,1217000,0.993
ZeroRAG base,1.260287,1217500,0.992
ZeroRAG base,1.260809,1218000,0.991
ZeroRAG base,1.261317,1218500,0.988
ZeroRAG base,1.261833,1219000,0.987
ZeroRAG base,1.262344,1219500,0.99
ZeroRAG base,1.262861,1220000,0.989
ZeroRAG base,1.263373,1220500,0.988
ZeroRAG base,1.263888,1221000,0.982
ZeroRAG base,1.264414,1221500,0.977
ZeroRAG base,1.264931,1222000,0.984
ZeroRAG base,1.26545,1222500,0.989
ZeroRAG base,1.265965,1223000,0.995
ZeroRAG base,1.266478,1223500,0.998
ZeroRAG base,1.266991,1224000,0.993
ZeroRAG base,1.267509,1224500,0.99
ZeroRAG base,1.26803,1225000,0.99
ZeroRAG base,1.26855,1225500,0.992
ZeroRAG base,1.269071,1226000,0.996
ZeroRAG base,1.269594,1226500,0.991
ZeroRAG base,1.27011,1227000,0.98
ZeroRAG base,1.270629,1227500,0.985
ZeroRAG base,1.271147,1228000,0.991
ZeroRAG base,1.271659,1228500,0.986
ZeroRAG base,1.272173,1229000,0.988
ZeroRAG base,1.272691,1229500,0.988
ZeroRAG base,1.273206,1230000,0.99
ZeroRAG base,1.273727,1230500,0.991
ZeroRAG base,1.274244,1231000,0.988
ZeroRAG base,1.274758,1231500,0.994
ZeroRAG base,1.275279,1232000,0.996
ZeroRAG base,1.275797,1232500,0.996
ZeroRAG base,1.276321,1233000,0.994
ZeroRAG base,1.276838,1233500,0.991
ZeroRAG base,1.277355,1234000,0.991
ZeroRAG base,1.277878,1234500,0.99
ZeroRAG base,1.278391,1235000,0.988
ZeroRAG base,1.278912,1235500,0.986
ZeroRAG base,1.27943,1236000,0.984
ZeroRAG base,1.279947,1236500,0.981
ZeroRAG base,1.280466,1237000,0.986
ZeroRAG base,1.280979,1237500,0.994
ZeroRAG base,1.281495,1238000,0.994
ZeroRAG base,1.282021,1238500,0.993
ZeroRAG base,1.28254,1239000,0.993
ZeroRAG base,1.283059,1239500,0.992
ZeroRAG base,1.283578,1240000,0.994
ZeroRAG base,1.284096,1240500,0.995
ZeroRAG base,1.284609,1241000,0.99
ZeroRAG base,1.285126,1241500,0.988
ZeroRAG base,1.285642,1242000,0.99
ZeroRAG base,1.28616,1242500,0.991
ZeroRAG base,1.286678,1243000,0.991
ZeroRAG base,1.287195,1243500,0.992
ZeroRAG base,1.287704,1244000,0.993
ZeroRAG base,1.288224,1244500,0.992
ZeroRAG base,1.288747,1245000,0.989
ZeroRAG base,1.289266,1245500,0.99
ZeroRAG base,1.289781,1246000,0.991
ZeroRAG base,1.290302,1246500,0.99
ZeroRAG base,1.290817,1247000,0.99
ZeroRAG base,1.291333,1247500,0.988
ZeroRAG base,1.29185,1248000,0.987
ZeroRAG base,1.292368,1248500,0.99
ZeroRAG base,1.292882,1249000,0.994
ZeroRAG base,1.293399,1249500,0.99
ZeroRAG base,1.293913,1250000,0.989
ZeroRAG base,1.294433,1250500,0.991
ZeroRAG base,1.294945,1251000,0.988
ZeroRAG base,1.295464,1251500,0.986
ZeroRAG base,1.295993,1252000,0.988
ZeroRAG base,1.29651,1252500,0.992
ZeroRAG base,1.297029,1253000,0.994
ZeroRAG base,1.297542,1253500,0.994
ZeroRAG base,1.298054,1254000,0.994
ZeroRAG base,1.298563,1254500,0.993
ZeroRAG base,1.29908,1255000,0.992
ZeroRAG base,1.299601,1255500,0.992
ZeroRAG base,1.300116,1256000,0.991
ZeroRAG base,1.300635,1256500,0.991
ZeroRAG base,1.301153,1257000,0.987
ZeroRAG base,1.301673,1257500,0.99
ZeroRAG base,1.302193,1258000,0.997
ZeroRAG base,1.302706,1258500,0.997
ZeroRAG base,1.303221,1259000,0.993
ZeroRAG base,1.303741,1259500,0.989
ZeroRAG base,1.304258,1260000,0.991
ZeroRAG base,1.30478,1260500,0.993
ZeroRAG base,1.305308,1261000,0.993
ZeroRAG base,1.30583,1261500,0.992
ZeroRAG base,1.306341,1262000,0.994
ZeroRAG base,1.306857,1262500,0.998
ZeroRAG base,1.307371,1263000,0.991
ZeroRAG base,1.307889,1263500,0.988
ZeroRAG base,1.308407,1264000,0.992
ZeroRAG base,1.308923,1264500,0.992
ZeroRAG base,1.309444,1265000,0.994
ZeroRAG base,1.309962,1265500,0.993
ZeroRAG base,1.310478,1266000,0.995
ZeroRAG base,1.310997,1266500,0.996
ZeroRAG base,1.31152,1267000,0.992
ZeroRAG base,1.312039,1267500,0.989
ZeroRAG base,1.312558,1268000,0.989
ZeroRAG base,1.313071,1268500,0.989
ZeroRAG base,1.313594,1269000,0.987
ZeroRAG base,1.314114,1269500,0.992
ZeroRAG base,1.314637,1270000,0.996
ZeroRAG base,1.315151,1270500,0.994
ZeroRAG base,1.315659,1271000,0.994
ZeroRAG base,1.316177,1271500,0.993
ZeroRAG base,1.316694,1272000,0.993
ZeroRAG base,1.317217,1272500,0.996
ZeroRAG base,1.317735,1273000,0.993
ZeroRAG base,1.318252,1273500,0.991
ZeroRAG base,1.318763,1274000,0.992
ZeroRAG base,1.319278,1274500,0.99
ZeroRAG base,1.319801,1275000,0.992
ZeroRAG base,1.320316,1275500,0.994
ZeroRAG base,1.32083,1276000,0.994
ZeroRAG base,1.321351,1276500,0.993
ZeroRAG base,1.321865,1277000,0.988
ZeroRAG base,1.322387,1277500,0.989
ZeroRAG base,1.322907,1278000,0.996
ZeroRAG base,1.32343,1278500,0.995
ZeroRAG base,1.323949,1279000,0.993
ZeroRAG base,1.324461,1279500,0.995
ZeroRAG base,1.324979,1280000,0.995
ZeroRAG base,1.325493,1280500,0.994
ZeroRAG base,1.326009,1281000,0.994
ZeroRAG base,1.326522,1281500,0.996
ZeroRAG base,1.327042,1282000,0.996
ZeroRAG base,1.327571,1282500,0.994
ZeroRAG base,1.328092,1283000,0.992
ZeroRAG base,1.328614,1283500,0.991
ZeroRAG base,1.32913,1284000,0.995
ZeroRAG base,1.329652,1284500,0.993
ZeroRAG base,1.330168,1285000,0.99
ZeroRAG base,1.330689,1285500,0.992
ZeroRAG base,1.331207,1286000,0.992
ZeroRAG base,1.331722,1286500,0.991
ZeroRAG base,1.332229,1287000,0.988
ZeroRAG base,1.332749,1287500,0.992
ZeroRAG base,1.333269,1288000,0.995
ZeroRAG base,1.333789,1288500,0.994
ZeroRAG base,1.33431,1289000,0.994
ZeroRAG base,1.334822,1289500,0.995
ZeroRAG base,1.33534,1290000,0.993
ZeroRAG base,1.335857,1290500,0.993
ZeroRAG base,1.336367,1291000,0.993
ZeroRAG base,1.33688,1291500,0.99
ZeroRAG base,1.337393,1292000,0.992
ZeroRAG base,1.337914,1292500,0.993
ZeroRAG base,1.33843,1293000,0.993
ZeroRAG base,1.338952,1293500,0.993
ZeroRAG base,1.339473,1294000,0.989
ZeroRAG base,1.339992,1294500,0.99
ZeroRAG base,1.340511,1295000,0.995
ZeroRAG base,1.34103,1295500,0.992
ZeroRAG base,1.341548,1296000,0.992
ZeroRAG base,1.342069,1296500,0.995
ZeroRAG base,1.342585,1297000,0.996
ZeroRAG base,1.343098,1297500,0.995
ZeroRAG base,1.343615,1298000,0.993
ZeroRAG base,1.344129,1298500,0.992
ZeroRAG base,1.344645,1299000,0.994
ZeroRAG base,1.345167,1299500,0.991
ZeroRAG base,1.345689,1300000,0.99
ZeroRAG base,1.346208,1300500,0.995
ZeroRAG base,1.346731,1301000,0.996
ZeroRAG base,1.347248,1301500,0.994
ZeroRAG base,1.347766,1302000,0.994
ZeroRAG base,1.348286,1302500,0.996
ZeroRAG base,1.348801,1303000,0.997
ZeroRAG base,1.349317,1303500,0.994
ZeroRAG base,1.349827,1304000,0.991
ZeroRAG base,1.35034,1304500,0.993
ZeroRAG base,1.350855,1305000,0.994
ZeroRAG base,1.351369,1305500,0.993
ZeroRAG base,1.351892,1306000,0.993
ZeroRAG base,1.352405,1306500,0.995
ZeroRAG base,1.352921,1307000,0.994
ZeroRAG base,1.353437,1307500,0.992
ZeroRAG base,1.353947,1308000,0.993
ZeroRAG base,1.354467,1308500,0.992
ZeroRAG base,1.354987,1309000,0.992
ZeroRAG base,1.355512,1309500,0.99
ZeroRAG base,1.356026,1310000,0.991
ZeroRAG base,1.356551,1310500,0.995
ZeroRAG base,1.35707,1311000,0.995
ZeroRAG base,1.357588,1311500,0.995
ZeroRAG base,1.358104,1312000,0.994
ZeroRAG base,1.358626,1312500,0.988
ZeroRAG base,1.359144,1313000,0.989
ZeroRAG base,1.359664,1313500,0.996
ZeroRAG base,1.360186,1314000,0.99
ZeroRAG base,1.360702,1314500,0.984
ZeroRAG base,1.361214,1315000,0.99
ZeroRAG base,1.361729,1315500,0.994
ZeroRAG base,1.362246,1316000,0.992
ZeroRAG base,1.362771,1316500,0.992
ZeroRAG base,1.363281,1317000,0.996
ZeroRAG base,1.36379,1317500,0.998
ZeroRAG base,1.364312,1318000,0.993
ZeroRAG base,1.36484,1318500,0.989
ZeroRAG base,1.365361,1319000,0.992
ZeroRAG base,1.365871,1319500,0.996
ZeroRAG base,1.366388,1320000,0.995
ZeroRAG base,1.366898,1320500,0.994
ZeroRAG base,1.367421,1321000,0.997
ZeroRAG base,1.367935,1321500,0.997
ZeroRAG base,1.368452,1322000,0.996
ZeroRAG base,1.368965,1322500,0.996
ZeroRAG base,1.369483,1323000,0.992
ZeroRAG base,1.369997,1323500,0.989
ZeroRAG base,1.370524,1324000,0.991
ZeroRAG base,1.371037,1324500,0.993
ZeroRAG base,1.371553,1325000,0.991
ZeroRAG base,1.37207,1325500,0.986
ZeroRAG base,1.372591,1326000,0.988
ZeroRAG base,1.373102,1326500,0.996
ZeroRAG base,1.37362,1327000,0.999
ZeroRAG base,1.374132,1327500,0.998
ZeroRAG base,1.374652,1328000,0.992
ZeroRAG base,1.375169,1328500,0.992
ZeroRAG base,1.375676,1329000,0.991
ZeroRAG base,1.376187,1329500,0.987
ZeroRAG base,1.376709,1330000,0.993
ZeroRAG base,1.377232,1330500,0.998
ZeroRAG base,1.377747,1331000,0.997
ZeroRAG base,1.378263,1331500,0.997
ZeroRAG base,1.37878,1332000,0.998
ZeroRAG base,1.379292,1332500,0.996
ZeroRAG base,1.379809,1333000,0.995
ZeroRAG base,1.380319,1333500,0.996
ZeroRAG base,1.38084,1334000,0.996
ZeroRAG base,1.381358,1334500,0.992
ZeroRAG base,1.381873,1335000,0.991
ZeroRAG base,1.382391,1335500,0.994
ZeroRAG base,1.38291,1336000,0.996
ZeroRAG base,1.383429,1336500,0.996
ZeroRAG base,1.383939,1337000,0.994
ZeroRAG base,1.38446,1337500,0.992
ZeroRAG base,1.384979,1338000,0.99
ZeroRAG base,1.385498,1338500,0.992
ZeroRAG base,1.386012,1339000,0.996
ZeroRAG base,1.386525,1339500,0.998
ZeroRAG base,1.387037,1340000,0.997
ZeroRAG base,1.38756,1340500,0.995
ZeroRAG base,1.388075,1341000,0.994
ZeroRAG base,1.388593,1341500,0.993
ZeroRAG base,1.389108,1342000,0.993
ZeroRAG base,1.389619,1342500,0.995
ZeroRAG base,1.390129,1343000,0.997
ZeroRAG base,1.390648,1343500,0.997
ZeroRAG base,1.391166,1344000,0.995
ZeroRAG base,1.391686,1344500,0.993
ZeroRAG base,1.392205,1345000,0.992
ZeroRAG base,1.392726,1345500,0.993
ZeroRAG base,1.393242,1346000,0.997
ZeroRAG base,1.393759,1346500,0.996
ZeroRAG base,1.394266,1347000,0.991
ZeroRAG base,1.394783,1347500,0.99
ZeroRAG base,1.39531,1348000,0.994
ZeroRAG base,1.395825,1348500,0.995
ZeroRAG base,1.396349,1349000,0.994
ZeroRAG base,1.396876,1349500,0.996
ZeroRAG base,1.397393,1350000,0.995
ZeroRAG base,1.397913,1350500,0.99
ZeroRAG base,1.398426,1351000,0.988
ZeroRAG base,1.398944,1351500,0.992
ZeroRAG base,1.399461,1352000,0.996
ZeroRAG base,1.39998,1352500,0.99
ZeroRAG base,1.4005,1353000,0.99
ZeroRAG base,1.401021,1353500,0.997
ZeroRAG base,1.401537,1354000,0.994
ZeroRAG base,1.402058,1354500,0.994
ZeroRAG base,1.402571,1355000,0.996
ZeroRAG base,1.403096,1355500,0.997
ZeroRAG base,1.403606,1356000,0.997
ZeroRAG base,1.40412,1356500,0.997
ZeroRAG base,1.40464,1357000,0.997
ZeroRAG base,1.405158,1357500,0.996
ZeroRAG base,1.40568,1358000,0.995
ZeroRAG base,1.406197,1358500,0.996
ZeroRAG base,1.406709,1359000,0.996
ZeroRAG base,1.407229,1359500,0.995
ZeroRAG base,1.407755,1360000,0.997
ZeroRAG base,1.408266,1360500,0.997
ZeroRAG base,1.408782,1361000,0.995
ZeroRAG base,1.409294,1361500,0.991
ZeroRAG base,1.409806,1362000,0.992
ZeroRAG base,1.410321,1362500,0.995
ZeroRAG base,1.410836,1363000,0.995
ZeroRAG base,1.411349,1363500,0.993
ZeroRAG base,1.411859,1364000,0.991
ZeroRAG base,1.412373,1364500,0.993
ZeroRAG base,1.412892,1365000,0.996
ZeroRAG base,1.413415,1365500,0.995
ZeroRAG base,1.413939,1366000,0.992
ZeroRAG base,1.414463,1366500,0.993
ZeroRAG base,1.414981,1367000,0.996
ZeroRAG base,1.415497,1367500,0.997
ZeroRAG base,1.416021,1368000,0.996
ZeroRAG base,1.416543,1368500,0.996
ZeroRAG base,1.417059,1369000,0.995
ZeroRAG base,1.417578,1369500,0.995
ZeroRAG base,1.418092,1370000,0.996
ZeroRAG base,1.418607,1370500,0.994
ZeroRAG base,1.419121,1371000,0.995
ZeroRAG base,1.419635,1371500,0.996
ZeroRAG base,1.42015,1372000,0.994
ZeroRAG base,1.420671,1372500,0.994
ZeroRAG base,1.421192,1373000,0.992
ZeroRAG base,1.421711,1373500,0.994
ZeroRAG base,1.422228,1374000,0.993
ZeroRAG base,1.422741,1374500,0.992
ZeroRAG base,1.423251,1375000,0.994
ZeroRAG base,1.423778,1375500,0.996
ZeroRAG base,1.424291,1376000,0.996
ZeroRAG base,1.424811,1376500,0.991
ZeroRAG base,1.425324,1377000,0.99
ZeroRAG base,1.425841,1377500,0.992
ZeroRAG base,1.426358,1378000,0.995
ZeroRAG base,1.426867,1378500,0.997
ZeroRAG base,1.427385,1379000,0.994
ZeroRAG base,1.427902,1379500,0.992
ZeroRAG base,1.42842,1380000,0.993
ZeroRAG base,1.428939,1380500,0.994
ZeroRAG base,1.429457,1381000,0.996
ZeroRAG base,1.429971,1381500,0.995
ZeroRAG base,1.430485,1382000,0.996
ZeroRAG base,1.431007,1382500,0.996
ZeroRAG base,1.431525,1383000,0.994
ZeroRAG base,1.432042,1383500,0.994
ZeroRAG base,1.432566,1384000,0.994
ZeroRAG base,1.433085,1384500,0.992
ZeroRAG base,1.433594,1385000,0.994
ZeroRAG base,1.434114,1385500,0.998
ZeroRAG base,1.434631,1386000,0.997
ZeroRAG base,1.435152,1386500,0.996
ZeroRAG base,1.435663,1387000,0.996
ZeroRAG base,1.436176,1387500,0.996
ZeroRAG base,1.436691,1388000,0.998
ZeroRAG base,1.437205,1388500,0.999
ZeroRAG base,1.437722,1389000,0.998
ZeroRAG base,1.438241,1389500,0.995
ZeroRAG base,1.438762,1390000,0.992
ZeroRAG base,1.439283,1390500,0.994
ZeroRAG base,1.439802,1391000,0.995
ZeroRAG base,1.440322,1391500,0.993
ZeroRAG base,1.440843,1392000,0.995
ZeroRAG base,1.441365,1392500,0.998
ZeroRAG base,1.441884,1393000,0.998
ZeroRAG base,1.442403,1393500,0.997
ZeroRAG base,1.442916,1394000,0.995
ZeroRAG base,1.443432,1394500,0.994
ZeroRAG base,1.443953,1395000,0.997
ZeroRAG base,1.444471,1395500,0.998
ZeroRAG base,1.444998,1396000,0.997
ZeroRAG base,1.445517,1396500,0.996
ZeroRAG base,1.446029,1397000,0.993
ZeroRAG base,1.446542,1397500,0.993
ZeroRAG base,1.447066,1398000,0.995
ZeroRAG base,1.447584,1398500,0.997
ZeroRAG base,1.448105,1399000,0.998
ZeroRAG base,1.448619,1399500,0.995
ZeroRAG base,1.449133,1400000,0.994
ZeroRAG base,1.449658,1400500,0.997
ZeroRAG base,1.450174,1401000,0.998
ZeroRAG base,1.450696,1401500,0.999
ZeroRAG base,1.451207,1402000,0.996
ZeroRAG base,1.451726,1402500,0.996
ZeroRAG base,1.452249,1403000,0.999
ZeroRAG base,1.452763,1403500,0.994
ZeroRAG base,1.453288,1404000,0.991
ZeroRAG base,1.453804,1404500,0.992
ZeroRAG base,1.454317,1405000,0.991
ZeroRAG base,1.454827,1405500,0.994
ZeroRAG base,1.455355,1406000,0.994
ZeroRAG base,1.455875,1406500,0.994
ZeroRAG base,1.456393,1407000,0.997
ZeroRAG base,1.45691,1407500,0.996
ZeroRAG base,1.457425,1408000,0.993
ZeroRAG base,1.457939,1408500,0.995
ZeroRAG base,1.458456,1409000,0.998
ZeroRAG base,1.458972,1409500,0.994
ZeroRAG base,1.459486,1410000,0.994
ZeroRAG base,1.460003,1410500,0.995
ZeroRAG base,1.460521,1411000,0.996
ZeroRAG base,1.461046,1411500,0.995
ZeroRAG base,1.461564,1412000,0.995
ZeroRAG base,1.462092,1412500,0.995
ZeroRAG base,1.462607,1413000,0.996
ZeroRAG base,1.463123,1413500,0.997
ZeroRAG base,1.463639,1414000,0.995
ZeroRAG base,1.46415,1414500,0.995
ZeroRAG base,1.464671,1415000,0.993
ZeroRAG base,1.465188,1415500,0.993
ZeroRAG base,1.465706,1416000,0.991
ZeroRAG base,1.466224,1416500,0.994
ZeroRAG base,1.466742,1417000,1.0
ZeroRAG base,1.467255,1417500,0.999
ZeroRAG base,1.467771,1418000,0.996
ZeroRAG base,1.468285,1418500,0.996
ZeroRAG base,1.468804,1419000,0.997
ZeroRAG base,1.469319,1419500,0.998
ZeroRAG base,1.469833,1420000,0.994
ZeroRAG base,1.470347,1420500,0.989
ZeroRAG base,1.470859,1421000,0.995
ZeroRAG base,1.471379,1421500,0.999
ZeroRAG base,1.471896,1422000,0.998
ZeroRAG base,1.47241,1422500,0.999
ZeroRAG base,1.472923,1423000,0.999
ZeroRAG base,1.473439,1423500,0.998
ZeroRAG base,1.47396,1424000,0.997
ZeroRAG base,1.474477,1424500,0.995
ZeroRAG base,1.475,1425000,0.996
ZeroRAG base,1.475513,1425500,0.998
ZeroRAG base,1.476028,1426000,0.999
ZeroRAG base,1.476547,1426500,0.998
ZeroRAG base,1.477065,1427000,0.996
ZeroRAG base,1.477582,1427500,0.994
ZeroRAG base,1.478103,1428000,0.992
ZeroRAG base,1.478618,1428500,0.995
ZeroRAG base,1.47914,1429000,0.998
ZeroRAG base,1.479659,1429500,0.999
ZeroRAG base,1.480176,1430000,0.997
ZeroRAG base,1.480688,1430500,0.997
ZeroRAG base,1.481203,1431000,0.999
ZeroRAG base,1.481715,1431500,0.998
ZeroRAG base,1.482236,1432000,0.995
ZeroRAG base,1.48275,1432500,0.995
ZeroRAG base,1.483272,1433000,0.998
ZeroRAG base,1.483789,1433500,0.997
ZeroRAG base,1.484307,1434000,0.997
ZeroRAG base,1.484829,1434500,0.999
ZeroRAG base,1.485346,1435000,0.995
ZeroRAG base,1.485855,1435500,0.995
ZeroRAG base,1.486369,1436000,0.999
ZeroRAG base,1.486888,1436500,0.999
ZeroRAG base,1.487409,1437000,0.999
ZeroRAG base,1.487929,1437500,0.997
ZeroRAG base,1.488448,1438000,0.998
ZeroRAG base,1.488965,1438500,0.997
ZeroRAG base,1.489479,1439000,0.997
ZeroRAG base,1.489996,1439500,1.0
ZeroRAG base,1.490509,1440000,0.999
ZeroRAG base,1.491026,1440500,0.997
ZeroRAG base,1.491544,1441000,0.996
ZeroRAG base,1.492073,1441500,0.996
ZeroRAG base,1.492588,1442000,0.996
ZeroRAG base,1.493111,1442500,0.997
ZeroRAG base,1.493625,1443000,0.997
ZeroRAG base,1.49414,1443500,0.995
ZeroRAG base,1.494659,1444000,0.996
ZeroRAG base,1.49518,1444500,0.998
ZeroRAG base,1.495695,1445000,0.997
ZeroRAG base,1.496214,1445500,0.998
ZeroRAG base,1.496736,1446000,0.997
ZeroRAG base,1.497258,1446500,0.995
ZeroRAG base,1.497777,1447000,0.995
ZeroRAG base,1.498298,1447500,0.994
ZeroRAG base,1.498811,1448000,0.996
ZeroRAG base,1.499323,1448500,0.998
ZeroRAG base,1.499838,1449000,0.999
ZeroRAG base,1.499999,1449157,0.998
No query memory,0.001023,1000,0.419
No query memory,0.001544,1500,0.406
No query memory,0.002061,2000,0.407
No query memory,0.002578,2500,0.408
No query memory,0.003101,3000,0.417
No query memory,0.003616,3500,0.421
No query memory,0.004139,4000,0.411
No query memory,0.004661,4500,0.408
No query memory,0.005181,5000,0.396
No query memory,0.0057,5500,0.393
No query memory,0.006213,6000,0.409
No query memory,0.006729,6500,0.412
No query memory,0.007249,7000,0.4
No query memory,0.007766,7500,0.409
No query memory,0.008275,8000,0.43
No query memory,0.008791,8500,0.44
No query memory,0.009308,9000,0.414
No query memory,0.009822,9500,0.394
No query memory,0.010341,10000,0.408
No query memory,0.010859,10500,0.409
No query memory,0.011385,11000,0.399
No query memory,0.011899,11500,0.398
No query memory,0.01241,12000,0.418
No query memory,0.012925,12500,0.435
No query memory,0.013443,13000,0.428
No query memory,0.013957,13500,0.415
No query memory,0.014479,14000,0.419
No query memory,0.014995,14500,0.436
No query memory,0.015514,15000,0.433
No query memory,0.016032,15500,0.429
No query memory,0.016545,16000,0.423
No query memory,0.017068,16500,0.406
No query memory,0.017586,17000,0.401
No query memory,0.018102,17500,0.411
No query memory,0.018614,18000,0.419
No query memory,0.019138,18500,0.422
No query memory,0.019658,19000,0.433
No query memory,0.020176,19500,0.41
No query memory,0.020702,20000,0.417
No query memory,0.021212,20500,0.431
No query memory,0.021736,21000,0.401
No query memory,0.022253,21500,0.382
No query memory,0.022771,22000,0.396
No query memory,0.023291,22500,0.426
No query memory,0.023809,23000,0.427
No query memory,0.024321,23500,0.398
No query memory,0.024846,24000,0.398
No query memory,0.025362,24500,0.425
No query memory,0.025886,25000,0.422
No query memory,0.026402,25500,0.434
No query memory,0.026923,26000,0.439
No query memory,0.02744,26500,0.451
No query memory,0.027957,27000,0.462
No query memory,0.028482,27500,0.436
No query memory,0.028999,28000,0.403
No query memory,0.029519,28500,0.411
No query memory,0.030043,29000,0.423
No query memory,0.030556,29500,0.43
No query memory,0.031074,30000,0.428
No query memory,0.031585,30500,0.426
No query memory,0.032107,31000,0.452
No query memory,0.032628,31500,0.444
No query memory,0.033143,32000,0.427
No query memory,0.033661,32500,0.43
No query memory,0.034177,33000,0.431
No query memory,0.034694,33500,0.426
No query memory,0.035215,34000,0.429
No query memory,0.035731,34500,0.42
No query memory,0.036246,35000,0.409
No query memory,0.036764,35500,0.423
No query memory,0.037285,36000,0.443
No query memory,0.037805,36500,0.434
No query memory,0.038319,37000,0.442
No query memory,0.038838,37500,0.454
No query memory,0.039352,38000,0.423
No query memory,0.039872,38500,0.418
No query memory,0.040391,39000,0.438
No query memory,0.040906,39500,0.451
No query memory,0.041423,40000,0.426
No query memory,0.041944,40500,0.424
No query memory,0.042457,41000,0.434
No query memory,0.042974,41500,0.437
No query memory,0.043484,42000,0.44
No query memory,0.043998,42500,0.424
No query memory,0.044511,43000,0.428
No query memory,0.045027,43500,0.434
No query memory,0.045546,44000,0.445
No query memory,0.046061,44500,0.449
No query memory,0.046576,45000,0.437
No query memory,0.047089,45500,0.431
No query memory,0.047608,46000,0.422
No query memory,0.048122,46500,0.41
No query memory,0.048634,47000,0.403
No query memory,0.049147,47500,0.402
No query memory,0.049659,48000,0.425
No query memory,0.050185,48500,0.449
No query memory,0.050702,49000,0.467
No query memory,0.05122,49500,0.463
No query memory,0.051737,50000,0.441
No query memory,0.052252,50500,0.43
No query memory,0.052773,51000,0.423
No query memory,0.053284,51500,0.44
No query memory,0.053799,52000,0.456
No query memory,0.054314,52500,0.434
No query memory,0.05483,53000,0.415
No query memory,0.055343,53500,0.409
No query memory,0.055858,54000,0.42
No query memory,0.056376,54500,0.433
No query memory,0.056893,55000,0.43
No query memory,0.057419,55500,0.451
No query memory,0.057939,56000,0.452
No query memory,0.058456,56500,0.434
No query memory,0.05897,57000,0.459
No query memory,0.059489,57500,0.471
No query memory,0.060012,58000,0.459
No query memory,0.060528,58500,0.46
No query memory,0.061047,59000,0.453
No query memory,0.061561,59500,0.432
No query memory,0.062071,60000,0.463
No query memory,0.062586,60500,0.471
No query memory,0.063103,61000,0.427
No query memory,0.063621,61500,0.432
No query memory,0.064133,62000,0.447
No query memory,0.064649,62500,0.445
No query memory,0.065166,63000,0.454
No query memory,0.065687,63500,0.464
No query memory,0.066203,64000,0.469
No query memory,0.066724,64500,0.454
No query memory,0.067243,65000,0.421
No query memory,0.06776,65500,0.407
No query memory,0.068283,66000,0.443
No query memory,0.068801,66500,0.485
No query memory,0.069315,67000,0.473
No query memory,0.069834,67500,0.452
No query memory,0.070358,68000,0.437
No query memory,0.070871,68500,0.415
No query memory,0.071389,69000,0.436
No query memory,0.071916,69500,0.452
No query memory,0.072436,70000,0.44
No query memory,0.072953,70500,0.439
No query memory,0.073466,71000,0.443
No query memory,0.073981,71500,0.456
No query memory,0.0745,72000,0.47
No query memory,0.075023,72500,0.46
No query memory,0.075536,73000,0.445
No query memory,0.076045,73500,0.446
No query memory,0.076561,74000,0.435
No query memory,0.077074,74500,0.455
No query memory,0.077595,75000,0.441
No query memory,0.07811,75500,0.431
No query memory,0.078623,76000,0.447
No query memory,0.079146,76500,0.433
No query memory,0.079668,77000,0.443
No query memory,0.080191,77500,0.468
No query memory,0.080714,78000,0.488
No query memory,0.081231,78500,0.476
No query memory,0.081748,79000,0.464
No query memory,0.082267,79500,0.457
No query memory,0.082782,80000,0.455
No query memory,0.083302,80500,0.49
No query memory,0.083818,81000,0.476
No query memory,0.084341,81500,0.451
No query memory,0.084863,82000,0.456
No query memory,0.085376,82500,0.46
No query memory,0.085889,83000,0.485
No query memory,0.086406,83500,0.491
No query memory,0.08693,84000,0.476
No query memory,0.087445,84500,0.475
No query memory,0.087964,85000,0.479
No query memory,0.088484,85500,0.463
No query memory,0.089002,86000,0.454
No query memory,0.089525,86500,0.465
No query memory,0.090041,87000,0.465
No query memory,0.090553,87500,0.468
No query memory,0.091069,88000,0.468
No query memory,0.09159,88500,0.462
No query memory,0.0921,89000,0.456
No query memory,0.092615,89500,0.448
No query memory,0.093129,90000,0.463
No query memory,0.093647,90500,0.461
No query memory,0.094171,91000,0.453
No query memory,0.094688,91500,0.459
No query memory,0.095205,92000,0.454
No query memory,0.095719,92500,0.465
No query memory,0.096231,93000,0.469
No query memory,0.096747,93500,0.457
No query memory,0.097269,94000,0.474
No query memory,0.097786,94500,0.482
No query memory,0.098299,95000,0.446
No query memory,0.098819,95500,0.442
No query memory,0.099342,96000,0.49
No query memory,0.099861,96500,0.493
No query memory,0.100374,97000,0.475
No query memory,0.100893,97500,0.476
No query memory,0.101403,98000,0.472
No query memory,0.101923,98500,0.47
No query memory,0.102439,99000,0.472
No query memory,0.102956,99500,0.461
No query memory,0.10347,100000,0.47
No query memory,0.103991,100500,0.479
No query memory,0.104509,101000,0.474
No query memory,0.105026,101500,0.493
No query memory,0.10554,102000,0.482
No query memory,0.106063,102500,0.469
No query memory,0.106578,103000,0.461
No query memory,0.107094,103500,0.457
No query memory,0.10761,104000,0.462
No query memory,0.108124,104500,0.47
No query memory,0.108638,105000,0.47
No query memory,0.10916,105500,0.492
No query memory,0.109682,106000,0.5
No query memory,0.110198,106500,0.485
No query memory,0.110716,107000,0.479
No query memory,0.111228,107500,0.447
No query memory,0.111755,108000,0.444
No query memory,0.112268,108500,0.452
No query memory,0.112782,109000,0.462
No query memory,0.113305,109500,0.478
No query memory,0.113821,110000,0.477
No query memory,0.114332,110500,0.474
No query memory,0.114852,111000,0.468
No query memory,0.11537,111500,0.461
No query memory,0.11589,112000,0.472
No query memory,0.116399,112500,0.488
No query memory,0.116907,113000,0.495
No query memory,0.117427,113500,0.503
No query memory,0.117953,114000,0.494
No query memory,0.118473,114500,0.483
No query memory,0.119,115000,0.491
No query memory,0.119517,115500,0.481
No query memory,0.120031,116000,0.479
No query memory,0.120546,116500,0.489
No query memory,0.121066,117000,0.469
No query memory,0.121576,117500,0.452
No query memory,0.122094,118000,0.469
No query memory,0.122615,118500,0.461
No query memory,0.123136,119000,0.464
No query memory,0.123652,119500,0.487
No query memory,0.124173,120000,0.485
No query memory,0.124689,120500,0.481
No query memory,0.125206,121000,0.489
No query memory,0.125731,121500,0.497
No query memory,0.126252,122000,0.497
No query memory,0.126769,122500,0.499
No query memory,0.127284,123000,0.484
No query memory,0.127802,123500,0.48
No query memory,0.128317,124000,0.482
No query memory,0.128833,124500,0.453
No query memory,0.129345,125000,0.458
No query memory,0.129866,125500,0.485
No query memory,0.130386,126000,0.495
No query memory,0.130905,126500,0.48
No query memory,0.131424,127000,0.479
No query memory,0.131939,127500,0.5
No query memory,0.132464,128000,0.493
No query memory,0.132975,128500,0.501
No query memory,0.133493,129000,0.488
No query memory,0.134012,129500,0.477
No query memory,0.134536,130000,0.476
No query memory,0.135049,130500,0.457
No query memory,0.135569,131000,0.494
No query memory,0.136078,131500,0.516
No query memory,0.136598,132000,0.509
No query memory,0.137118,132500,0.532
No query memory,0.137638,133000,0.51
No query memory,0.138148,133500,0.468
No query memory,0.138672,134000,0.503
No query memory,0.139184,134500,0.536
No query memory,0.139698,135000,0.502
No query memory,0.140215,135500,0.497
No query memory,0.140729,136000,0.485
No query memory,0.141257,136500,0.477
No query memory,0.141772,137000,0.512
No query memory,0.142289,137500,0.505
No query memory,0.142811,138000,0.488
No query memory,0.143326,138500,0.489
No query memory,0.143845,139000,0.484
No query memory,0.14436,139500,0.468
No query memory,0.14487,140000,0.483
No query memory,0.145384,140500,0.507
No query memory,0.145901,141000,0.495
No query memory,0.146419,141500,0.504
No query memory,0.146938,142000,0.519
No query memory,0.147454,142500,0.498
No query memory,0.14797,143000,0.48
No query memory,0.148493,143500,0.492
No query memory,0.149011,144000,0.506
No query memory,0.149526,144500,0.505
No query memory,0.150043,145000,0.491
No query memory,0.150558,145500,0.482
No query memory,0.151074,146000,0.474
No query memory,0.151594,146500,0.486
No query memory,0.152108,147000,0.512
No query memory,0.152625,147500,0.508
No query memory,0.153138,148000,0.493
No query memory,0.153657,148500,0.499
No query memory,0.154171,149000,0.5
No query memory,0.154689,149500,0.507
No query memory,0.155206,150000,0.526
No query memory,0.155726,150500,0.498
No query memory,0.156249,151000,0.517
No query memory,0.156767,151500,0.531
No query memory,0.157288,152000,0.499
No query memory,0.157809,152500,0.522
No query memory,0.158329,153000,0.531
No query memory,0.158853,153500,0.527
No query memory,0.159377,154000,0.527
No query memory,0.159898,154500,0.527
No query memory,0.160419,155000,0.521
No query memory,0.160937,155500,0.506
No query memory,0.161451,156000,0.52
No query memory,0.161966,156500,0.499
No query memory,0.162492,157000,0.499
No query memory,0.163007,157500,0.516
No query memory,0.163524,158000,0.499
No query memory,0.164041,158500,0.505
No query memory,0.164564,159000,0.509
No query memory,0.165084,159500,0.503
No query memory,0.165599,160000,0.504
No query memory,0.166116,160500,0.511
No query memory,0.166631,161000,0.51
No query memory,0.167152,161500,0.513
No query memory,0.167669,162000,0.519
No query memory,0.168185,162500,0.503
No query memory,0.168706,163000,0.497
No query memory,0.169224,163500,0.492
No query memory,0.169743,164000,0.499
No query memory,0.170257,164500,0.522
No query memory,0.170769,165000,0.494
No query memory,0.171282,165500,0.488
No query memory,0.171796,166000,0.519
No query memory,0.17232,166500,0.499
No query memory,0.17284,167000,0.496
No query memory,0.17336,167500,0.514
No query memory,0.173879,168000,0.505
No query memory,0.174392,168500,0.504
No query memory,0.174907,169000,0.517
No query memory,0.175428,169500,0.523
No query memory,0.175946,170000,0.531
No query memory,0.176461,170500,0.533
No query memory,0.176977,171000,0.517
No query memory,0.177496,171500,0.522
No query memory,0.178018,172000,0.535
No query memory,0.178529,172500,0.544
No query memory,0.179046,173000,0.547
No query memory,0.179565,173500,0.53
No query memory,0.180082,174000,0.513
No query memory,0.180603,174500,0.519
No query memory,0.181119,175000,0.524
No query memory,0.181639,175500,0.525
No query memory,0.182156,176000,0.524
No query memory,0.182672,176500,0.507
No query memory,0.183196,177000,0.512
No query memory,0.183707,177500,0.514
No query memory,0.184231,178000,0.514
No query memory,0.184755,178500,0.524
No query memory,0.185274,179000,0.526
No query memory,0.185802,179500,0.527
No query memory,0.186317,180000,0.515
No query memory,0.186836,180500,0.509
No query memory,0.187349,181000,0.504
No query memory,0.187871,181500,0.512
No query memory,0.188393,182000,0.53
No query memory,0.188914,182500,0.528
No query memory,0.189433,183000,0.524
No query memory,0.189949,183500,0.512
No query memory,0.190465,184000,0.505
No query memory,0.190986,184500,0.516
No query memory,0.191509,185000,0.544
No query memory,0.192031,185500,0.557
No query memory,0.192558,186000,0.539
No query memory,0.193082,186500,0.518
No query memory,0.193598,187000,0.519
No query memory,0.19411,187500,0.539
No query memory,0.194626,188000,0.552
No query memory,0.195149,188500,0.549
No query memory,0.195664,189000,0.508
No query memory,0.196176,189500,0.522
No query memory,0.196696,190000,0.541
No query memory,0.197212,190500,0.506
No query memory,0.197731,191000,0.499
No query memory,0.19825,191500,0.516
No query memory,0.198765,192000,0.531
No query memory,0.19928,192500,0.512
No query memory,0.199799,193000,0.51
No query memory,0.200309,193500,0.519
No query memory,0.200823,194000,0.505
No query memory,0.201338,194500,0.509
No query memory,0.201851,195000,0.513
No query memory,0.202368,195500,0.52
No query memory,0.202882,196000,0.533
No query memory,0.2034,196500,0.527
No query memory,0.203922,197000,0.53
No query memory,0.204446,197500,0.527
No query memory,0.20497,198000,0.507
No query memory,0.205494,198500,0.511
No query memory,0.206009,199000,0.515
No query memory,0.206534,199500,0.522
No query memory,0.207048,200000,0.533
No query memory,0.207566,200500,0.529
No query memory,0.208087,201000,0.519
No query memory,0.208609,201500,0.532
No query memory,0.209124,202000,0.55
No query memory,0.209641,202500,0.505
No query memory,0.210152,203000,0.496
No query memory,0.210678,203500,0.521
No query memory,0.211204,204000,0.544
No query memory,0.211716,204500,0.57
No query memory,0.21223,205000,0.546
No query memory,0.212748,205500,0.535
No query memory,0.213268,206000,0.543
No query memory,0.213785,206500,0.544
No query memory,0.214307,207000,0.537
No query memory,0.214828,207500,0.539
No query memory,0.21534,208000,0.56
No query memory,0.215852,208500,0.558
No query memory,0.216373,209000,0.553
No query memory,0.216893,209500,0.538
No query memory,0.217417,210000,0.526
No query memory,0.217934,210500,0.515
No query memory,0.218452,211000,0.518
No query memory,0.218971,211500,0.531
No query memory,0.219492,212000,0.532
No query memory,0.220016,212500,0.54
No query memory,0.22054,213000,0.536
No query memory,0.221054,213500,0.528
No query memory,0.221579,214000,0.535
No query memory,0.222088,214500,0.543
No query memory,0.222608,215000,0.547
No query memory,0.223122,215500,0.541
No query memory,0.223638,216000,0.521
No query memory,0.22416,216500,0.534
No query memory,0.224671,217000,0.537
No query memory,0.225192,217500,0.535
No query memory,0.225716,218000,0.536
No query memory,0.226233,218500,0.521
No query memory,0.226761,219000,0.52
No query memory,0.227279,219500,0.545
No query memory,0.227795,220000,0.55
No query memory,0.228316,220500,0.528
No query memory,0.228827,221000,0.517
No query memory,0.229345,221500,0.52
No query memory,0.229861,222000,0.55
No query memory,0.23038,222500,0.535
No query memory,0.230899,223000,0.525
No query memory,0.231424,223500,0.532
No query memory,0.23194,224000,0.525
No query memory,0.232454,224500,0.528
No query memory,0.232974,225000,0.548
No query memory,0.233489,225500,0.57
No query memory,0.234009,226000,0.575
No query memory,0.234526,226500,0.543
No query memory,0.235043,227000,0.512
No query memory,0.235557,227500,0.559
No query memory,0.236082,228000,0.574
No query memory,0.236605,228500,0.553
No query memory,0.237126,229000,0.545
No query memory,0.237639,229500,0.542
No query memory,0.238159,230000,0.53
No query memory,0.238668,230500,0.531
No query memory,0.239185,231000,0.519
No query memory,0.239699,231500,0.522
No query memory,0.240215,232000,0.553
No query memory,0.240733,232500,0.551
No query memory,0.241248,233000,0.558
No query memory,0.241762,233500,0.563
No query memory,0.24228,234000,0.559
No query memory,0.242802,234500,0.536
No query memory,0.243317,235000,0.525
No query memory,0.243831,235500,0.539
No query memory,0.24435,236000,0.544
No query memory,0.244864,236500,0.543
No query memory,0.245379,237000,0.544
No query memory,0.245889,237500,0.563
No query memory,0.246405,238000,0.559
No query memory,0.246924,238500,0.545
No query memory,0.247446,239000,0.554
No query memory,0.247972,239500,0.563
No query memory,0.248488,240000,0.555
No query memory,0.249005,240500,0.541
No query memory,0.249519,241000,0.548
No query memory,0.250034,241500,0.573
No query memory,0.250547,242000,0.582
No query memory,0.251067,242500,0.577
No query memory,0.251584,243000,0.548
No query memory,0.252101,243500,0.529
No query memory,0.252618,244000,0.556
No query memory,0.253142,244500,0.576
No query memory,0.253661,245000,0.569
No query memory,0.25418,245500,0.551
No query memory,0.254702,246000,0.545
No query memory,0.255218,246500,0.557
No query memory,0.255732,247000,0.563
No query memory,0.256252,247500,0.546
No query memory,0.256768,248000,0.529
No query memory,0.257282,248500,0.536
No query memory,0.257802,249000,0.546
No query memory,0.258318,249500,0.533
No query memory,0.258826,250000,0.528
No query memory,0.259338,250500,0.544
No query memory,0.259863,251000,0.542
No query memory,0.260379,251500,0.54
No query memory,0.260893,252000,0.522
No query memory,0.261415,252500,0.523
No query memory,0.26193,253000,0.555
No query memory,0.262436,253500,0.562
No query memory,0.262954,254000,0.553
No query memory,0.263474,254500,0.537
No query memory,0.263989,255000,0.558
No query memory,0.264504,255500,0.565
No query memory,0.265022,256000,0.562
No query memory,0.265542,256500,0.567
No query memory,0.266059,257000,0.553
No query memory,0.266578,257500,0.551
No query memory,0.267099,258000,0.567
No query memory,0.267616,258500,0.572
No query memory,0.26813,259000,0.555
No query memory,0.268646,259500,0.556
No query memory,0.269169,260000,0.534
No query memory,0.269684,260500,0.519
No query memory,0.2702,261000,0.548
No query memory,0.270721,261500,0.56
No query memory,0.271235,262000,0.566
No query memory,0.27175,262500,0.565
No query memory,0.272265,263000,0.563
No query memory,0.272777,263500,0.561
No query memory,0.2733,264000,0.561
No query memory,0.273816,264500,0.563
No query memory,0.274333,265000,0.567
No query memory,0.274846,265500,0.563
No query memory,0.275367,266000,0.534
No query memory,0.275885,266500,0.536
No query memory,0.276399,267000,0.548
No query memory,0.276923,267500,0.556
No query memory,0.277443,268000,0.56
No query memory,0.277953,268500,0.551
No query memory,0.278466,269000,0.536
No query memory,0.278978,269500,0.553
No query memory,0.279495,270000,0.571
No query memory,0.280014,270500,0.56
No query memory,0.280535,271000,0.557
No query memory,0.281051,271500,0.562
No query memory,0.281565,272000,0.569
No query memory,0.282084,272500,0.564
No query memory,0.282605,273000,0.565
No query memory,0.28312,273500,0.546
No query memory,0.283634,274000,0.541
No query memory,0.284155,274500,0.527
No query memory,0.284671,275000,0.528
No query memory,0.28519,275500,0.56
No query memory,0.285708,276000,0.552
No query memory,0.28622,276500,0.558
No query memory,0.286733,277000,0.575
No query memory,0.287253,277500,0.581
No query memory,0.287773,278000,0.581
No query memory,0.288288,278500,0.566
No query memory,0.288807,279000,0.541
No query memory,0.289319,279500,0.554
No query memory,0.289835,280000,0.559
No query memory,0.290355,280500,0.552
No query memory,0.290876,281000,0.563
No query memory,0.291397,281500,0.55
No query memory,0.291912,282000,0.536
No query memory,0.292424,282500,0.558
No query memory,0.292945,283000,0.568
No query memory,0.29347,283500,0.552
No query memory,0.293979,284000,0.567
No query memory,0.294497,284500,0.593
No query memory,0.295017,285000,0.57
No query memory,0.295527,285500,0.552
No query memory,0.296042,286000,0.581
No query memory,0.296556,286500,0.59
No query memory,0.297072,287000,0.578
No query memory,0.297592,287500,0.562
No query memory,0.298109,288000,0.571
No query memory,0.298623,288500,0.565
No query memory,0.299141,289000,0.535
No query memory,0.299656,289500,0.532
No query memory,0.300174,290000,0.557
No query memory,0.300691,290500,0.574
No query memory,0.301203,291000,0.577
No query memory,0.301727,291500,0.555
No query memory,0.302241,292000,0.554
No query memory,0.302758,292500,0.58
No query memory,0.303275,293000,0.583
No query memory,0.303788,293500,0.567
No query memory,0.304307,294000,0.568
No query memory,0.304816,294500,0.573
No query memory,0.305335,295000,0.567
No query memory,0.305851,295500,0.589
No query memory,0.306363,296000,0.595
No query memory,0.306884,296500,0.586
No query memory,0.3074,297000,0.602
No query memory,0.307916,297500,0.604
No query memory,0.308431,298000,0.596
No query memory,0.308951,298500,0.574
No query memory,0.309462,299000,0.558
No query memory,0.309981,299500,0.588
No query memory,0.310508,300000,0.599
No query memory,0.311024,300500,0.578
No query memory,0.31154,301000,0.559
No query memory,0.312058,301500,0.572
No query memory,0.312572,302000,0.579
No query memory,0.313093,302500,0.57
No query memory,0.313615,303000,0.565
No query memory,0.314133,303500,0.563
No query memory,0.314657,304000,0.554
No query memory,0.315182,304500,0.559
No query memory,0.315703,305000,0.569
No query memory,0.316219,305500,0.585
No query memory,0.316732,306000,0.589
No query memory,0.317246,306500,0.592
No query memory,0.317766,307000,0.6
No query memory,0.318285,307500,0.586
No query memory,0.318804,308000,0.576
No query memory,0.319319,308500,0.577
No query memory,0.31983,309000,0.58
No query memory,0.320352,309500,0.567
No query memory,0.320873,310000,0.572
No query memory,0.321398,310500,0.573
No query memory,0.321912,311000,0.592
No query memory,0.322432,311500,0.596
No query memory,0.322946,312000,0.557
No query memory,0.323466,312500,0.575
No query memory,0.323991,313000,0.579
No query memory,0.324498,313500,0.568
No query memory,0.325017,314000,0.579
No query memory,0.325527,314500,0.561
No query memory,0.326049,315000,0.539
No query memory,0.326571,315500,0.564
No query memory,0.327084,316000,0.598
No query memory,0.327605,316500,0.595
No query memory,0.328119,317000,0.58
No query memory,0.328639,317500,0.554
No query memory,0.329153,318000,0.575
No query memory,0.329672,318500,0.613
No query memory,0.330192,319000,0.621
No query memory,0.330712,319500,0.601
No query memory,0.331227,320000,0.572
No query memory,0.331744,320500,0.578
No query memory,0.332267,321000,0.587
No query memory,0.332783,321500,0.578
No query memory,0.333301,322000,0.576
No query memory,0.333818,322500,0.569
No query memory,0.334337,323000,0.57
No query memory,0.334857,323500,0.594
No query memory,0.335375,324000,0.598
No query memory,0.335896,324500,0.591
No query memory,0.336417,325000,0.6
No query memory,0.336934,325500,0.58
No query memory,0.33745,326000,0.572
No query memory,0.337966,326500,0.603
No query memory,0.338479,327000,0.598
No query memory,0.339004,327500,0.603
No query memory,0.339511,328000,0.618
No query memory,0.340031,328500,0.602
No query memory,0.340548,329000,0.56
No query memory,0.341078,329500,0.563
No query memory,0.341591,330000,0.59
No query memory,0.342104,330500,0.568
No query memory,0.342628,331000,0.574
No query memory,0.343141,331500,0.596
No query memory,0.343659,332000,0.608
No query memory,0.344181,332500,0.597
No query memory,0.344694,333000,0.567
No query memory,0.345206,333500,0.594
No query memory,0.345715,334000,0.609
No query memory,0.34623,334500,0.602
No query memory,0.346752,335000,0.578
No query memory,0.347272,335500,0.559
No query memory,0.34779,336000,0.58
No query memory,0.348308,336500,0.594
No query memory,0.348818,337000,0.611
No query memory,0.349336,337500,0.612
No query memory,0.349857,338000,0.601
No query memory,0.350378,338500,0.603
No query memory,0.350889,339000,0.615
No query memory,0.351408,339500,0.599
No query memory,0.351925,340000,0.583
No query memory,0.352445,340500,0.577
No query memory,0.352965,341000,0.583
No query memory,0.353483,341500,0.603
No query memory,0.353997,342000,0.613
No query memory,0.354519,342500,0.598
No query memory,0.35504,343000,0.58
No query memory,0.355564,343500,0.59
No query memory,0.356077,344000,0.607
No query memory,0.356594,344500,0.593
No query memory,0.357107,345000,0.601
No query memory,0.357621,345500,0.603
No query memory,0.358139,346000,0.585
No query memory,0.358657,346500,0.57
No query memory,0.359168,347000,0.568
No query memory,0.359684,347500,0.58
No query memory,0.360198,348000,0.588
No query memory,0.360711,348500,0.594
No query memory,0.361233,349000,0.582
No query memory,0.361747,349500,0.594
No query memory,0.362264,350000,0.595
No query memory,0.362783,350500,0.582
No query memory,0.3633,351000,0.591
No query memory,0.363828,351500,0.598
No query memory,0.364344,352000,0.601
No query memory,0.364861,352500,0.587
No query memory,0.36538,353000,0.563
No query memory,0.365899,353500,0.591
No query memory,0.366424,354000,0.616
No query memory,0.366934,354500,0.615
No query memory,0.367444,355000,0.602
No query memory,0.367959,355500,0.581
No query memory,0.368481,356000,0.604
No query memory,0.369,356500,0.606
No query memory,0.369516,357000,0.583
No query memory,0.370032,357500,0.588
No query memory,0.370559,358000,0.58
No query memory,0.371073,358500,0.589
No query memory,0.371584,359000,0.608
No query memory,0.3721,359500,0.617
No query memory,0.37262,360000,0.592
No query memory,0.373149,360500,0.587
No query memory,0.373672,361000,0.608
No query memory,0.374189,361500,0.59
No query memory,0.374718,362000,0.625
No query memory,0.375233,362500,0.654
No query memory,0.375754,363000,0.598
No query memory,0.376273,363500,0.576
No query memory,0.376789,364000,0.595
No query memory,0.377304,364500,0.606
No query memory,0.377818,365000,0.631
No query memory,0.378335,365500,0.617
No query memory,0.37885,366000,0.59
No query memory,0.379373,366500,0.605
No query memory,0.379894,367000,0.624
No query memory,0.380416,367500,0.612
No query memory,0.38093,368000,0.585
No query memory,0.381448,368500,0.594
No query memory,0.381971,369000,0.606
No query memory,0.382487,369500,0.621
No query memory,0.383,370000,0.639
No query memory,0.383526,370500,0.623
No query memory,0.384035,371000,0.587
No query memory,0.38455,371500,0.584
No query memory,0.385067,372000,0.609
No query memory,0.385583,372500,0.595
No query memory,0.386101,373000,0.578
No query memory,0.386616,373500,0.599
No query memory,0.387142,374000,0.626
No query memory,0.387657,374500,0.627
No query memory,0.388167,375000,0.631
No query memory,0.388686,375500,0.629
No query memory,0.389207,376000,0.605
No query memory,0.389723,376500,0.614
No query memory,0.390236,377000,0.61
No query memory,0.390752,377500,0.598
No query memory,0.391271,378000,0.592
No query memory,0.39178,378500,0.577
No query memory,0.392298,379000,0.598
No query memory,0.39282,379500,0.615
No query memory,0.393335,380000,0.602
No query memory,0.39385,380500,0.602
No query memory,0.394372,381000,0.631
No query memory,0.394889,381500,0.629
No query memory,0.395403,382000,0.616
No query memory,0.395926,382500,0.603
No query memory,0.396445,383000,0.599
No query memory,0.396963,383500,0.603
No query memory,0.397476,384000,0.605
No query memory,0.398,384500,0.615
No query memory,0.398516,385000,0.62
No query memory,0.39903,385500,0.599
No query memory,0.399554,386000,0.608
No query memory,0.400071,386500,0.619
No query memory,0.400587,387000,0.589
No query memory,0.401103,387500,0.588
No query memory,0.40163,388000,0.589
No query memory,0.402145,388500,0.593
No query memory,0.402659,389000,0.609
No query memory,0.403178,389500,0.594
No query memory,0.403695,390000,0.58
No query memory,0.404214,390500,0.598
No query memory,0.404735,391000,0.601
No query memory,0.405247,391500,0.588
No query memory,0.405765,392000,0.605
No query memory,0.40628,392500,0.629
No query memory,0.406802,393000,0.613
No query memory,0.407317,393500,0.611
No query memory,0.407835,394000,0.618
No query memory,0.408359,394500,0.606
No query memory,0.408882,395000,0.599
No query memory,0.409401,395500,0.6
No query memory,0.409918,396000,0.603
No query memory,0.410432,396500,0.639
No query memory,0.410947,397000,0.652
No query memory,0.41146,397500,0.617
No query memory,0.411975,398000,0.609
No query memory,0.412498,398500,0.615
No query memory,0.413018,399000,0.607
No query memory,0.413536,399500,0.612
No query memory,0.41405,400000,0.618
No query memory,0.414571,400500,0.609
No query memory,0.415085,401000,0.618
No query memory,0.415602,401500,0.619
No query memory,0.416119,402000,0.589
No query memory,0.416635,402500,0.586
No query memory,0.417147,403000,0.597
No query memory,0.417674,403500,0.628
No query memory,0.418187,404000,0.656
No query memory,0.418704,404500,0.626
No query memory,0.419227,405000,0.615
No query memory,0.419748,405500,0.606
No query memory,0.420263,406000,0.6
No query memory,0.42078,406500,0.618
No query memory,0.421297,407000,0.618
No query memory,0.421813,407500,0.606
No query memory,0.422338,408000,0.609
No query memory,0.422858,408500,0.627
No query memory,0.423379,409000,0.63
No query memory,0.423895,409500,0.629
No query memory,0.424413,410000,0.625
No query memory,0.424932,410500,0.613
No query memory,0.425445,411000,0.631
No query memory,0.425959,411500,0.632
No query memory,0.426475,412000,0.595
No query memory,0.426991,412500,0.604
No query memory,0.427507,413000,0.618
No query memory,0.428022,413500,0.614
No query memory,0.428537,414000,0.613
No query memory,0.429053,414500,0.622
No query memory,0.429566,415000,0.618
No query memory,0.430078,415500,0.611
No query memory,0.430591,416000,0.624
No query memory,0.431111,416500,0.6
No query memory,0.431632,417000,0.602
No query memory,0.432149,417500,0.639
No query memory,0.432661,418000,0.64
No query memory,0.433176,418500,0.64
No query memory,0.433695,419000,0.629
No query memory,0.434216,419500,0.609
No query memory,0.434732,420000,0.597
No query memory,0.435248,420500,0.611
No query memory,0.435776,421000,0.627
No query memory,0.436291,421500,0.603
No query memory,0.436808,422000,0.615
No query memory,0.437325,422500,0.63
No query memory,0.437846,423000,0.611
No query memory,0.438368,423500,0.59
No query memory,0.438885,424000,0.596
No query memory,0.439407,424500,0.633
No query memory,0.439919,425000,0.642
No query memory,0.44045,425500,0.654
No query memory,0.440965,426000,0.642
No query memory,0.441478,426500,0.594
No query memory,0.441996,427000,0.599
No query memory,0.442518,427500,0.63
No query memory,0.443044,428000,0.633
No query memory,0.443559,428500,0.628
No query memory,0.444076,429000,0.619
No query memory,0.444587,429500,0.614
No query memory,0.445105,430000,0.617
No query memory,0.445628,430500,0.611
No query memory,0.446151,431000,0.619
No query memory,0.446664,431500,0.639
No query memory,0.447183,432000,0.64
No query memory,0.447698,432500,0.638
No query memory,0.448218,433000,0.63
No query memory,0.448733,433500,0.608
No query memory,0.44924,434000,0.614
No query memory,0.449761,434500,0.623
No query memory,0.450276,435000,0.607
No query memory,0.450794,435500,0.595
No query memory,0.451306,436000,0.59
No query memory,0.451823,436500,0.604
No query memory,0.452341,437000,0.635
No query memory,0.452857,437500,0.626
No query memory,0.45338,438000,0.599
No query memory,0.453895,438500,0.613
No query memory,0.454411,439000,0.62
No query memory,0.454924,439500,0.611
No query memory,0.455437,440000,0.621
No query memory,0.455955,440500,0.637
No query memory,0.456473,441000,0.639
No query memory,0.456987,441500,0.648
No query memory,0.457508,442000,0.65
No query memory,0.458031,442500,0.636
No query memory,0.458553,443000,0.613
No query memory,0.45907,443500,0.609
No query memory,0.459589,444000,0.622
No query memory,0.460106,444500,0.62
No query memory,0.460618,445000,0.632
No query memory,0.461131,445500,0.618
No query memory,0.461649,446000,0.597
No query memory,0.462163,446500,0.612
No query memory,0.46268,447000,0.618
No query memory,0.4632,447500,0.617
No query memory,0.463717,448000,0.63
No query memory,0.464234,448500,0.658
No query memory,0.464748,449000,0.654
No query memory,0.46527,449500,0.636
No query memory,0.465797,450000,0.645
No query memory,0.466317,450500,0.64
No query memory,0.466839,451000,0.623
No query memory,0.467363,451500,0.61
No query memory,0.46788,452000,0.621
No query memory,0.468395,452500,0.624
No query memory,0.468906,453000,0.638
No query memory,0.469424,453500,0.646
No query memory,0.469938,454000,0.636
No query memory,0.470453,454500,0.654
No query memory,0.470969,455000,0.654
No query memory,0.471492,455500,0.647
No query memory,0.472014,456000,0.656
No query memory,0.472532,456500,0.639
No query memory,0.473045,457000,0.612
No query memory,0.473566,457500,0.622
No query memory,0.47408,458000,0.655
No query memory,0.474603,458500,0.635
No query memory,0.475128,459000,0.62
No query memory,0.475655,459500,0.617
No query memory,0.476178,460000,0.602
No query memory,0.476692,460500,0.612
No query memory,0.477206,461000,0.633
No query memory,0.477726,461500,0.647
No query memory,0.478246,462000,0.644
No query memory,0.47877,462500,0.628
No query memory,0.479292,463000,0.607
No query memory,0.47981,463500,0.616
No query memory,0.480327,464000,0.623
No query memory,0.480844,464500,0.622
No query memory,0.481361,465000,0.634
No query memory,0.481878,465500,0.636
No query memory,0.482397,466000,0.637
No query memory,0.482918,466500,0.637
No query memory,0.483437,467000,0.623
No query memory,0.483957,467500,0.629
No query memory,0.484474,468000,0.612
No query memory,0.484994,468500,0.607
No query memory,0.485514,469000,0.641
No query memory,0.486024,469500,0.635
No query memory,0.486536,470000,0.614
No query memory,0.487056,470500,0.62
No query memory,0.487574,471000,0.639
No query memory,0.488086,471500,0.636
No query memory,0.488603,472000,0.642
No query memory,0.489123,472500,0.632
No query memory,0.489641,473000,0.614
No query memory,0.490154,473500,0.651
No query memory,0.490673,474000,0.642
No query memory,0.491199,474500,0.605
No query memory,0.491711,475000,0.626
No query memory,0.492231,475500,0.638
No query memory,0.492765,476000,0.633
No query memory,0.493281,476500,0.625
No query memory,0.493797,477000,0.622
No query memory,0.494315,477500,0.634
No query memory,0.494833,478000,0.622
No query memory,0.495359,478500,0.62
No query memory,0.495874,479000,0.629
No query memory,0.496387,479500,0.637
No query memory,0.496906,480000,0.643
No query memory,0.497418,480500,0.666
No query memory,0.497934,481000,0.656
No query memory,0.498453,481500,0.622
No query memory,0.498968,482000,0.632
No query memory,0.499485,482500,0.632
No query memory,0.500005,483000,0.64
No query memory,0.500525,483500,0.649
No query memory,0.50105,484000,0.636
No query memory,0.501563,484500,0.616
No query memory,0.502081,485000,0.621
No query memory,0.502609,485500,0.631
No query memory,0.50313,486000,0.647
No query memory,0.503652,486500,0.651
No query memory,0.504166,487000,0.638
No query memory,0.504682,487500,0.638
No query memory,0.505195,488000,0.635
No query memory,0.50571,488500,0.641
No query memory,0.506227,489000,0.647
No query memory,0.506746,489500,0.642
No query memory,0.507266,490000,0.648
No query memory,0.507792,490500,0.656
No query memory,0.508312,491000,0.628
No query memory,0.508838,491500,0.616
No query memory,0.509359,492000,0.647
No query memory,0.50988,492500,0.644
No query memory,0.510397,493000,0.624
No query memory,0.510913,493500,0.641
No query memory,0.511432,494000,0.651
No query memory,0.511955,494500,0.637
No query memory,0.512473,495000,0.641
No query memory,0.512986,495500,0.645
No query memory,0.513505,496000,0.636
No query memory,0.51402,496500,0.648
No query memory,0.514539,497000,0.651
No query memory,0.515061,497500,0.636
No query memory,0.515587,498000,0.656
No query memory,0.516107,498500,0.639
No query memory,0.516624,499000,0.622
No query memory,0.517135,499500,0.649
No query memory,0.517652,500000,0.654
No query memory,0.518168,500500,0.627
No query memory,0.518688,501000,0.624
No query memory,0.519219,501500,0.632
No query memory,0.51974,502000,0.636
No query memory,0.520259,502500,0.646
No query memory,0.520777,503000,0.646
No query memory,0.521294,503500,0.668
No query memory,0.521818,504000,0.664
No query memory,0.522333,504500,0.654
No query memory,0.52285,505000,0.655
No query memory,0.523371,505500,0.635
No query memory,0.523885,506000,0.636
No query memory,0.524404,506500,0.641
No query memory,0.524914,507000,0.63
No query memory,0.525427,507500,0.64
No query memory,0.525949,508000,0.65
No query memory,0.526468,508500,0.661
No query memory,0.526987,509000,0.653
No query memory,0.527508,509500,0.639
No query memory,0.528025,510000,0.632
No query memory,0.528538,510500,0.63
No query memory,0.529054,511000,0.643
No query memory,0.529569,511500,0.651
No query memory,0.530079,512000,0.645
No query memory,0.530596,512500,0.645
No query memory,0.531114,513000,0.63
No query memory,0.531633,513500,0.628
No query memory,0.532149,514000,0.657
No query memory,0.532665,514500,0.668
No query memory,0.533184,515000,0.678
No query memory,0.533699,515500,0.656
No query memory,0.534216,516000,0.626
No query memory,0.534735,516500,0.646
No query memory,0.535253,517000,0.658
No query memory,0.535777,517500,0.654
No query memory,0.536305,518000,0.648
No query memory,0.536822,518500,0.639
No query memory,0.537337,519000,0.643
No query memory,0.537851,519500,0.642
No query memory,0.538365,520000,0.64
No query memory,0.538876,520500,0.647
No query memory,0.539393,521000,0.649
No query memory,0.539908,521500,0.644
No query memory,0.540426,522000,0.655
No query memory,0.540947,522500,0.651
No query memory,0.541466,523000,0.637
No query memory,0.541986,523500,0.628
No query memory,0.5425,524000,0.624
No query memory,0.543015,524500,0.625
No query memory,0.543528,525000,0.637
No query memory,0.544043,525500,0.66
No query memory,0.544563,526000,0.656
No query memory,0.545082,526500,0.657
No query memory,0.545608,527000,0.657
No query memory,0.54613,527500,0.634
No query memory,0.546648,528000,0.645
No query memory,0.547163,528500,0.669
No query memory,0.547676,529000,0.658
No query memory,0.548197,529500,0.663
No query memory,0.548723,530000,0.658
No query memory,0.549244,530500,0.634
No query memory,0.549755,531000,0.654
No query memory,0.550272,531500,0.665
No query memory,0.550788,532000,0.665
No query memory,0.551304,532500,0.691
No query memory,0.551821,533000,0.698
No query memory,0.552343,533500,0.674
No query memory,0.552859,534000,0.639
No query memory,0.553373,534500,0.652
No query memory,0.553893,535000,0.645
No query memory,0.554405,535500,0.62
No query memory,0.554927,536000,0.658
No query memory,0.555444,536500,0.663
No query memory,0.55596,537000,0.627
No query memory,0.556473,537500,0.622
No query memory,0.556984,538000,0.655
No query memory,0.5575,538500,0.669
No query memory,0.558019,539000,0.656
No query memory,0.558536,539500,0.66
No query memory,0.559054,540000,0.657
No query memory,0.559562,540500,0.658
No query memory,0.560083,541000,0.646
No query memory,0.560592,541500,0.633
No query memory,0.561115,542000,0.635
No query memory,0.56163,542500,0.649
No query memory,0.562151,543000,0.671
No query memory,0.562674,543500,0.67
No query memory,0.563188,544000,0.67
No query memory,0.563706,544500,0.666
No query memory,0.56423,545000,0.664
No query memory,0.564749,545500,0.646
No query memory,0.565264,546000,0.634
No query memory,0.565781,546500,0.669
No query memory,0.5663,547000,0.689
No query memory,0.566826,547500,0.679
No query memory,0.567342,548000,0.667
No query memory,0.567867,548500,0.672
No query memory,0.568382,549000,0.691
No query memory,0.5689,549500,0.669
No query memory,0.569412,550000,0.649
No query memory,0.569931,550500,0.654
No query memory,0.57045,551000,0.658
No query memory,0.570967,551500,0.649
No query memory,0.571478,552000,0.64
No query memory,0.57199,552500,0.652
No query memory,0.572505,553000,0.656
No query memory,0.573019,553500,0.67
No query memory,0.573532,554000,0.671
No query memory,0.574049,554500,0.653
No query memory,0.574566,555000,0.661
No query memory,0.575082,555500,0.658
No query memory,0.5756,556000,0.655
No query memory,0.57612,556500,0.665
No query memory,0.576634,557000,0.655
No query memory,0.577148,557500,0.65
No query memory,0.577667,558000,0.659
No query memory,0.578178,558500,0.663
No query memory,0.578695,559000,0.637
No query memory,0.579211,559500,0.632
No query memory,0.57973,560000,0.652
No query memory,0.58024,560500,0.631
No query memory,0.580757,561000,0.65
No query memory,0.581279,561500,0.689
No query memory,0.581795,562000,0.687
No query memory,0.582311,562500,0.648
No query memory,0.582823,563000,0.643
No query memory,0.583338,563500,0.66
No query memory,0.583853,564000,0.65
No query memory,0.584378,564500,0.653
No query memory,0.584892,565000,0.645
No query memory,0.585408,565500,0.659
No query memory,0.585928,566000,0.667
No query memory,0.58644,566500,0.648
No query memory,0.586962,567000,0.649
No query memory,0.587482,567500,0.656
No query memory,0.587993,568000,0.647
No query memory,0.588512,568500,0.649
No query memory,0.58903,569000,0.653
No query memory,0.589547,569500,0.64
No query memory,0.590059,570000,0.65
No query memory,0.590585,570500,0.664
No query memory,0.591098,571000,0.668
No query memory,0.591615,571500,0.679
No query memory,0.59213,572000,0.664
No query memory,0.592648,572500,0.649
No query memory,0.593168,573000,0.663
No query memory,0.59369,573500,0.671
No query memory,0.59421,574000,0.663
No query memory,0.594728,574500,0.653
No query memory,0.595251,575000,0.65
No query memory,0.595771,575500,0.666
No query memory,0.596289,576000,0.686
No query memory,0.596807,576500,0.66
No query memory,0.597325,577000,0.649
No query memory,0.597839,577500,0.674
No query memory,0.598351,578000,0.672
No query memory,0.598859,578500,0.671
No query memory,0.599371,579000,0.678
No query memory,0.599892,579500,0.692
No query memory,0.600406,580000,0.7
No query memory,0.600926,580500,0.671
No query memory,0.60145,581000,0.66
No query memory,0.601964,581500,0.679
No query memory,0.602481,582000,0.67
No query memory,0.602999,582500,0.656
No query memory,0.603516,583000,0.652
No query memory,0.604033,583500,0.663
No query memory,0.60455,584000,0.659
No query memory,0.605066,584500,0.66
No query memory,0.605584,585000,0.662
No query memory,0.606102,585500,0.656
No query memory,0.606621,586000,0.653
No query memory,0.607138,586500,0.641
No query memory,0.607654,587000,0.652
No query memory,0.608173,587500,0.645
No query memory,0.608689,588000,0.651
No query memory,0.609205,588500,0.657
No query memory,0.609725,589000,0.639
No query memory,0.610248,589500,0.656
No query memory,0.610766,590000,0.668
No query memory,0.611279,590500,0.674
No query memory,0.611795,591000,0.688
No query memory,0.612312,591500,0.686
No query memory,0.612822,592000,0.702
No query memory,0.613338,592500,0.7
No query memory,0.613854,593000,0.679
No query memory,0.614368,593500,0.665
No query memory,0.614889,594000,0.671
No query memory,0.615406,594500,0.698
No query memory,0.615924,595000,0.697
No query memory,0.616439,595500,0.692
No query memory,0.616958,596000,0.681
No query memory,0.617471,596500,0.671
No query memory,0.61799,597000,0.7
No query memory,0.618498,597500,0.696
No query memory,0.619017,598000,0.662
No query memory,0.619536,598500,0.662
No query memory,0.620048,599000,0.666
No query memory,0.620566,599500,0.671
No query memory,0.621085,600000,0.652
No query memory,0.621597,600500,0.645
No query memory,0.622115,601000,0.665
No query memory,0.622639,601500,0.663
No query memory,0.62315,602000,0.679
No query memory,0.623668,602500,0.691
No query memory,0.624186,603000,0.685
No query memory,0.624705,603500,0.671
No query memory,0.625213,604000,0.67
No query memory,0.625734,604500,0.686
No query memory,0.626253,605000,0.684
No query memory,0.626768,605500,0.664
No query memory,0.627282,606000,0.686
No query memory,0.627802,606500,0.696
No query memory,0.628315,607000,0.678
No query memory,0.628834,607500,0.688
No query memory,0.629347,608000,0.671
No query memory,0.629863,608500,0.677
No query memory,0.630383,609000,0.704
No query memory,0.630902,609500,0.702
No query memory,0.631417,610000,0.684
No query memory,0.631932,610500,0.676
No query memory,0.632451,611000,0.671
No query memory,0.63297,611500,0.669
No query memory,0.633485,612000,0.669
No query memory,0.634001,612500,0.664
No query memory,0.634521,613000,0.68
No query memory,0.635041,613500,0.689
No query memory,0.635557,614000,0.698
No query memory,0.636072,614500,0.692
No query memory,0.63659,615000,0.686
No query memory,0.637111,615500,0.692
No query memory,0.63763,616000,0.687
No query memory,0.638146,616500,0.669
No query memory,0.638664,617000,0.671
No query memory,0.639186,617500,0.684
No query memory,0.639707,618000,0.683
No query memory,0.640224,618500,0.689
No query memory,0.640737,619000,0.69
No query memory,0.641252,619500,0.683
No query memory,0.641764,620000,0.654
No query memory,0.642285,620500,0.633
No query memory,0.642806,621000,0.653
No query memory,0.643319,621500,0.672
No query memory,0.643833,622000,0.672
No query memory,0.64435,622500,0.659
No query memory,0.644868,623000,0.661
No query memory,0.645382,623500,0.676
No query memory,0.645894,624000,0.685
No query memory,0.646416,624500,0.681
No query memory,0.646942,625000,0.67
No query memory,0.647458,625500,0.68
No query memory,0.647984,626000,0.674
No query memory,0.648501,626500,0.677
No query memory,0.649015,627000,0.69
No query memory,0.64953,627500,0.664
No query memory,0.650042,628000,0.652
No query memory,0.650559,628500,0.679
No query memory,0.651075,629000,0.673
No query memory,0.651588,629500,0.669
No query memory,0.6521,630000,0.666
No query memory,0.652619,630500,0.666
No query memory,0.653135,631000,0.689
No query memory,0.653664,631500,0.692
No query memory,0.654185,632000,0.67
No query memory,0.654704,632500,0.662
No query memory,0.655225,633000,0.67
No query memory,0.655743,633500,0.665
No query memory,0.656264,634000,0.677
No query memory,0.656784,634500,0.663
No query memory,0.657297,635000,0.671
No query memory,0.657813,635500,0.715
No query memory,0.658325,636000,0.708
No query memory,0.658843,636500,0.668
No query memory,0.659361,637000,0.675
No query memory,0.659876,637500,0.695
No query memory,0.660396,638000,0.678
No query memory,0.660915,638500,0.684
No query memory,0.66144,639000,0.7
No query memory,0.661959,639500,0.702
No query memory,0.662487,640000,0.679
No query memory,0.663002,640500,0.673
No query memory,0.663515,641000,0.686
No query memory,0.664034,641500,0.657
No query memory,0.664553,642000,0.662
No query memory,0.665072,642500,0.697
No query memory,0.665588,643000,0.664
No query memory,0.6661,643500,0.654
No query memory,0.666614,644000,0.67
No query memory,0.667132,644500,0.668
No query memory,0.667655,645000,0.662
No query memory,0.668169,645500,0.687
No query memory,0.668689,646000,0.705
No query memory,0.669199,646500,0.676
No query memory,0.669712,647000,0.671
No query memory,0.670227,647500,0.657
No query memory,0.670745,648000,0.661
No query memory,0.671268,648500,0.685
No query memory,0.671783,649000,0.668
No query memory,0.672299,649500,0.661
No query memory,0.672811,650000,0.664
No query memory,0.673327,650500,0.657
No query memory,0.673839,651000,0.674
No query memory,0.674355,651500,0.671
No query memory,0.674876,652000,0.659
No query memory,0.675397,652500,0.679
No query memory,0.675918,653000,0.682
No query memory,0.676436,653500,0.674
No query memory,0.676951,654000,0.693
No query memory,0.677471,654500,0.691
No query memory,0.677995,655000,0.69
No query memory,0.678511,655500,0.69
No query memory,0.679026,656000,0.687
No query memory,0.679539,656500,0.695
No query memory,0.680056,657000,0.681
No query memory,0.680571,657500,0.691
No query memory,0.681081,658000,0.679
No query memory,0.681601,658500,0.682
No query memory,0.682122,659000,0.71
No query memory,0.682648,659500,0.687
No query memory,0.683164,660000,0.668
No query memory,0.683684,660500,0.67
No query memory,0.684204,661000,0.674
No query memory,0.684716,661500,0.689
No query memory,0.685225,662000,0.698
No query memory,0.685744,662500,0.678
No query memory,0.686262,663000,0.667
No query memory,0.686788,663500,0.677
No query memory,0.687305,664000,0.692
No query memory,0.687822,664500,0.701
No query memory,0.688346,665000,0.675
No query memory,0.688871,665500,0.681
No query memory,0.68939,666000,0.702
No query memory,0.689907,666500,0.714
No query memory,0.690431,667000,0.703
No query memory,0.690945,667500,0.657
No query memory,0.691462,668000,0.651
No query memory,0.691982,668500,0.675
No query memory,0.692504,669000,0.701
No query memory,0.69302,669500,0.697
No query memory,0.693538,670000,0.673
No query memory,0.694055,670500,0.662
No query memory,0.694572,671000,0.666
No query memory,0.69509,671500,0.67
No query memory,0.695601,672000,0.677
No query memory,0.696116,672500,0.68
No query memory,0.696631,673000,0.689
No query memory,0.697145,673500,0.685
No query memory,0.697661,674000,0.687
No query memory,0.698173,674500,0.705
No query memory,0.698691,675000,0.687
No query memory,0.699203,675500,0.651
No query memory,0.699722,676000,0.657
No query memory,0.700244,676500,0.686
No query memory,0.700763,677000,0.699
No query memory,0.701284,677500,0.7
No query memory,0.7018,678000,0.716
No query memory,0.70232,678500,0.697
No query memory,0.70284,679000,0.675
No query memory,0.703353,679500,0.688
No query memory,0.703874,680000,0.673
No query memory,0.704386,680500,0.674
No query memory,0.704908,681000,0.676
No query memory,0.70542,681500,0.677
No query memory,0.705944,682000,0.707
No query memory,0.706472,682500,0.688
No query memory,0.70699,683000,0.675
No query memory,0.707509,683500,0.683
No query memory,0.708029,684000,0.66
No query memory,0.708544,684500,0.674
No query memory,0.709059,685000,0.683
No query memory,0.709577,685500,0.689
No query memory,0.710094,686000,0.698
No query memory,0.710613,686500,0.683
No query memory,0.711127,687000,0.679
No query memory,0.711648,687500,0.694
No query memory,0.71216,688000,0.676
No query memory,0.712689,688500,0.655
No query memory,0.713213,689000,0.673
No query memory,0.713734,689500,0.674
No query memory,0.714256,690000,0.678
No query memory,0.714775,690500,0.694
No query memory,0.715286,691000,0.71
No query memory,0.7158,691500,0.701
No query memory,0.716317,692000,0.666
No query memory,0.716837,692500,0.666
No query memory,0.717352,693000,0.679
No query memory,0.717867,693500,0.676
No query memory,0.718383,694000,0.652
No query memory,0.7189,694500,0.648
No query memory,0.719415,695000,0.668
No query memory,0.719932,695500,0.686
No query memory,0.720452,696000,0.703
No query memory,0.720963,696500,0.71
No query memory,0.721484,697000,0.702
No query memory,0.722,697500,0.691
No query memory,0.722522,698000,0.693
No query memory,0.723042,698500,0.692
No query memory,0.723552,699000,0.674
No query memory,0.724062,699500,0.66
No query memory,0.724579,700000,0.692
No query memory,0.725095,700500,0.722
No query memory,0.725614,701000,0.724
No query memory,0.726128,701500,0.702
No query memory,0.726649,702000,0.679
No query memory,0.727178,702500,0.678
No query memory,0.727693,703000,0.695
No query memory,0.728206,703500,0.701
No query memory,0.728721,704000,0.695
No query memory,0.729235,704500,0.681
No query memory,0.72975,705000,0.677
No query memory,0.730269,705500,0.71
No query memory,0.730783,706000,0.711
No query memory,0.7313,706500,0.684
No query memory,0.731819,707000,0.698
No query memory,0.732333,707500,0.709
No query memory,0.732851,708000,0.695
No query memory,0.733369,708500,0.689
No query memory,0.733888,709000,0.684
No query memory,0.734409,709500,0.692
No query memory,0.734927,710000,0.695
No query memory,0.735442,710500,0.691
No query memory,0.735964,711000,0.687
No query memory,0.73649,711500,0.683
No query memory,0.737006,712000,0.673
No query memory,0.737525,712500,0.692
No query memory,0.738044,713000,0.701
No query memory,0.738562,713500,0.691
No query memory,0.739073,714000,0.689
No query memory,0.739588,714500,0.692
No query memory,0.740104,715000,0.703
No query memory,0.740623,715500,0.693
No query memory,0.741141,716000,0.693
No query memory,0.741655,716500,0.706
No query memory,0.742168,717000,0.686
No query memory,0.742684,717500,0.681
No query memory,0.743198,718000,0.707
No query memory,0.743712,718500,0.7
No query memory,0.744232,719000,0.677
No query memory,0.744752,719500,0.672
No query memory,0.745266,720000,0.674
No query memory,0.745782,720500,0.673
No query memory,0.746299,721000,0.698
No query memory,0.746818,721500,0.697
No query memory,0.747336,722000,0.682
No query memory,0.747858,722500,0.679
No query memory,0.748372,723000,0.702
No query memory,0.74889,723500,0.711
No query memory,0.749411,724000,0.681
No query memory,0.749927,724500,0.675
No query memory,0.750445,725000,0.68
No query memory,0.750958,725500,0.708
No query memory,0.751476,726000,0.691
No query memory,0.751986,726500,0.663
No query memory,0.752505,727000,0.692
No query memory,0.753023,727500,0.719
No query memory,0.753546,728000,0.707
No query memory,0.754065,728500,0.698
No query memory,0.754586,729000,0.694
No query memory,0.755101,729500,0.677
No query memory,0.755613,730000,0.703
No query memory,0.756127,730500,0.698
No query memory,0.756646,731000,0.673
No query memory,0.757169,731500,0.709
No query memory,0.757689,732000,0.724
No query memory,0.758208,732500,0.702
No query memory,0.75873,733000,0.694
No query memory,0.759257,733500,0.705
No query memory,0.759775,734000,0.707
No query memory,0.760292,734500,0.688
No query memory,0.760811,735000,0.689
No query memory,0.761323,735500,0.69
No query memory,0.76184,736000,0.692
No query memory,0.762353,736500,0.694
No query memory,0.762866,737000,0.684
No query memory,0.763381,737500,0.696
No query memory,0.763898,738000,0.69
No query memory,0.764412,738500,0.674
No query memory,0.764931,739000,0.678
No query memory,0.765441,739500,0.7
No query memory,0.765961,740000,0.707
No query memory,0.766475,740500,0.701
No query memory,0.766987,741000,0.712
No query memory,0.767503,741500,0.687
No query memory,0.768017,742000,0.677
No query memory,0.76854,742500,0.701
No query memory,0.769061,743000,0.704
No query memory,0.769583,743500,0.701
No query memory,0.770101,744000,0.699
No query memory,0.770613,744500,0.685
No query memory,0.771129,745000,0.696
No query memory,0.771645,745500,0.699
No query memory,0.77216,746000,0.703
No query memory,0.772671,746500,0.708
No query memory,0.77319,747000,0.683
No query memory,0.773709,747500,0.677
No query memory,0.774227,748000,0.681
No query memory,0.774751,748500,0.702
No query memory,0.775273,749000,0.719
No query memory,0.775781,749500,0.701
No query memory,0.776291,750000,0.705
No query memory,0.776802,750500,0.725
No query memory,0.777312,751000,0.715
No query memory,0.777832,751500,0.698
No query memory,0.778346,752000,0.711
No query memory,0.77886,752500,0.715
No query memory,0.779377,753000,0.694
No query memory,0.779897,753500,0.709
No query memory,0.780419,754000,0.72
No query memory,0.780931,754500,0.707
No query memory,0.781456,755000,0.691
No query memory,0.781971,755500,0.69
No query memory,0.782483,756000,0.728
No query memory,0.782995,756500,0.743
No query memory,0.783519,757000,0.729
No query memory,0.784033,757500,0.694
No query memory,0.784551,758000,0.7
No query memory,0.785071,758500,0.728
No query memory,0.785584,759000,0.707
No query memory,0.786107,759500,0.697
No query memory,0.786621,760000,0.697
No query memory,0.787135,760500,0.711
No query memory,0.787656,761000,0.701
No query memory,0.788171,761500,0.68
No query memory,0.788687,762000,0.698
No query memory,0.789207,762500,0.694
No query memory,0.789726,763000,0.699
No query memory,0.790243,763500,0.715
No query memory,0.79076,764000,0.694
No query memory,0.791274,764500,0.69
No query memory,0.791801,765000,0.692
No query memory,0.792319,765500,0.702
No query memory,0.792835,766000,0.704
No query memory,0.793354,766500,0.69
No query memory,0.793871,767000,0.678
No query memory,0.794391,767500,0.712
No query memory,0.794914,768000,0.747
No query memory,0.795432,768500,0.708
No query memory,0.795947,769000,0.68
No query memory,0.796465,769500,0.689
No query memory,0.796984,770000,0.7
No query memory,0.797495,770500,0.703
No query memory,0.798007,771000,0.697
No query memory,0.798523,771500,0.684
No query memory,0.799038,772000,0.686
No query memory,0.799556,772500,0.683
No query memory,0.80007,773000,0.675
No query memory,0.800594,773500,0.695
No query memory,0.801115,774000,0.715
No query memory,0.801632,774500,0.714
No query memory,0.802149,775000,0.701
No query memory,0.802668,775500,0.703
No query memory,0.803185,776000,0.722
No query memory,0.803699,776500,0.739
No query memory,0.804221,777000,0.723
No query memory,0.804742,777500,0.711
No query memory,0.80526,778000,0.734
No query memory,0.805785,778500,0.738
No query memory,0.806304,779000,0.727
No query memory,0.80682,779500,0.705
No query memory,0.807347,780000,0.707
No query memory,0.807863,780500,0.738
No query memory,0.80838,781000,0.713
No query memory,0.808896,781500,0.698
No query memory,0.809414,782000,0.714
No query memory,0.809928,782500,0.707
No query memory,0.81044,783000,0.702
No query memory,0.810962,783500,0.714
No query memory,0.811485,784000,0.723
No query memory,0.812006,784500,0.704
No query memory,0.812524,785000,0.69
No query memory,0.813044,785500,0.7
No query memory,0.813556,786000,0.713
No query memory,0.814071,786500,0.715
No query memory,0.814595,787000,0.72
No query memory,0.815109,787500,0.714
No query memory,0.815631,788000,0.709
No query memory,0.816146,788500,0.693
No query memory,0.816659,789000,0.686
No query memory,0.817179,789500,0.698
No query memory,0.8177,790000,0.682
No query memory,0.818231,790500,0.688
No query memory,0.818753,791000,0.71
No query memory,0.819267,791500,0.714
No query memory,0.819789,792000,0.72
No query memory,0.820303,792500,0.709
No query memory,0.820822,793000,0.697
No query memory,0.821341,793500,0.715
No query memory,0.821866,794000,0.738
No query memory,0.822385,794500,0.735
No query memory,0.8229,795000,0.709
No query memory,0.823419,795500,0.698
No query memory,0.823938,796000,0.7
No query memory,0.824461,796500,0.688
No query memory,0.824976,797000,0.675
No query memory,0.825493,797500,0.677
No query memory,0.826008,798000,0.69
No query memory,0.826523,798500,0.709
No query memory,0.82704,799000,0.707
No query memory,0.827559,799500,0.699
No query memory,0.828079,800000,0.71
No query memory,0.828589,800500,0.708
No query memory,0.829115,801000,0.701
No query memory,0.829631,801500,0.699
No query memory,0.830146,802000,0.681
No query memory,0.830663,802500,0.671
No query memory,0.831182,803000,0.702
No query memory,0.831704,803500,0.701
No query memory,0.832224,804000,0.684
No query memory,0.832731,804500,0.707
No query memory,0.833251,805000,0.722
No query memory,0.83377,805500,0.706
No query memory,0.834291,806000,0.698
No query memory,0.834806,806500,0.699
No query memory,0.835332,807000,0.702
No query memory,0.835864,807500,0.702
No query memory,0.836381,808000,0.699
No query memory,0.836897,808500,0.707
No query memory,0.837412,809000,0.707
No query memory,0.837928,809500,0.736
No query memory,0.838441,810000,0.743
No query memory,0.838958,810500,0.717
No query memory,0.839479,811000,0.713
No query memory,0.839998,811500,0.698
No query memory,0.840514,812000,0.705
No query memory,0.841031,812500,0.717
No query memory,0.841545,813000,0.705
No query memory,0.842065,813500,0.703
No query memory,0.842576,814000,0.7
No query memory,0.843094,814500,0.718
No query memory,0.843611,815000,0.725
No query memory,0.844125,815500,0.722
No query memory,0.844646,816000,0.715
No query memory,0.845165,816500,0.709
No query memory,0.845683,817000,0.737
No query memory,0.846203,817500,0.737
No query memory,0.846719,818000,0.729
No query memory,0.847233,818500,0.724
No query memory,0.847742,819000,0.714
No query memory,0.848256,819500,0.705
No query memory,0.848785,820000,0.696
No query memory,0.849299,820500,0.694
No query memory,0.84982,821000,0.703
No query memory,0.850342,821500,0.733
No query memory,0.850862,822000,0.72
No query memory,0.851388,822500,0.711
No query memory,0.851902,823000,0.7
No query memory,0.852415,823500,0.704
No query memory,0.852928,824000,0.729
No query memory,0.853446,824500,0.71
No query memory,0.85396,825000,0.709
No query memory,0.85448,825500,0.7
No query memory,0.855004,826000,0.689
No query memory,0.85552,826500,0.694
No query memory,0.856038,827000,0.691
No query memory,0.856555,827500,0.69
No query memory,0.857069,828000,0.701
No query memory,0.857586,828500,0.718
No query memory,0.858105,829000,0.722
No query memory,0.858628,829500,0.718
No query memory,0.85915,830000,0.713
No query memory,0.859674,830500,0.704
No query memory,0.860197,831000,0.712
No query memory,0.860712,831500,0.72
No query memory,0.861229,832000,0.732
No query memory,0.861736,832500,0.741
No query memory,0.862257,833000,0.724
No query memory,0.862775,833500,0.717
No query memory,0.863286,834000,0.705
No query memory,0.863802,834500,0.686
No query memory,0.864321,835000,0.699
No query memory,0.864846,835500,0.734
No query memory,0.86537,836000,0.726
No query memory,0.865878,836500,0.703
No query memory,0.866404,837000,0.7
No query memory,0.866922,837500,0.71
No query memory,0.867441,838000,0.721
No query memory,0.867958,838500,0.73
No query memory,0.868467,839000,0.717
No query memory,0.868982,839500,0.706
No query memory,0.869498,840000,0.702
No query memory,0.870021,840500,0.709
No query memory,0.870536,841000,0.732
No query memory,0.871058,841500,0.726
No query memory,0.871579,842000,0.717
No query memory,0.872092,842500,0.712
No query memory,0.87261,843000,0.722
No query memory,0.873126,843500,0.722
No query memory,0.873644,844000,0.72
No query memory,0.874161,844500,0.728
No query memory,0.874675,845000,0.73
No query memory,0.875195,845500,0.712
No query memory,0.875716,846000,0.705
No query memory,0.876229,846500,0.714
No query memory,0.876749,847000,0.706
No query memory,0.877261,847500,0.714
No query memory,0.877775,848000,0.724
No query memory,0.878294,848500,0.722
No query memory,0.878814,849000,0.714
No query memory,0.879329,849500,0.721
No query memory,0.879847,850000,0.737
No query memory,0.880364,850500,0.744
No query memory,0.880882,851000,0.749
No query memory,0.881396,851500,0.75
No query memory,0.881911,852000,0.713
No query memory,0.882431,852500,0.709
No query memory,0.882949,853000,0.733
No query memory,0.883461,853500,0.717
No query memory,0.883976,854000,0.7
No query memory,0.884496,854500,0.703
No query memory,0.88502,855000,0.722
No query memory,0.885541,855500,0.709
No query memory,0.886057,856000,0.711
No query memory,0.886581,856500,0.74
No query memory,0.887102,857000,0.743
No query memory,0.887621,857500,0.721
No query memory,0.888143,858000,0.699
No query memory,0.88866,858500,0.719
No query memory,0.88918,859000,0.725
No query memory,0.889706,859500,0.705
No query memory,0.890235,860000,0.705
No query memory,0.890744,860500,0.717
No query memory,0.891258,861000,0.713
No query memory,0.891776,861500,0.719
No query memory,0.892293,862000,0.727
No query memory,0.89281,862500,0.703
No query memory,0.89333,863000,0.68
No query memory,0.89384,863500,0.68
No query memory,0.894363,864000,0.686
No query memory,0.894882,864500,0.726
No query memory,0.895402,865000,0.749
No query memory,0.895917,865500,0.72
No query memory,0.896434,866000,0.726
No query memory,0.896946,866500,0.735
No query memory,0.897462,867000,0.753
No query memory,0.897982,867500,0.752
No query memory,0.898501,868000,0.712
No query memory,0.899015,868500,0.717
No query memory,0.899532,869000,0.731
No query memory,0.900055,869500,0.732
No query memory,0.900581,870000,0.737
No query memory,0.901098,870500,0.731
No query memory,0.901614,871000,0.748
No query memory,0.902136,871500,0.749
No query memory,0.902656,872000,0.73
No query memory,0.903165,872500,0.732
No query memory,0.903673,873000,0.711
No query memory,0.90419,873500,0.707
No query memory,0.904701,874000,0.718
No query memory,0.905216,874500,0.705
No query memory,0.905731,875000,0.711
No query memory,0.906253,875500,0.726
No query memory,0.906772,876000,0.737
No query memory,0.90729,876500,0.729
No query memory,0.907811,877000,0.728
No query memory,0.908322,877500,0.716
No query memory,0.908841,878000,0.706
No query memory,0.909365,878500,0.717
No query memory,0.909882,879000,0.718
No query memory,0.910397,879500,0.719
No query memory,0.910913,880000,0.728
No query memory,0.911429,880500,0.727
No query memory,0.911945,881000,0.717
No query memory,0.912458,881500,0.717
No query memory,0.912974,882000,0.721
No query memory,0.913487,882500,0.722
No query memory,0.914003,883000,0.706
No query memory,0.914518,883500,0.703
No query memory,0.915041,884000,0.727
No query memory,0.915556,884500,0.716
No query memory,0.916075,885000,0.71
No query memory,0.9166,885500,0.718
No query memory,0.917109,886000,0.699
No query memory,0.917621,886500,0.727
No query memory,0.918135,887000,0.752
No query memory,0.918653,887500,0.736
No query memory,0.919166,888000,0.711
No query memory,0.919683,888500,0.708
No query memory,0.920204,889000,0.732
No query memory,0.920721,889500,0.747
No query memory,0.921239,890000,0.722
No query memory,0.921758,890500,0.705
No query memory,0.922269,891000,0.71
No query memory,0.92278,891500,0.726
No query memory,0.923294,892000,0.737
No query memory,0.923809,892500,0.692
No query memory,0.924323,893000,0.688
No query memory,0.924851,893500,0.719
No query memory,0.925369,894000,0.738
No query memory,0.925886,894500,0.727
No query memory,0.926401,895000,0.717
No query memory,0.926922,895500,0.735
No query memory,0.927433,896000,0.742
No query memory,0.927956,896500,0.738
No query memory,0.928471,897000,0.735
No query memory,0.928986,897500,0.722
No query memory,0.929499,898000,0.696
No query memory,0.930007,898500,0.709
No query memory,0.930525,899000,0.721
No query memory,0.931039,899500,0.716
No query memory,0.931552,900000,0.704
No query memory,0.932066,900500,0.723
No query memory,0.932586,901000,0.74
No query memory,0.933103,901500,0.704
No query memory,0.933621,902000,0.725
No query memory,0.934143,902500,0.745
No query memory,0.934666,903000,0.729
No query memory,0.935177,903500,0.734
No query memory,0.935692,904000,0.725
No query memory,0.936208,904500,0.717
No query memory,0.936728,905000,0.719
No query memory,0.937238,905500,0.741
No query memory,0.937752,906000,0.739
No query memory,0.938272,906500,0.74
No query memory,0.93879,907000,0.756
No query memory,0.939301,907500,0.737
No query memory,0.93982,908000,0.745
No query memory,0.940339,908500,0.743
No query memory,0.94085,909000,0.713
No query memory,0.941377,909500,0.728
No query memory,0.941891,910000,0.745
No query memory,0.942406,910500,0.746
No query memory,0.942921,911000,0.715
No query memory,0.943433,911500,0.714
No query memory,0.943947,912000,0.743
No query memory,0.944471,912500,0.729
No query memory,0.944993,913000,0.715
No query memory,0.945515,913500,0.721
No query memory,0.946038,914000,0.738
No query memory,0.946561,914500,0.742
No query memory,0.947079,915000,0.738
No query memory,0.947596,915500,0.733
No query memory,0.948114,916000,0.737
No query memory,0.948622,916500,0.729
No query memory,0.949142,917000,0.734
No query memory,0.949656,917500,0.748
No query memory,0.95018,918000,0.744
No query memory,0.950699,918500,0.746
No query memory,0.951228,919000,0.724
No query memory,0.951749,919500,0.707
No query memory,0.952259,920000,0.709
No query memory,0.952781,920500,0.715
No query memory,0.953295,921000,0.73
No query memory,0.953815,921500,0.735
No query memory,0.954339,922000,0.739
No query memory,0.954857,922500,0.734
No query memory,0.955373,923000,0.729
No query memory,0.955889,923500,0.743
No query memory,0.956402,924000,0.746
No query memory,0.956918,924500,0.756
No query memory,0.957435,925000,0.739
No query memory,0.957956,925500,0.737
No query memory,0.958471,926000,0.752
No query memory,0.958989,926500,0.725
No query memory,0.959505,927000,0.734
No query memory,0.960025,927500,0.731
No query memory,0.960546,928000,0.723
No query memory,0.961058,928500,0.734
No query memory,0.961572,929000,0.744
No query memory,0.962092,929500,0.742
No query memory,0.962606,930000,0.739
No query memory,0.963116,930500,0.742
No query memory,0.963637,931000,0.748
No query memory,0.964156,931500,0.741
No query memory,0.964672,932000,0.721
No query memory,0.965193,932500,0.733
No query memory,0.965709,933000,0.732
No query memory,0.966225,933500,0.721
No query memory,0.966746,934000,0.743
No query memory,0.967256,934500,0.731
No query memory,0.967775,935000,0.71
No query memory,0.968299,935500,0.731
No query memory,0.968815,936000,0.755
No query memory,0.969326,936500,0.744
No query memory,0.969843,937000,0.724
No query memory,0.970361,937500,0.74
No query memory,0.970879,938000,0.745
No query memory,0.971397,938500,0.731
No query memory,0.971912,939000,0.735
No query memory,0.972429,939500,0.747
No query memory,0.972947,940000,0.758
No query memory,0.973461,940500,0.757
No query memory,0.973972,941000,0.73
No query memory,0.974494,941500,0.711
No query memory,0.975021,942000,0.709
No query memory,0.975537,942500,0.725
No query memory,0.976061,943000,0.713
No query memory,0.976578,943500,0.708
No query memory,0.977094,944000,0.71
No query memory,0.977613,944500,0.71
No query memory,0.978134,945000,0.738
No query memory,0.978655,945500,0.748
No query memory,0.979176,946000,0.723
No query memory,0.979697,946500,0.732
No query memory,0.98021,947000,0.748
No query memory,0.980727,947500,0.715
No query memory,0.981244,948000,0.725
No query memory,0.981761,948500,0.758
No query memory,0.982283,949000,0.755
No query memory,0.982795,949500,0.738
No query memory,0.983309,950000,0.734
No query memory,0.983819,950500,0.722
No query memory,0.984334,951000,0.709
No query memory,0.984848,951500,0.693
No query memory,0.985361,952000,0.699
No query memory,0.985883,952500,0.709
No query memory,0.986404,953000,0.708
No query memory,0.986924,953500,0.723
No query memory,0.987444,954000,0.722
No query memory,0.987959,954500,0.739
No query memory,0.988477,955000,0.768
No query memory,0.988995,955500,0.755
No query memory,0.989514,956000,0.737
No query memory,0.990027,956500,0.727
No query memory,0.99054,957000,0.723
No query memory,0.991059,957500,0.741
No query memory,0.991579,958000,0.763
No query memory,0.992095,958500,0.748
No query memory,0.992619,959000,0.724
No query memory,0.993133,959500,0.736
No query memory,0.993639,960000,0.746
No query memory,0.994151,960500,0.752
No query memory,0.994669,961000,0.75
No query memory,0.995186,961500,0.753
No query memory,0.995697,962000,0.728
No query memory,0.996226,962500,0.719
No query memory,0.996736,963000,0.743
No query memory,0.997248,963500,0.73
No query memory,0.99776,964000,0.715
No query memory,0.998283,964500,0.719
No query memory,0.998808,965000,0.724
No query memory,0.99932,965500,0.73
No query memory,0.999834,966000,0.748
No query memory,1.000349,966500,0.741
No query memory,1.000862,967000,0.717
No query memory,1.00139,967500,0.721
No query memory,1.001909,968000,0.734
No query memory,1.002425,968500,0.733
No query memory,1.002943,969000,0.706
No query memory,1.00346,969500,0.701
No query memory,1.003976,970000,0.731
No query memory,1.004492,970500,0.72
No query memory,1.005008,971000,0.727
No query memory,1.005518,971500,0.743
No query memory,1.006036,972000,0.737
No query memory,1.006553,972500,0.749
No query memory,1.007076,973000,0.737
No query memory,1.007601,973500,0.737
No query memory,1.008126,974000,0.75
No query memory,1.008646,974500,0.737
No query memory,1.009158,975000,0.728
No query memory,1.009678,975500,0.725
No query memory,1.010201,976000,0.72
No query memory,1.010714,976500,0.72
No query memory,1.011238,977000,0.715
No query memory,1.011755,977500,0.71
No query memory,1.012275,978000,0.715
No query memory,1.012796,978500,0.736
No query memory,1.013306,979000,0.736
No query memory,1.013815,979500,0.728
No query memory,1.014333,980000,0.726
No query memory,1.014847,980500,0.721
No query memory,1.015364,981000,0.748
No query memory,1.015874,981500,0.742
No query memory,1.016391,982000,0.723
No query memory,1.016906,982500,0.751
No query memory,1.017423,983000,0.751
No query memory,1.017941,983500,0.74
No query memory,1.01845,984000,0.744
No query memory,1.018965,984500,0.734
No query memory,1.019485,985000,0.73
No query memory,1.020001,985500,0.738
No query memory,1.020521,986000,0.739
No query memory,1.02104,986500,0.74
No query memory,1.021555,987000,0.746
No query memory,1.022071,987500,0.727
No query memory,1.022588,988000,0.734
No query memory,1.023104,988500,0.74
No query memory,1.02363,989000,0.734
No query memory,1.02415,989500,0.751
No query memory,1.024671,990000,0.753
No query memory,1.02519,990500,0.738
No query memory,1.025702,991000,0.738
No query memory,1.02622,991500,0.739
No query memory,1.026737,992000,0.728
No query memory,1.027258,992500,0.723
No query memory,1.027782,993000,0.722
No query memory,1.028296,993500,0.741
No query memory,1.028813,994000,0.748
No query memory,1.029336,994500,0.741
No query memory,1.029855,995000,0.728
No query memory,1.03037,995500,0.714
No query memory,1.030884,996000,0.73
No query memory,1.031408,996500,0.742
No query memory,1.031916,997000,0.744
No query memory,1.03244,997500,0.756
No query memory,1.03296,998000,0.764
No query memory,1.033476,998500,0.737
No query memory,1.033989,999000,0.727
No query memory,1.034506,999500,0.727
No query memory,1.035025,1000000,0.71
No query memory,1.035541,1000500,0.724
No query memory,1.036059,1001000,0.753
No query memory,1.036579,1001500,0.75
No query memory,1.037104,1002000,0.746
No query memory,1.037625,1002500,0.764
No query memory,1.038144,1003000,0.751
No query memory,1.038665,1003500,0.729
No query memory,1.039184,1004000,0.719
No query memory,1.0397,1004500,0.736
No query memory,1.040214,1005000,0.755
No query memory,1.040738,1005500,0.748
No query memory,1.041252,1006000,0.731
No query memory,1.041766,1006500,0.735
No query memory,1.042289,1007000,0.751
No query memory,1.042804,1007500,0.751
No query memory,1.043323,1008000,0.767
No query memory,1.043841,1008500,0.77
No query memory,1.044361,1009000,0.735
No query memory,1.044883,1009500,0.729
No query memory,1.045406,1010000,0.749
No query memory,1.045928,1010500,0.741
No query memory,1.046442,1011000,0.733
No query memory,1.046958,1011500,0.748
No query memory,1.047474,1012000,0.739
No query memory,1.047999,1012500,0.722
No query memory,1.048508,1013000,0.733
No query memory,1.049026,1013500,0.732
No query memory,1.049543,1014000,0.71
No query memory,1.050056,1014500,0.723
No query memory,1.050572,1015000,0.735
No query memory,1.051081,1015500,0.733
No query memory,1.0516,1016000,0.728
No query memory,1.052117,1016500,0.729
No query memory,1.052635,1017000,0.737
No query memory,1.053151,1017500,0.719
No query memory,1.053679,1018000,0.727
No query memory,1.054191,1018500,0.749
No query memory,1.054706,1019000,0.75
No query memory,1.055226,1019500,0.739
No query memory,1.055749,1020000,0.742
No query memory,1.056264,1020500,0.752
No query memory,1.056781,1021000,0.755
No query memory,1.0573,1021500,0.761
No query memory,1.057819,1022000,0.765
No query memory,1.058333,1022500,0.733
No query memory,1.05886,1023000,0.725
No query memory,1.059382,1023500,0.748
No query memory,1.059892,1024000,0.742
No query memory,1.06041,1024500,0.745
No query memory,1.060924,1025000,0.752
No query memory,1.061443,1025500,0.765
No query memory,1.061964,1026000,0.765
No query memory,1.062482,1026500,0.749
No query memory,1.063,1027000,0.766
No query memory,1.063512,1027500,0.775
No query memory,1.064033,1028000,0.741
No query memory,1.064549,1028500,0.741
No query memory,1.065068,1029000,0.746
No query memory,1.065588,1029500,0.751
No query memory,1.066112,1030000,0.761
No query memory,1.066627,1030500,0.739
No query memory,1.067148,1031000,0.726
No query memory,1.067661,1031500,0.721
No query memory,1.068181,1032000,0.734
No query memory,1.068696,1032500,0.758
No query memory,1.069208,1033000,0.777
No query memory,1.069728,1033500,0.755
No query memory,1.070244,1034000,0.737
No query memory,1.070762,1034500,0.727
No query memory,1.071278,1035000,0.714
No query memory,1.071798,1035500,0.737
No query memory,1.072318,1036000,0.74
No query memory,1.072835,1036500,0.739
No query memory,1.073344,1037000,0.744
No query memory,1.073854,1037500,0.765
No query memory,1.074373,1038000,0.783
No query memory,1.074895,1038500,0.748
No query memory,1.075415,1039000,0.731
No query memory,1.075932,1039500,0.748
No query memory,1.076444,1040000,0.748
No query memory,1.076958,1040500,0.721
No query memory,1.077471,1041000,0.728
No query memory,1.077991,1041500,0.742
No query memory,1.078507,1042000,0.749
No query memory,1.079041,1042500,0.75
No query memory,1.079552,1043000,0.752
No query memory,1.080063,1043500,0.756
No query memory,1.080578,1044000,0.761
No query memory,1.081102,1044500,0.765
No query memory,1.081618,1045000,0.736
No query memory,1.082128,1045500,0.734
No query memory,1.08264,1046000,0.747
No query memory,1.083156,1046500,0.752
No query memory,1.083673,1047000,0.745
No query memory,1.084185,1047500,0.735
No query memory,1.0847,1048000,0.725
No query memory,1.085215,1048500,0.739
No query memory,1.085736,1049000,0.763
No query memory,1.086251,1049500,0.76
No query memory,1.086777,1050000,0.762
No query memory,1.087287,1050500,0.761
No query memory,1.087805,1051000,0.746
No query memory,1.088322,1051500,0.731
No query memory,1.08884,1052000,0.752
No query memory,1.089368,1052500,0.768
No query memory,1.089896,1053000,0.747
No query memory,1.090411,1053500,0.755
No query memory,1.090925,1054000,0.756
No query memory,1.091439,1054500,0.752
No query memory,1.091967,1055000,0.747
No query memory,1.092479,1055500,0.728
No query memory,1.093003,1056000,0.73
No query memory,1.093521,1056500,0.742
No query memory,1.094045,1057000,0.743
No query memory,1.094562,1057500,0.725
No query memory,1.095078,1058000,0.72
No query memory,1.095588,1058500,0.742
No query memory,1.096107,1059000,0.75
No query memory,1.096629,1059500,0.741
No query memory,1.097143,1060000,0.751
No query memory,1.097671,1060500,0.763
No query memory,1.098189,1061000,0.753
No query memory,1.098711,1061500,0.745
No query memory,1.099222,1062000,0.743
No query memory,1.099741,1062500,0.737
No query memory,1.100254,1063000,0.737
No query memory,1.100768,1063500,0.743
No query memory,1.101285,1064000,0.743
No query memory,1.1018,1064500,0.753
No query memory,1.102316,1065000,0.752
No query memory,1.102833,1065500,0.722
No query memory,1.103348,1066000,0.731
No query memory,1.103863,1066500,0.72
No query memory,1.104377,1067000,0.708
No query memory,1.104893,1067500,0.759
No query memory,1.105409,1068000,0.753
No query memory,1.105929,1068500,0.732
No query memory,1.106455,1069000,0.756
No query memory,1.106969,1069500,0.765
No query memory,1.107485,1070000,0.753
No query memory,1.107998,1070500,0.759
No query memory,1.108511,1071000,0.758
No query memory,1.109026,1071500,0.752
No query memory,1.109546,1072000,0.746
No query memory,1.110063,1072500,0.737
No query memory,1.110577,1073000,0.747
No query memory,1.111088,1073500,0.743
No query memory,1.111604,1074000,0.731
No query memory,1.11212,1074500,0.742
No query memory,1.112636,1075000,0.769
No query memory,1.113153,1075500,0.775
No query memory,1.113678,1076000,0.764
No query memory,1.114192,1076500,0.755
No query memory,1.114709,1077000,0.761
No query memory,1.115227,1077500,0.735
No query memory,1.11575,1078000,0.728
No query memory,1.116269,1078500,0.745
No query memory,1.116786,1079000,0.739
No query memory,1.117306,1079500,0.742
No query memory,1.117829,1080000,0.741
No query memory,1.118348,1080500,0.75
No query memory,1.118864,1081000,0.762
No query memory,1.119387,1081500,0.749
No query memory,1.119907,1082000,0.735
No query memory,1.120418,1082500,0.752
No query memory,1.120941,1083000,0.749
No query memory,1.121458,1083500,0.734
No query memory,1.121983,1084000,0.728
No query memory,1.122502,1084500,0.732
No query memory,1.123022,1085000,0.755
No query memory,1.123543,1085500,0.747
No query memory,1.124056,1086000,0.746
No query memory,1.124574,1086500,0.756
No query memory,1.125092,1087000,0.73
No query memory,1.12561,1087500,0.709
No query memory,1.12613,1088000,0.733
No query memory,1.126647,1088500,0.776
No query memory,1.127166,1089000,0.771
No query memory,1.127689,1089500,0.772
No query memory,1.128208,1090000,0.79
No query memory,1.128723,1090500,0.779
No query memory,1.129243,1091000,0.778
No query memory,1.129769,1091500,0.758
No query memory,1.130282,1092000,0.724
No query memory,1.130801,1092500,0.727
No query memory,1.131309,1093000,0.744
No query memory,1.131828,1093500,0.743
No query memory,1.132352,1094000,0.77
No query memory,1.132865,1094500,0.774
No query memory,1.133381,1095000,0.748
No query memory,1.133893,1095500,0.76
No query memory,1.134411,1096000,0.748
No query memory,1.134928,1096500,0.732
No query memory,1.135449,1097000,0.754
No query memory,1.135964,1097500,0.765
No query memory,1.136483,1098000,0.743
No query memory,1.137001,1098500,0.749
No query memory,1.137517,1099000,0.754
No query memory,1.138043,1099500,0.737
No query memory,1.138555,1100000,0.736
No query memory,1.139066,1100500,0.743
No query memory,1.139583,1101000,0.751
No query memory,1.14009,1101500,0.75
No query memory,1.14061,1102000,0.74
No query memory,1.141128,1102500,0.744
No query memory,1.141641,1103000,0.752
No query memory,1.142164,1103500,0.742
No query memory,1.142684,1104000,0.741
No query memory,1.143192,1104500,0.739
No query memory,1.143708,1105000,0.722
No query memory,1.144234,1105500,0.726
No query memory,1.144754,1106000,0.751
No query memory,1.145279,1106500,0.752
No query memory,1.145803,1107000,0.74
No query memory,1.146319,1107500,0.746
No query memory,1.146836,1108000,0.749
No query memory,1.147353,1108500,0.733
No query memory,1.147867,1109000,0.725
No query memory,1.148385,1109500,0.758
No query memory,1.148898,1110000,0.765
No query memory,1.149417,1110500,0.751
No query memory,1.149931,1111000,0.755
No query memory,1.150457,1111500,0.745
No query memory,1.150978,1112000,0.756
No query memory,1.151495,1112500,0.778
No query memory,1.152009,1113000,0.766
No query memory,1.15253,1113500,0.753
No query memory,1.153038,1114000,0.76
No query memory,1.153558,1114500,0.758
No query memory,1.154082,1115000,0.755
No query memory,1.154603,1115500,0.761
No query memory,1.155121,1116000,0.769
No query memory,1.155639,1116500,0.773
No query memory,1.156149,1117000,0.761
No query memory,1.15667,1117500,0.757
No query memory,1.157183,1118000,0.773
No query memory,1.157698,1118500,0.766
No query memory,1.158214,1119000,0.745
No query memory,1.158733,1119500,0.734
No query memory,1.15924,1120000,0.73
No query memory,1.159762,1120500,0.724
No query memory,1.16028,1121000,0.726
No query memory,1.160796,1121500,0.748
No query memory,1.161313,1122000,0.738
No query memory,1.16183,1122500,0.738
No query memory,1.162349,1123000,0.752
No query memory,1.16287,1123500,0.743
No query memory,1.163391,1124000,0.764
No query memory,1.163914,1124500,0.778
No query memory,1.164431,1125000,0.765
No query memory,1.16495,1125500,0.762
No query memory,1.165464,1126000,0.756
No query memory,1.165983,1126500,0.738
No query memory,1.166496,1127000,0.755
No query memory,1.167016,1127500,0.772
No query memory,1.167539,1128000,0.76
No query memory,1.168056,1128500,0.724
No query memory,1.168577,1129000,0.729
No query memory,1.169089,1129500,0.748
No query memory,1.169611,1130000,0.752
No query memory,1.170127,1130500,0.758
No query memory,1.170642,1131000,0.748
No query memory,1.17116,1131500,0.736
No query memory,1.171678,1132000,0.739
No query memory,1.172199,1132500,0.777
No query memory,1.172717,1133000,0.784
No query memory,1.173236,1133500,0.755
No query memory,1.173757,1134000,0.743
No query memory,1.174273,1134500,0.745
No query memory,1.174783,1135000,0.744
No query memory,1.175296,1135500,0.751
No query memory,1.175816,1136000,0.757
No query memory,1.176332,1136500,0.765
No query memory,1.176853,1137000,0.76
No query memory,1.17736,1137500,0.757
No query memory,1.177878,1138000,0.748
No query memory,1.178392,1138500,0.742
No query memory,1.178909,1139000,0.752
No query memory,1.179434,1139500,0.745
No query memory,1.179947,1140000,0.737
No query memory,1.180465,1140500,0.744
No query memory,1.180989,1141000,0.746
No query memory,1.181506,1141500,0.73
No query memory,1.182021,1142000,0.739
No query memory,1.182534,1142500,0.759
No query memory,1.183054,1143000,0.769
No query memory,1.183572,1143500,0.753
No query memory,1.184089,1144000,0.734
No query memory,1.184612,1144500,0.741
No query memory,1.185127,1145000,0.758
No query memory,1.185644,1145500,0.755
No query memory,1.186163,1146000,0.748
No query memory,1.186683,1146500,0.738
No query memory,1.187207,1147000,0.747
No query memory,1.187726,1147500,0.763
No query memory,1.188248,1148000,0.757
No query memory,1.188771,1148500,0.754
No query memory,1.189291,1149000,0.747
No query memory,1.189809,1149500,0.768
No query memory,1.190325,1150000,0.781
No query memory,1.190843,1150500,0.761
No query memory,1.191362,1151000,0.772
No query memory,1.191887,1151500,0.768
No query memory,1.192407,1152000,0.737
No query memory,1.192917,1152500,0.747
No query memory,1.193433,1153000,0.749
No query memory,1.193945,1153500,0.747
No query memory,1.194466,1154000,0.772
No query memory,1.194984,1154500,0.77
No query memory,1.195503,1155000,0.734
No query memory,1.196026,1155500,0.734
No query memory,1.196545,1156000,0.769
No query memory,1.197062,1156500,0.777
No query memory,1.197583,1157000,0.756
No query memory,1.1981,1157500,0.745
No query memory,1.198622,1158000,0.742
No query memory,1.199137,1158500,0.738
No query memory,1.199655,1159000,0.735
No query memory,1.200168,1159500,0.748
No query memory,1.200692,1160000,0.754
No query memory,1.201212,1160500,0.744
No query memory,1.201729,1161000,0.761
No query memory,1.202245,1161500,0.78
No query memory,1.202768,1162000,0.759
No query memory,1.203286,1162500,0.755
No query memory,1.203798,1163000,0.764
No query memory,1.204316,1163500,0.767
No query memory,1.204831,1164000,0.765
No query memory,1.205356,1164500,0.756
No query memory,1.205872,1165000,0.745
No query memory,1.206392,1165500,0.746
No query memory,1.206907,1166000,0.749
No query memory,1.207424,1166500,0.762
No query memory,1.207939,1167000,0.774
No query memory,1.208455,1167500,0.753
No query memory,1.208973,1168000,0.76
No query memory,1.209488,1168500,0.762
No query memory,1.210001,1169000,0.748
No query memory,1.210522,1169500,0.756
No query memory,1.211041,1170000,0.768
No query memory,1.211555,1170500,0.748
No query memory,1.212074,1171000,0.735
No query memory,1.212594,1171500,0.748
No query memory,1.213117,1172000,0.745
No query memory,1.213632,1172500,0.751
No query memory,1.214146,1173000,0.763
No query memory,1.214668,1173500,0.764
No query memory,1.215193,1174000,0.762
No query memory,1.215711,1174500,0.762
No query memory,1.216235,1175000,0.756
No query memory,1.216754,1175500,0.733
No query memory,1.217263,1176000,0.749
No query memory,1.217777,1176500,0.762
No query memory,1.218296,1177000,0.739
No query memory,1.218813,1177500,0.76
No query memory,1.219336,1178000,0.771
No query memory,1.219869,1178500,0.732
No query memory,1.220383,1179000,0.733
No query memory,1.220897,1179500,0.755
No query memory,1.221416,1180000,0.755
No query memory,1.221934,1180500,0.758
No query memory,1.222449,1181000,0.755
No query memory,1.222969,1181500,0.753
No query memory,1.223482,1182000,0.754
No query memory,1.224005,1182500,0.745
No query memory,1.224527,1183000,0.746
No query memory,1.225041,1183500,0.745
No query memory,1.225556,1184000,0.743
No query memory,1.22607,1184500,0.758
No query memory,1.226585,1185000,0.78
No query memory,1.227103,1185500,0.779
No query memory,1.227621,1186000,0.779
No query memory,1.228143,1186500,0.766
No query memory,1.228661,1187000,0.743
No query memory,1.229174,1187500,0.732
No query memory,1.229682,1188000,0.742
No query memory,1.230198,1188500,0.755
No query memory,1.230714,1189000,0.753
No query memory,1.231236,1189500,0.762
No query memory,1.231753,1190000,0.767
No query memory,1.232268,1190500,0.762
No query memory,1.232784,1191000,0.742
No query memory,1.23331,1191500,0.748
No query memory,1.233824,1192000,0.735
No query memory,1.234337,1192500,0.707
No query memory,1.234862,1193000,0.731
No query memory,1.235377,1193500,0.756
No query memory,1.235893,1194000,0.758
No query memory,1.236415,1194500,0.747
No query memory,1.236938,1195000,0.754
No query memory,1.237456,1195500,0.765
No query memory,1.23798,1196000,0.75
No query memory,1.238502,1196500,0.753
No query memory,1.239019,1197000,0.756
No query memory,1.239543,1197500,0.758
No query memory,1.240057,1198000,0.75
No query memory,1.24057,1198500,0.736
No query memory,1.241092,1199000,0.755
No query memory,1.24161,1199500,0.78
No query memory,1.242123,1200000,0.767
No query memory,1.242642,1200500,0.747
No query memory,1.243164,1201000,0.766
No query memory,1.243679,1201500,0.784
No query memory,1.244206,1202000,0.776
No query memory,1.244726,1202500,0.777
No query memory,1.245245,1203000,0.771
No query memory,1.245763,1203500,0.76
No query memory,1.246281,1204000,0.763
No query memory,1.246792,1204500,0.743
No query memory,1.247309,1205000,0.745
No query memory,1.247833,1205500,0.765
No query memory,1.248345,1206000,0.764
No query memory,1.248869,1206500,0.765
No query memory,1.249392,1207000,0.771
No query memory,1.249908,1207500,0.775
No query memory,1.250429,1208000,0.763
No query memory,1.250948,1208500,0.768
No query memory,1.251465,1209000,0.764
No query memory,1.251975,1209500,0.756
No query memory,1.252492,1210000,0.768
No query memory,1.25302,1210500,0.768
No query memory,1.253537,1211000,0.759
No query memory,1.254055,1211500,0.753
No query memory,1.254573,1212000,0.759
No query memory,1.255089,1212500,0.764
No query memory,1.255612,1213000,0.765
No query memory,1.25613,1213500,0.771
No query memory,1.256653,1214000,0.782
No query memory,1.257171,1214500,0.775
No query memory,1.257688,1215000,0.753
No query memory,1.258208,1215500,0.745
No query memory,1.258732,1216000,0.757
No query memory,1.259249,1216500,0.77
No query memory,1.259769,1217000,0.754
No query memory,1.260287,1217500,0.725
No query memory,1.260809,1218000,0.735
No query memory,1.261317,1218500,0.763
No query memory,1.261833,1219000,0.765
No query memory,1.262344,1219500,0.768
No query memory,1.262861,1220000,0.77
No query memory,1.263373,1220500,0.774
No query memory,1.263888,1221000,0.758
No query memory,1.264414,1221500,0.74
No query memory,1.264931,1222000,0.748
No query memory,1.26545,1222500,0.763
No query memory,1.265965,1223000,0.773
No query memory,1.266478,1223500,0.776
No query memory,1.266991,1224000,0.785
No query memory,1.267509,1224500,0.789
No query memory,1.26803,1225000,0.78
No query memory,1.26855,1225500,0.769
No query memory,1.269071,1226000,0.768
No query memory,1.269594,1226500,0.763
No query memory,1.27011,1227000,0.752
No query memory,1.270629,1227500,0.749
No query memory,1.271147,1228000,0.761
No query memory,1.271659,1228500,0.772
No query memory,1.272173,1229000,0.764
No query memory,1.272691,1229500,0.77
No query memory,1.273206,1230000,0.767
No query memory,1.273727,1230500,0.76
No query memory,1.274244,1231000,0.774
No query memory,1.274758,1231500,0.781
No query memory,1.275279,1232000,0.792
No query memory,1.275797,1232500,0.788
No query memory,1.276321,1233000,0.773
No query memory,1.276838,1233500,0.769
No query memory,1.277355,1234000,0.778
No query memory,1.277878,1234500,0.782
No query memory,1.278391,1235000,0.765
No query memory,1.278912,1235500,0.76
No query memory,1.27943,1236000,0.764
No query memory,1.279947,1236500,0.739
No query memory,1.280466,1237000,0.734
No query memory,1.280979,1237500,0.774
No query memory,1.281495,1238000,0.772
No query memory,1.282021,1238500,0.75
No query memory,1.28254,1239000,0.757
No query memory,1.283059,1239500,0.759
No query memory,1.283578,1240000,0.75
No query memory,1.284096,1240500,0.745
No query memory,1.284609,1241000,0.769
No query memory,1.285126,1241500,0.784
No query memory,1.285642,1242000,0.778
No query memory,1.28616,1242500,0.768
No query memory,1.286678,1243000,0.774
No query memory,1.287195,1243500,0.768
No query memory,1.287704,1244000,0.742
No query memory,1.288224,1244500,0.747
No query memory,1.288747,1245000,0.746
No query memory,1.289266,1245500,0.741
No query memory,1.289781,1246000,0.767
No query memory,1.290302,1246500,0.766
No query memory,1.290817,1247000,0.764
No query memory,1.291333,1247500,0.775
No query memory,1.29185,1248000,0.765
No query memory,1.292368,1248500,0.753
No query memory,1.292882,1249000,0.756
No query memory,1.293399,1249500,0.778
No query memory,1.293913,1250000,0.773
No query memory,1.294433,1250500,0.756
No query memory,1.294945,1251000,0.748
No query memory,1.295464,1251500,0.745
No query memory,1.295993,1252000,0.768
No query memory,1.29651,1252500,0.763
No query memory,1.297029,1253000,0.768
No query memory,1.297542,1253500,0.776
No query memory,1.298054,1254000,0.764
No query memory,1.298563,1254500,0.774
No query memory,1.29908,1255000,0.759
No query memory,1.299601,1255500,0.751
No query memory,1.300116,1256000,0.767
No query memory,1.300635,1256500,0.762
No query memory,1.301153,1257000,0.756
No query memory,1.301673,1257500,0.768
No query memory,1.302193,1258000,0.776
No query memory,1.302706,1258500,0.781
No query memory,1.303221,1259000,0.77
No query memory,1.303741,1259500,0.76
No query memory,1.304258,1260000,0.761
No query memory,1.30478,1260500,0.765
No query memory,1.305308,1261000,0.759
No query memory,1.30583,1261500,0.758
No query memory,1.306341,1262000,0.773
No query memory,1.306857,1262500,0.775
No query memory,1.307371,1263000,0.755
No query memory,1.307889,1263500,0.749
No query memory,1.308407,1264000,0.774
No query memory,1.308923,1264500,0.768
No query memory,1.309444,1265000,0.77
No query memory,1.309962,1265500,0.783
No query memory,1.310478,1266000,0.775
No query memory,1.310997,1266500,0.762
No query memory,1.31152,1267000,0.776
No query memory,1.312039,1267500,0.778
No query memory,1.312558,1268000,0.768
No query memory,1.313071,1268500,0.782
No query memory,1.313594,1269000,0.775
No query memory,1.314114,1269500,0.773
No query memory,1.314637,1270000,0.776
No query memory,1.315151,1270500,0.756
No query memory,1.315659,1271000,0.743
No query memory,1.316177,1271500,0.768
No query memory,1.316694,1272000,0.775
No query memory,1.317217,1272500,0.755
No query memory,1.317735,1273000,0.764
No query memory,1.318252,1273500,0.774
No query memory,1.318763,1274000,0.772
No query memory,1.319278,1274500,0.786
No query memory,1.319801,1275000,0.785
No query memory,1.320316,1275500,0.761
No query memory,1.32083,1276000,0.76
No query memory,1.321351,1276500,0.768
No query memory,1.321865,1277000,0.767
No query memory,1.322387,1277500,0.772
No query memory,1.322907,1278000,0.774
No query memory,1.32343,1278500,0.767
No query memory,1.323949,1279000,0.767
No query memory,1.324461,1279500,0.769
No query memory,1.324979,1280000,0.779
No query memory,1.325493,1280500,0.784
No query memory,1.326009,1281000,0.766
No query memory,1.326522,1281500,0.764
No query memory,1.327042,1282000,0.761
No query memory,1.327571,1282500,0.774
No query memory,1.328092,1283000,0.805
No query memory,1.328614,1283500,0.78
No query memory,1.32913,1284000,0.771
No query memory,1.329652,1284500,0.768
No query memory,1.330168,1285000,0.772
No query memory,1.330689,1285500,0.779
No query memory,1.331207,1286000,0.763
No query memory,1.331722,1286500,0.748
No query memory,1.332229,1287000,0.739
No query memory,1.332749,1287500,0.747
No query memory,1.333269,1288000,0.755
No query memory,1.333789,1288500,0.772
No query memory,1.33431,1289000,0.765
No query memory,1.334822,1289500,0.751
No query memory,1.33534,1290000,0.743
No query memory,1.335857,1290500,0.767
No query memory,1.336367,1291000,0.781
No query memory,1.33688,1291500,0.768
No query memory,1.337393,1292000,0.783
No query memory,1.337914,1292500,0.791
No query memory,1.33843,1293000,0.767
No query memory,1.338952,1293500,0.762
No query memory,1.339473,1294000,0.788
No query memory,1.339992,1294500,0.784
No query memory,1.340511,1295000,0.77
No query memory,1.34103,1295500,0.767
No query memory,1.341548,1296000,0.763
No query memory,1.342069,1296500,0.777
No query memory,1.342585,1297000,0.786
No query memory,1.343098,1297500,0.78
No query memory,1.343615,1298000,0.784
No query memory,1.344129,1298500,0.765
No query memory,1.344645,1299000,0.759
No query memory,1.345167,1299500,0.781
No query memory,1.345689,1300000,0.793
No query memory,1.346208,1300500,0.776
No query memory,1.346731,1301000,0.758
No query memory,1.347248,1301500,0.761
No query memory,1.347766,1302000,0.769
No query memory,1.348286,1302500,0.759
No query memory,1.348801,1303000,0.743
No query memory,1.349317,1303500,0.749
No query memory,1.349827,1304000,0.764
No query memory,1.35034,1304500,0.766
No query memory,1.350855,1305000,0.769
No query memory,1.351369,1305500,0.775
No query memory,1.351892,1306000,0.773
No query memory,1.352405,1306500,0.779
No query memory,1.352921,1307000,0.777
No query memory,1.353437,1307500,0.792
No query memory,1.353947,1308000,0.785
No query memory,1.354467,1308500,0.747
No query memory,1.354987,1309000,0.763
No query memory,1.355512,1309500,0.788
No query memory,1.356026,1310000,0.777
No query memory,1.356551,1310500,0.789
No query memory,1.35707,1311000,0.79
No query memory,1.357588,1311500,0.774
No query memory,1.358104,1312000,0.757
No query memory,1.358626,1312500,0.75
No query memory,1.359144,1313000,0.785
No query memory,1.359664,1313500,0.791
No query memory,1.360186,1314000,0.751
No query memory,1.360702,1314500,0.745
No query memory,1.361214,1315000,0.75
No query memory,1.361729,1315500,0.748
No query memory,1.362246,1316000,0.775
No query memory,1.362771,1316500,0.796
No query memory,1.363281,1317000,0.778
No query memory,1.36379,1317500,0.764
No query memory,1.364312,1318000,0.772
No query memory,1.36484,1318500,0.756
No query memory,1.365361,1319000,0.754
No query memory,1.365871,1319500,0.771
No query memory,1.366388,1320000,0.77
No query memory,1.366898,1320500,0.77
No query memory,1.367421,1321000,0.761
No query memory,1.367935,1321500,0.762
No query memory,1.368452,1322000,0.771
No query memory,1.368965,1322500,0.777
No query memory,1.369483,1323000,0.79
No query memory,1.369997,1323500,0.772
No query memory,1.370524,1324000,0.764
No query memory,1.371037,1324500,0.782
No query memory,1.371553,1325000,0.778
No query memory,1.37207,1325500,0.77
No query memory,1.372591,1326000,0.763
No query memory,1.373102,1326500,0.77
No query memory,1.37362,1327000,0.777
No query memory,1.374132,1327500,0.778
No query memory,1.374652,1328000,0.768
No query memory,1.375169,1328500,0.76
No query memory,1.375676,1329000,0.785
No query memory,1.376187,1329500,0.786
No query memory,1.376709,1330000,0.766
No query memory,1.377232,1330500,0.771
No query memory,1.377747,1331000,0.779
No query memory,1.378263,1331500,0.772
No query memory,1.37878,1332000,0.768
No query memory,1.379292,1332500,0.777
No query memory,1.379809,1333000,0.763
No query memory,1.380319,1333500,0.754
No query memory,1.38084,1334000,0.762
No query memory,1.381358,1334500,0.77
No query memory,1.381873,1335000,0.772
No query memory,1.382391,1335500,0.777
No query memory,1.38291,1336000,0.768
No query memory,1.383429,1336500,0.747
No query memory,1.383939,1337000,0.746
No query memory,1.38446,1337500,0.758
No query memory,1.384979,1338000,0.761
No query memory,1.385498,1338500,0.748
No query memory,1.386012,1339000,0.754
No query memory,1.386525,1339500,0.759
No query memory,1.387037,1340000,0.761
No query memory,1.38756,1340500,0.786
No query memory,1.388075,1341000,0.8
No query memory,1.388593,1341500,0.777
No query memory,1.389108,1342000,0.776
No query memory,1.389619,1342500,0.774
No query memory,1.390129,1343000,0.766
No query memory,1.390648,1343500,0.758
No query memory,1.391166,1344000,0.763
No query memory,1.391686,1344500,0.778
No query memory,1.392205,1345000,0.788
No query memory,1.392726,1345500,0.794
No query memory,1.393242,1346000,0.773
No query memory,1.393759,1346500,0.77
No query memory,1.394266,1347000,0.782
No query memory,1.394783,1347500,0.773
No query memory,1.39531,1348000,0.762
No query memory,1.395825,1348500,0.76
No query memory,1.396349,1349000,0.777
No query memory,1.396876,1349500,0.785
No query memory,1.397393,1350000,0.784
No query memory,1.397913,1350500,0.781
No query memory,1.398426,1351000,0.78
No query memory,1.398944,1351500,0.784
No query memory,1.399461,1352000,0.783
No query memory,1.39998,1352500,0.786
No query memory,1.4005,1353000,0.77
No query memory,1.401021,1353500,0.772
No query memory,1.401537,1354000,0.78
No query memory,1.402058,1354500,0.782
No query memory,1.402571,1355000,0.764
No query memory,1.403096,1355500,0.771
No query memory,1.403606,1356000,0.798
No query memory,1.40412,1356500,0.782
No query memory,1.40464,1357000,0.759
No query memory,1.405158,1357500,0.767
No query memory,1.40568,1358000,0.775
No query memory,1.406197,1358500,0.789
No query memory,1.406709,1359000,0.79
No query memory,1.407229,1359500,0.771
No query memory,1.407755,1360000,0.777
No query memory,1.408266,1360500,0.778
No query memory,1.408782,1361000,0.766
No query memory,1.409294,1361500,0.76
No query memory,1.409806,1362000,0.77
No query memory,1.410321,1362500,0.767
No query memory,1.410836,1363000,0.752
No query memory,1.411349,1363500,0.766
No query memory,1.411859,1364000,0.773
No query memory,1.412373,1364500,0.763
No query memory,1.412892,1365000,0.768
No query memory,1.413415,1365500,0.774
No query memory,1.413939,1366000,0.763
No query memory,1.414463,1366500,0.762
No query memory,1.414981,1367000,0.778
No query memory,1.415497,1367500,0.764
No query memory,1.416021,1368000,0.753
No query memory,1.416543,1368500,0.77
No query memory,1.417059,1369000,0.77
No query memory,1.417578,1369500,0.773
No query memory,1.418092,1370000,0.771
No query memory,1.418607,1370500,0.768
No query memory,1.419121,1371000,0.782
No query memory,1.419635,1371500,0.779
No query memory,1.42015,1372000,0.765
No query memory,1.420671,1372500,0.774
No query memory,1.421192,1373000,0.784
No query memory,1.421711,1373500,0.776
No query memory,1.422228,1374000,0.784
No query memory,1.422741,1374500,0.768
No query memory,1.423251,1375000,0.765
No query memory,1.423778,1375500,0.769
No query memory,1.424291,1376000,0.766
No query memory,1.424811,1376500,0.789
No query memory,1.425324,1377000,0.781
No query memory,1.425841,1377500,0.784
No query memory,1.426358,1378000,0.794
No query memory,1.426867,1378500,0.798
No query memory,1.427385,1379000,0.803
No query memory,1.427902,1379500,0.8
No query memory,1.42842,1380000,0.808
No query memory,1.428939,1380500,0.787
No query memory,1.429457,1381000,0.775
No query memory,1.429971,1381500,0.782
No query memory,1.430485,1382000,0.782
No query memory,1.431007,1382500,0.784
No query memory,1.431525,1383000,0.773
No query memory,1.432042,1383500,0.775
No query memory,1.432566,1384000,0.78
No query memory,1.433085,1384500,0.765
No query memory,1.433594,1385000,0.765
No query memory,1.434114,1385500,0.755
No query memory,1.434631,1386000,0.757
No query memory,1.435152,1386500,0.784
No query memory,1.435663,1387000,0.771
No query memory,1.436176,1387500,0.76
No query memory,1.436691,1388000,0.777
No query memory,1.437205,1388500,0.793
No query memory,1.437722,1389000,0.801
No query memory,1.438241,1389500,0.778
No query memory,1.438762,1390000,0.741
No query memory,1.439283,1390500,0.745
No query memory,1.439802,1391000,0.775
No query memory,1.440322,1391500,0.77
No query memory,1.440843,1392000,0.78
No query memory,1.441365,1392500,0.805
No query memory,1.441884,1393000,0.796
No query memory,1.442403,1393500,0.791
No query memory,1.442916,1394000,0.802
No query memory,1.443432,1394500,0.792
No query memory,1.443953,1395000,0.774
No query memory,1.444471,1395500,0.765
No query memory,1.444998,1396000,0.771
No query memory,1.445517,1396500,0.783
No query memory,1.446029,1397000,0.785
No query memory,1.446542,1397500,0.784
No query memory,1.447066,1398000,0.781
No query memory,1.447584,1398500,0.77
No query memory,1.448105,1399000,0.76
No query memory,1.448619,1399500,0.766
No query memory,1.449133,1400000,0.785
No query memory,1.449658,1400500,0.788
No query memory,1.450174,1401000,0.795
No query memory,1.450696,1401500,0.792
No query memory,1.451207,1402000,0.772
No query memory,1.451726,1402500,0.781
No query memory,1.452249,1403000,0.8
No query memory,1.452763,1403500,0.786
No query memory,1.453288,1404000,0.78
No query memory,1.453804,1404500,0.789
No query memory,1.454317,1405000,0.766
No query memory,1.454827,1405500,0.785
No query memory,1.455355,1406000,0.779
No query memory,1.455875,1406500,0.756
No query memory,1.456393,1407000,0.763
No query memory,1.45691,1407500,0.772
No query memory,1.457425,1408000,0.793
No query memory,1.457939,1408500,0.791
No query memory,1.458456,1409000,0.774
No query memory,1.458972,1409500,0.768
No query memory,1.459486,1410000,0.772
No query memory,1.460003,1410500,0.762
No query memory,1.460521,1411000,0.767
No query memory,1.461046,1411500,0.778
No query memory,1.461564,1412000,0.789
No query memory,1.462092,1412500,0.789
No query memory,1.462607,1413000,0.788
No query memory,1.463123,1413500,0.801
No query memory,1.463639,1414000,0.797
No query memory,1.46415,1414500,0.778
No query memory,1.464671,1415000,0.779
No query memory,1.465188,1415500,0.782
No query memory,1.465706,1416000,0.764
No query memory,1.466224,1416500,0.782
No query memory,1.466742,1417000,0.798
No query memory,1.467255,1417500,0.794
No query memory,1.467771,1418000,0.776
No query memory,1.468285,1418500,0.766
No query memory,1.468804,1419000,0.789
No query memory,1.469319,1419500,0.803
No query memory,1.469833,1420000,0.79
No query memory,1.470347,1420500,0.772
No query memory,1.470859,1421000,0.761
No query memory,1.471379,1421500,0.762
No query memory,1.471896,1422000,0.78
No query memory,1.47241,1422500,0.767
No query memory,1.472923,1423000,0.765
No query memory,1.473439,1423500,0.791
No query memory,1.47396,1424000,0.801
No query memory,1.474477,1424500,0.794
No query memory,1.475,1425000,0.78
No query memory,1.475513,1425500,0.781
No query memory,1.476028,1426000,0.786
No query memory,1.476547,1426500,0.778
No query memory,1.477065,1427000,0.749
No query memory,1.477582,1427500,0.742
No query memory,1.478103,1428000,0.766
No query memory,1.478618,1428500,0.783
No query memory,1.47914,1429000,0.787
No query memory,1.479659,1429500,0.781
No query memory,1.480176,1430000,0.766
No query memory,1.480688,1430500,0.772
No query memory,1.481203,1431000,0.797
No query memory,1.481715,1431500,0.789
No query memory,1.482236,1432000,0.767
No query memory,1.48275,1432500,0.774
No query memory,1.483272,1433000,0.788
No query memory,1.483789,1433500,0.782
No query memory,1.484307,1434000,0.781
No query memory,1.484829,1434500,0.781
No query memory,1.485346,1435000,0.757
No query memory,1.485855,1435500,0.769
No query memory,1.486369,1436000,0.788
No query memory,1.486888,1436500,0.772
No query memory,1.487409,1437000,0.786
No query memory,1.487929,1437500,0.783
No query memory,1.488448,1438000,0.764
No query memory,1.488965,1438500,0.78
No query memory,1.489479,1439000,0.775
No query memory,1.489996,1439500,0.769
No query memory,1.490509,1440000,0.786
No query memory,1.491026,1440500,0.786
No query memory,1.491544,1441000,0.782
No query memory,1.492073,1441500,0.791
No query memory,1.492588,1442000,0.78
No query memory,1.493111,1442500,0.776
No query memory,1.493625,1443000,0.779
No query memory,1.49414,1443500,0.766
No query memory,1.494659,1444000,0.777
No query memory,1.49518,1444500,0.787
No query memory,1.495695,1445000,0.778
No query memory,1.496214,1445500,0.796
No query memory,1.496736,1446000,0.791
No query memory,1.497258,1446500,0.769
No query memory,1.497777,1447000,0.798
No query memory,1.498298,1447500,0.802
No query memory,1.498811,1448000,0.783
No query memory,1.499323,1448500,0.775
No query memory,1.499838,1449000,0.772
No query memory,1.499999,1449157,0.761
No topology adaptation,0.001023,1000,0.418
No topology adaptation,0.001544,1500,0.41
No topology adaptation,0.002061,2000,0.417
No topology adaptation,0.002578,2500,0.424
No topology adaptation,0.003101,3000,0.43
No topology adaptation,0.003616,3500,0.43
No topology adaptation,0.004139,4000,0.431
No topology adaptation,0.004661,4500,0.432
No topology adaptation,0.005181,5000,0.436
No topology adaptation,0.0057,5500,0.438
No topology adaptation,0.006213,6000,0.448
No topology adaptation,0.006729,6500,0.454
No topology adaptation,0.007249,7000,0.421
No topology adaptation,0.007766,7500,0.422
No topology adaptation,0.008275,8000,0.448
No topology adaptation,0.008791,8500,0.47
No topology adaptation,0.009308,9000,0.465
No topology adaptation,0.009822,9500,0.464
No topology adaptation,0.010341,10000,0.482
No topology adaptation,0.010859,10500,0.469
No topology adaptation,0.011385,11000,0.463
No topology adaptation,0.011899,11500,0.473
No topology adaptation,0.01241,12000,0.491
No topology adaptation,0.012925,12500,0.521
No topology adaptation,0.013443,13000,0.495
No topology adaptation,0.013957,13500,0.479
No topology adaptation,0.014479,14000,0.507
No topology adaptation,0.014995,14500,0.506
No topology adaptation,0.015514,15000,0.493
No topology adaptation,0.016032,15500,0.494
No topology adaptation,0.016545,16000,0.499
No topology adaptation,0.017068,16500,0.484
No topology adaptation,0.017586,17000,0.49
No topology adaptation,0.018102,17500,0.497
No topology adaptation,0.018614,18000,0.496
No topology adaptation,0.019138,18500,0.517
No topology adaptation,0.019658,19000,0.513
No topology adaptation,0.020176,19500,0.496
No topology adaptation,0.020702,20000,0.509
No topology adaptation,0.021212,20500,0.513
No topology adaptation,0.021736,21000,0.511
No topology adaptation,0.022253,21500,0.503
No topology adaptation,0.022771,22000,0.501
No topology adaptation,0.023291,22500,0.513
No topology adaptation,0.023809,23000,0.523
No topology adaptation,0.024321,23500,0.523
No topology adaptation,0.024846,24000,0.517
No topology adaptation,0.025362,24500,0.547
No topology adaptation,0.025886,25000,0.563
No topology adaptation,0.026402,25500,0.549
No topology adaptation,0.026923,26000,0.553
No topology adaptation,0.02744,26500,0.571
No topology adaptation,0.027957,27000,0.553
No topology adaptation,0.028482,27500,0.536
No topology adaptation,0.028999,28000,0.534
No topology adaptation,0.029519,28500,0.53
No topology adaptation,0.030043,29000,0.545
No topology adaptation,0.030556,29500,0.55
No topology adaptation,0.031074,30000,0.529
No topology adaptation,0.031585,30500,0.534
No topology adaptation,0.032107,31000,0.555
No topology adaptation,0.032628,31500,0.55
No topology adaptation,0.033143,32000,0.544
No topology adaptation,0.033661,32500,0.553
No topology adaptation,0.034177,33000,0.586
No topology adaptation,0.034694,33500,0.585
No topology adaptation,0.035215,34000,0.559
No topology adaptation,0.035731,34500,0.576
No topology adaptation,0.036246,35000,0.562
No topology adaptation,0.036764,35500,0.555
No topology adaptation,0.037285,36000,0.579
No topology adaptation,0.037805,36500,0.582
No topology adaptation,0.038319,37000,0.581
No topology adaptation,0.038838,37500,0.565
No topology adaptation,0.039352,38000,0.547
No topology adaptation,0.039872,38500,0.57
No topology adaptation,0.040391,39000,0.584
No topology adaptation,0.040906,39500,0.573
No topology adaptation,0.041423,40000,0.575
No topology adaptation,0.041944,40500,0.592
No topology adaptation,0.042457,41000,0.597
No topology adaptation,0.042974,41500,0.572
No topology adaptation,0.043484,42000,0.585
No topology adaptation,0.043998,42500,0.602
No topology adaptation,0.044511,43000,0.583
No topology adaptation,0.045027,43500,0.583
No topology adaptation,0.045546,44000,0.6
No topology adaptation,0.046061,44500,0.604
No topology adaptation,0.046576,45000,0.593
No topology adaptation,0.047089,45500,0.601
No topology adaptation,0.047608,46000,0.612
No topology adaptation,0.048122,46500,0.625
No topology adaptation,0.048634,47000,0.623
No topology adaptation,0.049147,47500,0.61
No topology adaptation,0.049659,48000,0.627
No topology adaptation,0.050185,48500,0.605
No topology adaptation,0.050702,49000,0.604
No topology adaptation,0.05122,49500,0.641
No topology adaptation,0.051737,50000,0.632
No topology adaptation,0.052252,50500,0.615
No topology adaptation,0.052773,51000,0.627
No topology adaptation,0.053284,51500,0.624
No topology adaptation,0.053799,52000,0.622
No topology adaptation,0.054314,52500,0.615
No topology adaptation,0.05483,53000,0.611
No topology adaptation,0.055343,53500,0.627
No topology adaptation,0.055858,54000,0.648
No topology adaptation,0.056376,54500,0.652
No topology adaptation,0.056893,55000,0.625
No topology adaptation,0.057419,55500,0.62
No topology adaptation,0.057939,56000,0.629
No topology adaptation,0.058456,56500,0.611
No topology adaptation,0.05897,57000,0.599
No topology adaptation,0.059489,57500,0.629
No topology adaptation,0.060012,58000,0.652
No topology adaptation,0.060528,58500,0.653
No topology adaptation,0.061047,59000,0.659
No topology adaptation,0.061561,59500,0.662
No topology adaptation,0.062071,60000,0.657
No topology adaptation,0.062586,60500,0.658
No topology adaptation,0.063103,61000,0.679
No topology adaptation,0.063621,61500,0.642
No topology adaptation,0.064133,62000,0.608
No topology adaptation,0.064649,62500,0.628
No topology adaptation,0.065166,63000,0.643
No topology adaptation,0.065687,63500,0.639
No topology adaptation,0.066203,64000,0.642
No topology adaptation,0.066724,64500,0.66
No topology adaptation,0.067243,65000,0.65
No topology adaptation,0.06776,65500,0.646
No topology adaptation,0.068283,66000,0.656
No topology adaptation,0.068801,66500,0.663
No topology adaptation,0.069315,67000,0.679
No topology adaptation,0.069834,67500,0.675
No topology adaptation,0.070358,68000,0.63
No topology adaptation,0.070871,68500,0.623
No topology adaptation,0.071389,69000,0.652
No topology adaptation,0.071916,69500,0.665
No topology adaptation,0.072436,70000,0.655
No topology adaptation,0.072953,70500,0.648
No topology adaptation,0.073466,71000,0.646
No topology adaptation,0.073981,71500,0.641
No topology adaptation,0.0745,72000,0.645
No topology adaptation,0.075023,72500,0.659
No topology adaptation,0.075536,73000,0.669
No topology adaptation,0.076045,73500,0.677
No topology adaptation,0.076561,74000,0.657
No topology adaptation,0.077074,74500,0.643
No topology adaptation,0.077595,75000,0.647
No topology adaptation,0.07811,75500,0.643
No topology adaptation,0.078623,76000,0.662
No topology adaptation,0.079146,76500,0.663
No topology adaptation,0.079668,77000,0.665
No topology adaptation,0.080191,77500,0.681
No topology adaptation,0.080714,78000,0.694
No topology adaptation,0.081231,78500,0.69
No topology adaptation,0.081748,79000,0.683
No topology adaptation,0.082267,79500,0.694
No topology adaptation,0.082782,80000,0.7
No topology adaptation,0.083302,80500,0.706
No topology adaptation,0.083818,81000,0.692
No topology adaptation,0.084341,81500,0.684
No topology adaptation,0.084863,82000,0.707
No topology adaptation,0.085376,82500,0.71
No topology adaptation,0.085889,83000,0.703
No topology adaptation,0.086406,83500,0.694
No topology adaptation,0.08693,84000,0.697
No topology adaptation,0.087445,84500,0.711
No topology adaptation,0.087964,85000,0.729
No topology adaptation,0.088484,85500,0.725
No topology adaptation,0.089002,86000,0.711
No topology adaptation,0.089525,86500,0.718
No topology adaptation,0.090041,87000,0.71
No topology adaptation,0.090553,87500,0.693
No topology adaptation,0.091069,88000,0.691
No topology adaptation,0.09159,88500,0.714
No topology adaptation,0.0921,89000,0.72
No topology adaptation,0.092615,89500,0.692
No topology adaptation,0.093129,90000,0.691
No topology adaptation,0.093647,90500,0.701
No topology adaptation,0.094171,91000,0.697
No topology adaptation,0.094688,91500,0.688
No topology adaptation,0.095205,92000,0.693
No topology adaptation,0.095719,92500,0.7
No topology adaptation,0.096231,93000,0.699
No topology adaptation,0.096747,93500,0.707
No topology adaptation,0.097269,94000,0.706
No topology adaptation,0.097786,94500,0.708
No topology adaptation,0.098299,95000,0.695
No topology adaptation,0.098819,95500,0.686
No topology adaptation,0.099342,96000,0.711
No topology adaptation,0.099861,96500,0.716
No topology adaptation,0.100374,97000,0.711
No topology adaptation,0.100893,97500,0.732
No topology adaptation,0.101403,98000,0.718
No topology adaptation,0.101923,98500,0.7
No topology adaptation,0.102439,99000,0.705
No topology adaptation,0.102956,99500,0.716
No topology adaptation,0.10347,100000,0.731
No topology adaptation,0.103991,100500,0.715
No topology adaptation,0.104509,101000,0.715
No topology adaptation,0.105026,101500,0.745
No topology adaptation,0.10554,102000,0.741
No topology adaptation,0.106063,102500,0.713
No topology adaptation,0.106578,103000,0.693
No topology adaptation,0.107094,103500,0.713
No topology adaptation,0.10761,104000,0.73
No topology adaptation,0.108124,104500,0.728
No topology adaptation,0.108638,105000,0.724
No topology adaptation,0.10916,105500,0.723
No topology adaptation,0.109682,106000,0.722
No topology adaptation,0.110198,106500,0.725
No topology adaptation,0.110716,107000,0.735
No topology adaptation,0.111228,107500,0.715
No topology adaptation,0.111755,108000,0.727
No topology adaptation,0.112268,108500,0.75
No topology adaptation,0.112782,109000,0.74
No topology adaptation,0.113305,109500,0.755
No topology adaptation,0.113821,110000,0.768
No topology adaptation,0.114332,110500,0.746
No topology adaptation,0.114852,111000,0.723
No topology adaptation,0.11537,111500,0.717
No topology adaptation,0.11589,112000,0.735
No topology adaptation,0.116399,112500,0.739
No topology adaptation,0.116907,113000,0.736
No topology adaptation,0.117427,113500,0.743
No topology adaptation,0.117953,114000,0.745
No topology adaptation,0.118473,114500,0.731
No topology adaptation,0.119,115000,0.736
No topology adaptation,0.119517,115500,0.746
No topology adaptation,0.120031,116000,0.75
No topology adaptation,0.120546,116500,0.733
No topology adaptation,0.121066,117000,0.722
No topology adaptation,0.121576,117500,0.737
No topology adaptation,0.122094,118000,0.737
No topology adaptation,0.122615,118500,0.741
No topology adaptation,0.123136,119000,0.744
No topology adaptation,0.123652,119500,0.743
No topology adaptation,0.124173,120000,0.769
No topology adaptation,0.124689,120500,0.784
No topology adaptation,0.125206,121000,0.769
No topology adaptation,0.125731,121500,0.767
No topology adaptation,0.126252,122000,0.753
No topology adaptation,0.126769,122500,0.761
No topology adaptation,0.127284,123000,0.77
No topology adaptation,0.127802,123500,0.75
No topology adaptation,0.128317,124000,0.734
No topology adaptation,0.128833,124500,0.729
No topology adaptation,0.129345,125000,0.751
No topology adaptation,0.129866,125500,0.763
No topology adaptation,0.130386,126000,0.759
No topology adaptation,0.130905,126500,0.759
No topology adaptation,0.131424,127000,0.744
No topology adaptation,0.131939,127500,0.739
No topology adaptation,0.132464,128000,0.759
No topology adaptation,0.132975,128500,0.777
No topology adaptation,0.133493,129000,0.761
No topology adaptation,0.134012,129500,0.745
No topology adaptation,0.134536,130000,0.75
No topology adaptation,0.135049,130500,0.724
No topology adaptation,0.135569,131000,0.734
No topology adaptation,0.136078,131500,0.764
No topology adaptation,0.136598,132000,0.768
No topology adaptation,0.137118,132500,0.784
No topology adaptation,0.137638,133000,0.776
No topology adaptation,0.138148,133500,0.763
No topology adaptation,0.138672,134000,0.766
No topology adaptation,0.139184,134500,0.776
No topology adaptation,0.139698,135000,0.761
No topology adaptation,0.140215,135500,0.754
No topology adaptation,0.140729,136000,0.765
No topology adaptation,0.141257,136500,0.754
No topology adaptation,0.141772,137000,0.761
No topology adaptation,0.142289,137500,0.763
No topology adaptation,0.142811,138000,0.748
No topology adaptation,0.143326,138500,0.776
No topology adaptation,0.143845,139000,0.791
No topology adaptation,0.14436,139500,0.751
No topology adaptation,0.14487,140000,0.756
No topology adaptation,0.145384,140500,0.779
No topology adaptation,0.145901,141000,0.754
No topology adaptation,0.146419,141500,0.752
No topology adaptation,0.146938,142000,0.767
No topology adaptation,0.147454,142500,0.755
No topology adaptation,0.14797,143000,0.752
No topology adaptation,0.148493,143500,0.763
No topology adaptation,0.149011,144000,0.771
No topology adaptation,0.149526,144500,0.799
No topology adaptation,0.150043,145000,0.789
No topology adaptation,0.150558,145500,0.757
No topology adaptation,0.151074,146000,0.748
No topology adaptation,0.151594,146500,0.753
No topology adaptation,0.152108,147000,0.764
No topology adaptation,0.152625,147500,0.767
No topology adaptation,0.153138,148000,0.772
No topology adaptation,0.153657,148500,0.766
No topology adaptation,0.154171,149000,0.761
No topology adaptation,0.154689,149500,0.787
No topology adaptation,0.155206,150000,0.799
No topology adaptation,0.155726,150500,0.762
No topology adaptation,0.156249,151000,0.773
No topology adaptation,0.156767,151500,0.79
No topology adaptation,0.157288,152000,0.793
No topology adaptation,0.157809,152500,0.8
No topology adaptation,0.158329,153000,0.792
No topology adaptation,0.158853,153500,0.807
No topology adaptation,0.159377,154000,0.808
No topology adaptation,0.159898,154500,0.792
No topology adaptation,0.160419,155000,0.786
No topology adaptation,0.160937,155500,0.78
No topology adaptation,0.161451,156000,0.778
No topology adaptation,0.161966,156500,0.769
No topology adaptation,0.162492,157000,0.771
No topology adaptation,0.163007,157500,0.791
No topology adaptation,0.163524,158000,0.776
No topology adaptation,0.164041,158500,0.763
No topology adaptation,0.164564,159000,0.766
No topology adaptation,0.165084,159500,0.77
No topology adaptation,0.165599,160000,0.794
No topology adaptation,0.166116,160500,0.796
No topology adaptation,0.166631,161000,0.785
No topology adaptation,0.167152,161500,0.794
No topology adaptation,0.167669,162000,0.796
No topology adaptation,0.168185,162500,0.789
No topology adaptation,0.168706,163000,0.787
No topology adaptation,0.169224,163500,0.797
No topology adaptation,0.169743,164000,0.808
No topology adaptation,0.170257,164500,0.817
No topology adaptation,0.170769,165000,0.818
No topology adaptation,0.171282,165500,0.809
No topology adaptation,0.171796,166000,0.81
No topology adaptation,0.17232,166500,0.793
No topology adaptation,0.17284,167000,0.799
No topology adaptation,0.17336,167500,0.805
No topology adaptation,0.173879,168000,0.802
No topology adaptation,0.174392,168500,0.795
No topology adaptation,0.174907,169000,0.779
No topology adaptation,0.175428,169500,0.806
No topology adaptation,0.175946,170000,0.819
No topology adaptation,0.176461,170500,0.789
No topology adaptation,0.176977,171000,0.78
No topology adaptation,0.177496,171500,0.776
No topology adaptation,0.178018,172000,0.784
No topology adaptation,0.178529,172500,0.807
No topology adaptation,0.179046,173000,0.802
No topology adaptation,0.179565,173500,0.804
No topology adaptation,0.180082,174000,0.8
No topology adaptation,0.180603,174500,0.787
No topology adaptation,0.181119,175000,0.787
No topology adaptation,0.181639,175500,0.78
No topology adaptation,0.182156,176000,0.795
No topology adaptation,0.182672,176500,0.816
No topology adaptation,0.183196,177000,0.818
No topology adaptation,0.183707,177500,0.826
No topology adaptation,0.184231,178000,0.816
No topology adaptation,0.184755,178500,0.81
No topology adaptation,0.185274,179000,0.805
No topology adaptation,0.185802,179500,0.813
No topology adaptation,0.186317,180000,0.806
No topology adaptation,0.186836,180500,0.796
No topology adaptation,0.187349,181000,0.803
No topology adaptation,0.187871,181500,0.805
No topology adaptation,0.188393,182000,0.824
No topology adaptation,0.188914,182500,0.84
No topology adaptation,0.189433,183000,0.834
No topology adaptation,0.189949,183500,0.814
No topology adaptation,0.190465,184000,0.813
No topology adaptation,0.190986,184500,0.811
No topology adaptation,0.191509,185000,0.797
No topology adaptation,0.192031,185500,0.806
No topology adaptation,0.192558,186000,0.805
No topology adaptation,0.193082,186500,0.798
No topology adaptation,0.193598,187000,0.809
No topology adaptation,0.19411,187500,0.823
No topology adaptation,0.194626,188000,0.826
No topology adaptation,0.195149,188500,0.832
No topology adaptation,0.195664,189000,0.811
No topology adaptation,0.196176,189500,0.792
No topology adaptation,0.196696,190000,0.817
No topology adaptation,0.197212,190500,0.826
No topology adaptation,0.197731,191000,0.812
No topology adaptation,0.19825,191500,0.806
No topology adaptation,0.198765,192000,0.81
No topology adaptation,0.19928,192500,0.797
No topology adaptation,0.199799,193000,0.79
No topology adaptation,0.200309,193500,0.803
No topology adaptation,0.200823,194000,0.805
No topology adaptation,0.201338,194500,0.804
No topology adaptation,0.201851,195000,0.824
No topology adaptation,0.202368,195500,0.835
No topology adaptation,0.202882,196000,0.817
No topology adaptation,0.2034,196500,0.819
No topology adaptation,0.203922,197000,0.834
No topology adaptation,0.204446,197500,0.806
No topology adaptation,0.20497,198000,0.802
No topology adaptation,0.205494,198500,0.814
No topology adaptation,0.206009,199000,0.8
No topology adaptation,0.206534,199500,0.806
No topology adaptation,0.207048,200000,0.826
No topology adaptation,0.207566,200500,0.828
No topology adaptation,0.208087,201000,0.819
No topology adaptation,0.208609,201500,0.816
No topology adaptation,0.209124,202000,0.824
No topology adaptation,0.209641,202500,0.807
No topology adaptation,0.210152,203000,0.802
No topology adaptation,0.210678,203500,0.816
No topology adaptation,0.211204,204000,0.833
No topology adaptation,0.211716,204500,0.842
No topology adaptation,0.21223,205000,0.84
No topology adaptation,0.212748,205500,0.828
No topology adaptation,0.213268,206000,0.818
No topology adaptation,0.213785,206500,0.838
No topology adaptation,0.214307,207000,0.84
No topology adaptation,0.214828,207500,0.838
No topology adaptation,0.21534,208000,0.835
No topology adaptation,0.215852,208500,0.836
No topology adaptation,0.216373,209000,0.83
No topology adaptation,0.216893,209500,0.829
No topology adaptation,0.217417,210000,0.836
No topology adaptation,0.217934,210500,0.822
No topology adaptation,0.218452,211000,0.811
No topology adaptation,0.218971,211500,0.82
No topology adaptation,0.219492,212000,0.837
No topology adaptation,0.220016,212500,0.824
No topology adaptation,0.22054,213000,0.811
No topology adaptation,0.221054,213500,0.82
No topology adaptation,0.221579,214000,0.818
No topology adaptation,0.222088,214500,0.828
No topology adaptation,0.222608,215000,0.848
No topology adaptation,0.223122,215500,0.83
No topology adaptation,0.223638,216000,0.82
No topology adaptation,0.22416,216500,0.842
No topology adaptation,0.224671,217000,0.851
No topology adaptation,0.225192,217500,0.831
No topology adaptation,0.225716,218000,0.811
No topology adaptation,0.226233,218500,0.817
No topology adaptation,0.226761,219000,0.825
No topology adaptation,0.227279,219500,0.829
No topology adaptation,0.227795,220000,0.834
No topology adaptation,0.228316,220500,0.822
No topology adaptation,0.228827,221000,0.823
No topology adaptation,0.229345,221500,0.846
No topology adaptation,0.229861,222000,0.834
No topology adaptation,0.23038,222500,0.823
No topology adaptation,0.230899,223000,0.835
No topology adaptation,0.231424,223500,0.836
No topology adaptation,0.23194,224000,0.827
No topology adaptation,0.232454,224500,0.83
No topology adaptation,0.232974,225000,0.838
No topology adaptation,0.233489,225500,0.841
No topology adaptation,0.234009,226000,0.838
No topology adaptation,0.234526,226500,0.825
No topology adaptation,0.235043,227000,0.819
No topology adaptation,0.235557,227500,0.842
No topology adaptation,0.236082,228000,0.845
No topology adaptation,0.236605,228500,0.837
No topology adaptation,0.237126,229000,0.825
No topology adaptation,0.237639,229500,0.822
No topology adaptation,0.238159,230000,0.838
No topology adaptation,0.238668,230500,0.827
No topology adaptation,0.239185,231000,0.828
No topology adaptation,0.239699,231500,0.83
No topology adaptation,0.240215,232000,0.837
No topology adaptation,0.240733,232500,0.853
No topology adaptation,0.241248,233000,0.842
No topology adaptation,0.241762,233500,0.828
No topology adaptation,0.24228,234000,0.844
No topology adaptation,0.242802,234500,0.854
No topology adaptation,0.243317,235000,0.843
No topology adaptation,0.243831,235500,0.833
No topology adaptation,0.24435,236000,0.826
No topology adaptation,0.244864,236500,0.819
No topology adaptation,0.245379,237000,0.824
No topology adaptation,0.245889,237500,0.84
No topology adaptation,0.246405,238000,0.861
No topology adaptation,0.246924,238500,0.863
No topology adaptation,0.247446,239000,0.849
No topology adaptation,0.247972,239500,0.841
No topology adaptation,0.248488,240000,0.83
No topology adaptation,0.249005,240500,0.827
No topology adaptation,0.249519,241000,0.836
No topology adaptation,0.250034,241500,0.848
No topology adaptation,0.250547,242000,0.857
No topology adaptation,0.251067,242500,0.868
No topology adaptation,0.251584,243000,0.863
No topology adaptation,0.252101,243500,0.849
No topology adaptation,0.252618,244000,0.843
No topology adaptation,0.253142,244500,0.86
No topology adaptation,0.253661,245000,0.86
No topology adaptation,0.25418,245500,0.84
No topology adaptation,0.254702,246000,0.835
No topology adaptation,0.255218,246500,0.833
No topology adaptation,0.255732,247000,0.832
No topology adaptation,0.256252,247500,0.824
No topology adaptation,0.256768,248000,0.829
No topology adaptation,0.257282,248500,0.849
No topology adaptation,0.257802,249000,0.852
No topology adaptation,0.258318,249500,0.841
No topology adaptation,0.258826,250000,0.843
No topology adaptation,0.259338,250500,0.861
No topology adaptation,0.259863,251000,0.858
No topology adaptation,0.260379,251500,0.841
No topology adaptation,0.260893,252000,0.837
No topology adaptation,0.261415,252500,0.836
No topology adaptation,0.26193,253000,0.826
No topology adaptation,0.262436,253500,0.828
No topology adaptation,0.262954,254000,0.842
No topology adaptation,0.263474,254500,0.846
No topology adaptation,0.263989,255000,0.841
No topology adaptation,0.264504,255500,0.845
No topology adaptation,0.265022,256000,0.858
No topology adaptation,0.265542,256500,0.85
No topology adaptation,0.266059,257000,0.838
No topology adaptation,0.266578,257500,0.852
No topology adaptation,0.267099,258000,0.861
No topology adaptation,0.267616,258500,0.861
No topology adaptation,0.26813,259000,0.858
No topology adaptation,0.268646,259500,0.873
No topology adaptation,0.269169,260000,0.867
No topology adaptation,0.269684,260500,0.841
No topology adaptation,0.2702,261000,0.845
No topology adaptation,0.270721,261500,0.857
No topology adaptation,0.271235,262000,0.863
No topology adaptation,0.27175,262500,0.845
No topology adaptation,0.272265,263000,0.84
No topology adaptation,0.272777,263500,0.862
No topology adaptation,0.2733,264000,0.861
No topology adaptation,0.273816,264500,0.843
No topology adaptation,0.274333,265000,0.849
No topology adaptation,0.274846,265500,0.856
No topology adaptation,0.275367,266000,0.857
No topology adaptation,0.275885,266500,0.858
No topology adaptation,0.276399,267000,0.838
No topology adaptation,0.276923,267500,0.835
No topology adaptation,0.277443,268000,0.855
No topology adaptation,0.277953,268500,0.855
No topology adaptation,0.278466,269000,0.853
No topology adaptation,0.278978,269500,0.852
No topology adaptation,0.279495,270000,0.844
No topology adaptation,0.280014,270500,0.847
No topology adaptation,0.280535,271000,0.859
No topology adaptation,0.281051,271500,0.862
No topology adaptation,0.281565,272000,0.875
No topology adaptation,0.282084,272500,0.865
No topology adaptation,0.282605,273000,0.862
No topology adaptation,0.28312,273500,0.872
No topology adaptation,0.283634,274000,0.862
No topology adaptation,0.284155,274500,0.862
No topology adaptation,0.284671,275000,0.865
No topology adaptation,0.28519,275500,0.867
No topology adaptation,0.285708,276000,0.868
No topology adaptation,0.28622,276500,0.872
No topology adaptation,0.286733,277000,0.87
No topology adaptation,0.287253,277500,0.857
No topology adaptation,0.287773,278000,0.851
No topology adaptation,0.288288,278500,0.856
No topology adaptation,0.288807,279000,0.856
No topology adaptation,0.289319,279500,0.869
No topology adaptation,0.289835,280000,0.872
No topology adaptation,0.290355,280500,0.866
No topology adaptation,0.290876,281000,0.869
No topology adaptation,0.291397,281500,0.862
No topology adaptation,0.291912,282000,0.862
No topology adaptation,0.292424,282500,0.873
No topology adaptation,0.292945,283000,0.87
No topology adaptation,0.29347,283500,0.856
No topology adaptation,0.293979,284000,0.868
No topology adaptation,0.294497,284500,0.89
No topology adaptation,0.295017,285000,0.88
No topology adaptation,0.295527,285500,0.867
No topology adaptation,0.296042,286000,0.876
No topology adaptation,0.296556,286500,0.866
No topology adaptation,0.297072,287000,0.84
No topology adaptation,0.297592,287500,0.839
No topology adaptation,0.298109,288000,0.871
No topology adaptation,0.298623,288500,0.885
No topology adaptation,0.299141,289000,0.866
No topology adaptation,0.299656,289500,0.843
No topology adaptation,0.300174,290000,0.855
No topology adaptation,0.300691,290500,0.887
No topology adaptation,0.301203,291000,0.886
No topology adaptation,0.301727,291500,0.869
No topology adaptation,0.302241,292000,0.859
No topology adaptation,0.302758,292500,0.857
No topology adaptation,0.303275,293000,0.855
No topology adaptation,0.303788,293500,0.856
No topology adaptation,0.304307,294000,0.864
No topology adaptation,0.304816,294500,0.863
No topology adaptation,0.305335,295000,0.865
No topology adaptation,0.305851,295500,0.88
No topology adaptation,0.306363,296000,0.886
No topology adaptation,0.306884,296500,0.876
No topology adaptation,0.3074,297000,0.863
No topology adaptation,0.307916,297500,0.863
No topology adaptation,0.308431,298000,0.858
No topology adaptation,0.308951,298500,0.845
No topology adaptation,0.309462,299000,0.846
No topology adaptation,0.309981,299500,0.869
No topology adaptation,0.310508,300000,0.858
No topology adaptation,0.311024,300500,0.858
No topology adaptation,0.31154,301000,0.879
No topology adaptation,0.312058,301500,0.871
No topology adaptation,0.312572,302000,0.879
No topology adaptation,0.313093,302500,0.874
No topology adaptation,0.313615,303000,0.861
No topology adaptation,0.314133,303500,0.877
No topology adaptation,0.314657,304000,0.88
No topology adaptation,0.315182,304500,0.884
No topology adaptation,0.315703,305000,0.887
No topology adaptation,0.316219,305500,0.869
No topology adaptation,0.316732,306000,0.865
No topology adaptation,0.317246,306500,0.886
No topology adaptation,0.317766,307000,0.897
No topology adaptation,0.318285,307500,0.882
No topology adaptation,0.318804,308000,0.892
No topology adaptation,0.319319,308500,0.881
No topology adaptation,0.31983,309000,0.868
No topology adaptation,0.320352,309500,0.885
No topology adaptation,0.320873,310000,0.877
No topology adaptation,0.321398,310500,0.858
No topology adaptation,0.321912,311000,0.857
No topology adaptation,0.322432,311500,0.873
No topology adaptation,0.322946,312000,0.86
No topology adaptation,0.323466,312500,0.862
No topology adaptation,0.323991,313000,0.872
No topology adaptation,0.324498,313500,0.866
No topology adaptation,0.325017,314000,0.872
No topology adaptation,0.325527,314500,0.866
No topology adaptation,0.326049,315000,0.847
No topology adaptation,0.326571,315500,0.857
No topology adaptation,0.327084,316000,0.865
No topology adaptation,0.327605,316500,0.848
No topology adaptation,0.328119,317000,0.852
No topology adaptation,0.328639,317500,0.862
No topology adaptation,0.329153,318000,0.869
No topology adaptation,0.329672,318500,0.883
No topology adaptation,0.330192,319000,0.9
No topology adaptation,0.330712,319500,0.884
No topology adaptation,0.331227,320000,0.873
No topology adaptation,0.331744,320500,0.891
No topology adaptation,0.332267,321000,0.883
No topology adaptation,0.332783,321500,0.857
No topology adaptation,0.333301,322000,0.868
No topology adaptation,0.333818,322500,0.884
No topology adaptation,0.334337,323000,0.878
No topology adaptation,0.334857,323500,0.871
No topology adaptation,0.335375,324000,0.869
No topology adaptation,0.335896,324500,0.876
No topology adaptation,0.336417,325000,0.88
No topology adaptation,0.336934,325500,0.873
No topology adaptation,0.33745,326000,0.868
No topology adaptation,0.337966,326500,0.884
No topology adaptation,0.338479,327000,0.891
No topology adaptation,0.339004,327500,0.881
No topology adaptation,0.339511,328000,0.884
No topology adaptation,0.340031,328500,0.878
No topology adaptation,0.340548,329000,0.864
No topology adaptation,0.341078,329500,0.888
No topology adaptation,0.341591,330000,0.902
No topology adaptation,0.342104,330500,0.883
No topology adaptation,0.342628,331000,0.872
No topology adaptation,0.343141,331500,0.879
No topology adaptation,0.343659,332000,0.901
No topology adaptation,0.344181,332500,0.897
No topology adaptation,0.344694,333000,0.882
No topology adaptation,0.345206,333500,0.891
No topology adaptation,0.345715,334000,0.9
No topology adaptation,0.34623,334500,0.894
No topology adaptation,0.346752,335000,0.876
No topology adaptation,0.347272,335500,0.879
No topology adaptation,0.34779,336000,0.882
No topology adaptation,0.348308,336500,0.881
No topology adaptation,0.348818,337000,0.89
No topology adaptation,0.349336,337500,0.888
No topology adaptation,0.349857,338000,0.891
No topology adaptation,0.350378,338500,0.88
No topology adaptation,0.350889,339000,0.87
No topology adaptation,0.351408,339500,0.868
No topology adaptation,0.351925,340000,0.863
No topology adaptation,0.352445,340500,0.87
No topology adaptation,0.352965,341000,0.888
No topology adaptation,0.353483,341500,0.887
No topology adaptation,0.353997,342000,0.888
No topology adaptation,0.354519,342500,0.882
No topology adaptation,0.35504,343000,0.882
No topology adaptation,0.355564,343500,0.875
No topology adaptation,0.356077,344000,0.868
No topology adaptation,0.356594,344500,0.883
No topology adaptation,0.357107,345000,0.88
No topology adaptation,0.357621,345500,0.881
No topology adaptation,0.358139,346000,0.879
No topology adaptation,0.358657,346500,0.876
No topology adaptation,0.359168,347000,0.881
No topology adaptation,0.359684,347500,0.877
No topology adaptation,0.360198,348000,0.874
No topology adaptation,0.360711,348500,0.882
No topology adaptation,0.361233,349000,0.886
No topology adaptation,0.361747,349500,0.888
No topology adaptation,0.362264,350000,0.896
No topology adaptation,0.362783,350500,0.891
No topology adaptation,0.3633,351000,0.879
No topology adaptation,0.363828,351500,0.9
No topology adaptation,0.364344,352000,0.907
No topology adaptation,0.364861,352500,0.898
No topology adaptation,0.36538,353000,0.89
No topology adaptation,0.365899,353500,0.873
No topology adaptation,0.366424,354000,0.891
No topology adaptation,0.366934,354500,0.898
No topology adaptation,0.367444,355000,0.889
No topology adaptation,0.367959,355500,0.881
No topology adaptation,0.368481,356000,0.886
No topology adaptation,0.369,356500,0.907
No topology adaptation,0.369516,357000,0.888
No topology adaptation,0.370032,357500,0.879
No topology adaptation,0.370559,358000,0.88
No topology adaptation,0.371073,358500,0.879
No topology adaptation,0.371584,359000,0.887
No topology adaptation,0.3721,359500,0.9
No topology adaptation,0.37262,360000,0.892
No topology adaptation,0.373149,360500,0.879
No topology adaptation,0.373672,361000,0.879
No topology adaptation,0.374189,361500,0.869
No topology adaptation,0.374718,362000,0.871
No topology adaptation,0.375233,362500,0.885
No topology adaptation,0.375754,363000,0.891
No topology adaptation,0.376273,363500,0.892
No topology adaptation,0.376789,364000,0.905
No topology adaptation,0.377304,364500,0.883
No topology adaptation,0.377818,365000,0.876
No topology adaptation,0.378335,365500,0.894
No topology adaptation,0.37885,366000,0.9
No topology adaptation,0.379373,366500,0.895
No topology adaptation,0.379894,367000,0.888
No topology adaptation,0.380416,367500,0.894
No topology adaptation,0.38093,368000,0.888
No topology adaptation,0.381448,368500,0.889
No topology adaptation,0.381971,369000,0.902
No topology adaptation,0.382487,369500,0.901
No topology adaptation,0.383,370000,0.899
No topology adaptation,0.383526,370500,0.888
No topology adaptation,0.384035,371000,0.874
No topology adaptation,0.38455,371500,0.875
No topology adaptation,0.385067,372000,0.878
No topology adaptation,0.385583,372500,0.893
No topology adaptation,0.386101,373000,0.894
No topology adaptation,0.386616,373500,0.903
No topology adaptation,0.387142,374000,0.909
No topology adaptation,0.387657,374500,0.902
No topology adaptation,0.388167,375000,0.902
No topology adaptation,0.388686,375500,0.901
No topology adaptation,0.389207,376000,0.889
No topology adaptation,0.389723,376500,0.889
No topology adaptation,0.390236,377000,0.885
No topology adaptation,0.390752,377500,0.892
No topology adaptation,0.391271,378000,0.906
No topology adaptation,0.39178,378500,0.895
No topology adaptation,0.392298,379000,0.886
No topology adaptation,0.39282,379500,0.886
No topology adaptation,0.393335,380000,0.897
No topology adaptation,0.39385,380500,0.9
No topology adaptation,0.394372,381000,0.909
No topology adaptation,0.394889,381500,0.908
No topology adaptation,0.395403,382000,0.903
No topology adaptation,0.395926,382500,0.9
No topology adaptation,0.396445,383000,0.89
No topology adaptation,0.396963,383500,0.904
No topology adaptation,0.397476,384000,0.915
No topology adaptation,0.398,384500,0.9
No topology adaptation,0.398516,385000,0.894
No topology adaptation,0.39903,385500,0.906
No topology adaptation,0.399554,386000,0.9
No topology adaptation,0.400071,386500,0.9
No topology adaptation,0.400587,387000,0.905
No topology adaptation,0.401103,387500,0.891
No topology adaptation,0.40163,388000,0.88
No topology adaptation,0.402145,388500,0.893
No topology adaptation,0.402659,389000,0.905
No topology adaptation,0.403178,389500,0.891
No topology adaptation,0.403695,390000,0.89
No topology adaptation,0.404214,390500,0.894
No topology adaptation,0.404735,391000,0.9
No topology adaptation,0.405247,391500,0.916
No topology adaptation,0.405765,392000,0.914
No topology adaptation,0.40628,392500,0.893
No topology adaptation,0.406802,393000,0.897
No topology adaptation,0.407317,393500,0.912
No topology adaptation,0.407835,394000,0.897
No topology adaptation,0.408359,394500,0.89
No topology adaptation,0.408882,395000,0.894
No topology adaptation,0.409401,395500,0.895
No topology adaptation,0.409918,396000,0.89
No topology adaptation,0.410432,396500,0.902
No topology adaptation,0.410947,397000,0.914
No topology adaptation,0.41146,397500,0.901
No topology adaptation,0.411975,398000,0.897
No topology adaptation,0.412498,398500,0.902
No topology adaptation,0.413018,399000,0.897
No topology adaptation,0.413536,399500,0.901
No topology adaptation,0.41405,400000,0.911
No topology adaptation,0.414571,400500,0.904
No topology adaptation,0.415085,401000,0.901
No topology adaptation,0.415602,401500,0.906
No topology adaptation,0.416119,402000,0.906
No topology adaptation,0.416635,402500,0.901
No topology adaptation,0.417147,403000,0.9
No topology adaptation,0.417674,403500,0.901
No topology adaptation,0.418187,404000,0.902
No topology adaptation,0.418704,404500,0.888
No topology adaptation,0.419227,405000,0.898
No topology adaptation,0.419748,405500,0.908
No topology adaptation,0.420263,406000,0.903
No topology adaptation,0.42078,406500,0.921
No topology adaptation,0.421297,407000,0.919
No topology adaptation,0.421813,407500,0.914
No topology adaptation,0.422338,408000,0.921
No topology adaptation,0.422858,408500,0.911
No topology adaptation,0.423379,409000,0.899
No topology adaptation,0.423895,409500,0.898
No topology adaptation,0.424413,410000,0.897
No topology adaptation,0.424932,410500,0.898
No topology adaptation,0.425445,411000,0.915
No topology adaptation,0.425959,411500,0.904
No topology adaptation,0.426475,412000,0.882
No topology adaptation,0.426991,412500,0.895
No topology adaptation,0.427507,413000,0.896
No topology adaptation,0.428022,413500,0.894
No topology adaptation,0.428537,414000,0.91
No topology adaptation,0.429053,414500,0.914
No topology adaptation,0.429566,415000,0.9
No topology adaptation,0.430078,415500,0.909
No topology adaptation,0.430591,416000,0.922
No topology adaptation,0.431111,416500,0.901
No topology adaptation,0.431632,417000,0.889
No topology adaptation,0.432149,417500,0.909
No topology adaptation,0.432661,418000,0.915
No topology adaptation,0.433176,418500,0.912
No topology adaptation,0.433695,419000,0.925
No topology adaptation,0.434216,419500,0.912
No topology adaptation,0.434732,420000,0.898
No topology adaptation,0.435248,420500,0.908
No topology adaptation,0.435776,421000,0.914
No topology adaptation,0.436291,421500,0.907
No topology adaptation,0.436808,422000,0.904
No topology adaptation,0.437325,422500,0.914
No topology adaptation,0.437846,423000,0.906
No topology adaptation,0.438368,423500,0.899
No topology adaptation,0.438885,424000,0.915
No topology adaptation,0.439407,424500,0.915
No topology adaptation,0.439919,425000,0.906
No topology adaptation,0.44045,425500,0.904
No topology adaptation,0.440965,426000,0.904
No topology adaptation,0.441478,426500,0.904
No topology adaptation,0.441996,427000,0.898
No topology adaptation,0.442518,427500,0.903
No topology adaptation,0.443044,428000,0.915
No topology adaptation,0.443559,428500,0.92
No topology adaptation,0.444076,429000,0.913
No topology adaptation,0.444587,429500,0.901
No topology adaptation,0.445105,430000,0.909
No topology adaptation,0.445628,430500,0.915
No topology adaptation,0.446151,431000,0.913
No topology adaptation,0.446664,431500,0.904
No topology adaptation,0.447183,432000,0.899
No topology adaptation,0.447698,432500,0.905
No topology adaptation,0.448218,433000,0.905
No topology adaptation,0.448733,433500,0.911
No topology adaptation,0.44924,434000,0.914
No topology adaptation,0.449761,434500,0.918
No topology adaptation,0.450276,435000,0.922
No topology adaptation,0.450794,435500,0.919
No topology adaptation,0.451306,436000,0.907
No topology adaptation,0.451823,436500,0.896
No topology adaptation,0.452341,437000,0.906
No topology adaptation,0.452857,437500,0.914
No topology adaptation,0.45338,438000,0.919
No topology adaptation,0.453895,438500,0.913
No topology adaptation,0.454411,439000,0.906
No topology adaptation,0.454924,439500,0.917
No topology adaptation,0.455437,440000,0.909
No topology adaptation,0.455955,440500,0.899
No topology adaptation,0.456473,441000,0.909
No topology adaptation,0.456987,441500,0.918
No topology adaptation,0.457508,442000,0.913
No topology adaptation,0.458031,442500,0.915
No topology adaptation,0.458553,443000,0.911
No topology adaptation,0.45907,443500,0.906
No topology adaptation,0.459589,444000,0.916
No topology adaptation,0.460106,444500,0.91
No topology adaptation,0.460618,445000,0.912
No topology adaptation,0.461131,445500,0.916
No topology adaptation,0.461649,446000,0.908
No topology adaptation,0.462163,446500,0.906
No topology adaptation,0.46268,447000,0.902
No topology adaptation,0.4632,447500,0.908
No topology adaptation,0.463717,448000,0.916
No topology adaptation,0.464234,448500,0.922
No topology adaptation,0.464748,449000,0.923
No topology adaptation,0.46527,449500,0.92
No topology adaptation,0.465797,450000,0.926
No topology adaptation,0.466317,450500,0.922
No topology adaptation,0.466839,451000,0.908
No topology adaptation,0.467363,451500,0.91
No topology adaptation,0.46788,452000,0.916
No topology adaptation,0.468395,452500,0.905
No topology adaptation,0.468906,453000,0.905
No topology adaptation,0.469424,453500,0.911
No topology adaptation,0.469938,454000,0.91
No topology adaptation,0.470453,454500,0.914
No topology adaptation,0.470969,455000,0.917
No topology adaptation,0.471492,455500,0.919
No topology adaptation,0.472014,456000,0.928
No topology adaptation,0.472532,456500,0.923
No topology adaptation,0.473045,457000,0.908
No topology adaptation,0.473566,457500,0.9
No topology adaptation,0.47408,458000,0.913
No topology adaptation,0.474603,458500,0.92
No topology adaptation,0.475128,459000,0.911
No topology adaptation,0.475655,459500,0.912
No topology adaptation,0.476178,460000,0.924
No topology adaptation,0.476692,460500,0.921
No topology adaptation,0.477206,461000,0.913
No topology adaptation,0.477726,461500,0.916
No topology adaptation,0.478246,462000,0.915
No topology adaptation,0.47877,462500,0.929
No topology adaptation,0.479292,463000,0.932
No topology adaptation,0.47981,463500,0.93
No topology adaptation,0.480327,464000,0.926
No topology adaptation,0.480844,464500,0.92
No topology adaptation,0.481361,465000,0.929
No topology adaptation,0.481878,465500,0.933
No topology adaptation,0.482397,466000,0.916
No topology adaptation,0.482918,466500,0.908
No topology adaptation,0.483437,467000,0.919
No topology adaptation,0.483957,467500,0.924
No topology adaptation,0.484474,468000,0.911
No topology adaptation,0.484994,468500,0.9
No topology adaptation,0.485514,469000,0.912
No topology adaptation,0.486024,469500,0.908
No topology adaptation,0.486536,470000,0.908
No topology adaptation,0.487056,470500,0.915
No topology adaptation,0.487574,471000,0.92
No topology adaptation,0.488086,471500,0.918
No topology adaptation,0.488603,472000,0.914
No topology adaptation,0.489123,472500,0.923
No topology adaptation,0.489641,473000,0.932
No topology adaptation,0.490154,473500,0.927
No topology adaptation,0.490673,474000,0.914
No topology adaptation,0.491199,474500,0.906
No topology adaptation,0.491711,475000,0.902
No topology adaptation,0.492231,475500,0.916
No topology adaptation,0.492765,476000,0.929
No topology adaptation,0.493281,476500,0.918
No topology adaptation,0.493797,477000,0.91
No topology adaptation,0.494315,477500,0.924
No topology adaptation,0.494833,478000,0.929
No topology adaptation,0.495359,478500,0.907
No topology adaptation,0.495874,479000,0.902
No topology adaptation,0.496387,479500,0.92
No topology adaptation,0.496906,480000,0.912
No topology adaptation,0.497418,480500,0.914
No topology adaptation,0.497934,481000,0.92
No topology adaptation,0.498453,481500,0.912
No topology adaptation,0.498968,482000,0.916
No topology adaptation,0.499485,482500,0.922
No topology adaptation,0.500005,483000,0.926
No topology adaptation,0.500525,483500,0.923
No topology adaptation,0.50105,484000,0.911
No topology adaptation,0.501563,484500,0.902
No topology adaptation,0.502081,485000,0.916
No topology adaptation,0.502609,485500,0.931
No topology adaptation,0.50313,486000,0.931
No topology adaptation,0.503652,486500,0.933
No topology adaptation,0.504166,487000,0.926
No topology adaptation,0.504682,487500,0.917
No topology adaptation,0.505195,488000,0.92
No topology adaptation,0.50571,488500,0.918
No topology adaptation,0.506227,489000,0.916
No topology adaptation,0.506746,489500,0.917
No topology adaptation,0.507266,490000,0.925
No topology adaptation,0.507792,490500,0.919
No topology adaptation,0.508312,491000,0.92
No topology adaptation,0.508838,491500,0.929
No topology adaptation,0.509359,492000,0.931
No topology adaptation,0.50988,492500,0.926
No topology adaptation,0.510397,493000,0.924
No topology adaptation,0.510913,493500,0.922
No topology adaptation,0.511432,494000,0.911
No topology adaptation,0.511955,494500,0.921
No topology adaptation,0.512473,495000,0.921
No topology adaptation,0.512986,495500,0.928
No topology adaptation,0.513505,496000,0.932
No topology adaptation,0.51402,496500,0.935
No topology adaptation,0.514539,497000,0.931
No topology adaptation,0.515061,497500,0.919
No topology adaptation,0.515587,498000,0.925
No topology adaptation,0.516107,498500,0.913
No topology adaptation,0.516624,499000,0.907
No topology adaptation,0.517135,499500,0.927
No topology adaptation,0.517652,500000,0.928
No topology adaptation,0.518168,500500,0.916
No topology adaptation,0.518688,501000,0.92
No topology adaptation,0.519219,501500,0.924
No topology adaptation,0.51974,502000,0.926
No topology adaptation,0.520259,502500,0.941
No topology adaptation,0.520777,503000,0.933
No topology adaptation,0.521294,503500,0.925
No topology adaptation,0.521818,504000,0.926
No topology adaptation,0.522333,504500,0.92
No topology adaptation,0.52285,505000,0.932
No topology adaptation,0.523371,505500,0.933
No topology adaptation,0.523885,506000,0.909
No topology adaptation,0.524404,506500,0.899
No topology adaptation,0.524914,507000,0.919
No topology adaptation,0.525427,507500,0.936
No topology adaptation,0.525949,508000,0.928
No topology adaptation,0.526468,508500,0.924
No topology adaptation,0.526987,509000,0.939
No topology adaptation,0.527508,509500,0.924
No topology adaptation,0.528025,510000,0.913
No topology adaptation,0.528538,510500,0.932
No topology adaptation,0.529054,511000,0.933
No topology adaptation,0.529569,511500,0.926
No topology adaptation,0.530079,512000,0.921
No topology adaptation,0.530596,512500,0.921
No topology adaptation,0.531114,513000,0.914
No topology adaptation,0.531633,513500,0.921
No topology adaptation,0.532149,514000,0.939
No topology adaptation,0.532665,514500,0.935
No topology adaptation,0.533184,515000,0.933
No topology adaptation,0.533699,515500,0.923
No topology adaptation,0.534216,516000,0.91
No topology adaptation,0.534735,516500,0.909
No topology adaptation,0.535253,517000,0.925
No topology adaptation,0.535777,517500,0.934
No topology adaptation,0.536305,518000,0.934
No topology adaptation,0.536822,518500,0.927
No topology adaptation,0.537337,519000,0.921
No topology adaptation,0.537851,519500,0.936
No topology adaptation,0.538365,520000,0.939
No topology adaptation,0.538876,520500,0.932
No topology adaptation,0.539393,521000,0.936
No topology adaptation,0.539908,521500,0.929
No topology adaptation,0.540426,522000,0.916
No topology adaptation,0.540947,522500,0.927
No topology adaptation,0.541466,523000,0.922
No topology adaptation,0.541986,523500,0.911
No topology adaptation,0.5425,524000,0.911
No topology adaptation,0.543015,524500,0.917
No topology adaptation,0.543528,525000,0.917
No topology adaptation,0.544043,525500,0.915
No topology adaptation,0.544563,526000,0.922
No topology adaptation,0.545082,526500,0.918
No topology adaptation,0.545608,527000,0.925
No topology adaptation,0.54613,527500,0.938
No topology adaptation,0.546648,528000,0.933
No topology adaptation,0.547163,528500,0.934
No topology adaptation,0.547676,529000,0.943
No topology adaptation,0.548197,529500,0.94
No topology adaptation,0.548723,530000,0.938
No topology adaptation,0.549244,530500,0.926
No topology adaptation,0.549755,531000,0.923
No topology adaptation,0.550272,531500,0.934
No topology adaptation,0.550788,532000,0.936
No topology adaptation,0.551304,532500,0.934
No topology adaptation,0.551821,533000,0.935
No topology adaptation,0.552343,533500,0.935
No topology adaptation,0.552859,534000,0.933
No topology adaptation,0.553373,534500,0.943
No topology adaptation,0.553893,535000,0.946
No topology adaptation,0.554405,535500,0.926
No topology adaptation,0.554927,536000,0.926
No topology adaptation,0.555444,536500,0.937
No topology adaptation,0.55596,537000,0.931
No topology adaptation,0.556473,537500,0.926
No topology adaptation,0.556984,538000,0.936
No topology adaptation,0.5575,538500,0.927
No topology adaptation,0.558019,539000,0.916
No topology adaptation,0.558536,539500,0.934
No topology adaptation,0.559054,540000,0.94
No topology adaptation,0.559562,540500,0.936
No topology adaptation,0.560083,541000,0.93
No topology adaptation,0.560592,541500,0.931
No topology adaptation,0.561115,542000,0.931
No topology adaptation,0.56163,542500,0.924
No topology adaptation,0.562151,543000,0.928
No topology adaptation,0.562674,543500,0.929
No topology adaptation,0.563188,544000,0.934
No topology adaptation,0.563706,544500,0.917
No topology adaptation,0.56423,545000,0.919
No topology adaptation,0.564749,545500,0.931
No topology adaptation,0.565264,546000,0.926
No topology adaptation,0.565781,546500,0.939
No topology adaptation,0.5663,547000,0.941
No topology adaptation,0.566826,547500,0.939
No topology adaptation,0.567342,548000,0.933
No topology adaptation,0.567867,548500,0.927
No topology adaptation,0.568382,549000,0.935
No topology adaptation,0.5689,549500,0.947
No topology adaptation,0.569412,550000,0.945
No topology adaptation,0.569931,550500,0.94
No topology adaptation,0.57045,551000,0.944
No topology adaptation,0.570967,551500,0.939
No topology adaptation,0.571478,552000,0.925
No topology adaptation,0.57199,552500,0.926
No topology adaptation,0.572505,553000,0.929
No topology adaptation,0.573019,553500,0.933
No topology adaptation,0.573532,554000,0.935
No topology adaptation,0.574049,554500,0.93
No topology adaptation,0.574566,555000,0.935
No topology adaptation,0.575082,555500,0.935
No topology adaptation,0.5756,556000,0.938
No topology adaptation,0.57612,556500,0.932
No topology adaptation,0.576634,557000,0.92
No topology adaptation,0.577148,557500,0.934
No topology adaptation,0.577667,558000,0.943
No topology adaptation,0.578178,558500,0.938
No topology adaptation,0.578695,559000,0.928
No topology adaptation,0.579211,559500,0.928
No topology adaptation,0.57973,560000,0.927
No topology adaptation,0.58024,560500,0.926
No topology adaptation,0.580757,561000,0.934
No topology adaptation,0.581279,561500,0.938
No topology adaptation,0.581795,562000,0.934
No topology adaptation,0.582311,562500,0.926
No topology adaptation,0.582823,563000,0.931
No topology adaptation,0.583338,563500,0.944
No topology adaptation,0.583853,564000,0.932
No topology adaptation,0.584378,564500,0.924
No topology adaptation,0.584892,565000,0.923
No topology adaptation,0.585408,565500,0.931
No topology adaptation,0.585928,566000,0.933
No topology adaptation,0.58644,566500,0.923
No topology adaptation,0.586962,567000,0.938
No topology adaptation,0.587482,567500,0.942
No topology adaptation,0.587993,568000,0.932
No topology adaptation,0.588512,568500,0.936
No topology adaptation,0.58903,569000,0.935
No topology adaptation,0.589547,569500,0.926
No topology adaptation,0.590059,570000,0.933
No topology adaptation,0.590585,570500,0.926
No topology adaptation,0.591098,571000,0.931
No topology adaptation,0.591615,571500,0.941
No topology adaptation,0.59213,572000,0.939
No topology adaptation,0.592648,572500,0.929
No topology adaptation,0.593168,573000,0.926
No topology adaptation,0.59369,573500,0.937
No topology adaptation,0.59421,574000,0.944
No topology adaptation,0.594728,574500,0.938
No topology adaptation,0.595251,575000,0.929
No topology adaptation,0.595771,575500,0.943
No topology adaptation,0.596289,576000,0.953
No topology adaptation,0.596807,576500,0.945
No topology adaptation,0.597325,577000,0.937
No topology adaptation,0.597839,577500,0.932
No topology adaptation,0.598351,578000,0.927
No topology adaptation,0.598859,578500,0.942
No topology adaptation,0.599371,579000,0.947
No topology adaptation,0.599892,579500,0.931
No topology adaptation,0.600406,580000,0.928
No topology adaptation,0.600926,580500,0.943
No topology adaptation,0.60145,581000,0.945
No topology adaptation,0.601964,581500,0.937
No topology adaptation,0.602481,582000,0.939
No topology adaptation,0.602999,582500,0.936
No topology adaptation,0.603516,583000,0.928
No topology adaptation,0.604033,583500,0.93
No topology adaptation,0.60455,584000,0.929
No topology adaptation,0.605066,584500,0.928
No topology adaptation,0.605584,585000,0.943
No topology adaptation,0.606102,585500,0.951
No topology adaptation,0.606621,586000,0.938
No topology adaptation,0.607138,586500,0.936
No topology adaptation,0.607654,587000,0.937
No topology adaptation,0.608173,587500,0.931
No topology adaptation,0.608689,588000,0.938
No topology adaptation,0.609205,588500,0.943
No topology adaptation,0.609725,589000,0.942
No topology adaptation,0.610248,589500,0.943
No topology adaptation,0.610766,590000,0.946
No topology adaptation,0.611279,590500,0.949
No topology adaptation,0.611795,591000,0.952
No topology adaptation,0.612312,591500,0.947
No topology adaptation,0.612822,592000,0.943
No topology adaptation,0.613338,592500,0.953
No topology adaptation,0.613854,593000,0.95
No topology adaptation,0.614368,593500,0.94
No topology adaptation,0.614889,594000,0.948
No topology adaptation,0.615406,594500,0.935
No topology adaptation,0.615924,595000,0.929
No topology adaptation,0.616439,595500,0.946
No topology adaptation,0.616958,596000,0.949
No topology adaptation,0.617471,596500,0.945
No topology adaptation,0.61799,597000,0.949
No topology adaptation,0.618498,597500,0.951
No topology adaptation,0.619017,598000,0.936
No topology adaptation,0.619536,598500,0.935
No topology adaptation,0.620048,599000,0.938
No topology adaptation,0.620566,599500,0.938
No topology adaptation,0.621085,600000,0.945
No topology adaptation,0.621597,600500,0.95
No topology adaptation,0.622115,601000,0.953
No topology adaptation,0.622639,601500,0.946
No topology adaptation,0.62315,602000,0.934
No topology adaptation,0.623668,602500,0.937
No topology adaptation,0.624186,603000,0.939
No topology adaptation,0.624705,603500,0.947
No topology adaptation,0.625213,604000,0.951
No topology adaptation,0.625734,604500,0.941
No topology adaptation,0.626253,605000,0.939
No topology adaptation,0.626768,605500,0.931
No topology adaptation,0.627282,606000,0.949
No topology adaptation,0.627802,606500,0.949
No topology adaptation,0.628315,607000,0.944
No topology adaptation,0.628834,607500,0.937
No topology adaptation,0.629347,608000,0.927
No topology adaptation,0.629863,608500,0.937
No topology adaptation,0.630383,609000,0.943
No topology adaptation,0.630902,609500,0.952
No topology adaptation,0.631417,610000,0.95
No topology adaptation,0.631932,610500,0.943
No topology adaptation,0.632451,611000,0.934
No topology adaptation,0.63297,611500,0.934
No topology adaptation,0.633485,612000,0.934
No topology adaptation,0.634001,612500,0.93
No topology adaptation,0.634521,613000,0.933
No topology adaptation,0.635041,613500,0.948
No topology adaptation,0.635557,614000,0.962
No topology adaptation,0.636072,614500,0.961
No topology adaptation,0.63659,615000,0.955
No topology adaptation,0.637111,615500,0.958
No topology adaptation,0.63763,616000,0.954
No topology adaptation,0.638146,616500,0.945
No topology adaptation,0.638664,617000,0.946
No topology adaptation,0.639186,617500,0.947
No topology adaptation,0.639707,618000,0.938
No topology adaptation,0.640224,618500,0.94
No topology adaptation,0.640737,619000,0.946
No topology adaptation,0.641252,619500,0.94
No topology adaptation,0.641764,620000,0.937
No topology adaptation,0.642285,620500,0.935
No topology adaptation,0.642806,621000,0.942
No topology adaptation,0.643319,621500,0.946
No topology adaptation,0.643833,622000,0.942
No topology adaptation,0.64435,622500,0.952
No topology adaptation,0.644868,623000,0.951
No topology adaptation,0.645382,623500,0.944
No topology adaptation,0.645894,624000,0.946
No topology adaptation,0.646416,624500,0.939
No topology adaptation,0.646942,625000,0.946
No topology adaptation,0.647458,625500,0.952
No topology adaptation,0.647984,626000,0.94
No topology adaptation,0.648501,626500,0.941
No topology adaptation,0.649015,627000,0.956
No topology adaptation,0.64953,627500,0.953
No topology adaptation,0.650042,628000,0.948
No topology adaptation,0.650559,628500,0.944
No topology adaptation,0.651075,629000,0.937
No topology adaptation,0.651588,629500,0.942
No topology adaptation,0.6521,630000,0.94
No topology adaptation,0.652619,630500,0.947
No topology adaptation,0.653135,631000,0.953
No topology adaptation,0.653664,631500,0.942
No topology adaptation,0.654185,632000,0.944
No topology adaptation,0.654704,632500,0.946
No topology adaptation,0.655225,633000,0.946
No topology adaptation,0.655743,633500,0.954
No topology adaptation,0.656264,634000,0.953
No topology adaptation,0.656784,634500,0.949
No topology adaptation,0.657297,635000,0.943
No topology adaptation,0.657813,635500,0.942
No topology adaptation,0.658325,636000,0.942
No topology adaptation,0.658843,636500,0.939
No topology adaptation,0.659361,637000,0.946
No topology adaptation,0.659876,637500,0.954
No topology adaptation,0.660396,638000,0.953
No topology adaptation,0.660915,638500,0.949
No topology adaptation,0.66144,639000,0.949
No topology adaptation,0.661959,639500,0.963
No topology adaptation,0.662487,640000,0.963
No topology adaptation,0.663002,640500,0.944
No topology adaptation,0.663515,641000,0.95
No topology adaptation,0.664034,641500,0.962
No topology adaptation,0.664553,642000,0.957
No topology adaptation,0.665072,642500,0.954
No topology adaptation,0.665588,643000,0.939
No topology adaptation,0.6661,643500,0.933
No topology adaptation,0.666614,644000,0.95
No topology adaptation,0.667132,644500,0.96
No topology adaptation,0.667655,645000,0.953
No topology adaptation,0.668169,645500,0.949
No topology adaptation,0.668689,646000,0.953
No topology adaptation,0.669199,646500,0.947
No topology adaptation,0.669712,647000,0.94
No topology adaptation,0.670227,647500,0.943
No topology adaptation,0.670745,648000,0.952
No topology adaptation,0.671268,648500,0.945
No topology adaptation,0.671783,649000,0.944
No topology adaptation,0.672299,649500,0.954
No topology adaptation,0.672811,650000,0.948
No topology adaptation,0.673327,650500,0.944
No topology adaptation,0.673839,651000,0.95
No topology adaptation,0.674355,651500,0.949
No topology adaptation,0.674876,652000,0.948
No topology adaptation,0.675397,652500,0.945
No topology adaptation,0.675918,653000,0.943
No topology adaptation,0.676436,653500,0.951
No topology adaptation,0.676951,654000,0.949
No topology adaptation,0.677471,654500,0.944
No topology adaptation,0.677995,655000,0.951
No topology adaptation,0.678511,655500,0.943
No topology adaptation,0.679026,656000,0.947
No topology adaptation,0.679539,656500,0.956
No topology adaptation,0.680056,657000,0.943
No topology adaptation,0.680571,657500,0.942
No topology adaptation,0.681081,658000,0.938
No topology adaptation,0.681601,658500,0.936
No topology adaptation,0.682122,659000,0.947
No topology adaptation,0.682648,659500,0.951
No topology adaptation,0.683164,660000,0.954
No topology adaptation,0.683684,660500,0.958
No topology adaptation,0.684204,661000,0.954
No topology adaptation,0.684716,661500,0.947
No topology adaptation,0.685225,662000,0.956
No topology adaptation,0.685744,662500,0.957
No topology adaptation,0.686262,663000,0.939
No topology adaptation,0.686788,663500,0.936
No topology adaptation,0.687305,664000,0.951
No topology adaptation,0.687822,664500,0.949
No topology adaptation,0.688346,665000,0.938
No topology adaptation,0.688871,665500,0.949
No topology adaptation,0.68939,666000,0.958
No topology adaptation,0.689907,666500,0.96
No topology adaptation,0.690431,667000,0.959
No topology adaptation,0.690945,667500,0.961
No topology adaptation,0.691462,668000,0.96
No topology adaptation,0.691982,668500,0.953
No topology adaptation,0.692504,669000,0.95
No topology adaptation,0.69302,669500,0.95
No topology adaptation,0.693538,670000,0.943
No topology adaptation,0.694055,670500,0.942
No topology adaptation,0.694572,671000,0.944
No topology adaptation,0.69509,671500,0.946
No topology adaptation,0.695601,672000,0.949
No topology adaptation,0.696116,672500,0.937
No topology adaptation,0.696631,673000,0.946
No topology adaptation,0.697145,673500,0.954
No topology adaptation,0.697661,674000,0.947
No topology adaptation,0.698173,674500,0.947
No topology adaptation,0.698691,675000,0.959
No topology adaptation,0.699203,675500,0.945
No topology adaptation,0.699722,676000,0.934
No topology adaptation,0.700244,676500,0.949
No topology adaptation,0.700763,677000,0.951
No topology adaptation,0.701284,677500,0.956
No topology adaptation,0.7018,678000,0.96
No topology adaptation,0.70232,678500,0.958
No topology adaptation,0.70284,679000,0.962
No topology adaptation,0.703353,679500,0.959
No topology adaptation,0.703874,680000,0.947
No topology adaptation,0.704386,680500,0.948
No topology adaptation,0.704908,681000,0.948
No topology adaptation,0.70542,681500,0.946
No topology adaptation,0.705944,682000,0.946
No topology adaptation,0.706472,682500,0.949
No topology adaptation,0.70699,683000,0.947
No topology adaptation,0.707509,683500,0.941
No topology adaptation,0.708029,684000,0.939
No topology adaptation,0.708544,684500,0.943
No topology adaptation,0.709059,685000,0.953
No topology adaptation,0.709577,685500,0.951
No topology adaptation,0.710094,686000,0.948
No topology adaptation,0.710613,686500,0.951
No topology adaptation,0.711127,687000,0.952
No topology adaptation,0.711648,687500,0.957
No topology adaptation,0.71216,688000,0.957
No topology adaptation,0.712689,688500,0.943
No topology adaptation,0.713213,689000,0.943
No topology adaptation,0.713734,689500,0.949
No topology adaptation,0.714256,690000,0.955
No topology adaptation,0.714775,690500,0.963
No topology adaptation,0.715286,691000,0.961
No topology adaptation,0.7158,691500,0.948
No topology adaptation,0.716317,692000,0.937
No topology adaptation,0.716837,692500,0.943
No topology adaptation,0.717352,693000,0.957
No topology adaptation,0.717867,693500,0.958
No topology adaptation,0.718383,694000,0.945
No topology adaptation,0.7189,694500,0.95
No topology adaptation,0.719415,695000,0.948
No topology adaptation,0.719932,695500,0.945
No topology adaptation,0.720452,696000,0.941
No topology adaptation,0.720963,696500,0.943
No topology adaptation,0.721484,697000,0.956
No topology adaptation,0.722,697500,0.955
No topology adaptation,0.722522,698000,0.953
No topology adaptation,0.723042,698500,0.949
No topology adaptation,0.723552,699000,0.946
No topology adaptation,0.724062,699500,0.953
No topology adaptation,0.724579,700000,0.959
No topology adaptation,0.725095,700500,0.95
No topology adaptation,0.725614,701000,0.954
No topology adaptation,0.726128,701500,0.96
No topology adaptation,0.726649,702000,0.953
No topology adaptation,0.727178,702500,0.951
No topology adaptation,0.727693,703000,0.956
No topology adaptation,0.728206,703500,0.946
No topology adaptation,0.728721,704000,0.95
No topology adaptation,0.729235,704500,0.963
No topology adaptation,0.72975,705000,0.956
No topology adaptation,0.730269,705500,0.962
No topology adaptation,0.730783,706000,0.963
No topology adaptation,0.7313,706500,0.948
No topology adaptation,0.731819,707000,0.953
No topology adaptation,0.732333,707500,0.952
No topology adaptation,0.732851,708000,0.946
No topology adaptation,0.733369,708500,0.956
No topology adaptation,0.733888,709000,0.953
No topology adaptation,0.734409,709500,0.953
No topology adaptation,0.734927,710000,0.951
No topology adaptation,0.735442,710500,0.955
No topology adaptation,0.735964,711000,0.951
No topology adaptation,0.73649,711500,0.95
No topology adaptation,0.737006,712000,0.958
No topology adaptation,0.737525,712500,0.959
No topology adaptation,0.738044,713000,0.955
No topology adaptation,0.738562,713500,0.953
No topology adaptation,0.739073,714000,0.959
No topology adaptation,0.739588,714500,0.953
No topology adaptation,0.740104,715000,0.955
No topology adaptation,0.740623,715500,0.959
No topology adaptation,0.741141,716000,0.963
No topology adaptation,0.741655,716500,0.962
No topology adaptation,0.742168,717000,0.961
No topology adaptation,0.742684,717500,0.959
No topology adaptation,0.743198,718000,0.949
No topology adaptation,0.743712,718500,0.952
No topology adaptation,0.744232,719000,0.956
No topology adaptation,0.744752,719500,0.955
No topology adaptation,0.745266,720000,0.95
No topology adaptation,0.745782,720500,0.954
No topology adaptation,0.746299,721000,0.961
No topology adaptation,0.746818,721500,0.962
No topology adaptation,0.747336,722000,0.95
No topology adaptation,0.747858,722500,0.935
No topology adaptation,0.748372,723000,0.951
No topology adaptation,0.74889,723500,0.966
No topology adaptation,0.749411,724000,0.969
No topology adaptation,0.749927,724500,0.969
No topology adaptation,0.750445,725000,0.956
No topology adaptation,0.750958,725500,0.949
No topology adaptation,0.751476,726000,0.956
No topology adaptation,0.751986,726500,0.96
No topology adaptation,0.752505,727000,0.957
No topology adaptation,0.753023,727500,0.953
No topology adaptation,0.753546,728000,0.953
No topology adaptation,0.754065,728500,0.951
No topology adaptation,0.754586,729000,0.954
No topology adaptation,0.755101,729500,0.961
No topology adaptation,0.755613,730000,0.957
No topology adaptation,0.756127,730500,0.956
No topology adaptation,0.756646,731000,0.957
No topology adaptation,0.757169,731500,0.955
No topology adaptation,0.757689,732000,0.952
No topology adaptation,0.758208,732500,0.958
No topology adaptation,0.75873,733000,0.959
No topology adaptation,0.759257,733500,0.959
No topology adaptation,0.759775,734000,0.961
No topology adaptation,0.760292,734500,0.946
No topology adaptation,0.760811,735000,0.941
No topology adaptation,0.761323,735500,0.955
No topology adaptation,0.76184,736000,0.95
No topology adaptation,0.762353,736500,0.943
No topology adaptation,0.762866,737000,0.955
No topology adaptation,0.763381,737500,0.958
No topology adaptation,0.763898,738000,0.956
No topology adaptation,0.764412,738500,0.953
No topology adaptation,0.764931,739000,0.952
No topology adaptation,0.765441,739500,0.961
No topology adaptation,0.765961,740000,0.96
No topology adaptation,0.766475,740500,0.955
No topology adaptation,0.766987,741000,0.959
No topology adaptation,0.767503,741500,0.957
No topology adaptation,0.768017,742000,0.961
No topology adaptation,0.76854,742500,0.964
No topology adaptation,0.769061,743000,0.961
No topology adaptation,0.769583,743500,0.956
No topology adaptation,0.770101,744000,0.957
No topology adaptation,0.770613,744500,0.969
No topology adaptation,0.771129,745000,0.97
No topology adaptation,0.771645,745500,0.962
No topology adaptation,0.77216,746000,0.955
No topology adaptation,0.772671,746500,0.955
No topology adaptation,0.77319,747000,0.955
No topology adaptation,0.773709,747500,0.957
No topology adaptation,0.774227,748000,0.961
No topology adaptation,0.774751,748500,0.959
No topology adaptation,0.775273,749000,0.953
No topology adaptation,0.775781,749500,0.959
No topology adaptation,0.776291,750000,0.973
No topology adaptation,0.776802,750500,0.967
No topology adaptation,0.777312,751000,0.954
No topology adaptation,0.777832,751500,0.952
No topology adaptation,0.778346,752000,0.959
No topology adaptation,0.77886,752500,0.961
No topology adaptation,0.779377,753000,0.961
No topology adaptation,0.779897,753500,0.961
No topology adaptation,0.780419,754000,0.959
No topology adaptation,0.780931,754500,0.954
No topology adaptation,0.781456,755000,0.949
No topology adaptation,0.781971,755500,0.954
No topology adaptation,0.782483,756000,0.96
No topology adaptation,0.782995,756500,0.962
No topology adaptation,0.783519,757000,0.965
No topology adaptation,0.784033,757500,0.958
No topology adaptation,0.784551,758000,0.956
No topology adaptation,0.785071,758500,0.957
No topology adaptation,0.785584,759000,0.955
No topology adaptation,0.786107,759500,0.951
No topology adaptation,0.786621,760000,0.954
No topology adaptation,0.787135,760500,0.966
No topology adaptation,0.787656,761000,0.954
No topology adaptation,0.788171,761500,0.95
No topology adaptation,0.788687,762000,0.957
No topology adaptation,0.789207,762500,0.947
No topology adaptation,0.789726,763000,0.947
No topology adaptation,0.790243,763500,0.958
No topology adaptation,0.79076,764000,0.963
No topology adaptation,0.791274,764500,0.964
No topology adaptation,0.791801,765000,0.954
No topology adaptation,0.792319,765500,0.952
No topology adaptation,0.792835,766000,0.954
No topology adaptation,0.793354,766500,0.959
No topology adaptation,0.793871,767000,0.96
No topology adaptation,0.794391,767500,0.953
No topology adaptation,0.794914,768000,0.962
No topology adaptation,0.795432,768500,0.971
No topology adaptation,0.795947,769000,0.966
No topology adaptation,0.796465,769500,0.954
No topology adaptation,0.796984,770000,0.958
No topology adaptation,0.797495,770500,0.962
No topology adaptation,0.798007,771000,0.948
No topology adaptation,0.798523,771500,0.95
No topology adaptation,0.799038,772000,0.962
No topology adaptation,0.799556,772500,0.964
No topology adaptation,0.80007,773000,0.959
No topology adaptation,0.800594,773500,0.96
No topology adaptation,0.801115,774000,0.97
No topology adaptation,0.801632,774500,0.969
No topology adaptation,0.802149,775000,0.96
No topology adaptation,0.802668,775500,0.957
No topology adaptation,0.803185,776000,0.961
No topology adaptation,0.803699,776500,0.964
No topology adaptation,0.804221,777000,0.968
No topology adaptation,0.804742,777500,0.967
No topology adaptation,0.80526,778000,0.961
No topology adaptation,0.805785,778500,0.96
No topology adaptation,0.806304,779000,0.963
No topology adaptation,0.80682,779500,0.965
No topology adaptation,0.807347,780000,0.959
No topology adaptation,0.807863,780500,0.963
No topology adaptation,0.80838,781000,0.968
No topology adaptation,0.808896,781500,0.961
No topology adaptation,0.809414,782000,0.957
No topology adaptation,0.809928,782500,0.956
No topology adaptation,0.81044,783000,0.964
No topology adaptation,0.810962,783500,0.967
No topology adaptation,0.811485,784000,0.963
No topology adaptation,0.812006,784500,0.966
No topology adaptation,0.812524,785000,0.964
No topology adaptation,0.813044,785500,0.966
No topology adaptation,0.813556,786000,0.968
No topology adaptation,0.814071,786500,0.96
No topology adaptation,0.814595,787000,0.963
No topology adaptation,0.815109,787500,0.959
No topology adaptation,0.815631,788000,0.958
No topology adaptation,0.816146,788500,0.967
No topology adaptation,0.816659,789000,0.96
No topology adaptation,0.817179,789500,0.959
No topology adaptation,0.8177,790000,0.963
No topology adaptation,0.818231,790500,0.966
No topology adaptation,0.818753,791000,0.969
No topology adaptation,0.819267,791500,0.962
No topology adaptation,0.819789,792000,0.953
No topology adaptation,0.820303,792500,0.944
No topology adaptation,0.820822,793000,0.958
No topology adaptation,0.821341,793500,0.975
No topology adaptation,0.821866,794000,0.969
No topology adaptation,0.822385,794500,0.956
No topology adaptation,0.8229,795000,0.95
No topology adaptation,0.823419,795500,0.964
No topology adaptation,0.823938,796000,0.957
No topology adaptation,0.824461,796500,0.956
No topology adaptation,0.824976,797000,0.966
No topology adaptation,0.825493,797500,0.956
No topology adaptation,0.826008,798000,0.956
No topology adaptation,0.826523,798500,0.961
No topology adaptation,0.82704,799000,0.962
No topology adaptation,0.827559,799500,0.958
No topology adaptation,0.828079,800000,0.958
No topology adaptation,0.828589,800500,0.956
No topology adaptation,0.829115,801000,0.962
No topology adaptation,0.829631,801500,0.976
No topology adaptation,0.830146,802000,0.97
No topology adaptation,0.830663,802500,0.958
No topology adaptation,0.831182,803000,0.958
No topology adaptation,0.831704,803500,0.968
No topology adaptation,0.832224,804000,0.97
No topology adaptation,0.832731,804500,0.959
No topology adaptation,0.833251,805000,0.963
No topology adaptation,0.83377,805500,0.971
No topology adaptation,0.834291,806000,0.971
No topology adaptation,0.834806,806500,0.973
No topology adaptation,0.835332,807000,0.967
No topology adaptation,0.835864,807500,0.962
No topology adaptation,0.836381,808000,0.965
No topology adaptation,0.836897,808500,0.96
No topology adaptation,0.837412,809000,0.951
No topology adaptation,0.837928,809500,0.958
No topology adaptation,0.838441,810000,0.965
No topology adaptation,0.838958,810500,0.961
No topology adaptation,0.839479,811000,0.963
No topology adaptation,0.839998,811500,0.96
No topology adaptation,0.840514,812000,0.963
No topology adaptation,0.841031,812500,0.975
No topology adaptation,0.841545,813000,0.972
No topology adaptation,0.842065,813500,0.973
No topology adaptation,0.842576,814000,0.97
No topology adaptation,0.843094,814500,0.972
No topology adaptation,0.843611,815000,0.974
No topology adaptation,0.844125,815500,0.959
No topology adaptation,0.844646,816000,0.952
No topology adaptation,0.845165,816500,0.952
No topology adaptation,0.845683,817000,0.956
No topology adaptation,0.846203,817500,0.96
No topology adaptation,0.846719,818000,0.968
No topology adaptation,0.847233,818500,0.966
No topology adaptation,0.847742,819000,0.959
No topology adaptation,0.848256,819500,0.966
No topology adaptation,0.848785,820000,0.965
No topology adaptation,0.849299,820500,0.963
No topology adaptation,0.84982,821000,0.97
No topology adaptation,0.850342,821500,0.975
No topology adaptation,0.850862,822000,0.966
No topology adaptation,0.851388,822500,0.961
No topology adaptation,0.851902,823000,0.969
No topology adaptation,0.852415,823500,0.966
No topology adaptation,0.852928,824000,0.962
No topology adaptation,0.853446,824500,0.962
No topology adaptation,0.85396,825000,0.967
No topology adaptation,0.85448,825500,0.971
No topology adaptation,0.855004,826000,0.964
No topology adaptation,0.85552,826500,0.954
No topology adaptation,0.856038,827000,0.957
No topology adaptation,0.856555,827500,0.961
No topology adaptation,0.857069,828000,0.961
No topology adaptation,0.857586,828500,0.968
No topology adaptation,0.858105,829000,0.969
No topology adaptation,0.858628,829500,0.972
No topology adaptation,0.85915,830000,0.968
No topology adaptation,0.859674,830500,0.963
No topology adaptation,0.860197,831000,0.967
No topology adaptation,0.860712,831500,0.967
No topology adaptation,0.861229,832000,0.972
No topology adaptation,0.861736,832500,0.974
No topology adaptation,0.862257,833000,0.975
No topology adaptation,0.862775,833500,0.972
No topology adaptation,0.863286,834000,0.959
No topology adaptation,0.863802,834500,0.965
No topology adaptation,0.864321,835000,0.973
No topology adaptation,0.864846,835500,0.954
No topology adaptation,0.86537,836000,0.957
No topology adaptation,0.865878,836500,0.969
No topology adaptation,0.866404,837000,0.969
No topology adaptation,0.866922,837500,0.973
No topology adaptation,0.867441,838000,0.973
No topology adaptation,0.867958,838500,0.97
No topology adaptation,0.868467,839000,0.954
No topology adaptation,0.868982,839500,0.955
No topology adaptation,0.869498,840000,0.964
No topology adaptation,0.870021,840500,0.965
No topology adaptation,0.870536,841000,0.962
No topology adaptation,0.871058,841500,0.959
No topology adaptation,0.871579,842000,0.966
No topology adaptation,0.872092,842500,0.972
No topology adaptation,0.87261,843000,0.974
No topology adaptation,0.873126,843500,0.972
No topology adaptation,0.873644,844000,0.969
No topology adaptation,0.874161,844500,0.97
No topology adaptation,0.874675,845000,0.973
No topology adaptation,0.875195,845500,0.976
No topology adaptation,0.875716,846000,0.97
No topology adaptation,0.876229,846500,0.961
No topology adaptation,0.876749,847000,0.958
No topology adaptation,0.877261,847500,0.965
No topology adaptation,0.877775,848000,0.976
No topology adaptation,0.878294,848500,0.969
No topology adaptation,0.878814,849000,0.963
No topology adaptation,0.879329,849500,0.964
No topology adaptation,0.879847,850000,0.967
No topology adaptation,0.880364,850500,0.972
No topology adaptation,0.880882,851000,0.976
No topology adaptation,0.881396,851500,0.971
No topology adaptation,0.881911,852000,0.969
No topology adaptation,0.882431,852500,0.975
No topology adaptation,0.882949,853000,0.973
No topology adaptation,0.883461,853500,0.966
No topology adaptation,0.883976,854000,0.961
No topology adaptation,0.884496,854500,0.967
No topology adaptation,0.88502,855000,0.975
No topology adaptation,0.885541,855500,0.965
No topology adaptation,0.886057,856000,0.962
No topology adaptation,0.886581,856500,0.969
No topology adaptation,0.887102,857000,0.964
No topology adaptation,0.887621,857500,0.968
No topology adaptation,0.888143,858000,0.963
No topology adaptation,0.88866,858500,0.964
No topology adaptation,0.88918,859000,0.969
No topology adaptation,0.889706,859500,0.968
No topology adaptation,0.890235,860000,0.969
No topology adaptation,0.890744,860500,0.97
No topology adaptation,0.891258,861000,0.972
No topology adaptation,0.891776,861500,0.967
No topology adaptation,0.892293,862000,0.966
No topology adaptation,0.89281,862500,0.967
No topology adaptation,0.89333,863000,0.966
No topology adaptation,0.89384,863500,0.966
No topology adaptation,0.894363,864000,0.959
No topology adaptation,0.894882,864500,0.961
No topology adaptation,0.895402,865000,0.969
No topology adaptation,0.895917,865500,0.966
No topology adaptation,0.896434,866000,0.969
No topology adaptation,0.896946,866500,0.973
No topology adaptation,0.897462,867000,0.97
No topology adaptation,0.897982,867500,0.97
No topology adaptation,0.898501,868000,0.97
No topology adaptation,0.899015,868500,0.967
No topology adaptation,0.899532,869000,0.964
No topology adaptation,0.900055,869500,0.96
No topology adaptation,0.900581,870000,0.966
No topology adaptation,0.901098,870500,0.967
No topology adaptation,0.901614,871000,0.964
No topology adaptation,0.902136,871500,0.967
No topology adaptation,0.902656,872000,0.973
No topology adaptation,0.903165,872500,0.978
No topology adaptation,0.903673,873000,0.971
No topology adaptation,0.90419,873500,0.966
No topology adaptation,0.904701,874000,0.977
No topology adaptation,0.905216,874500,0.98
No topology adaptation,0.905731,875000,0.975
No topology adaptation,0.906253,875500,0.972
No topology adaptation,0.906772,876000,0.965
No topology adaptation,0.90729,876500,0.965
No topology adaptation,0.907811,877000,0.975
No topology adaptation,0.908322,877500,0.973
No topology adaptation,0.908841,878000,0.968
No topology adaptation,0.909365,878500,0.969
No topology adaptation,0.909882,879000,0.967
No topology adaptation,0.910397,879500,0.965
No topology adaptation,0.910913,880000,0.969
No topology adaptation,0.911429,880500,0.969
No topology adaptation,0.911945,881000,0.968
No topology adaptation,0.912458,881500,0.974
No topology adaptation,0.912974,882000,0.96
No topology adaptation,0.913487,882500,0.962
No topology adaptation,0.914003,883000,0.971
No topology adaptation,0.914518,883500,0.967
No topology adaptation,0.915041,884000,0.976
No topology adaptation,0.915556,884500,0.978
No topology adaptation,0.916075,885000,0.969
No topology adaptation,0.9166,885500,0.961
No topology adaptation,0.917109,886000,0.958
No topology adaptation,0.917621,886500,0.966
No topology adaptation,0.918135,887000,0.969
No topology adaptation,0.918653,887500,0.969
No topology adaptation,0.919166,888000,0.975
No topology adaptation,0.919683,888500,0.973
No topology adaptation,0.920204,889000,0.975
No topology adaptation,0.920721,889500,0.981
No topology adaptation,0.921239,890000,0.975
No topology adaptation,0.921758,890500,0.969
No topology adaptation,0.922269,891000,0.969
No topology adaptation,0.92278,891500,0.977
No topology adaptation,0.923294,892000,0.981
No topology adaptation,0.923809,892500,0.973
No topology adaptation,0.924323,893000,0.977
No topology adaptation,0.924851,893500,0.975
No topology adaptation,0.925369,894000,0.971
No topology adaptation,0.925886,894500,0.969
No topology adaptation,0.926401,895000,0.972
No topology adaptation,0.926922,895500,0.978
No topology adaptation,0.927433,896000,0.973
No topology adaptation,0.927956,896500,0.969
No topology adaptation,0.928471,897000,0.97
No topology adaptation,0.928986,897500,0.976
No topology adaptation,0.929499,898000,0.975
No topology adaptation,0.930007,898500,0.971
No topology adaptation,0.930525,899000,0.969
No topology adaptation,0.931039,899500,0.963
No topology adaptation,0.931552,900000,0.961
No topology adaptation,0.932066,900500,0.968
No topology adaptation,0.932586,901000,0.966
No topology adaptation,0.933103,901500,0.962
No topology adaptation,0.933621,902000,0.974
No topology adaptation,0.934143,902500,0.98
No topology adaptation,0.934666,903000,0.975
No topology adaptation,0.935177,903500,0.973
No topology adaptation,0.935692,904000,0.964
No topology adaptation,0.936208,904500,0.963
No topology adaptation,0.936728,905000,0.974
No topology adaptation,0.937238,905500,0.977
No topology adaptation,0.937752,906000,0.97
No topology adaptation,0.938272,906500,0.967
No topology adaptation,0.93879,907000,0.969
No topology adaptation,0.939301,907500,0.969
No topology adaptation,0.93982,908000,0.969
No topology adaptation,0.940339,908500,0.971
No topology adaptation,0.94085,909000,0.968
No topology adaptation,0.941377,909500,0.971
No topology adaptation,0.941891,910000,0.971
No topology adaptation,0.942406,910500,0.971
No topology adaptation,0.942921,911000,0.979
No topology adaptation,0.943433,911500,0.973
No topology adaptation,0.943947,912000,0.965
No topology adaptation,0.944471,912500,0.967
No topology adaptation,0.944993,913000,0.977
No topology adaptation,0.945515,913500,0.982
No topology adaptation,0.946038,914000,0.977
No topology adaptation,0.946561,914500,0.978
No topology adaptation,0.947079,915000,0.981
No topology adaptation,0.947596,915500,0.974
No topology adaptation,0.948114,916000,0.973
No topology adaptation,0.948622,916500,0.971
No topology adaptation,0.949142,917000,0.975
No topology adaptation,0.949656,917500,0.983
No topology adaptation,0.95018,918000,0.981
No topology adaptation,0.950699,918500,0.979
No topology adaptation,0.951228,919000,0.976
No topology adaptation,0.951749,919500,0.973
No topology adaptation,0.952259,920000,0.968
No topology adaptation,0.952781,920500,0.975
No topology adaptation,0.953295,921000,0.971
No topology adaptation,0.953815,921500,0.957
No topology adaptation,0.954339,922000,0.967
No topology adaptation,0.954857,922500,0.969
No topology adaptation,0.955373,923000,0.97
No topology adaptation,0.955889,923500,0.981
No topology adaptation,0.956402,924000,0.982
No topology adaptation,0.956918,924500,0.98
No topology adaptation,0.957435,925000,0.971
No topology adaptation,0.957956,925500,0.969
No topology adaptation,0.958471,926000,0.972
No topology adaptation,0.958989,926500,0.969
No topology adaptation,0.959505,927000,0.972
No topology adaptation,0.960025,927500,0.976
No topology adaptation,0.960546,928000,0.972
No topology adaptation,0.961058,928500,0.971
No topology adaptation,0.961572,929000,0.979
No topology adaptation,0.962092,929500,0.981
No topology adaptation,0.962606,930000,0.979
No topology adaptation,0.963116,930500,0.977
No topology adaptation,0.963637,931000,0.972
No topology adaptation,0.964156,931500,0.971
No topology adaptation,0.964672,932000,0.976
No topology adaptation,0.965193,932500,0.983
No topology adaptation,0.965709,933000,0.979
No topology adaptation,0.966225,933500,0.971
No topology adaptation,0.966746,934000,0.974
No topology adaptation,0.967256,934500,0.972
No topology adaptation,0.967775,935000,0.965
No topology adaptation,0.968299,935500,0.97
No topology adaptation,0.968815,936000,0.978
No topology adaptation,0.969326,936500,0.978
No topology adaptation,0.969843,937000,0.977
No topology adaptation,0.970361,937500,0.977
No topology adaptation,0.970879,938000,0.972
No topology adaptation,0.971397,938500,0.965
No topology adaptation,0.971912,939000,0.969
No topology adaptation,0.972429,939500,0.971
No topology adaptation,0.972947,940000,0.973
No topology adaptation,0.973461,940500,0.978
No topology adaptation,0.973972,941000,0.981
No topology adaptation,0.974494,941500,0.976
No topology adaptation,0.975021,942000,0.972
No topology adaptation,0.975537,942500,0.974
No topology adaptation,0.976061,943000,0.973
No topology adaptation,0.976578,943500,0.972
No topology adaptation,0.977094,944000,0.967
No topology adaptation,0.977613,944500,0.969
No topology adaptation,0.978134,945000,0.971
No topology adaptation,0.978655,945500,0.973
No topology adaptation,0.979176,946000,0.974
No topology adaptation,0.979697,946500,0.969
No topology adaptation,0.98021,947000,0.967
No topology adaptation,0.980727,947500,0.973
No topology adaptation,0.981244,948000,0.977
No topology adaptation,0.981761,948500,0.977
No topology adaptation,0.982283,949000,0.98
No topology adaptation,0.982795,949500,0.971
No topology adaptation,0.983309,950000,0.968
No topology adaptation,0.983819,950500,0.975
No topology adaptation,0.984334,951000,0.977
No topology adaptation,0.984848,951500,0.974
No topology adaptation,0.985361,952000,0.972
No topology adaptation,0.985883,952500,0.972
No topology adaptation,0.986404,953000,0.969
No topology adaptation,0.986924,953500,0.969
No topology adaptation,0.987444,954000,0.97
No topology adaptation,0.987959,954500,0.972
No topology adaptation,0.988477,955000,0.976
No topology adaptation,0.988995,955500,0.976
No topology adaptation,0.989514,956000,0.973
No topology adaptation,0.990027,956500,0.972
No topology adaptation,0.99054,957000,0.968
No topology adaptation,0.991059,957500,0.964
No topology adaptation,0.991579,958000,0.969
No topology adaptation,0.992095,958500,0.97
No topology adaptation,0.992619,959000,0.973
No topology adaptation,0.993133,959500,0.977
No topology adaptation,0.993639,960000,0.978
No topology adaptation,0.994151,960500,0.979
No topology adaptation,0.994669,961000,0.977
No topology adaptation,0.995186,961500,0.978
No topology adaptation,0.995697,962000,0.977
No topology adaptation,0.996226,962500,0.981
No topology adaptation,0.996736,963000,0.98
No topology adaptation,0.997248,963500,0.972
No topology adaptation,0.99776,964000,0.973
No topology adaptation,0.998283,964500,0.972
No topology adaptation,0.998808,965000,0.967
No topology adaptation,0.99932,965500,0.972
No topology adaptation,0.999834,966000,0.977
No topology adaptation,1.000349,966500,0.973
No topology adaptation,1.000862,967000,0.973
No topology adaptation,1.00139,967500,0.98
No topology adaptation,1.001909,968000,0.983
No topology adaptation,1.002425,968500,0.975
No topology adaptation,1.002943,969000,0.966
No topology adaptation,1.00346,969500,0.965
No topology adaptation,1.003976,970000,0.971
No topology adaptation,1.004492,970500,0.969
No topology adaptation,1.005008,971000,0.964
No topology adaptation,1.005518,971500,0.972
No topology adaptation,1.006036,972000,0.979
No topology adaptation,1.006553,972500,0.977
No topology adaptation,1.007076,973000,0.975
No topology adaptation,1.007601,973500,0.975
No topology adaptation,1.008126,974000,0.978
No topology adaptation,1.008646,974500,0.972
No topology adaptation,1.009158,975000,0.968
No topology adaptation,1.009678,975500,0.977
No topology adaptation,1.010201,976000,0.973
No topology adaptation,1.010714,976500,0.968
No topology adaptation,1.011238,977000,0.976
No topology adaptation,1.011755,977500,0.975
No topology adaptation,1.012275,978000,0.972
No topology adaptation,1.012796,978500,0.975
No topology adaptation,1.013306,979000,0.981
No topology adaptation,1.013815,979500,0.985
No topology adaptation,1.014333,980000,0.98
No topology adaptation,1.014847,980500,0.981
No topology adaptation,1.015364,981000,0.976
No topology adaptation,1.015874,981500,0.971
No topology adaptation,1.016391,982000,0.981
No topology adaptation,1.016906,982500,0.983
No topology adaptation,1.017423,983000,0.98
No topology adaptation,1.017941,983500,0.975
No topology adaptation,1.01845,984000,0.971
No topology adaptation,1.018965,984500,0.98
No topology adaptation,1.019485,985000,0.982
No topology adaptation,1.020001,985500,0.98
No topology adaptation,1.020521,986000,0.981
No topology adaptation,1.02104,986500,0.98
No topology adaptation,1.021555,987000,0.978
No topology adaptation,1.022071,987500,0.977
No topology adaptation,1.022588,988000,0.977
No topology adaptation,1.023104,988500,0.975
No topology adaptation,1.02363,989000,0.979
No topology adaptation,1.02415,989500,0.985
No topology adaptation,1.024671,990000,0.986
No topology adaptation,1.02519,990500,0.98
No topology adaptation,1.025702,991000,0.975
No topology adaptation,1.02622,991500,0.973
No topology adaptation,1.026737,992000,0.975
No topology adaptation,1.027258,992500,0.98
No topology adaptation,1.027782,993000,0.977
No topology adaptation,1.028296,993500,0.981
No topology adaptation,1.028813,994000,0.984
No topology adaptation,1.029336,994500,0.983
No topology adaptation,1.029855,995000,0.985
No topology adaptation,1.03037,995500,0.979
No topology adaptation,1.030884,996000,0.978
No topology adaptation,1.031408,996500,0.987
No topology adaptation,1.031916,997000,0.983
No topology adaptation,1.03244,997500,0.978
No topology adaptation,1.03296,998000,0.98
No topology adaptation,1.033476,998500,0.975
No topology adaptation,1.033989,999000,0.973
No topology adaptation,1.034506,999500,0.981
No topology adaptation,1.035025,1000000,0.981
No topology adaptation,1.035541,1000500,0.974
No topology adaptation,1.036059,1001000,0.981
No topology adaptation,1.036579,1001500,0.983
No topology adaptation,1.037104,1002000,0.978
No topology adaptation,1.037625,1002500,0.976
No topology adaptation,1.038144,1003000,0.978
No topology adaptation,1.038665,1003500,0.984
No topology adaptation,1.039184,1004000,0.979
No topology adaptation,1.0397,1004500,0.975
No topology adaptation,1.040214,1005000,0.98
No topology adaptation,1.040738,1005500,0.979
No topology adaptation,1.041252,1006000,0.979
No topology adaptation,1.041766,1006500,0.983
No topology adaptation,1.042289,1007000,0.978
No topology adaptation,1.042804,1007500,0.975
No topology adaptation,1.043323,1008000,0.978
No topology adaptation,1.043841,1008500,0.978
No topology adaptation,1.044361,1009000,0.979
No topology adaptation,1.044883,1009500,0.976
No topology adaptation,1.045406,1010000,0.975
No topology adaptation,1.045928,1010500,0.98
No topology adaptation,1.046442,1011000,0.98
No topology adaptation,1.046958,1011500,0.978
No topology adaptation,1.047474,1012000,0.982
No topology adaptation,1.047999,1012500,0.975
No topology adaptation,1.048508,1013000,0.974
No topology adaptation,1.049026,1013500,0.979
No topology adaptation,1.049543,1014000,0.977
No topology adaptation,1.050056,1014500,0.975
No topology adaptation,1.050572,1015000,0.976
No topology adaptation,1.051081,1015500,0.982
No topology adaptation,1.0516,1016000,0.981
No topology adaptation,1.052117,1016500,0.974
No topology adaptation,1.052635,1017000,0.974
No topology adaptation,1.053151,1017500,0.982
No topology adaptation,1.053679,1018000,0.979
No topology adaptation,1.054191,1018500,0.977
No topology adaptation,1.054706,1019000,0.98
No topology adaptation,1.055226,1019500,0.978
No topology adaptation,1.055749,1020000,0.978
No topology adaptation,1.056264,1020500,0.983
No topology adaptation,1.056781,1021000,0.984
No topology adaptation,1.0573,1021500,0.979
No topology adaptation,1.057819,1022000,0.976
No topology adaptation,1.058333,1022500,0.975
No topology adaptation,1.05886,1023000,0.98
No topology adaptation,1.059382,1023500,0.983
No topology adaptation,1.059892,1024000,0.979
No topology adaptation,1.06041,1024500,0.978
No topology adaptation,1.060924,1025000,0.98
No topology adaptation,1.061443,1025500,0.983
No topology adaptation,1.061964,1026000,0.978
No topology adaptation,1.062482,1026500,0.977
No topology adaptation,1.063,1027000,0.979
No topology adaptation,1.063512,1027500,0.979
No topology adaptation,1.064033,1028000,0.977
No topology adaptation,1.064549,1028500,0.979
No topology adaptation,1.065068,1029000,0.981
No topology adaptation,1.065588,1029500,0.978
No topology adaptation,1.066112,1030000,0.982
No topology adaptation,1.066627,1030500,0.983
No topology adaptation,1.067148,1031000,0.98
No topology adaptation,1.067661,1031500,0.975
No topology adaptation,1.068181,1032000,0.977
No topology adaptation,1.068696,1032500,0.976
No topology adaptation,1.069208,1033000,0.975
No topology adaptation,1.069728,1033500,0.982
No topology adaptation,1.070244,1034000,0.976
No topology adaptation,1.070762,1034500,0.971
No topology adaptation,1.071278,1035000,0.976
No topology adaptation,1.071798,1035500,0.976
No topology adaptation,1.072318,1036000,0.976
No topology adaptation,1.072835,1036500,0.98
No topology adaptation,1.073344,1037000,0.979
No topology adaptation,1.073854,1037500,0.975
No topology adaptation,1.074373,1038000,0.975
No topology adaptation,1.074895,1038500,0.976
No topology adaptation,1.075415,1039000,0.971
No topology adaptation,1.075932,1039500,0.975
No topology adaptation,1.076444,1040000,0.982
No topology adaptation,1.076958,1040500,0.978
No topology adaptation,1.077471,1041000,0.971
No topology adaptation,1.077991,1041500,0.967
No topology adaptation,1.078507,1042000,0.972
No topology adaptation,1.079041,1042500,0.978
No topology adaptation,1.079552,1043000,0.981
No topology adaptation,1.080063,1043500,0.981
No topology adaptation,1.080578,1044000,0.984
No topology adaptation,1.081102,1044500,0.983
No topology adaptation,1.081618,1045000,0.979
No topology adaptation,1.082128,1045500,0.982
No topology adaptation,1.08264,1046000,0.98
No topology adaptation,1.083156,1046500,0.983
No topology adaptation,1.083673,1047000,0.99
No topology adaptation,1.084185,1047500,0.988
No topology adaptation,1.0847,1048000,0.981
No topology adaptation,1.085215,1048500,0.972
No topology adaptation,1.085736,1049000,0.98
No topology adaptation,1.086251,1049500,0.987
No topology adaptation,1.086777,1050000,0.979
No topology adaptation,1.087287,1050500,0.978
No topology adaptation,1.087805,1051000,0.983
No topology adaptation,1.088322,1051500,0.982
No topology adaptation,1.08884,1052000,0.981
No topology adaptation,1.089368,1052500,0.983
No topology adaptation,1.089896,1053000,0.98
No topology adaptation,1.090411,1053500,0.98
No topology adaptation,1.090925,1054000,0.981
No topology adaptation,1.091439,1054500,0.979
No topology adaptation,1.091967,1055000,0.976
No topology adaptation,1.092479,1055500,0.979
No topology adaptation,1.093003,1056000,0.986
No topology adaptation,1.093521,1056500,0.989
No topology adaptation,1.094045,1057000,0.986
No topology adaptation,1.094562,1057500,0.971
No topology adaptation,1.095078,1058000,0.972
No topology adaptation,1.095588,1058500,0.986
No topology adaptation,1.096107,1059000,0.987
No topology adaptation,1.096629,1059500,0.985
No topology adaptation,1.097143,1060000,0.979
No topology adaptation,1.097671,1060500,0.974
No topology adaptation,1.098189,1061000,0.981
No topology adaptation,1.098711,1061500,0.984
No topology adaptation,1.099222,1062000,0.981
No topology adaptation,1.099741,1062500,0.976
No topology adaptation,1.100254,1063000,0.976
No topology adaptation,1.100768,1063500,0.979
No topology adaptation,1.101285,1064000,0.985
No topology adaptation,1.1018,1064500,0.99
No topology adaptation,1.102316,1065000,0.984
No topology adaptation,1.102833,1065500,0.983
No topology adaptation,1.103348,1066000,0.984
No topology adaptation,1.103863,1066500,0.978
No topology adaptation,1.104377,1067000,0.978
No topology adaptation,1.104893,1067500,0.985
No topology adaptation,1.105409,1068000,0.98
No topology adaptation,1.105929,1068500,0.969
No topology adaptation,1.106455,1069000,0.975
No topology adaptation,1.106969,1069500,0.977
No topology adaptation,1.107485,1070000,0.974
No topology adaptation,1.107998,1070500,0.987
No topology adaptation,1.108511,1071000,0.982
No topology adaptation,1.109026,1071500,0.977
No topology adaptation,1.109546,1072000,0.982
No topology adaptation,1.110063,1072500,0.982
No topology adaptation,1.110577,1073000,0.978
No topology adaptation,1.111088,1073500,0.978
No topology adaptation,1.111604,1074000,0.979
No topology adaptation,1.11212,1074500,0.978
No topology adaptation,1.112636,1075000,0.985
No topology adaptation,1.113153,1075500,0.984
No topology adaptation,1.113678,1076000,0.981
No topology adaptation,1.114192,1076500,0.986
No topology adaptation,1.114709,1077000,0.991
No topology adaptation,1.115227,1077500,0.976
No topology adaptation,1.11575,1078000,0.972
No topology adaptation,1.116269,1078500,0.982
No topology adaptation,1.116786,1079000,0.98
No topology adaptation,1.117306,1079500,0.983
No topology adaptation,1.117829,1080000,0.991
No topology adaptation,1.118348,1080500,0.99
No topology adaptation,1.118864,1081000,0.983
No topology adaptation,1.119387,1081500,0.984
No topology adaptation,1.119907,1082000,0.986
No topology adaptation,1.120418,1082500,0.986
No topology adaptation,1.120941,1083000,0.984
No topology adaptation,1.121458,1083500,0.984
No topology adaptation,1.121983,1084000,0.981
No topology adaptation,1.122502,1084500,0.977
No topology adaptation,1.123022,1085000,0.981
No topology adaptation,1.123543,1085500,0.984
No topology adaptation,1.124056,1086000,0.984
No topology adaptation,1.124574,1086500,0.977
No topology adaptation,1.125092,1087000,0.978
No topology adaptation,1.12561,1087500,0.98
No topology adaptation,1.12613,1088000,0.979
No topology adaptation,1.126647,1088500,0.985
No topology adaptation,1.127166,1089000,0.987
No topology adaptation,1.127689,1089500,0.987
No topology adaptation,1.128208,1090000,0.986
No topology adaptation,1.128723,1090500,0.991
No topology adaptation,1.129243,1091000,0.987
No topology adaptation,1.129769,1091500,0.985
No topology adaptation,1.130282,1092000,0.987
No topology adaptation,1.130801,1092500,0.982
No topology adaptation,1.131309,1093000,0.988
No topology adaptation,1.131828,1093500,0.985
No topology adaptation,1.132352,1094000,0.98
No topology adaptation,1.132865,1094500,0.98
No topology adaptation,1.133381,1095000,0.979
No topology adaptation,1.133893,1095500,0.983
No topology adaptation,1.134411,1096000,0.982
No topology adaptation,1.134928,1096500,0.981
No topology adaptation,1.135449,1097000,0.985
No topology adaptation,1.135964,1097500,0.981
No topology adaptation,1.136483,1098000,0.978
No topology adaptation,1.137001,1098500,0.982
No topology adaptation,1.137517,1099000,0.983
No topology adaptation,1.138043,1099500,0.982
No topology adaptation,1.138555,1100000,0.977
No topology adaptation,1.139066,1100500,0.976
No topology adaptation,1.139583,1101000,0.98
No topology adaptation,1.14009,1101500,0.984
No topology adaptation,1.14061,1102000,0.988
No topology adaptation,1.141128,1102500,0.987
No topology adaptation,1.141641,1103000,0.984
No topology adaptation,1.142164,1103500,0.977
No topology adaptation,1.142684,1104000,0.975
No topology adaptation,1.143192,1104500,0.986
No topology adaptation,1.143708,1105000,0.989
No topology adaptation,1.144234,1105500,0.988
No topology adaptation,1.144754,1106000,0.986
No topology adaptation,1.145279,1106500,0.98
No topology adaptation,1.145803,1107000,0.978
No topology adaptation,1.146319,1107500,0.982
No topology adaptation,1.146836,1108000,0.984
No topology adaptation,1.147353,1108500,0.985
No topology adaptation,1.147867,1109000,0.982
No topology adaptation,1.148385,1109500,0.986
No topology adaptation,1.148898,1110000,0.992
No topology adaptation,1.149417,1110500,0.985
No topology adaptation,1.149931,1111000,0.98
No topology adaptation,1.150457,1111500,0.979
No topology adaptation,1.150978,1112000,0.976
No topology adaptation,1.151495,1112500,0.98
No topology adaptation,1.152009,1113000,0.98
No topology adaptation,1.15253,1113500,0.983
No topology adaptation,1.153038,1114000,0.993
No topology adaptation,1.153558,1114500,0.984
No topology adaptation,1.154082,1115000,0.976
No topology adaptation,1.154603,1115500,0.98
No topology adaptation,1.155121,1116000,0.983
No topology adaptation,1.155639,1116500,0.988
No topology adaptation,1.156149,1117000,0.985
No topology adaptation,1.15667,1117500,0.977
No topology adaptation,1.157183,1118000,0.984
No topology adaptation,1.157698,1118500,0.99
No topology adaptation,1.158214,1119000,0.988
No topology adaptation,1.158733,1119500,0.981
No topology adaptation,1.15924,1120000,0.978
No topology adaptation,1.159762,1120500,0.982
No topology adaptation,1.16028,1121000,0.983
No topology adaptation,1.160796,1121500,0.984
No topology adaptation,1.161313,1122000,0.983
No topology adaptation,1.16183,1122500,0.978
No topology adaptation,1.162349,1123000,0.982
No topology adaptation,1.16287,1123500,0.983
No topology adaptation,1.163391,1124000,0.981
No topology adaptation,1.163914,1124500,0.988
No topology adaptation,1.164431,1125000,0.994
No topology adaptation,1.16495,1125500,0.986
No topology adaptation,1.165464,1126000,0.98
No topology adaptation,1.165983,1126500,0.982
No topology adaptation,1.166496,1127000,0.981
No topology adaptation,1.167016,1127500,0.982
No topology adaptation,1.167539,1128000,0.983
No topology adaptation,1.168056,1128500,0.982
No topology adaptation,1.168577,1129000,0.981
No topology adaptation,1.169089,1129500,0.98
No topology adaptation,1.169611,1130000,0.984
No topology adaptation,1.170127,1130500,0.985
No topology adaptation,1.170642,1131000,0.979
No topology adaptation,1.17116,1131500,0.982
No topology adaptation,1.171678,1132000,0.986
No topology adaptation,1.172199,1132500,0.983
No topology adaptation,1.172717,1133000,0.983
No topology adaptation,1.173236,1133500,0.987
No topology adaptation,1.173757,1134000,0.987
No topology adaptation,1.174273,1134500,0.985
No topology adaptation,1.174783,1135000,0.99
No topology adaptation,1.175296,1135500,0.993
No topology adaptation,1.175816,1136000,0.983
No topology adaptation,1.176332,1136500,0.983
No topology adaptation,1.176853,1137000,0.988
No topology adaptation,1.17736,1137500,0.989
No topology adaptation,1.177878,1138000,0.984
No topology adaptation,1.178392,1138500,0.978
No topology adaptation,1.178909,1139000,0.978
No topology adaptation,1.179434,1139500,0.98
No topology adaptation,1.179947,1140000,0.986
No topology adaptation,1.180465,1140500,0.982
No topology adaptation,1.180989,1141000,0.976
No topology adaptation,1.181506,1141500,0.983
No topology adaptation,1.182021,1142000,0.991
No topology adaptation,1.182534,1142500,0.987
No topology adaptation,1.183054,1143000,0.985
No topology adaptation,1.183572,1143500,0.987
No topology adaptation,1.184089,1144000,0.983
No topology adaptation,1.184612,1144500,0.981
No topology adaptation,1.185127,1145000,0.979
No topology adaptation,1.185644,1145500,0.979
No topology adaptation,1.186163,1146000,0.98
No topology adaptation,1.186683,1146500,0.976
No topology adaptation,1.187207,1147000,0.982
No topology adaptation,1.187726,1147500,0.984
No topology adaptation,1.188248,1148000,0.985
No topology adaptation,1.188771,1148500,0.987
No topology adaptation,1.189291,1149000,0.981
No topology adaptation,1.189809,1149500,0.984
No topology adaptation,1.190325,1150000,0.982
No topology adaptation,1.190843,1150500,0.982
No topology adaptation,1.191362,1151000,0.991
No topology adaptation,1.191887,1151500,0.988
No topology adaptation,1.192407,1152000,0.983
No topology adaptation,1.192917,1152500,0.983
No topology adaptation,1.193433,1153000,0.981
No topology adaptation,1.193945,1153500,0.984
No topology adaptation,1.194466,1154000,0.989
No topology adaptation,1.194984,1154500,0.986
No topology adaptation,1.195503,1155000,0.984
No topology adaptation,1.196026,1155500,0.981
No topology adaptation,1.196545,1156000,0.981
No topology adaptation,1.197062,1156500,0.985
No topology adaptation,1.197583,1157000,0.986
No topology adaptation,1.1981,1157500,0.984
No topology adaptation,1.198622,1158000,0.984
No topology adaptation,1.199137,1158500,0.983
No topology adaptation,1.199655,1159000,0.979
No topology adaptation,1.200168,1159500,0.983
No topology adaptation,1.200692,1160000,0.987
No topology adaptation,1.201212,1160500,0.986
No topology adaptation,1.201729,1161000,0.985
No topology adaptation,1.202245,1161500,0.986
No topology adaptation,1.202768,1162000,0.981
No topology adaptation,1.203286,1162500,0.983
No topology adaptation,1.203798,1163000,0.986
No topology adaptation,1.204316,1163500,0.985
No topology adaptation,1.204831,1164000,0.987
No topology adaptation,1.205356,1164500,0.984
No topology adaptation,1.205872,1165000,0.987
No topology adaptation,1.206392,1165500,0.993
No topology adaptation,1.206907,1166000,0.99
No topology adaptation,1.207424,1166500,0.991
No topology adaptation,1.207939,1167000,0.988
No topology adaptation,1.208455,1167500,0.981
No topology adaptation,1.208973,1168000,0.986
No topology adaptation,1.209488,1168500,0.991
No topology adaptation,1.210001,1169000,0.988
No topology adaptation,1.210522,1169500,0.987
No topology adaptation,1.211041,1170000,0.991
No topology adaptation,1.211555,1170500,0.99
No topology adaptation,1.212074,1171000,0.988
No topology adaptation,1.212594,1171500,0.991
No topology adaptation,1.213117,1172000,0.99
No topology adaptation,1.213632,1172500,0.988
No topology adaptation,1.214146,1173000,0.989
No topology adaptation,1.214668,1173500,0.988
No topology adaptation,1.215193,1174000,0.988
No topology adaptation,1.215711,1174500,0.989
No topology adaptation,1.216235,1175000,0.986
No topology adaptation,1.216754,1175500,0.981
No topology adaptation,1.217263,1176000,0.986
No topology adaptation,1.217777,1176500,0.992
No topology adaptation,1.218296,1177000,0.989
No topology adaptation,1.218813,1177500,0.983
No topology adaptation,1.219336,1178000,0.976
No topology adaptation,1.219869,1178500,0.982
No topology adaptation,1.220383,1179000,0.995
No topology adaptation,1.220897,1179500,0.994
No topology adaptation,1.221416,1180000,0.988
No topology adaptation,1.221934,1180500,0.983
No topology adaptation,1.222449,1181000,0.981
No topology adaptation,1.222969,1181500,0.987
No topology adaptation,1.223482,1182000,0.986
No topology adaptation,1.224005,1182500,0.982
No topology adaptation,1.224527,1183000,0.984
No topology adaptation,1.225041,1183500,0.983
No topology adaptation,1.225556,1184000,0.974
No topology adaptation,1.22607,1184500,0.977
No topology adaptation,1.226585,1185000,0.992
No topology adaptation,1.227103,1185500,0.993
No topology adaptation,1.227621,1186000,0.989
No topology adaptation,1.228143,1186500,0.991
No topology adaptation,1.228661,1187000,0.985
No topology adaptation,1.229174,1187500,0.984
No topology adaptation,1.229682,1188000,0.987
No topology adaptation,1.230198,1188500,0.985
No topology adaptation,1.230714,1189000,0.985
No topology adaptation,1.231236,1189500,0.986
No topology adaptation,1.231753,1190000,0.985
No topology adaptation,1.232268,1190500,0.984
No topology adaptation,1.232784,1191000,0.983
No topology adaptation,1.23331,1191500,0.978
No topology adaptation,1.233824,1192000,0.982
No topology adaptation,1.234337,1192500,0.983
No topology adaptation,1.234862,1193000,0.986
No topology adaptation,1.235377,1193500,0.988
No topology adaptation,1.235893,1194000,0.986
No topology adaptation,1.236415,1194500,0.989
No topology adaptation,1.236938,1195000,0.986
No topology adaptation,1.237456,1195500,0.983
No topology adaptation,1.23798,1196000,0.985
No topology adaptation,1.238502,1196500,0.99
No topology adaptation,1.239019,1197000,0.991
No topology adaptation,1.239543,1197500,0.987
No topology adaptation,1.240057,1198000,0.991
No topology adaptation,1.24057,1198500,0.994
No topology adaptation,1.241092,1199000,0.993
No topology adaptation,1.24161,1199500,0.993
No topology adaptation,1.242123,1200000,0.99
No topology adaptation,1.242642,1200500,0.989
No topology adaptation,1.243164,1201000,0.988
No topology adaptation,1.243679,1201500,0.991
No topology adaptation,1.244206,1202000,0.992
No topology adaptation,1.244726,1202500,0.99
No topology adaptation,1.245245,1203000,0.987
No topology adaptation,1.245763,1203500,0.984
No topology adaptation,1.246281,1204000,0.988
No topology adaptation,1.246792,1204500,0.988
No topology adaptation,1.247309,1205000,0.989
No topology adaptation,1.247833,1205500,0.985
No topology adaptation,1.248345,1206000,0.98
No topology adaptation,1.248869,1206500,0.986
No topology adaptation,1.249392,1207000,0.991
No topology adaptation,1.249908,1207500,0.994
No topology adaptation,1.250429,1208000,0.99
No topology adaptation,1.250948,1208500,0.983
No topology adaptation,1.251465,1209000,0.986
No topology adaptation,1.251975,1209500,0.991
No topology adaptation,1.252492,1210000,0.993
No topology adaptation,1.25302,1210500,0.987
No topology adaptation,1.253537,1211000,0.986
No topology adaptation,1.254055,1211500,0.992
No topology adaptation,1.254573,1212000,0.994
No topology adaptation,1.255089,1212500,0.991
No topology adaptation,1.255612,1213000,0.986
No topology adaptation,1.25613,1213500,0.985
No topology adaptation,1.256653,1214000,0.987
No topology adaptation,1.257171,1214500,0.991
No topology adaptation,1.257688,1215000,0.99
No topology adaptation,1.258208,1215500,0.989
No topology adaptation,1.258732,1216000,0.988
No topology adaptation,1.259249,1216500,0.988
No topology adaptation,1.259769,1217000,0.99
No topology adaptation,1.260287,1217500,0.985
No topology adaptation,1.260809,1218000,0.984
No topology adaptation,1.261317,1218500,0.987
No topology adaptation,1.261833,1219000,0.985
No topology adaptation,1.262344,1219500,0.989
No topology adaptation,1.262861,1220000,0.989
No topology adaptation,1.263373,1220500,0.986
No topology adaptation,1.263888,1221000,0.983
No topology adaptation,1.264414,1221500,0.979
No topology adaptation,1.264931,1222000,0.986
No topology adaptation,1.26545,1222500,0.988
No topology adaptation,1.265965,1223000,0.989
No topology adaptation,1.266478,1223500,0.993
No topology adaptation,1.266991,1224000,0.99
No topology adaptation,1.267509,1224500,0.989
No topology adaptation,1.26803,1225000,0.991
No topology adaptation,1.26855,1225500,0.992
No topology adaptation,1.269071,1226000,0.993
No topology adaptation,1.269594,1226500,0.99
No topology adaptation,1.27011,1227000,0.983
No topology adaptation,1.270629,1227500,0.988
No topology adaptation,1.271147,1228000,0.991
No topology adaptation,1.271659,1228500,0.989
No topology adaptation,1.272173,1229000,0.991
No topology adaptation,1.272691,1229500,0.991
No topology adaptation,1.273206,1230000,0.994
No topology adaptation,1.273727,1230500,0.993
No topology adaptation,1.274244,1231000,0.989
No topology adaptation,1.274758,1231500,0.992
No topology adaptation,1.275279,1232000,0.993
No topology adaptation,1.275797,1232500,0.993
No topology adaptation,1.276321,1233000,0.993
No topology adaptation,1.276838,1233500,0.99
No topology adaptation,1.277355,1234000,0.991
No topology adaptation,1.277878,1234500,0.993
No topology adaptation,1.278391,1235000,0.992
No topology adaptation,1.278912,1235500,0.989
No topology adaptation,1.27943,1236000,0.985
No topology adaptation,1.279947,1236500,0.983
No topology adaptation,1.280466,1237000,0.988
No topology adaptation,1.280979,1237500,0.992
No topology adaptation,1.281495,1238000,0.993
No topology adaptation,1.282021,1238500,0.995
No topology adaptation,1.28254,1239000,0.991
No topology adaptation,1.283059,1239500,0.987
No topology adaptation,1.283578,1240000,0.987
No topology adaptation,1.284096,1240500,0.988
No topology adaptation,1.284609,1241000,0.986
No topology adaptation,1.285126,1241500,0.985
No topology adaptation,1.285642,1242000,0.991
No topology adaptation,1.28616,1242500,0.993
No topology adaptation,1.286678,1243000,0.993
No topology adaptation,1.287195,1243500,0.99
No topology adaptation,1.287704,1244000,0.984
No topology adaptation,1.288224,1244500,0.986
No topology adaptation,1.288747,1245000,0.99
No topology adaptation,1.289266,1245500,0.99
No topology adaptation,1.289781,1246000,0.989
No topology adaptation,1.290302,1246500,0.989
No topology adaptation,1.290817,1247000,0.991
No topology adaptation,1.291333,1247500,0.99
No topology adaptation,1.29185,1248000,0.987
No topology adaptation,1.292368,1248500,0.989
No topology adaptation,1.292882,1249000,0.994
No topology adaptation,1.293399,1249500,0.993
No topology adaptation,1.293913,1250000,0.993
No topology adaptation,1.294433,1250500,0.993
No topology adaptation,1.294945,1251000,0.987
No topology adaptation,1.295464,1251500,0.987
No topology adaptation,1.295993,1252000,0.991
No topology adaptation,1.29651,1252500,0.991
No topology adaptation,1.297029,1253000,0.992
No topology adaptation,1.297542,1253500,0.994
No topology adaptation,1.298054,1254000,0.992
No topology adaptation,1.298563,1254500,0.989
No topology adaptation,1.29908,1255000,0.992
No topology adaptation,1.299601,1255500,0.994
No topology adaptation,1.300116,1256000,0.991
No topology adaptation,1.300635,1256500,0.989
No topology adaptation,1.301153,1257000,0.985
No topology adaptation,1.301673,1257500,0.988
No topology adaptation,1.302193,1258000,0.995
No topology adaptation,1.302706,1258500,0.997
No topology adaptation,1.303221,1259000,0.996
No topology adaptation,1.303741,1259500,0.994
No topology adaptation,1.304258,1260000,0.989
No topology adaptation,1.30478,1260500,0.988
No topology adaptation,1.305308,1261000,0.989
No topology adaptation,1.30583,1261500,0.991
No topology adaptation,1.306341,1262000,0.994
No topology adaptation,1.306857,1262500,0.995
No topology adaptation,1.307371,1263000,0.992
No topology adaptation,1.307889,1263500,0.987
No topology adaptation,1.308407,1264000,0.989
No topology adaptation,1.308923,1264500,0.99
No topology adaptation,1.309444,1265000,0.992
No topology adaptation,1.309962,1265500,0.995
No topology adaptation,1.310478,1266000,0.994
No topology adaptation,1.310997,1266500,0.991
No topology adaptation,1.31152,1267000,0.989
No topology adaptation,1.312039,1267500,0.987
No topology adaptation,1.312558,1268000,0.991
No topology adaptation,1.313071,1268500,0.992
No topology adaptation,1.313594,1269000,0.99
No topology adaptation,1.314114,1269500,0.993
No topology adaptation,1.314637,1270000,0.993
No topology adaptation,1.315151,1270500,0.994
No topology adaptation,1.315659,1271000,0.995
No topology adaptation,1.316177,1271500,0.991
No topology adaptation,1.316694,1272000,0.989
No topology adaptation,1.317217,1272500,0.992
No topology adaptation,1.317735,1273000,0.993
No topology adaptation,1.318252,1273500,0.992
No topology adaptation,1.318763,1274000,0.988
No topology adaptation,1.319278,1274500,0.989
No topology adaptation,1.319801,1275000,0.994
No topology adaptation,1.320316,1275500,0.993
No topology adaptation,1.32083,1276000,0.992
No topology adaptation,1.321351,1276500,0.991
No topology adaptation,1.321865,1277000,0.986
No topology adaptation,1.322387,1277500,0.989
No topology adaptation,1.322907,1278000,0.996
No topology adaptation,1.32343,1278500,0.992
No topology adaptation,1.323949,1279000,0.992
No topology adaptation,1.324461,1279500,0.993
No topology adaptation,1.324979,1280000,0.991
No topology adaptation,1.325493,1280500,0.989
No topology adaptation,1.326009,1281000,0.989
No topology adaptation,1.326522,1281500,0.993
No topology adaptation,1.327042,1282000,0.993
No topology adaptation,1.327571,1282500,0.992
No topology adaptation,1.328092,1283000,0.992
No topology adaptation,1.328614,1283500,0.992
No topology adaptation,1.32913,1284000,0.994
No topology adaptation,1.329652,1284500,0.994
No topology adaptation,1.330168,1285000,0.991
No topology adaptation,1.330689,1285500,0.99
No topology adaptation,1.331207,1286000,0.989
No topology adaptation,1.331722,1286500,0.989
No topology adaptation,1.332229,1287000,0.989
No topology adaptation,1.332749,1287500,0.994
No topology adaptation,1.333269,1288000,0.994
No topology adaptation,1.333789,1288500,0.991
No topology adaptation,1.33431,1289000,0.989
No topology adaptation,1.334822,1289500,0.991
No topology adaptation,1.33534,1290000,0.996
No topology adaptation,1.335857,1290500,0.995
No topology adaptation,1.336367,1291000,0.994
No topology adaptation,1.33688,1291500,0.992
No topology adaptation,1.337393,1292000,0.992
No topology adaptation,1.337914,1292500,0.993
No topology adaptation,1.33843,1293000,0.991
No topology adaptation,1.338952,1293500,0.993
No topology adaptation,1.339473,1294000,0.992
No topology adaptation,1.339992,1294500,0.988
No topology adaptation,1.340511,1295000,0.991
No topology adaptation,1.34103,1295500,0.991
No topology adaptation,1.341548,1296000,0.993
No topology adaptation,1.342069,1296500,0.997
No topology adaptation,1.342585,1297000,0.995
No topology adaptation,1.343098,1297500,0.993
No topology adaptation,1.343615,1298000,0.992
No topology adaptation,1.344129,1298500,0.992
No topology adaptation,1.344645,1299000,0.994
No topology adaptation,1.345167,1299500,0.993
No topology adaptation,1.345689,1300000,0.993
No topology adaptation,1.346208,1300500,0.995
No topology adaptation,1.346731,1301000,0.995
No topology adaptation,1.347248,1301500,0.993
No topology adaptation,1.347766,1302000,0.995
No topology adaptation,1.348286,1302500,0.996
No topology adaptation,1.348801,1303000,0.996
No topology adaptation,1.349317,1303500,0.996
No topology adaptation,1.349827,1304000,0.992
No topology adaptation,1.35034,1304500,0.991
No topology adaptation,1.350855,1305000,0.992
No topology adaptation,1.351369,1305500,0.992
No topology adaptation,1.351892,1306000,0.993
No topology adaptation,1.352405,1306500,0.995
No topology adaptation,1.352921,1307000,0.993
No topology adaptation,1.353437,1307500,0.993
No topology adaptation,1.353947,1308000,0.994
No topology adaptation,1.354467,1308500,0.992
No topology adaptation,1.354987,1309000,0.991
No topology adaptation,1.355512,1309500,0.989
No topology adaptation,1.356026,1310000,0.993
No topology adaptation,1.356551,1310500,0.994
No topology adaptation,1.35707,1311000,0.991
No topology adaptation,1.357588,1311500,0.993
No topology adaptation,1.358104,1312000,0.992
No topology adaptation,1.358626,1312500,0.987
No topology adaptation,1.359144,1313000,0.991
No topology adaptation,1.359664,1313500,0.996
No topology adaptation,1.360186,1314000,0.99
No topology adaptation,1.360702,1314500,0.986
No topology adaptation,1.361214,1315000,0.99
No topology adaptation,1.361729,1315500,0.992
No topology adaptation,1.362246,1316000,0.993
No topology adaptation,1.362771,1316500,0.993
No topology adaptation,1.363281,1317000,0.993
No topology adaptation,1.36379,1317500,0.997
No topology adaptation,1.364312,1318000,0.993
No topology adaptation,1.36484,1318500,0.989
No topology adaptation,1.365361,1319000,0.993
No topology adaptation,1.365871,1319500,0.995
No topology adaptation,1.366388,1320000,0.992
No topology adaptation,1.366898,1320500,0.991
No topology adaptation,1.367421,1321000,0.995
No topology adaptation,1.367935,1321500,0.996
No topology adaptation,1.368452,1322000,0.994
No topology adaptation,1.368965,1322500,0.996
No topology adaptation,1.369483,1323000,0.992
No topology adaptation,1.369997,1323500,0.987
No topology adaptation,1.370524,1324000,0.99
No topology adaptation,1.371037,1324500,0.992
No topology adaptation,1.371553,1325000,0.992
No topology adaptation,1.37207,1325500,0.989
No topology adaptation,1.372591,1326000,0.99
No topology adaptation,1.373102,1326500,0.991
No topology adaptation,1.37362,1327000,0.993
No topology adaptation,1.374132,1327500,0.994
No topology adaptation,1.374652,1328000,0.985
No topology adaptation,1.375169,1328500,0.986
No topology adaptation,1.375676,1329000,0.989
No topology adaptation,1.376187,1329500,0.989
No topology adaptation,1.376709,1330000,0.996
No topology adaptation,1.377232,1330500,0.999
No topology adaptation,1.377747,1331000,0.995
No topology adaptation,1.378263,1331500,0.995
No topology adaptation,1.37878,1332000,0.997
No topology adaptation,1.379292,1332500,0.994
No topology adaptation,1.379809,1333000,0.991
No topology adaptation,1.380319,1333500,0.993
No topology adaptation,1.38084,1334000,0.994
No topology adaptation,1.381358,1334500,0.99
No topology adaptation,1.381873,1335000,0.989
No topology adaptation,1.382391,1335500,0.991
No topology adaptation,1.38291,1336000,0.994
No topology adaptation,1.383429,1336500,0.995
No topology adaptation,1.383939,1337000,0.993
No topology adaptation,1.38446,1337500,0.991
No topology adaptation,1.384979,1338000,0.99
No topology adaptation,1.385498,1338500,0.992
No topology adaptation,1.386012,1339000,0.996
No topology adaptation,1.386525,1339500,0.999
No topology adaptation,1.387037,1340000,0.996
No topology adaptation,1.38756,1340500,0.995
No topology adaptation,1.388075,1341000,0.994
No topology adaptation,1.388593,1341500,0.99
No topology adaptation,1.389108,1342000,0.99
No topology adaptation,1.389619,1342500,0.994
No topology adaptation,1.390129,1343000,0.996
No topology adaptation,1.390648,1343500,0.993
No topology adaptation,1.391166,1344000,0.993
No topology adaptation,1.391686,1344500,0.994
No topology adaptation,1.392205,1345000,0.994
No topology adaptation,1.392726,1345500,0.993
No topology adaptation,1.393242,1346000,0.994
No topology adaptation,1.393759,1346500,0.996
No topology adaptation,1.394266,1347000,0.995
No topology adaptation,1.394783,1347500,0.995
No topology adaptation,1.39531,1348000,0.997
No topology adaptation,1.395825,1348500,0.993
No topology adaptation,1.396349,1349000,0.991
No topology adaptation,1.396876,1349500,0.995
No topology adaptation,1.397393,1350000,0.995
No topology adaptation,1.397913,1350500,0.992
No topology adaptation,1.398426,1351000,0.991
No topology adaptation,1.398944,1351500,0.992
No topology adaptation,1.399461,1352000,0.995
No topology adaptation,1.39998,1352500,0.994
No topology adaptation,1.4005,1353000,0.992
No topology adaptation,1.401021,1353500,0.994
No topology adaptation,1.401537,1354000,0.994
No topology adaptation,1.402058,1354500,0.997
No topology adaptation,1.402571,1355000,0.998
No topology adaptation,1.403096,1355500,0.997
No topology adaptation,1.403606,1356000,0.997
No topology adaptation,1.40412,1356500,0.997
No topology adaptation,1.40464,1357000,0.997
No topology adaptation,1.405158,1357500,0.996
No topology adaptation,1.40568,1358000,0.997
No topology adaptation,1.406197,1358500,0.996
No topology adaptation,1.406709,1359000,0.994
No topology adaptation,1.407229,1359500,0.994
No topology adaptation,1.407755,1360000,0.996
No topology adaptation,1.408266,1360500,0.995
No topology adaptation,1.408782,1361000,0.995
No topology adaptation,1.409294,1361500,0.993
No topology adaptation,1.409806,1362000,0.989
No topology adaptation,1.410321,1362500,0.989
No topology adaptation,1.410836,1363000,0.992
No topology adaptation,1.411349,1363500,0.992
No topology adaptation,1.411859,1364000,0.991
No topology adaptation,1.412373,1364500,0.992
No topology adaptation,1.412892,1365000,0.994
No topology adaptation,1.413415,1365500,0.997
No topology adaptation,1.413939,1366000,0.993
No topology adaptation,1.414463,1366500,0.991
No topology adaptation,1.414981,1367000,0.994
No topology adaptation,1.415497,1367500,0.994
No topology adaptation,1.416021,1368000,0.993
No topology adaptation,1.416543,1368500,0.996
No topology adaptation,1.417059,1369000,0.997
No topology adaptation,1.417578,1369500,0.997
No topology adaptation,1.418092,1370000,0.996
No topology adaptation,1.418607,1370500,0.993
No topology adaptation,1.419121,1371000,0.993
No topology adaptation,1.419635,1371500,0.995
No topology adaptation,1.42015,1372000,0.994
No topology adaptation,1.420671,1372500,0.992
No topology adaptation,1.421192,1373000,0.993
No topology adaptation,1.421711,1373500,0.995
No topology adaptation,1.422228,1374000,0.991
No topology adaptation,1.422741,1374500,0.991
No topology adaptation,1.423251,1375000,0.991
No topology adaptation,1.423778,1375500,0.991
No topology adaptation,1.424291,1376000,0.996
No topology adaptation,1.424811,1376500,0.993
No topology adaptation,1.425324,1377000,0.991
No topology adaptation,1.425841,1377500,0.991
No topology adaptation,1.426358,1378000,0.994
No topology adaptation,1.426867,1378500,0.996
No topology adaptation,1.427385,1379000,0.993
No topology adaptation,1.427902,1379500,0.991
No topology adaptation,1.42842,1380000,0.992
No topology adaptation,1.428939,1380500,0.995
No topology adaptation,1.429457,1381000,0.995
No topology adaptation,1.429971,1381500,0.994
No topology adaptation,1.430485,1382000,0.995
No topology adaptation,1.431007,1382500,0.996
No topology adaptation,1.431525,1383000,0.993
No topology adaptation,1.432042,1383500,0.993
No topology adaptation,1.432566,1384000,0.996
No topology adaptation,1.433085,1384500,0.996
No topology adaptation,1.433594,1385000,0.996
No topology adaptation,1.434114,1385500,0.994
No topology adaptation,1.434631,1386000,0.995
No topology adaptation,1.435152,1386500,0.996
No topology adaptation,1.435663,1387000,0.994
No topology adaptation,1.436176,1387500,0.996
No topology adaptation,1.436691,1388000,0.997
No topology adaptation,1.437205,1388500,0.997
No topology adaptation,1.437722,1389000,0.998
No topology adaptation,1.438241,1389500,0.996
No topology adaptation,1.438762,1390000,0.992
No topology adaptation,1.439283,1390500,0.993
No topology adaptation,1.439802,1391000,0.997
No topology adaptation,1.440322,1391500,0.995
No topology adaptation,1.440843,1392000,0.995
No topology adaptation,1.441365,1392500,0.999
No topology adaptation,1.441884,1393000,1.0
No topology adaptation,1.442403,1393500,0.998
No topology adaptation,1.442916,1394000,0.994
No topology adaptation,1.443432,1394500,0.994
No topology adaptation,1.443953,1395000,0.998
No topology adaptation,1.444471,1395500,0.997
No topology adaptation,1.444998,1396000,0.992
No topology adaptation,1.445517,1396500,0.995
No topology adaptation,1.446029,1397000,0.995
No topology adaptation,1.446542,1397500,0.99
No topology adaptation,1.447066,1398000,0.994
No topology adaptation,1.447584,1398500,0.996
No topology adaptation,1.448105,1399000,0.996
No topology adaptation,1.448619,1399500,0.996
No topology adaptation,1.449133,1400000,0.994
No topology adaptation,1.449658,1400500,0.996
No topology adaptation,1.450174,1401000,0.998
No topology adaptation,1.450696,1401500,0.998
No topology adaptation,1.451207,1402000,0.994
No topology adaptation,1.451726,1402500,0.992
No topology adaptation,1.452249,1403000,0.996
No topology adaptation,1.452763,1403500,0.995
No topology adaptation,1.453288,1404000,0.992
No topology adaptation,1.453804,1404500,0.991
No topology adaptation,1.454317,1405000,0.992
No topology adaptation,1.454827,1405500,0.995
No topology adaptation,1.455355,1406000,0.995
No topology adaptation,1.455875,1406500,0.996
No topology adaptation,1.456393,1407000,0.995
No topology adaptation,1.45691,1407500,0.994
No topology adaptation,1.457425,1408000,0.995
No topology adaptation,1.457939,1408500,0.996
No topology adaptation,1.458456,1409000,0.995
No topology adaptation,1.458972,1409500,0.994
No topology adaptation,1.459486,1410000,0.998
No topology adaptation,1.460003,1410500,0.996
No topology adaptation,1.460521,1411000,0.995
No topology adaptation,1.461046,1411500,0.997
No topology adaptation,1.461564,1412000,0.994
No topology adaptation,1.462092,1412500,0.993
No topology adaptation,1.462607,1413000,0.995
No topology adaptation,1.463123,1413500,0.994
No topology adaptation,1.463639,1414000,0.995
No topology adaptation,1.46415,1414500,0.997
No topology adaptation,1.464671,1415000,0.993
No topology adaptation,1.465188,1415500,0.992
No topology adaptation,1.465706,1416000,0.994
No topology adaptation,1.466224,1416500,0.996
No topology adaptation,1.466742,1417000,0.999
No topology adaptation,1.467255,1417500,0.998
No topology adaptation,1.467771,1418000,0.995
No topology adaptation,1.468285,1418500,0.997
No topology adaptation,1.468804,1419000,0.998
No topology adaptation,1.469319,1419500,0.998
No topology adaptation,1.469833,1420000,0.994
No topology adaptation,1.470347,1420500,0.989
No topology adaptation,1.470859,1421000,0.994
No topology adaptation,1.471379,1421500,0.998
No topology adaptation,1.471896,1422000,0.997
No topology adaptation,1.47241,1422500,0.994
No topology adaptation,1.472923,1423000,0.996
No topology adaptation,1.473439,1423500,0.998
No topology adaptation,1.47396,1424000,0.996
No topology adaptation,1.474477,1424500,0.996
No topology adaptation,1.475,1425000,0.998
No topology adaptation,1.475513,1425500,0.999
No topology adaptation,1.476028,1426000,0.999
No topology adaptation,1.476547,1426500,0.999
No topology adaptation,1.477065,1427000,0.999
No topology adaptation,1.477582,1427500,0.996
No topology adaptation,1.478103,1428000,0.994
No topology adaptation,1.478618,1428500,0.996
No topology adaptation,1.47914,1429000,0.998
No topology adaptation,1.479659,1429500,0.999
No topology adaptation,1.480176,1430000,0.997
No topology adaptation,1.480688,1430500,0.997
No topology adaptation,1.481203,1431000,0.999
No topology adaptation,1.481715,1431500,0.997
No topology adaptation,1.482236,1432000,0.994
No topology adaptation,1.48275,1432500,0.996
No topology adaptation,1.483272,1433000,0.998
No topology adaptation,1.483789,1433500,0.998
No topology adaptation,1.484307,1434000,0.997
No topology adaptation,1.484829,1434500,0.996
No topology adaptation,1.485346,1435000,0.996
No topology adaptation,1.485855,1435500,0.996
No topology adaptation,1.486369,1436000,0.997
No topology adaptation,1.486888,1436500,0.997
No topology adaptation,1.487409,1437000,0.998
No topology adaptation,1.487929,1437500,0.999
No topology adaptation,1.488448,1438000,0.998
No topology adaptation,1.488965,1438500,0.992
No topology adaptation,1.489479,1439000,0.992
No topology adaptation,1.489996,1439500,0.998
No topology adaptation,1.490509,1440000,0.999
No topology adaptation,1.491026,1440500,0.997
No topology adaptation,1.491544,1441000,0.996
No topology adaptation,1.492073,1441500,0.994
No topology adaptation,1.492588,1442000,0.993
No topology adaptation,1.493111,1442500,0.997
No topology adaptation,1.493625,1443000,0.999
No topology adaptation,1.49414,1443500,1.0
No topology adaptation,1.494659,1444000,1.0
No topology adaptation,1.49518,1444500,0.998
No topology adaptation,1.495695,1445000,0.995
No topology adaptation,1.496214,1445500,0.996
No topology adaptation,1.496736,1446000,0.997
No topology adaptation,1.497258,1446500,0.997
No topology adaptation,1.497777,1447000,0.997
No topology adaptation,1.498298,1447500,0.996
No topology adaptation,1.498811,1448000,0.997
No topology adaptation,1.499323,1448500,0.997
No topology adaptation,1.499838,1449000,0.998
No topology adaptation,1.499999,1449157,0.998
No query memory + no topology,0.001023,1000,0.419
No query memory + no topology,0.001544,1500,0.407
No query memory + no topology,0.002061,2000,0.41
No query memory + no topology,0.002578,2500,0.406
No query memory + no topology,0.003101,3000,0.412
No query memory + no topology,0.003616,3500,0.419
No query memory + no topology,0.004139,4000,0.412
No query memory + no topology,0.004661,4500,0.41
No query memory + no topology,0.005181,5000,0.398
No query memory + no topology,0.0057,5500,0.394
No query memory + no topology,0.006213,6000,0.407
No query memory + no topology,0.006729,6500,0.412
No query memory + no topology,0.007249,7000,0.393
No query memory + no topology,0.007766,7500,0.404
No query memory + no topology,0.008275,8000,0.431
No query memory + no topology,0.008791,8500,0.434
No query memory + no topology,0.009308,9000,0.414
No query memory + no topology,0.009822,9500,0.41
No query memory + no topology,0.010341,10000,0.416
No query memory + no topology,0.010859,10500,0.403
No query memory + no topology,0.011385,11000,0.398
No query memory + no topology,0.011899,11500,0.395
No query memory + no topology,0.01241,12000,0.403
No query memory + no topology,0.012925,12500,0.412
No query memory + no topology,0.013443,13000,0.412
No query memory + no topology,0.013957,13500,0.406
No query memory + no topology,0.014479,14000,0.42
No query memory + no topology,0.014995,14500,0.438
No query memory + no topology,0.015514,15000,0.426
No query memory + no topology,0.016032,15500,0.42
No query memory + no topology,0.016545,16000,0.42
No query memory + no topology,0.017068,16500,0.409
No query memory + no topology,0.017586,17000,0.394
No query memory + no topology,0.018102,17500,0.398
No query memory + no topology,0.018614,18000,0.402
No query memory + no topology,0.019138,18500,0.403
No query memory + no topology,0.019658,19000,0.416
No query memory + no topology,0.020176,19500,0.392
No query memory + no topology,0.020702,20000,0.405
No query memory + no topology,0.021212,20500,0.426
No query memory + no topology,0.021736,21000,0.396
No query memory + no topology,0.022253,21500,0.378
No query memory + no topology,0.022771,22000,0.384
No query memory + no topology,0.023291,22500,0.398
No query memory + no topology,0.023809,23000,0.409
No query memory + no topology,0.024321,23500,0.393
No query memory + no topology,0.024846,24000,0.384
No query memory + no topology,0.025362,24500,0.414
No query memory + no topology,0.025886,25000,0.411
No query memory + no topology,0.026402,25500,0.416
No query memory + no topology,0.026923,26000,0.424
No query memory + no topology,0.02744,26500,0.435
No query memory + no topology,0.027957,27000,0.434
No query memory + no topology,0.028482,27500,0.404
No query memory + no topology,0.028999,28000,0.392
No query memory + no topology,0.029519,28500,0.398
No query memory + no topology,0.030043,29000,0.393
No query memory + no topology,0.030556,29500,0.4
No query memory + no topology,0.031074,30000,0.399
No query memory + no topology,0.031585,30500,0.406
No query memory + no topology,0.032107,31000,0.433
No query memory + no topology,0.032628,31500,0.417
No query memory + no topology,0.033143,32000,0.414
No query memory + no topology,0.033661,32500,0.418
No query memory + no topology,0.034177,33000,0.414
No query memory + no topology,0.034694,33500,0.416
No query memory + no topology,0.035215,34000,0.402
No query memory + no topology,0.035731,34500,0.385
No query memory + no topology,0.036246,35000,0.392
No query memory + no topology,0.036764,35500,0.41
No query memory + no topology,0.037285,36000,0.414
No query memory + no topology,0.037805,36500,0.408
No query memory + no topology,0.038319,37000,0.425
No query memory + no topology,0.038838,37500,0.427
No query memory + no topology,0.039352,38000,0.392
No query memory + no topology,0.039872,38500,0.395
No query memory + no topology,0.040391,39000,0.405
No query memory + no topology,0.040906,39500,0.408
No query memory + no topology,0.041423,40000,0.387
No query memory + no topology,0.041944,40500,0.381
No query memory + no topology,0.042457,41000,0.404
No query memory + no topology,0.042974,41500,0.414
No query memory + no topology,0.043484,42000,0.412
No query memory + no topology,0.043998,42500,0.399
No query memory + no topology,0.044511,43000,0.396
No query memory + no topology,0.045027,43500,0.415
No query memory + no topology,0.045546,44000,0.421
No query memory + no topology,0.046061,44500,0.411
No query memory + no topology,0.046576,45000,0.422
No query memory + no topology,0.047089,45500,0.4
No query memory + no topology,0.047608,46000,0.381
No query memory + no topology,0.048122,46500,0.394
No query memory + no topology,0.048634,47000,0.395
No query memory + no topology,0.049147,47500,0.395
No query memory + no topology,0.049659,48000,0.406
No query memory + no topology,0.050185,48500,0.398
No query memory + no topology,0.050702,49000,0.407
No query memory + no topology,0.05122,49500,0.43
No query memory + no topology,0.051737,50000,0.411
No query memory + no topology,0.052252,50500,0.396
No query memory + no topology,0.052773,51000,0.399
No query memory + no topology,0.053284,51500,0.399
No query memory + no topology,0.053799,52000,0.415
No query memory + no topology,0.054314,52500,0.393
No query memory + no topology,0.05483,53000,0.353
No query memory + no topology,0.055343,53500,0.352
No query memory + no topology,0.055858,54000,0.381
No query memory + no topology,0.056376,54500,0.398
No query memory + no topology,0.056893,55000,0.382
No query memory + no topology,0.057419,55500,0.408
No query memory + no topology,0.057939,56000,0.423
No query memory + no topology,0.058456,56500,0.411
No query memory + no topology,0.05897,57000,0.402
No query memory + no topology,0.059489,57500,0.42
No query memory + no topology,0.060012,58000,0.444
No query memory + no topology,0.060528,58500,0.424
No query memory + no topology,0.061047,59000,0.394
No query memory + no topology,0.061561,59500,0.386
No query memory + no topology,0.062071,60000,0.421
No query memory + no topology,0.062586,60500,0.433
No query memory + no topology,0.063103,61000,0.421
No query memory + no topology,0.063621,61500,0.42
No query memory + no topology,0.064133,62000,0.417
No query memory + no topology,0.064649,62500,0.407
No query memory + no topology,0.065166,63000,0.423
No query memory + no topology,0.065687,63500,0.418
No query memory + no topology,0.066203,64000,0.399
No query memory + no topology,0.066724,64500,0.408
No query memory + no topology,0.067243,65000,0.411
No query memory + no topology,0.06776,65500,0.401
No query memory + no topology,0.068283,66000,0.422
No query memory + no topology,0.068801,66500,0.448
No query memory + no topology,0.069315,67000,0.442
No query memory + no topology,0.069834,67500,0.441
No query memory + no topology,0.070358,68000,0.405
No query memory + no topology,0.070871,68500,0.362
No query memory + no topology,0.071389,69000,0.369
No query memory + no topology,0.071916,69500,0.382
No query memory + no topology,0.072436,70000,0.402
No query memory + no topology,0.072953,70500,0.406
No query memory + no topology,0.073466,71000,0.4
No query memory + no topology,0.073981,71500,0.419
No query memory + no topology,0.0745,72000,0.416
No query memory + no topology,0.075023,72500,0.398
No query memory + no topology,0.075536,73000,0.408
No query memory + no topology,0.076045,73500,0.405
No query memory + no topology,0.076561,74000,0.383
No query memory + no topology,0.077074,74500,0.393
No query memory + no topology,0.077595,75000,0.381
No query memory + no topology,0.07811,75500,0.377
No query memory + no topology,0.078623,76000,0.373
No query memory + no topology,0.079146,76500,0.375
No query memory + no topology,0.079668,77000,0.389
No query memory + no topology,0.080191,77500,0.386
No query memory + no topology,0.080714,78000,0.408
No query memory + no topology,0.081231,78500,0.412
No query memory + no topology,0.081748,79000,0.405
No query memory + no topology,0.082267,79500,0.414
No query memory + no topology,0.082782,80000,0.417
No query memory + no topology,0.083302,80500,0.42
No query memory + no topology,0.083818,81000,0.392
No query memory + no topology,0.084341,81500,0.389
No query memory + no topology,0.084863,82000,0.397
No query memory + no topology,0.085376,82500,0.402
No query memory + no topology,0.085889,83000,0.422
No query memory + no topology,0.086406,83500,0.415
No query memory + no topology,0.08693,84000,0.406
No query memory + no topology,0.087445,84500,0.405
No query memory + no topology,0.087964,85000,0.42
No query memory + no topology,0.088484,85500,0.413
No query memory + no topology,0.089002,86000,0.406
No query memory + no topology,0.089525,86500,0.433
No query memory + no topology,0.090041,87000,0.422
No query memory + no topology,0.090553,87500,0.391
No query memory + no topology,0.091069,88000,0.375
No query memory + no topology,0.09159,88500,0.397
No query memory + no topology,0.0921,89000,0.395
No query memory + no topology,0.092615,89500,0.375
No query memory + no topology,0.093129,90000,0.409
No query memory + no topology,0.093647,90500,0.415
No query memory + no topology,0.094171,91000,0.38
No query memory + no topology,0.094688,91500,0.386
No query memory + no topology,0.095205,92000,0.411
No query memory + no topology,0.095719,92500,0.401
No query memory + no topology,0.096231,93000,0.397
No query memory + no topology,0.096747,93500,0.39
No query memory + no topology,0.097269,94000,0.391
No query memory + no topology,0.097786,94500,0.391
No query memory + no topology,0.098299,95000,0.394
No query memory + no topology,0.098819,95500,0.411
No query memory + no topology,0.099342,96000,0.424
No query memory + no topology,0.099861,96500,0.418
No query memory + no topology,0.100374,97000,0.412
No query memory + no topology,0.100893,97500,0.419
No query memory + no topology,0.101403,98000,0.395
No query memory + no topology,0.101923,98500,0.384
No query memory + no topology,0.102439,99000,0.4
No query memory + no topology,0.102956,99500,0.415
No query memory + no topology,0.10347,100000,0.43
No query memory + no topology,0.103991,100500,0.418
No query memory + no topology,0.104509,101000,0.422
No query memory + no topology,0.105026,101500,0.417
No query memory + no topology,0.10554,102000,0.41
No query memory + no topology,0.106063,102500,0.422
No query memory + no topology,0.106578,103000,0.38
No query memory + no topology,0.107094,103500,0.392
No query memory + no topology,0.10761,104000,0.433
No query memory + no topology,0.108124,104500,0.4
No query memory + no topology,0.108638,105000,0.383
No query memory + no topology,0.10916,105500,0.402
No query memory + no topology,0.109682,106000,0.414
No query memory + no topology,0.110198,106500,0.401
No query memory + no topology,0.110716,107000,0.407
No query memory + no topology,0.111228,107500,0.401
No query memory + no topology,0.111755,108000,0.404
No query memory + no topology,0.112268,108500,0.412
No query memory + no topology,0.112782,109000,0.392
No query memory + no topology,0.113305,109500,0.393
No query memory + no topology,0.113821,110000,0.397
No query memory + no topology,0.114332,110500,0.401
No query memory + no topology,0.114852,111000,0.378
No query memory + no topology,0.11537,111500,0.368
No query memory + no topology,0.11589,112000,0.395
No query memory + no topology,0.116399,112500,0.401
No query memory + no topology,0.116907,113000,0.39
No query memory + no topology,0.117427,113500,0.399
No query memory + no topology,0.117953,114000,0.405
No query memory + no topology,0.118473,114500,0.396
No query memory + no topology,0.119,115000,0.41
No query memory + no topology,0.119517,115500,0.43
No query memory + no topology,0.120031,116000,0.401
No query memory + no topology,0.120546,116500,0.383
No query memory + no topology,0.121066,117000,0.388
No query memory + no topology,0.121576,117500,0.395
No query memory + no topology,0.122094,118000,0.405
No query memory + no topology,0.122615,118500,0.391
No query memory + no topology,0.123136,119000,0.389
No query memory + no topology,0.123652,119500,0.413
No query memory + no topology,0.124173,120000,0.432
No query memory + no topology,0.124689,120500,0.4
No query memory + no topology,0.125206,121000,0.393
No query memory + no topology,0.125731,121500,0.415
No query memory + no topology,0.126252,122000,0.405
No query memory + no topology,0.126769,122500,0.417
No query memory + no topology,0.127284,123000,0.435
No query memory + no topology,0.127802,123500,0.424
No query memory + no topology,0.128317,124000,0.407
No query memory + no topology,0.128833,124500,0.398
No query memory + no topology,0.129345,125000,0.407
No query memory + no topology,0.129866,125500,0.419
No query memory + no topology,0.130386,126000,0.429
No query memory + no topology,0.130905,126500,0.403
No query memory + no topology,0.131424,127000,0.388
No query memory + no topology,0.131939,127500,0.39
No query memory + no topology,0.132464,128000,0.399
No query memory + no topology,0.132975,128500,0.434
No query memory + no topology,0.133493,129000,0.408
No query memory + no topology,0.134012,129500,0.386
No query memory + no topology,0.134536,130000,0.397
No query memory + no topology,0.135049,130500,0.403
No query memory + no topology,0.135569,131000,0.434
No query memory + no topology,0.136078,131500,0.444
No query memory + no topology,0.136598,132000,0.426
No query memory + no topology,0.137118,132500,0.449
No query memory + no topology,0.137638,133000,0.42
No query memory + no topology,0.138148,133500,0.373
No query memory + no topology,0.138672,134000,0.407
No query memory + no topology,0.139184,134500,0.417
No query memory + no topology,0.139698,135000,0.401
No query memory + no topology,0.140215,135500,0.416
No query memory + no topology,0.140729,136000,0.417
No query memory + no topology,0.141257,136500,0.393
No query memory + no topology,0.141772,137000,0.421
No query memory + no topology,0.142289,137500,0.419
No query memory + no topology,0.142811,138000,0.38
No query memory + no topology,0.143326,138500,0.405
No query memory + no topology,0.143845,139000,0.414
No query memory + no topology,0.14436,139500,0.396
No query memory + no topology,0.14487,140000,0.416
No query memory + no topology,0.145384,140500,0.425
No query memory + no topology,0.145901,141000,0.419
No query memory + no topology,0.146419,141500,0.424
No query memory + no topology,0.146938,142000,0.42
No query memory + no topology,0.147454,142500,0.411
No query memory + no topology,0.14797,143000,0.406
No query memory + no topology,0.148493,143500,0.391
No query memory + no topology,0.149011,144000,0.405
No query memory + no topology,0.149526,144500,0.421
No query memory + no topology,0.150043,145000,0.399
No query memory + no topology,0.150558,145500,0.404
No query memory + no topology,0.151074,146000,0.391
No query memory + no topology,0.151594,146500,0.379
No query memory + no topology,0.152108,147000,0.393
No query memory + no topology,0.152625,147500,0.409
No query memory + no topology,0.153138,148000,0.418
No query memory + no topology,0.153657,148500,0.419
No query memory + no topology,0.154171,149000,0.426
No query memory + no topology,0.154689,149500,0.428
No query memory + no topology,0.155206,150000,0.423
No query memory + no topology,0.155726,150500,0.385
No query memory + no topology,0.156249,151000,0.398
No query memory + no topology,0.156767,151500,0.441
No query memory + no topology,0.157288,152000,0.427
No query memory + no topology,0.157809,152500,0.414
No query memory + no topology,0.158329,153000,0.403
No query memory + no topology,0.158853,153500,0.404
No query memory + no topology,0.159377,154000,0.399
No query memory + no topology,0.159898,154500,0.38
No query memory + no topology,0.160419,155000,0.395
No query memory + no topology,0.160937,155500,0.422
No query memory + no topology,0.161451,156000,0.417
No query memory + no topology,0.161966,156500,0.406
No query memory + no topology,0.162492,157000,0.415
No query memory + no topology,0.163007,157500,0.416
No query memory + no topology,0.163524,158000,0.418
No query memory + no topology,0.164041,158500,0.422
No query memory + no topology,0.164564,159000,0.403
No query memory + no topology,0.165084,159500,0.387
No query memory + no topology,0.165599,160000,0.395
No query memory + no topology,0.166116,160500,0.401
No query memory + no topology,0.166631,161000,0.429
No query memory + no topology,0.167152,161500,0.416
No query memory + no topology,0.167669,162000,0.387
No query memory + no topology,0.168185,162500,0.4
No query memory + no topology,0.168706,163000,0.402
No query memory + no topology,0.169224,163500,0.397
No query memory + no topology,0.169743,164000,0.413
No query memory + no topology,0.170257,164500,0.422
No query memory + no topology,0.170769,165000,0.399
No query memory + no topology,0.171282,165500,0.405
No query memory + no topology,0.171796,166000,0.427
No query memory + no topology,0.17232,166500,0.417
No query memory + no topology,0.17284,167000,0.403
No query memory + no topology,0.17336,167500,0.385
No query memory + no topology,0.173879,168000,0.358
No query memory + no topology,0.174392,168500,0.382
No query memory + no topology,0.174907,169000,0.423
No query memory + no topology,0.175428,169500,0.417
No query memory + no topology,0.175946,170000,0.423
No query memory + no topology,0.176461,170500,0.423
No query memory + no topology,0.176977,171000,0.414
No query memory + no topology,0.177496,171500,0.403
No query memory + no topology,0.178018,172000,0.404
No query memory + no topology,0.178529,172500,0.427
No query memory + no topology,0.179046,173000,0.424
No query memory + no topology,0.179565,173500,0.441
No query memory + no topology,0.180082,174000,0.446
No query memory + no topology,0.180603,174500,0.422
No query memory + no topology,0.181119,175000,0.413
No query memory + no topology,0.181639,175500,0.408
No query memory + no topology,0.182156,176000,0.418
No query memory + no topology,0.182672,176500,0.421
No query memory + no topology,0.183196,177000,0.4
No query memory + no topology,0.183707,177500,0.391
No query memory + no topology,0.184231,178000,0.418
No query memory + no topology,0.184755,178500,0.44
No query memory + no topology,0.185274,179000,0.414
No query memory + no topology,0.185802,179500,0.392
No query memory + no topology,0.186317,180000,0.394
No query memory + no topology,0.186836,180500,0.396
No query memory + no topology,0.187349,181000,0.378
No query memory + no topology,0.187871,181500,0.376
No query memory + no topology,0.188393,182000,0.395
No query memory + no topology,0.188914,182500,0.411
No query memory + no topology,0.189433,183000,0.414
No query memory + no topology,0.189949,183500,0.413
No query memory + no topology,0.190465,184000,0.406
No query memory + no topology,0.190986,184500,0.401
No query memory + no topology,0.191509,185000,0.429
No query memory + no topology,0.192031,185500,0.414
No query memory + no topology,0.192558,186000,0.405
No query memory + no topology,0.193082,186500,0.422
No query memory + no topology,0.193598,187000,0.426
No query memory + no topology,0.19411,187500,0.435
No query memory + no topology,0.194626,188000,0.422
No query memory + no topology,0.195149,188500,0.407
No query memory + no topology,0.195664,189000,0.377
No query memory + no topology,0.196176,189500,0.393
No query memory + no topology,0.196696,190000,0.414
No query memory + no topology,0.197212,190500,0.422
No query memory + no topology,0.197731,191000,0.417
No query memory + no topology,0.19825,191500,0.391
No query memory + no topology,0.198765,192000,0.4
No query memory + no topology,0.19928,192500,0.398
No query memory + no topology,0.199799,193000,0.381
No query memory + no topology,0.200309,193500,0.384
No query memory + no topology,0.200823,194000,0.392
No query memory + no topology,0.201338,194500,0.387
No query memory + no topology,0.201851,195000,0.395
No query memory + no topology,0.202368,195500,0.414
No query memory + no topology,0.202882,196000,0.418
No query memory + no topology,0.2034,196500,0.399
No query memory + no topology,0.203922,197000,0.39
No query memory + no topology,0.204446,197500,0.391
No query memory + no topology,0.20497,198000,0.407
No query memory + no topology,0.205494,198500,0.424
No query memory + no topology,0.206009,199000,0.408
No query memory + no topology,0.206534,199500,0.388
No query memory + no topology,0.207048,200000,0.397
No query memory + no topology,0.207566,200500,0.403
No query memory + no topology,0.208087,201000,0.398
No query memory + no topology,0.208609,201500,0.423
No query memory + no topology,0.209124,202000,0.434
No query memory + no topology,0.209641,202500,0.389
No query memory + no topology,0.210152,203000,0.389
No query memory + no topology,0.210678,203500,0.423
No query memory + no topology,0.211204,204000,0.439
No query memory + no topology,0.211716,204500,0.433
No query memory + no topology,0.21223,205000,0.386
No query memory + no topology,0.212748,205500,0.391
No query memory + no topology,0.213268,206000,0.439
No query memory + no topology,0.213785,206500,0.423
No query memory + no topology,0.214307,207000,0.407
No query memory + no topology,0.214828,207500,0.415
No query memory + no topology,0.21534,208000,0.427
No query memory + no topology,0.215852,208500,0.431
No query memory + no topology,0.216373,209000,0.415
No query memory + no topology,0.216893,209500,0.4
No query memory + no topology,0.217417,210000,0.379
No query memory + no topology,0.217934,210500,0.388
No query memory + no topology,0.218452,211000,0.408
No query memory + no topology,0.218971,211500,0.4
No query memory + no topology,0.219492,212000,0.398
No query memory + no topology,0.220016,212500,0.41
No query memory + no topology,0.22054,213000,0.401
No query memory + no topology,0.221054,213500,0.395
No query memory + no topology,0.221579,214000,0.415
No query memory + no topology,0.222088,214500,0.439
No query memory + no topology,0.222608,215000,0.44
No query memory + no topology,0.223122,215500,0.396
No query memory + no topology,0.223638,216000,0.383
No query memory + no topology,0.22416,216500,0.403
No query memory + no topology,0.224671,217000,0.416
No query memory + no topology,0.225192,217500,0.409
No query memory + no topology,0.225716,218000,0.398
No query memory + no topology,0.226233,218500,0.413
No query memory + no topology,0.226761,219000,0.402
No query memory + no topology,0.227279,219500,0.417
No query memory + no topology,0.227795,220000,0.43
No query memory + no topology,0.228316,220500,0.404
No query memory + no topology,0.228827,221000,0.395
No query memory + no topology,0.229345,221500,0.41
No query memory + no topology,0.229861,222000,0.41
No query memory + no topology,0.23038,222500,0.399
No query memory + no topology,0.230899,223000,0.398
No query memory + no topology,0.231424,223500,0.392
No query memory + no topology,0.23194,224000,0.385
No query memory + no topology,0.232454,224500,0.418
No query memory + no topology,0.232974,225000,0.449
No query memory + no topology,0.233489,225500,0.448
No query memory + no topology,0.234009,226000,0.419
No query memory + no topology,0.234526,226500,0.384
No query memory + no topology,0.235043,227000,0.399
No query memory + no topology,0.235557,227500,0.416
No query memory + no topology,0.236082,228000,0.404
No query memory + no topology,0.236605,228500,0.413
No query memory + no topology,0.237126,229000,0.421
No query memory + no topology,0.237639,229500,0.408
No query memory + no topology,0.238159,230000,0.407
No query memory + no topology,0.238668,230500,0.395
No query memory + no topology,0.239185,231000,0.371
No query memory + no topology,0.239699,231500,0.359
No query memory + no topology,0.240215,232000,0.403
No query memory + no topology,0.240733,232500,0.438
No query memory + no topology,0.241248,233000,0.424
No query memory + no topology,0.241762,233500,0.408
No query memory + no topology,0.24228,234000,0.42
No query memory + no topology,0.242802,234500,0.428
No query memory + no topology,0.243317,235000,0.414
No query memory + no topology,0.243831,235500,0.408
No query memory + no topology,0.24435,236000,0.406
No query memory + no topology,0.244864,236500,0.43
No query memory + no topology,0.245379,237000,0.441
No query memory + no topology,0.245889,237500,0.412
No query memory + no topology,0.246405,238000,0.406
No query memory + no topology,0.246924,238500,0.422
No query memory + no topology,0.247446,239000,0.429
No query memory + no topology,0.247972,239500,0.428
No query memory + no topology,0.248488,240000,0.408
No query memory + no topology,0.249005,240500,0.385
No query memory + no topology,0.249519,241000,0.408
No query memory + no topology,0.250034,241500,0.436
No query memory + no topology,0.250547,242000,0.427
No query memory + no topology,0.251067,242500,0.415
No query memory + no topology,0.251584,243000,0.405
No query memory + no topology,0.252101,243500,0.396
No query memory + no topology,0.252618,244000,0.388
No query memory + no topology,0.253142,244500,0.405
No query memory + no topology,0.253661,245000,0.405
No query memory + no topology,0.25418,245500,0.396
No query memory + no topology,0.254702,246000,0.415
No query memory + no topology,0.255218,246500,0.407
No query memory + no topology,0.255732,247000,0.402
No query memory + no topology,0.256252,247500,0.397
No query memory + no topology,0.256768,248000,0.385
No query memory + no topology,0.257282,248500,0.408
No query memory + no topology,0.257802,249000,0.409
No query memory + no topology,0.258318,249500,0.398
No query memory + no topology,0.258826,250000,0.388
No query memory + no topology,0.259338,250500,0.393
No query memory + no topology,0.259863,251000,0.411
No query memory + no topology,0.260379,251500,0.403
No query memory + no topology,0.260893,252000,0.417
No query memory + no topology,0.261415,252500,0.413
No query memory + no topology,0.26193,253000,0.379
No query memory + no topology,0.262436,253500,0.387
No query memory + no topology,0.262954,254000,0.414
No query memory + no topology,0.263474,254500,0.402
No query memory + no topology,0.263989,255000,0.395
No query memory + no topology,0.264504,255500,0.385
No query memory + no topology,0.265022,256000,0.376
No query memory + no topology,0.265542,256500,0.392
No query memory + no topology,0.266059,257000,0.4
No query memory + no topology,0.266578,257500,0.43
No query memory + no topology,0.267099,258000,0.416
No query memory + no topology,0.267616,258500,0.404
No query memory + no topology,0.26813,259000,0.408
No query memory + no topology,0.268646,259500,0.392
No query memory + no topology,0.269169,260000,0.393
No query memory + no topology,0.269684,260500,0.395
No query memory + no topology,0.2702,261000,0.394
No query memory + no topology,0.270721,261500,0.387
No query memory + no topology,0.271235,262000,0.411
No query memory + no topology,0.27175,262500,0.399
No query memory + no topology,0.272265,263000,0.39
No query memory + no topology,0.272777,263500,0.404
No query memory + no topology,0.2733,264000,0.397
No query memory + no topology,0.273816,264500,0.413
No query memory + no topology,0.274333,265000,0.432
No query memory + no topology,0.274846,265500,0.425
No query memory + no topology,0.275367,266000,0.41
No query memory + no topology,0.275885,266500,0.416
No query memory + no topology,0.276399,267000,0.409
No query memory + no topology,0.276923,267500,0.419
No query memory + no topology,0.277443,268000,0.429
No query memory + no topology,0.277953,268500,0.397
No query memory + no topology,0.278466,269000,0.409
No query memory + no topology,0.278978,269500,0.42
No query memory + no topology,0.279495,270000,0.393
No query memory + no topology,0.280014,270500,0.404
No query memory + no topology,0.280535,271000,0.418
No query memory + no topology,0.281051,271500,0.412
No query memory + no topology,0.281565,272000,0.419
No query memory + no topology,0.282084,272500,0.408
No query memory + no topology,0.282605,273000,0.405
No query memory + no topology,0.28312,273500,0.412
No query memory + no topology,0.283634,274000,0.405
No query memory + no topology,0.284155,274500,0.395
No query memory + no topology,0.284671,275000,0.41
No query memory + no topology,0.28519,275500,0.42
No query memory + no topology,0.285708,276000,0.405
No query memory + no topology,0.28622,276500,0.413
No query memory + no topology,0.286733,277000,0.409
No query memory + no topology,0.287253,277500,0.401
No query memory + no topology,0.287773,278000,0.417
No query memory + no topology,0.288288,278500,0.421
No query memory + no topology,0.288807,279000,0.409
No query memory + no topology,0.289319,279500,0.431
No query memory + no topology,0.289835,280000,0.424
No query memory + no topology,0.290355,280500,0.387
No query memory + no topology,0.290876,281000,0.411
No query memory + no topology,0.291397,281500,0.422
No query memory + no topology,0.291912,282000,0.4
No query memory + no topology,0.292424,282500,0.394
No query memory + no topology,0.292945,283000,0.384
No query memory + no topology,0.29347,283500,0.402
No query memory + no topology,0.293979,284000,0.435
No query memory + no topology,0.294497,284500,0.439
No query memory + no topology,0.295017,285000,0.405
No query memory + no topology,0.295527,285500,0.42
No query memory + no topology,0.296042,286000,0.439
No query memory + no topology,0.296556,286500,0.403
No query memory + no topology,0.297072,287000,0.4
No query memory + no topology,0.297592,287500,0.396
No query memory + no topology,0.298109,288000,0.411
No query memory + no topology,0.298623,288500,0.42
No query memory + no topology,0.299141,289000,0.402
No query memory + no topology,0.299656,289500,0.408
No query memory + no topology,0.300174,290000,0.431
No query memory + no topology,0.300691,290500,0.44
No query memory + no topology,0.301203,291000,0.429
No query memory + no topology,0.301727,291500,0.423
No query memory + no topology,0.302241,292000,0.424
No query memory + no topology,0.302758,292500,0.431
No query memory + no topology,0.303275,293000,0.417
No query memory + no topology,0.303788,293500,0.397
No query memory + no topology,0.304307,294000,0.411
No query memory + no topology,0.304816,294500,0.408
No query memory + no topology,0.305335,295000,0.391
No query memory + no topology,0.305851,295500,0.416
No query memory + no topology,0.306363,296000,0.424
No query memory + no topology,0.306884,296500,0.394
No query memory + no topology,0.3074,297000,0.406
No query memory + no topology,0.307916,297500,0.412
No query memory + no topology,0.308431,298000,0.407
No query memory + no topology,0.308951,298500,0.408
No query memory + no topology,0.309462,299000,0.41
No query memory + no topology,0.309981,299500,0.434
No query memory + no topology,0.310508,300000,0.422
No query memory + no topology,0.311024,300500,0.397
No query memory + no topology,0.31154,301000,0.375
No query memory + no topology,0.312058,301500,0.373
No query memory + no topology,0.312572,302000,0.393
No query memory + no topology,0.313093,302500,0.403
No query memory + no topology,0.313615,303000,0.413
No query memory + no topology,0.314133,303500,0.419
No query memory + no topology,0.314657,304000,0.409
No query memory + no topology,0.315182,304500,0.419
No query memory + no topology,0.315703,305000,0.419
No query memory + no topology,0.316219,305500,0.4
No query memory + no topology,0.316732,306000,0.423
No query memory + no topology,0.317246,306500,0.424
No query memory + no topology,0.317766,307000,0.405
No query memory + no topology,0.318285,307500,0.386
No query memory + no topology,0.318804,308000,0.381
No query memory + no topology,0.319319,308500,0.409
No query memory + no topology,0.31983,309000,0.413
No query memory + no topology,0.320352,309500,0.395
No query memory + no topology,0.320873,310000,0.396
No query memory + no topology,0.321398,310500,0.404
No query memory + no topology,0.321912,311000,0.402
No query memory + no topology,0.322432,311500,0.394
No query memory + no topology,0.322946,312000,0.4
No query memory + no topology,0.323466,312500,0.408
No query memory + no topology,0.323991,313000,0.404
No query memory + no topology,0.324498,313500,0.418
No query memory + no topology,0.325017,314000,0.426
No query memory + no topology,0.325527,314500,0.426
No query memory + no topology,0.326049,315000,0.404
No query memory + no topology,0.326571,315500,0.394
No query memory + no topology,0.327084,316000,0.423
No query memory + no topology,0.327605,316500,0.4
No query memory + no topology,0.328119,317000,0.388
No query memory + no topology,0.328639,317500,0.411
No query memory + no topology,0.329153,318000,0.398
No query memory + no topology,0.329672,318500,0.411
No query memory + no topology,0.330192,319000,0.437
No query memory + no topology,0.330712,319500,0.415
No query memory + no topology,0.331227,320000,0.407
No query memory + no topology,0.331744,320500,0.445
No query memory + no topology,0.332267,321000,0.442
No query memory + no topology,0.332783,321500,0.393
No query memory + no topology,0.333301,322000,0.4
No query memory + no topology,0.333818,322500,0.427
No query memory + no topology,0.334337,323000,0.421
No query memory + no topology,0.334857,323500,0.425
No query memory + no topology,0.335375,324000,0.406
No query memory + no topology,0.335896,324500,0.414
No query memory + no topology,0.336417,325000,0.42
No query memory + no topology,0.336934,325500,0.394
No query memory + no topology,0.33745,326000,0.414
No query memory + no topology,0.337966,326500,0.412
No query memory + no topology,0.338479,327000,0.396
No query memory + no topology,0.339004,327500,0.407
No query memory + no topology,0.339511,328000,0.426
No query memory + no topology,0.340031,328500,0.428
No query memory + no topology,0.340548,329000,0.413
No query memory + no topology,0.341078,329500,0.403
No query memory + no topology,0.341591,330000,0.408
No query memory + no topology,0.342104,330500,0.42
No query memory + no topology,0.342628,331000,0.415
No query memory + no topology,0.343141,331500,0.398
No query memory + no topology,0.343659,332000,0.398
No query memory + no topology,0.344181,332500,0.426
No query memory + no topology,0.344694,333000,0.438
No query memory + no topology,0.345206,333500,0.42
No query memory + no topology,0.345715,334000,0.402
No query memory + no topology,0.34623,334500,0.392
No query memory + no topology,0.346752,335000,0.384
No query memory + no topology,0.347272,335500,0.389
No query memory + no topology,0.34779,336000,0.411
No query memory + no topology,0.348308,336500,0.415
No query memory + no topology,0.348818,337000,0.404
No query memory + no topology,0.349336,337500,0.395
No query memory + no topology,0.349857,338000,0.401
No query memory + no topology,0.350378,338500,0.415
No query memory + no topology,0.350889,339000,0.426
No query memory + no topology,0.351408,339500,0.433
No query memory + no topology,0.351925,340000,0.41
No query memory + no topology,0.352445,340500,0.377
No query memory + no topology,0.352965,341000,0.381
No query memory + no topology,0.353483,341500,0.408
No query memory + no topology,0.353997,342000,0.435
No query memory + no topology,0.354519,342500,0.443
No query memory + no topology,0.35504,343000,0.453
No query memory + no topology,0.355564,343500,0.45
No query memory + no topology,0.356077,344000,0.421
No query memory + no topology,0.356594,344500,0.41
No query memory + no topology,0.357107,345000,0.408
No query memory + no topology,0.357621,345500,0.404
No query memory + no topology,0.358139,346000,0.388
No query memory + no topology,0.358657,346500,0.392
No query memory + no topology,0.359168,347000,0.407
No query memory + no topology,0.359684,347500,0.381
No query memory + no topology,0.360198,348000,0.388
No query memory + no topology,0.360711,348500,0.437
No query memory + no topology,0.361233,349000,0.425
No query memory + no topology,0.361747,349500,0.393
No query memory + no topology,0.362264,350000,0.402
No query memory + no topology,0.362783,350500,0.398
No query memory + no topology,0.3633,351000,0.401
No query memory + no topology,0.363828,351500,0.412
No query memory + no topology,0.364344,352000,0.415
No query memory + no topology,0.364861,352500,0.407
No query memory + no topology,0.36538,353000,0.392
No query memory + no topology,0.365899,353500,0.407
No query memory + no topology,0.366424,354000,0.415
No query memory + no topology,0.366934,354500,0.415
No query memory + no topology,0.367444,355000,0.398
No query memory + no topology,0.367959,355500,0.381
No query memory + no topology,0.368481,356000,0.393
No query memory + no topology,0.369,356500,0.4
No query memory + no topology,0.369516,357000,0.394
No query memory + no topology,0.370032,357500,0.409
No query memory + no topology,0.370559,358000,0.411
No query memory + no topology,0.371073,358500,0.391
No query memory + no topology,0.371584,359000,0.386
No query memory + no topology,0.3721,359500,0.401
No query memory + no topology,0.37262,360000,0.414
No query memory + no topology,0.373149,360500,0.429
No query memory + no topology,0.373672,361000,0.418
No query memory + no topology,0.374189,361500,0.395
No query memory + no topology,0.374718,362000,0.413
No query memory + no topology,0.375233,362500,0.418
No query memory + no topology,0.375754,363000,0.418
No query memory + no topology,0.376273,363500,0.413
No query memory + no topology,0.376789,364000,0.395
No query memory + no topology,0.377304,364500,0.407
No query memory + no topology,0.377818,365000,0.425
No query memory + no topology,0.378335,365500,0.415
No query memory + no topology,0.37885,366000,0.389
No query memory + no topology,0.379373,366500,0.404
No query memory + no topology,0.379894,367000,0.412
No query memory + no topology,0.380416,367500,0.408
No query memory + no topology,0.38093,368000,0.404
No query memory + no topology,0.381448,368500,0.393
No query memory + no topology,0.381971,369000,0.392
No query memory + no topology,0.382487,369500,0.408
No query memory + no topology,0.383,370000,0.422
No query memory + no topology,0.383526,370500,0.42
No query memory + no topology,0.384035,371000,0.406
No query memory + no topology,0.38455,371500,0.381
No query memory + no topology,0.385067,372000,0.4
No query memory + no topology,0.385583,372500,0.403
No query memory + no topology,0.386101,373000,0.388
No query memory + no topology,0.386616,373500,0.381
No query memory + no topology,0.387142,374000,0.392
No query memory + no topology,0.387657,374500,0.428
No query memory + no topology,0.388167,375000,0.447
No query memory + no topology,0.388686,375500,0.434
No query memory + no topology,0.389207,376000,0.426
No query memory + no topology,0.389723,376500,0.418
No query memory + no topology,0.390236,377000,0.413
No query memory + no topology,0.390752,377500,0.423
No query memory + no topology,0.391271,378000,0.41
No query memory + no topology,0.39178,378500,0.399
No query memory + no topology,0.392298,379000,0.401
No query memory + no topology,0.39282,379500,0.41
No query memory + no topology,0.393335,380000,0.397
No query memory + no topology,0.39385,380500,0.389
No query memory + no topology,0.394372,381000,0.41
No query memory + no topology,0.394889,381500,0.401
No query memory + no topology,0.395403,382000,0.386
No query memory + no topology,0.395926,382500,0.401
No query memory + no topology,0.396445,383000,0.401
No query memory + no topology,0.396963,383500,0.413
No query memory + no topology,0.397476,384000,0.446
No query memory + no topology,0.398,384500,0.434
No query memory + no topology,0.398516,385000,0.414
No query memory + no topology,0.39903,385500,0.428
No query memory + no topology,0.399554,386000,0.418
No query memory + no topology,0.400071,386500,0.394
No query memory + no topology,0.400587,387000,0.411
No query memory + no topology,0.401103,387500,0.416
No query memory + no topology,0.40163,388000,0.399
No query memory + no topology,0.402145,388500,0.415
No query memory + no topology,0.402659,389000,0.415
No query memory + no topology,0.403178,389500,0.405
No query memory + no topology,0.403695,390000,0.414
No query memory + no topology,0.404214,390500,0.427
No query memory + no topology,0.404735,391000,0.435
No query memory + no topology,0.405247,391500,0.413
No query memory + no topology,0.405765,392000,0.41
No query memory + no topology,0.40628,392500,0.418
No query memory + no topology,0.406802,393000,0.406
No query memory + no topology,0.407317,393500,0.42
No query memory + no topology,0.407835,394000,0.44
No query memory + no topology,0.408359,394500,0.408
No query memory + no topology,0.408882,395000,0.401
No query memory + no topology,0.409401,395500,0.416
No query memory + no topology,0.409918,396000,0.409
No query memory + no topology,0.410432,396500,0.41
No query memory + no topology,0.410947,397000,0.418
No query memory + no topology,0.41146,397500,0.402
No query memory + no topology,0.411975,398000,0.396
No query memory + no topology,0.412498,398500,0.436
No query memory + no topology,0.413018,399000,0.418
No query memory + no topology,0.413536,399500,0.401
No query memory + no topology,0.41405,400000,0.412
No query memory + no topology,0.414571,400500,0.401
No query memory + no topology,0.415085,401000,0.402
No query memory + no topology,0.415602,401500,0.393
No query memory + no topology,0.416119,402000,0.392
No query memory + no topology,0.416635,402500,0.405
No query memory + no topology,0.417147,403000,0.403
No query memory + no topology,0.417674,403500,0.399
No query memory + no topology,0.418187,404000,0.391
No query memory + no topology,0.418704,404500,0.397
No query memory + no topology,0.419227,405000,0.399
No query memory + no topology,0.419748,405500,0.395
No query memory + no topology,0.420263,406000,0.402
No query memory + no topology,0.42078,406500,0.404
No query memory + no topology,0.421297,407000,0.403
No query memory + no topology,0.421813,407500,0.421
No query memory + no topology,0.422338,408000,0.442
No query memory + no topology,0.422858,408500,0.432
No query memory + no topology,0.423379,409000,0.432
No query memory + no topology,0.423895,409500,0.417
No query memory + no topology,0.424413,410000,0.407
No query memory + no topology,0.424932,410500,0.418
No query memory + no topology,0.425445,411000,0.406
No query memory + no topology,0.425959,411500,0.394
No query memory + no topology,0.426475,412000,0.384
No query memory + no topology,0.426991,412500,0.379
No query memory + no topology,0.427507,413000,0.404
No query memory + no topology,0.428022,413500,0.419
No query memory + no topology,0.428537,414000,0.409
No query memory + no topology,0.429053,414500,0.397
No query memory + no topology,0.429566,415000,0.395
No query memory + no topology,0.430078,415500,0.418
No query memory + no topology,0.430591,416000,0.427
No query memory + no topology,0.431111,416500,0.389
No query memory + no topology,0.431632,417000,0.39
No query memory + no topology,0.432149,417500,0.398
No query memory + no topology,0.432661,418000,0.41
No query memory + no topology,0.433176,418500,0.424
No query memory + no topology,0.433695,419000,0.406
No query memory + no topology,0.434216,419500,0.407
No query memory + no topology,0.434732,420000,0.382
No query memory + no topology,0.435248,420500,0.39
No query memory + no topology,0.435776,421000,0.43
No query memory + no topology,0.436291,421500,0.417
No query memory + no topology,0.436808,422000,0.405
No query memory + no topology,0.437325,422500,0.404
No query memory + no topology,0.437846,423000,0.405
No query memory + no topology,0.438368,423500,0.388
No query memory + no topology,0.438885,424000,0.398
No query memory + no topology,0.439407,424500,0.426
No query memory + no topology,0.439919,425000,0.408
No query memory + no topology,0.44045,425500,0.414
No query memory + no topology,0.440965,426000,0.429
No query memory + no topology,0.441478,426500,0.397
No query memory + no topology,0.441996,427000,0.378
No query memory + no topology,0.442518,427500,0.389
No query memory + no topology,0.443044,428000,0.399
No query memory + no topology,0.443559,428500,0.424
No query memory + no topology,0.444076,429000,0.42
No query memory + no topology,0.444587,429500,0.4
No query memory + no topology,0.445105,430000,0.405
No query memory + no topology,0.445628,430500,0.408
No query memory + no topology,0.446151,431000,0.403
No query memory + no topology,0.446664,431500,0.404
No query memory + no topology,0.447183,432000,0.423
No query memory + no topology,0.447698,432500,0.437
No query memory + no topology,0.448218,433000,0.445
No query memory + no topology,0.448733,433500,0.434
No query memory + no topology,0.44924,434000,0.42
No query memory + no topology,0.449761,434500,0.407
No query memory + no topology,0.450276,435000,0.387
No query memory + no topology,0.450794,435500,0.403
No query memory + no topology,0.451306,436000,0.396
No query memory + no topology,0.451823,436500,0.4
No query memory + no topology,0.452341,437000,0.411
No query memory + no topology,0.452857,437500,0.399
No query memory + no topology,0.45338,438000,0.419
No query memory + no topology,0.453895,438500,0.423
No query memory + no topology,0.454411,439000,0.386
No query memory + no topology,0.454924,439500,0.392
No query memory + no topology,0.455437,440000,0.429
No query memory + no topology,0.455955,440500,0.42
No query memory + no topology,0.456473,441000,0.398
No query memory + no topology,0.456987,441500,0.399
No query memory + no topology,0.457508,442000,0.42
No query memory + no topology,0.458031,442500,0.42
No query memory + no topology,0.458553,443000,0.388
No query memory + no topology,0.45907,443500,0.388
No query memory + no topology,0.459589,444000,0.42
No query memory + no topology,0.460106,444500,0.41
No query memory + no topology,0.460618,445000,0.393
No query memory + no topology,0.461131,445500,0.401
No query memory + no topology,0.461649,446000,0.388
No query memory + no topology,0.462163,446500,0.42
No query memory + no topology,0.46268,447000,0.43
No query memory + no topology,0.4632,447500,0.407
No query memory + no topology,0.463717,448000,0.428
No query memory + no topology,0.464234,448500,0.443
No query memory + no topology,0.464748,449000,0.42
No query memory + no topology,0.46527,449500,0.41
No query memory + no topology,0.465797,450000,0.45
No query memory + no topology,0.466317,450500,0.452
No query memory + no topology,0.466839,451000,0.415
No query memory + no topology,0.467363,451500,0.398
No query memory + no topology,0.46788,452000,0.41
No query memory + no topology,0.468395,452500,0.424
No query memory + no topology,0.468906,453000,0.421
No query memory + no topology,0.469424,453500,0.417
No query memory + no topology,0.469938,454000,0.408
No query memory + no topology,0.470453,454500,0.415
No query memory + no topology,0.470969,455000,0.422
No query memory + no topology,0.471492,455500,0.421
No query memory + no topology,0.472014,456000,0.421
No query memory + no topology,0.472532,456500,0.388
No query memory + no topology,0.473045,457000,0.4
No query memory + no topology,0.473566,457500,0.422
No query memory + no topology,0.47408,458000,0.422
No query memory + no topology,0.474603,458500,0.404
No query memory + no topology,0.475128,459000,0.394
No query memory + no topology,0.475655,459500,0.394
No query memory + no topology,0.476178,460000,0.403
No query memory + no topology,0.476692,460500,0.414
No query memory + no topology,0.477206,461000,0.407
No query memory + no topology,0.477726,461500,0.4
No query memory + no topology,0.478246,462000,0.412
No query memory + no topology,0.47877,462500,0.418
No query memory + no topology,0.479292,463000,0.409
No query memory + no topology,0.47981,463500,0.403
No query memory + no topology,0.480327,464000,0.373
No query memory + no topology,0.480844,464500,0.381
No query memory + no topology,0.481361,465000,0.394
No query memory + no topology,0.481878,465500,0.399
No query memory + no topology,0.482397,466000,0.405
No query memory + no topology,0.482918,466500,0.418
No query memory + no topology,0.483437,467000,0.423
No query memory + no topology,0.483957,467500,0.405
No query memory + no topology,0.484474,468000,0.395
No query memory + no topology,0.484994,468500,0.395
No query memory + no topology,0.485514,469000,0.397
No query memory + no topology,0.486024,469500,0.401
No query memory + no topology,0.486536,470000,0.393
No query memory + no topology,0.487056,470500,0.376
No query memory + no topology,0.487574,471000,0.383
No query memory + no topology,0.488086,471500,0.4
No query memory + no topology,0.488603,472000,0.42
No query memory + no topology,0.489123,472500,0.421
No query memory + no topology,0.489641,473000,0.388
No query memory + no topology,0.490154,473500,0.389
No query memory + no topology,0.490673,474000,0.415
No query memory + no topology,0.491199,474500,0.412
No query memory + no topology,0.491711,475000,0.413
No query memory + no topology,0.492231,475500,0.413
No query memory + no topology,0.492765,476000,0.421
No query memory + no topology,0.493281,476500,0.434
No query memory + no topology,0.493797,477000,0.417
No query memory + no topology,0.494315,477500,0.43
No query memory + no topology,0.494833,478000,0.427
No query memory + no topology,0.495359,478500,0.398
No query memory + no topology,0.495874,479000,0.42
No query memory + no topology,0.496387,479500,0.431
No query memory + no topology,0.496906,480000,0.421
No query memory + no topology,0.497418,480500,0.441
No query memory + no topology,0.497934,481000,0.429
No query memory + no topology,0.498453,481500,0.379
No query memory + no topology,0.498968,482000,0.388
No query memory + no topology,0.499485,482500,0.406
No query memory + no topology,0.500005,483000,0.399
No query memory + no topology,0.500525,483500,0.412
No query memory + no topology,0.50105,484000,0.421
No query memory + no topology,0.501563,484500,0.392
No query memory + no topology,0.502081,485000,0.397
No query memory + no topology,0.502609,485500,0.426
No query memory + no topology,0.50313,486000,0.417
No query memory + no topology,0.503652,486500,0.427
No query memory + no topology,0.504166,487000,0.413
No query memory + no topology,0.504682,487500,0.409
No query memory + no topology,0.505195,488000,0.418
No query memory + no topology,0.50571,488500,0.404
No query memory + no topology,0.506227,489000,0.401
No query memory + no topology,0.506746,489500,0.416
No query memory + no topology,0.507266,490000,0.442
No query memory + no topology,0.507792,490500,0.422
No query memory + no topology,0.508312,491000,0.384
No query memory + no topology,0.508838,491500,0.392
No query memory + no topology,0.509359,492000,0.409
No query memory + no topology,0.50988,492500,0.407
No query memory + no topology,0.510397,493000,0.4
No query memory + no topology,0.510913,493500,0.404
No query memory + no topology,0.511432,494000,0.403
No query memory + no topology,0.511955,494500,0.389
No query memory + no topology,0.512473,495000,0.411
No query memory + no topology,0.512986,495500,0.419
No query memory + no topology,0.513505,496000,0.403
No query memory + no topology,0.51402,496500,0.408
No query memory + no topology,0.514539,497000,0.407
No query memory + no topology,0.515061,497500,0.397
No query memory + no topology,0.515587,498000,0.414
No query memory + no topology,0.516107,498500,0.418
No query memory + no topology,0.516624,499000,0.404
No query memory + no topology,0.517135,499500,0.419
No query memory + no topology,0.517652,500000,0.423
No query memory + no topology,0.518168,500500,0.415
No query memory + no topology,0.518688,501000,0.427
No query memory + no topology,0.519219,501500,0.408
No query memory + no topology,0.51974,502000,0.394
No query memory + no topology,0.520259,502500,0.403
No query memory + no topology,0.520777,503000,0.393
No query memory + no topology,0.521294,503500,0.416
No query memory + no topology,0.521818,504000,0.436
No query memory + no topology,0.522333,504500,0.412
No query memory + no topology,0.52285,505000,0.405
No query memory + no topology,0.523371,505500,0.423
No query memory + no topology,0.523885,506000,0.42
No query memory + no topology,0.524404,506500,0.404
No query memory + no topology,0.524914,507000,0.394
No query memory + no topology,0.525427,507500,0.406
No query memory + no topology,0.525949,508000,0.423
No query memory + no topology,0.526468,508500,0.418
No query memory + no topology,0.526987,509000,0.414
No query memory + no topology,0.527508,509500,0.409
No query memory + no topology,0.528025,510000,0.403
No query memory + no topology,0.528538,510500,0.395
No query memory + no topology,0.529054,511000,0.402
No query memory + no topology,0.529569,511500,0.428
No query memory + no topology,0.530079,512000,0.424
No query memory + no topology,0.530596,512500,0.418
No query memory + no topology,0.531114,513000,0.405
No query memory + no topology,0.531633,513500,0.415
No query memory + no topology,0.532149,514000,0.42
No query memory + no topology,0.532665,514500,0.409
No query memory + no topology,0.533184,515000,0.419
No query memory + no topology,0.533699,515500,0.396
No query memory + no topology,0.534216,516000,0.389
No query memory + no topology,0.534735,516500,0.395
No query memory + no topology,0.535253,517000,0.412
No query memory + no topology,0.535777,517500,0.413
No query memory + no topology,0.536305,518000,0.403
No query memory + no topology,0.536822,518500,0.393
No query memory + no topology,0.537337,519000,0.391
No query memory + no topology,0.537851,519500,0.402
No query memory + no topology,0.538365,520000,0.394
No query memory + no topology,0.538876,520500,0.412
No query memory + no topology,0.539393,521000,0.425
No query memory + no topology,0.539908,521500,0.409
No query memory + no topology,0.540426,522000,0.403
No query memory + no topology,0.540947,522500,0.431
No query memory + no topology,0.541466,523000,0.427
No query memory + no topology,0.541986,523500,0.395
No query memory + no topology,0.5425,524000,0.377
No query memory + no topology,0.543015,524500,0.382
No query memory + no topology,0.543528,525000,0.404
No query memory + no topology,0.544043,525500,0.411
No query memory + no topology,0.544563,526000,0.397
No query memory + no topology,0.545082,526500,0.403
No query memory + no topology,0.545608,527000,0.409
No query memory + no topology,0.54613,527500,0.387
No query memory + no topology,0.546648,528000,0.393
No query memory + no topology,0.547163,528500,0.413
No query memory + no topology,0.547676,529000,0.412
No query memory + no topology,0.548197,529500,0.404
No query memory + no topology,0.548723,530000,0.397
No query memory + no topology,0.549244,530500,0.388
No query memory + no topology,0.549755,531000,0.404
No query memory + no topology,0.550272,531500,0.419
No query memory + no topology,0.550788,532000,0.416
No query memory + no topology,0.551304,532500,0.414
No query memory + no topology,0.551821,533000,0.411
No query memory + no topology,0.552343,533500,0.402
No query memory + no topology,0.552859,534000,0.4
No query memory + no topology,0.553373,534500,0.425
No query memory + no topology,0.553893,535000,0.421
No query memory + no topology,0.554405,535500,0.398
No query memory + no topology,0.554927,536000,0.413
No query memory + no topology,0.555444,536500,0.42
No query memory + no topology,0.55596,537000,0.398
No query memory + no topology,0.556473,537500,0.395
No query memory + no topology,0.556984,538000,0.426
No query memory + no topology,0.5575,538500,0.425
No query memory + no topology,0.558019,539000,0.402
No query memory + no topology,0.558536,539500,0.403
No query memory + no topology,0.559054,540000,0.414
No query memory + no topology,0.559562,540500,0.404
No query memory + no topology,0.560083,541000,0.388
No query memory + no topology,0.560592,541500,0.379
No query memory + no topology,0.561115,542000,0.387
No query memory + no topology,0.56163,542500,0.417
No query memory + no topology,0.562151,543000,0.401
No query memory + no topology,0.562674,543500,0.381
No query memory + no topology,0.563188,544000,0.39
No query memory + no topology,0.563706,544500,0.402
No query memory + no topology,0.56423,545000,0.415
No query memory + no topology,0.564749,545500,0.408
No query memory + no topology,0.565264,546000,0.395
No query memory + no topology,0.565781,546500,0.408
No query memory + no topology,0.5663,547000,0.43
No query memory + no topology,0.566826,547500,0.421
No query memory + no topology,0.567342,548000,0.402
No query memory + no topology,0.567867,548500,0.391
No query memory + no topology,0.568382,549000,0.392
No query memory + no topology,0.5689,549500,0.393
No query memory + no topology,0.569412,550000,0.381
No query memory + no topology,0.569931,550500,0.391
No query memory + no topology,0.57045,551000,0.404
No query memory + no topology,0.570967,551500,0.414
No query memory + no topology,0.571478,552000,0.407
No query memory + no topology,0.57199,552500,0.393
No query memory + no topology,0.572505,553000,0.418
No query memory + no topology,0.573019,553500,0.429
No query memory + no topology,0.573532,554000,0.419
No query memory + no topology,0.574049,554500,0.419
No query memory + no topology,0.574566,555000,0.401
No query memory + no topology,0.575082,555500,0.399
No query memory + no topology,0.5756,556000,0.408
No query memory + no topology,0.57612,556500,0.401
No query memory + no topology,0.576634,557000,0.409
No query memory + no topology,0.577148,557500,0.417
No query memory + no topology,0.577667,558000,0.416
No query memory + no topology,0.578178,558500,0.416
No query memory + no topology,0.578695,559000,0.399
No query memory + no topology,0.579211,559500,0.378
No query memory + no topology,0.57973,560000,0.38
No query memory + no topology,0.58024,560500,0.396
No query memory + no topology,0.580757,561000,0.395
No query memory + no topology,0.581279,561500,0.42
No query memory + no topology,0.581795,562000,0.46
No query memory + no topology,0.582311,562500,0.425
No query memory + no topology,0.582823,563000,0.395
No query memory + no topology,0.583338,563500,0.379
No query memory + no topology,0.583853,564000,0.362
No query memory + no topology,0.584378,564500,0.387
No query memory + no topology,0.584892,565000,0.395
No query memory + no topology,0.585408,565500,0.392
No query memory + no topology,0.585928,566000,0.409
No query memory + no topology,0.58644,566500,0.415
No query memory + no topology,0.586962,567000,0.416
No query memory + no topology,0.587482,567500,0.412
No query memory + no topology,0.587993,568000,0.389
No query memory + no topology,0.588512,568500,0.396
No query memory + no topology,0.58903,569000,0.404
No query memory + no topology,0.589547,569500,0.41
No query memory + no topology,0.590059,570000,0.417
No query memory + no topology,0.590585,570500,0.397
No query memory + no topology,0.591098,571000,0.412
No query memory + no topology,0.591615,571500,0.428
No query memory + no topology,0.59213,572000,0.422
No query memory + no topology,0.592648,572500,0.433
No query memory + no topology,0.593168,573000,0.437
No query memory + no topology,0.59369,573500,0.411
No query memory + no topology,0.59421,574000,0.411
No query memory + no topology,0.594728,574500,0.392
No query memory + no topology,0.595251,575000,0.38
No query memory + no topology,0.595771,575500,0.407
No query memory + no topology,0.596289,576000,0.396
No query memory + no topology,0.596807,576500,0.401
No query memory + no topology,0.597325,577000,0.412
No query memory + no topology,0.597839,577500,0.411
No query memory + no topology,0.598351,578000,0.407
No query memory + no topology,0.598859,578500,0.423
No query memory + no topology,0.599371,579000,0.439
No query memory + no topology,0.599892,579500,0.408
No query memory + no topology,0.600406,580000,0.414
No query memory + no topology,0.600926,580500,0.407
No query memory + no topology,0.60145,581000,0.387
No query memory + no topology,0.601964,581500,0.404
No query memory + no topology,0.602481,582000,0.418
No query memory + no topology,0.602999,582500,0.407
No query memory + no topology,0.603516,583000,0.392
No query memory + no topology,0.604033,583500,0.417
No query memory + no topology,0.60455,584000,0.406
No query memory + no topology,0.605066,584500,0.412
No query memory + no topology,0.605584,585000,0.431
No query memory + no topology,0.606102,585500,0.407
No query memory + no topology,0.606621,586000,0.404
No query memory + no topology,0.607138,586500,0.397
No query memory + no topology,0.607654,587000,0.397
No query memory + no topology,0.608173,587500,0.408
No query memory + no topology,0.608689,588000,0.404
No query memory + no topology,0.609205,588500,0.388
No query memory + no topology,0.609725,589000,0.401
No query memory + no topology,0.610248,589500,0.425
No query memory + no topology,0.610766,590000,0.4
No query memory + no topology,0.611279,590500,0.399
No query memory + no topology,0.611795,591000,0.439
No query memory + no topology,0.612312,591500,0.431
No query memory + no topology,0.612822,592000,0.416
No query memory + no topology,0.613338,592500,0.414
No query memory + no topology,0.613854,593000,0.399
No query memory + no topology,0.614368,593500,0.403
No query memory + no topology,0.614889,594000,0.411
No query memory + no topology,0.615406,594500,0.426
No query memory + no topology,0.615924,595000,0.428
No query memory + no topology,0.616439,595500,0.416
No query memory + no topology,0.616958,596000,0.412
No query memory + no topology,0.617471,596500,0.406
No query memory + no topology,0.61799,597000,0.409
No query memory + no topology,0.618498,597500,0.409
No query memory + no topology,0.619017,598000,0.4
No query memory + no topology,0.619536,598500,0.398
No query memory + no topology,0.620048,599000,0.396
No query memory + no topology,0.620566,599500,0.386
No query memory + no topology,0.621085,600000,0.383
No query memory + no topology,0.621597,600500,0.396
No query memory + no topology,0.622115,601000,0.412
No query memory + no topology,0.622639,601500,0.426
No query memory + no topology,0.62315,602000,0.428
No query memory + no topology,0.623668,602500,0.399
No query memory + no topology,0.624186,603000,0.389
No query memory + no topology,0.624705,603500,0.402
No query memory + no topology,0.625213,604000,0.405
No query memory + no topology,0.625734,604500,0.413
No query memory + no topology,0.626253,605000,0.421
No query memory + no topology,0.626768,605500,0.416
No query memory + no topology,0.627282,606000,0.409
No query memory + no topology,0.627802,606500,0.404
No query memory + no topology,0.628315,607000,0.401
No query memory + no topology,0.628834,607500,0.418
No query memory + no topology,0.629347,608000,0.418
No query memory + no topology,0.629863,608500,0.388
No query memory + no topology,0.630383,609000,0.379
No query memory + no topology,0.630902,609500,0.404
No query memory + no topology,0.631417,610000,0.415
No query memory + no topology,0.631932,610500,0.429
No query memory + no topology,0.632451,611000,0.434
No query memory + no topology,0.63297,611500,0.412
No query memory + no topology,0.633485,612000,0.412
No query memory + no topology,0.634001,612500,0.443
No query memory + no topology,0.634521,613000,0.429
No query memory + no topology,0.635041,613500,0.384
No query memory + no topology,0.635557,614000,0.417
No query memory + no topology,0.636072,614500,0.441
No query memory + no topology,0.63659,615000,0.405
No query memory + no topology,0.637111,615500,0.391
No query memory + no topology,0.63763,616000,0.419
No query memory + no topology,0.638146,616500,0.393
No query memory + no topology,0.638664,617000,0.388
No query memory + no topology,0.639186,617500,0.418
No query memory + no topology,0.639707,618000,0.387
No query memory + no topology,0.640224,618500,0.393
No query memory + no topology,0.640737,619000,0.429
No query memory + no topology,0.641252,619500,0.406
No query memory + no topology,0.641764,620000,0.39
No query memory + no topology,0.642285,620500,0.392
No query memory + no topology,0.642806,621000,0.389
No query memory + no topology,0.643319,621500,0.395
No query memory + no topology,0.643833,622000,0.409
No query memory + no topology,0.64435,622500,0.425
No query memory + no topology,0.644868,623000,0.426
No query memory + no topology,0.645382,623500,0.415
No query memory + no topology,0.645894,624000,0.402
No query memory + no topology,0.646416,624500,0.411
No query memory + no topology,0.646942,625000,0.407
No query memory + no topology,0.647458,625500,0.398
No query memory + no topology,0.647984,626000,0.408
No query memory + no topology,0.648501,626500,0.404
No query memory + no topology,0.649015,627000,0.392
No query memory + no topology,0.64953,627500,0.39
No query memory + no topology,0.650042,628000,0.401
No query memory + no topology,0.650559,628500,0.416
No query memory + no topology,0.651075,629000,0.394
No query memory + no topology,0.651588,629500,0.393
No query memory + no topology,0.6521,630000,0.422
No query memory + no topology,0.652619,630500,0.429
No query memory + no topology,0.653135,631000,0.419
No query memory + no topology,0.653664,631500,0.414
No query memory + no topology,0.654185,632000,0.423
No query memory + no topology,0.654704,632500,0.402
No query memory + no topology,0.655225,633000,0.383
No query memory + no topology,0.655743,633500,0.4
No query memory + no topology,0.656264,634000,0.417
No query memory + no topology,0.656784,634500,0.418
No query memory + no topology,0.657297,635000,0.41
No query memory + no topology,0.657813,635500,0.411
No query memory + no topology,0.658325,636000,0.413
No query memory + no topology,0.658843,636500,0.4
No query memory + no topology,0.659361,637000,0.382
No query memory + no topology,0.659876,637500,0.387
No query memory + no topology,0.660396,638000,0.386
No query memory + no topology,0.660915,638500,0.38
No query memory + no topology,0.66144,639000,0.417
No query memory + no topology,0.661959,639500,0.419
No query memory + no topology,0.662487,640000,0.393
No query memory + no topology,0.663002,640500,0.405
No query memory + no topology,0.663515,641000,0.412
No query memory + no topology,0.664034,641500,0.393
No query memory + no topology,0.664553,642000,0.398
No query memory + no topology,0.665072,642500,0.413
No query memory + no topology,0.665588,643000,0.397
No query memory + no topology,0.6661,643500,0.402
No query memory + no topology,0.666614,644000,0.392
No query memory + no topology,0.667132,644500,0.382
No query memory + no topology,0.667655,645000,0.397
No query memory + no topology,0.668169,645500,0.417
No query memory + no topology,0.668689,646000,0.424
No query memory + no topology,0.669199,646500,0.407
No query memory + no topology,0.669712,647000,0.389
No query memory + no topology,0.670227,647500,0.38
No query memory + no topology,0.670745,648000,0.401
No query memory + no topology,0.671268,648500,0.401
No query memory + no topology,0.671783,649000,0.393
No query memory + no topology,0.672299,649500,0.41
No query memory + no topology,0.672811,650000,0.41
No query memory + no topology,0.673327,650500,0.401
No query memory + no topology,0.673839,651000,0.39
No query memory + no topology,0.674355,651500,0.366
No query memory + no topology,0.674876,652000,0.36
No query memory + no topology,0.675397,652500,0.39
No query memory + no topology,0.675918,653000,0.393
No query memory + no topology,0.676436,653500,0.389
No query memory + no topology,0.676951,654000,0.411
No query memory + no topology,0.677471,654500,0.404
No query memory + no topology,0.677995,655000,0.412
No query memory + no topology,0.678511,655500,0.432
No query memory + no topology,0.679026,656000,0.43
No query memory + no topology,0.679539,656500,0.412
No query memory + no topology,0.680056,657000,0.417
No query memory + no topology,0.680571,657500,0.431
No query memory + no topology,0.681081,658000,0.415
No query memory + no topology,0.681601,658500,0.402
No query memory + no topology,0.682122,659000,0.41
No query memory + no topology,0.682648,659500,0.411
No query memory + no topology,0.683164,660000,0.399
No query memory + no topology,0.683684,660500,0.402
No query memory + no topology,0.684204,661000,0.409
No query memory + no topology,0.684716,661500,0.41
No query memory + no topology,0.685225,662000,0.393
No query memory + no topology,0.685744,662500,0.403
No query memory + no topology,0.686262,663000,0.414
No query memory + no topology,0.686788,663500,0.416
No query memory + no topology,0.687305,664000,0.431
No query memory + no topology,0.687822,664500,0.42
No query memory + no topology,0.688346,665000,0.407
No query memory + no topology,0.688871,665500,0.402
No query memory + no topology,0.68939,666000,0.406
No query memory + no topology,0.689907,666500,0.435
No query memory + no topology,0.690431,667000,0.426
No query memory + no topology,0.690945,667500,0.395
No query memory + no topology,0.691462,668000,0.401
No query memory + no topology,0.691982,668500,0.386
No query memory + no topology,0.692504,669000,0.413
No query memory + no topology,0.69302,669500,0.453
No query memory + no topology,0.693538,670000,0.428
No query memory + no topology,0.694055,670500,0.413
No query memory + no topology,0.694572,671000,0.397
No query memory + no topology,0.69509,671500,0.391
No query memory + no topology,0.695601,672000,0.413
No query memory + no topology,0.696116,672500,0.41
No query memory + no topology,0.696631,673000,0.395
No query memory + no topology,0.697145,673500,0.382
No query memory + no topology,0.697661,674000,0.405
No query memory + no topology,0.698173,674500,0.424
No query memory + no topology,0.698691,675000,0.43
No query memory + no topology,0.699203,675500,0.425
No query memory + no topology,0.699722,676000,0.396
No query memory + no topology,0.700244,676500,0.408
No query memory + no topology,0.700763,677000,0.429
No query memory + no topology,0.701284,677500,0.424
No query memory + no topology,0.7018,678000,0.422
No query memory + no topology,0.70232,678500,0.427
No query memory + no topology,0.70284,679000,0.408
No query memory + no topology,0.703353,679500,0.42
No query memory + no topology,0.703874,680000,0.412
No query memory + no topology,0.704386,680500,0.365
No query memory + no topology,0.704908,681000,0.384
No query memory + no topology,0.70542,681500,0.404
No query memory + no topology,0.705944,682000,0.407
No query memory + no topology,0.706472,682500,0.414
No query memory + no topology,0.70699,683000,0.406
No query memory + no topology,0.707509,683500,0.404
No query memory + no topology,0.708029,684000,0.383
No query memory + no topology,0.708544,684500,0.387
No query memory + no topology,0.709059,685000,0.398
No query memory + no topology,0.709577,685500,0.399
No query memory + no topology,0.710094,686000,0.423
No query memory + no topology,0.710613,686500,0.425
No query memory + no topology,0.711127,687000,0.425
No query memory + no topology,0.711648,687500,0.427
No query memory + no topology,0.71216,688000,0.425
No query memory + no topology,0.712689,688500,0.426
No query memory + no topology,0.713213,689000,0.419
No query memory + no topology,0.713734,689500,0.41
No query memory + no topology,0.714256,690000,0.421
No query memory + no topology,0.714775,690500,0.431
No query memory + no topology,0.715286,691000,0.443
No query memory + no topology,0.7158,691500,0.444
No query memory + no topology,0.716317,692000,0.422
No query memory + no topology,0.716837,692500,0.393
No query memory + no topology,0.717352,693000,0.391
No query memory + no topology,0.717867,693500,0.399
No query memory + no topology,0.718383,694000,0.409
No query memory + no topology,0.7189,694500,0.419
No query memory + no topology,0.719415,695000,0.397
No query memory + no topology,0.719932,695500,0.393
No query memory + no topology,0.720452,696000,0.39
No query memory + no topology,0.720963,696500,0.386
No query memory + no topology,0.721484,697000,0.397
No query memory + no topology,0.722,697500,0.426
No query memory + no topology,0.722522,698000,0.427
No query memory + no topology,0.723042,698500,0.406
No query memory + no topology,0.723552,699000,0.407
No query memory + no topology,0.724062,699500,0.408
No query memory + no topology,0.724579,700000,0.417
No query memory + no topology,0.725095,700500,0.438
No query memory + no topology,0.725614,701000,0.431
No query memory + no topology,0.726128,701500,0.399
No query memory + no topology,0.726649,702000,0.38
No query memory + no topology,0.727178,702500,0.395
No query memory + no topology,0.727693,703000,0.437
No query memory + no topology,0.728206,703500,0.434
No query memory + no topology,0.728721,704000,0.414
No query memory + no topology,0.729235,704500,0.396
No query memory + no topology,0.72975,705000,0.394
No query memory + no topology,0.730269,705500,0.43
No query memory + no topology,0.730783,706000,0.423
No query memory + no topology,0.7313,706500,0.399
No query memory + no topology,0.731819,707000,0.413
No query memory + no topology,0.732333,707500,0.438
No query memory + no topology,0.732851,708000,0.416
No query memory + no topology,0.733369,708500,0.386
No query memory + no topology,0.733888,709000,0.393
No query memory + no topology,0.734409,709500,0.423
No query memory + no topology,0.734927,710000,0.438
No query memory + no topology,0.735442,710500,0.417
No query memory + no topology,0.735964,711000,0.402
No query memory + no topology,0.73649,711500,0.396
No query memory + no topology,0.737006,712000,0.379
No query memory + no topology,0.737525,712500,0.389
No query memory + no topology,0.738044,713000,0.392
No query memory + no topology,0.738562,713500,0.404
No query memory + no topology,0.739073,714000,0.424
No query memory + no topology,0.739588,714500,0.416
No query memory + no topology,0.740104,715000,0.406
No query memory + no topology,0.740623,715500,0.397
No query memory + no topology,0.741141,716000,0.406
No query memory + no topology,0.741655,716500,0.407
No query memory + no topology,0.742168,717000,0.396
No query memory + no topology,0.742684,717500,0.395
No query memory + no topology,0.743198,718000,0.405
No query memory + no topology,0.743712,718500,0.424
No query memory + no topology,0.744232,719000,0.421
No query memory + no topology,0.744752,719500,0.389
No query memory + no topology,0.745266,720000,0.382
No query memory + no topology,0.745782,720500,0.396
No query memory + no topology,0.746299,721000,0.432
No query memory + no topology,0.746818,721500,0.423
No query memory + no topology,0.747336,722000,0.397
No query memory + no topology,0.747858,722500,0.383
No query memory + no topology,0.748372,723000,0.406
No query memory + no topology,0.74889,723500,0.426
No query memory + no topology,0.749411,724000,0.398
No query memory + no topology,0.749927,724500,0.407
No query memory + no topology,0.750445,725000,0.4
No query memory + no topology,0.750958,725500,0.407
No query memory + no topology,0.751476,726000,0.393
No query memory + no topology,0.751986,726500,0.372
No query memory + no topology,0.752505,727000,0.4
No query memory + no topology,0.753023,727500,0.419
No query memory + no topology,0.753546,728000,0.396
No query memory + no topology,0.754065,728500,0.381
No query memory + no topology,0.754586,729000,0.426
No query memory + no topology,0.755101,729500,0.414
No query memory + no topology,0.755613,730000,0.385
No query memory + no topology,0.756127,730500,0.4
No query memory + no topology,0.756646,731000,0.393
No query memory + no topology,0.757169,731500,0.392
No query memory + no topology,0.757689,732000,0.401
No query memory + no topology,0.758208,732500,0.436
No query memory + no topology,0.75873,733000,0.419
No query memory + no topology,0.759257,733500,0.399
No query memory + no topology,0.759775,734000,0.41
No query memory + no topology,0.760292,734500,0.393
No query memory + no topology,0.760811,735000,0.402
No query memory + no topology,0.761323,735500,0.405
No query memory + no topology,0.76184,736000,0.398
No query memory + no topology,0.762353,736500,0.393
No query memory + no topology,0.762866,737000,0.392
No query memory + no topology,0.763381,737500,0.402
No query memory + no topology,0.763898,738000,0.404
No query memory + no topology,0.764412,738500,0.412
No query memory + no topology,0.764931,739000,0.411
No query memory + no topology,0.765441,739500,0.415
No query memory + no topology,0.765961,740000,0.419
No query memory + no topology,0.766475,740500,0.411
No query memory + no topology,0.766987,741000,0.402
No query memory + no topology,0.767503,741500,0.386
No query memory + no topology,0.768017,742000,0.415
No query memory + no topology,0.76854,742500,0.417
No query memory + no topology,0.769061,743000,0.401
No query memory + no topology,0.769583,743500,0.412
No query memory + no topology,0.770101,744000,0.43
No query memory + no topology,0.770613,744500,0.408
No query memory + no topology,0.771129,745000,0.399
No query memory + no topology,0.771645,745500,0.414
No query memory + no topology,0.77216,746000,0.397
No query memory + no topology,0.772671,746500,0.404
No query memory + no topology,0.77319,747000,0.402
No query memory + no topology,0.773709,747500,0.412
No query memory + no topology,0.774227,748000,0.408
No query memory + no topology,0.774751,748500,0.395
No query memory + no topology,0.775273,749000,0.409
No query memory + no topology,0.775781,749500,0.402
No query memory + no topology,0.776291,750000,0.413
No query memory + no topology,0.776802,750500,0.436
No query memory + no topology,0.777312,751000,0.423
No query memory + no topology,0.777832,751500,0.416
No query memory + no topology,0.778346,752000,0.44
No query memory + no topology,0.77886,752500,0.441
No query memory + no topology,0.779377,753000,0.402
No query memory + no topology,0.779897,753500,0.374
No query memory + no topology,0.780419,754000,0.402
No query memory + no topology,0.780931,754500,0.415
No query memory + no topology,0.781456,755000,0.417
No query memory + no topology,0.781971,755500,0.425
No query memory + no topology,0.782483,756000,0.4
No query memory + no topology,0.782995,756500,0.416
No query memory + no topology,0.783519,757000,0.435
No query memory + no topology,0.784033,757500,0.384
No query memory + no topology,0.784551,758000,0.383
No query memory + no topology,0.785071,758500,0.427
No query memory + no topology,0.785584,759000,0.422
No query memory + no topology,0.786107,759500,0.409
No query memory + no topology,0.786621,760000,0.396
No query memory + no topology,0.787135,760500,0.395
No query memory + no topology,0.787656,761000,0.399
No query memory + no topology,0.788171,761500,0.402
No query memory + no topology,0.788687,762000,0.417
No query memory + no topology,0.789207,762500,0.417
No query memory + no topology,0.789726,763000,0.416
No query memory + no topology,0.790243,763500,0.398
No query memory + no topology,0.79076,764000,0.381
No query memory + no topology,0.791274,764500,0.394
No query memory + no topology,0.791801,765000,0.404
No query memory + no topology,0.792319,765500,0.393
No query memory + no topology,0.792835,766000,0.381
No query memory + no topology,0.793354,766500,0.401
No query memory + no topology,0.793871,767000,0.411
No query memory + no topology,0.794391,767500,0.425
No query memory + no topology,0.794914,768000,0.434
No query memory + no topology,0.795432,768500,0.421
No query memory + no topology,0.795947,769000,0.429
No query memory + no topology,0.796465,769500,0.427
No query memory + no topology,0.796984,770000,0.412
No query memory + no topology,0.797495,770500,0.419
No query memory + no topology,0.798007,771000,0.425
No query memory + no topology,0.798523,771500,0.405
No query memory + no topology,0.799038,772000,0.396
No query memory + no topology,0.799556,772500,0.411
No query memory + no topology,0.80007,773000,0.426
No query memory + no topology,0.800594,773500,0.424
No query memory + no topology,0.801115,774000,0.413
No query memory + no topology,0.801632,774500,0.402
No query memory + no topology,0.802149,775000,0.391
No query memory + no topology,0.802668,775500,0.397
No query memory + no topology,0.803185,776000,0.415
No query memory + no topology,0.803699,776500,0.404
No query memory + no topology,0.804221,777000,0.394
No query memory + no topology,0.804742,777500,0.403
No query memory + no topology,0.80526,778000,0.398
No query memory + no topology,0.805785,778500,0.399
No query memory + no topology,0.806304,779000,0.406
No query memory + no topology,0.80682,779500,0.393
No query memory + no topology,0.807347,780000,0.379
No query memory + no topology,0.807863,780500,0.419
No query memory + no topology,0.80838,781000,0.422
No query memory + no topology,0.808896,781500,0.402
No query memory + no topology,0.809414,782000,0.403
No query memory + no topology,0.809928,782500,0.407
No query memory + no topology,0.81044,783000,0.421
No query memory + no topology,0.810962,783500,0.415
No query memory + no topology,0.811485,784000,0.421
No query memory + no topology,0.812006,784500,0.402
No query memory + no topology,0.812524,785000,0.392
No query memory + no topology,0.813044,785500,0.409
No query memory + no topology,0.813556,786000,0.416
No query memory + no topology,0.814071,786500,0.426
No query memory + no topology,0.814595,787000,0.402
No query memory + no topology,0.815109,787500,0.398
No query memory + no topology,0.815631,788000,0.405
No query memory + no topology,0.816146,788500,0.394
No query memory + no topology,0.816659,789000,0.413
No query memory + no topology,0.817179,789500,0.405
No query memory + no topology,0.8177,790000,0.406
No query memory + no topology,0.818231,790500,0.397
No query memory + no topology,0.818753,791000,0.386
No query memory + no topology,0.819267,791500,0.421
No query memory + no topology,0.819789,792000,0.433
No query memory + no topology,0.820303,792500,0.414
No query memory + no topology,0.820822,793000,0.398
No query memory + no topology,0.821341,793500,0.396
No query memory + no topology,0.821866,794000,0.395
No query memory + no topology,0.822385,794500,0.416
No query memory + no topology,0.8229,795000,0.425
No query memory + no topology,0.823419,795500,0.397
No query memory + no topology,0.823938,796000,0.382
No query memory + no topology,0.824461,796500,0.378
No query memory + no topology,0.824976,797000,0.386
No query memory + no topology,0.825493,797500,0.387
No query memory + no topology,0.826008,798000,0.382
No query memory + no topology,0.826523,798500,0.401
No query memory + no topology,0.82704,799000,0.412
No query memory + no topology,0.827559,799500,0.417
No query memory + no topology,0.828079,800000,0.422
No query memory + no topology,0.828589,800500,0.419
No query memory + no topology,0.829115,801000,0.398
No query memory + no topology,0.829631,801500,0.392
No query memory + no topology,0.830146,802000,0.394
No query memory + no topology,0.830663,802500,0.387
No query memory + no topology,0.831182,803000,0.398
No query memory + no topology,0.831704,803500,0.408
No query memory + no topology,0.832224,804000,0.415
No query memory + no topology,0.832731,804500,0.412
No query memory + no topology,0.833251,805000,0.413
No query memory + no topology,0.83377,805500,0.442
No query memory + no topology,0.834291,806000,0.428
No query memory + no topology,0.834806,806500,0.411
No query memory + no topology,0.835332,807000,0.42
No query memory + no topology,0.835864,807500,0.417
No query memory + no topology,0.836381,808000,0.424
No query memory + no topology,0.836897,808500,0.413
No query memory + no topology,0.837412,809000,0.4
No query memory + no topology,0.837928,809500,0.401
No query memory + no topology,0.838441,810000,0.42
No query memory + no topology,0.838958,810500,0.427
No query memory + no topology,0.839479,811000,0.407
No query memory + no topology,0.839998,811500,0.393
No query memory + no topology,0.840514,812000,0.405
No query memory + no topology,0.841031,812500,0.409
No query memory + no topology,0.841545,813000,0.389
No query memory + no topology,0.842065,813500,0.407
No query memory + no topology,0.842576,814000,0.418
No query memory + no topology,0.843094,814500,0.407
No query memory + no topology,0.843611,815000,0.404
No query memory + no topology,0.844125,815500,0.399
No query memory + no topology,0.844646,816000,0.401
No query memory + no topology,0.845165,816500,0.384
No query memory + no topology,0.845683,817000,0.387
No query memory + no topology,0.846203,817500,0.397
No query memory + no topology,0.846719,818000,0.398
No query memory + no topology,0.847233,818500,0.399
No query memory + no topology,0.847742,819000,0.396
No query memory + no topology,0.848256,819500,0.393
No query memory + no topology,0.848785,820000,0.389
No query memory + no topology,0.849299,820500,0.397
No query memory + no topology,0.84982,821000,0.412
No query memory + no topology,0.850342,821500,0.4
No query memory + no topology,0.850862,822000,0.378
No query memory + no topology,0.851388,822500,0.404
No query memory + no topology,0.851902,823000,0.41
No query memory + no topology,0.852415,823500,0.398
No query memory + no topology,0.852928,824000,0.408
No query memory + no topology,0.853446,824500,0.415
No query memory + no topology,0.85396,825000,0.411
No query memory + no topology,0.85448,825500,0.411
No query memory + no topology,0.855004,826000,0.423
No query memory + no topology,0.85552,826500,0.418
No query memory + no topology,0.856038,827000,0.406
No query memory + no topology,0.856555,827500,0.397
No query memory + no topology,0.857069,828000,0.387
No query memory + no topology,0.857586,828500,0.409
No query memory + no topology,0.858105,829000,0.426
No query memory + no topology,0.858628,829500,0.412
No query memory + no topology,0.85915,830000,0.391
No query memory + no topology,0.859674,830500,0.386
No query memory + no topology,0.860197,831000,0.412
No query memory + no topology,0.860712,831500,0.419
No query memory + no topology,0.861229,832000,0.411
No query memory + no topology,0.861736,832500,0.396
No query memory + no topology,0.862257,833000,0.409
No query memory + no topology,0.862775,833500,0.439
No query memory + no topology,0.863286,834000,0.408
No query memory + no topology,0.863802,834500,0.387
No query memory + no topology,0.864321,835000,0.401
No query memory + no topology,0.864846,835500,0.398
No query memory + no topology,0.86537,836000,0.405
No query memory + no topology,0.865878,836500,0.417
No query memory + no topology,0.866404,837000,0.402
No query memory + no topology,0.866922,837500,0.389
No query memory + no topology,0.867441,838000,0.396
No query memory + no topology,0.867958,838500,0.413
No query memory + no topology,0.868467,839000,0.421
No query memory + no topology,0.868982,839500,0.417
No query memory + no topology,0.869498,840000,0.418
No query memory + no topology,0.870021,840500,0.42
No query memory + no topology,0.870536,841000,0.415
No query memory + no topology,0.871058,841500,0.392
No query memory + no topology,0.871579,842000,0.388
No query memory + no topology,0.872092,842500,0.412
No query memory + no topology,0.87261,843000,0.419
No query memory + no topology,0.873126,843500,0.392
No query memory + no topology,0.873644,844000,0.374
No query memory + no topology,0.874161,844500,0.399
No query memory + no topology,0.874675,845000,0.427
No query memory + no topology,0.875195,845500,0.426
No query memory + no topology,0.875716,846000,0.4
No query memory + no topology,0.876229,846500,0.388
No query memory + no topology,0.876749,847000,0.412
No query memory + no topology,0.877261,847500,0.432
No query memory + no topology,0.877775,848000,0.429
No query memory + no topology,0.878294,848500,0.417
No query memory + no topology,0.878814,849000,0.399
No query memory + no topology,0.879329,849500,0.408
No query memory + no topology,0.879847,850000,0.422
No query memory + no topology,0.880364,850500,0.42
No query memory + no topology,0.880882,851000,0.424
No query memory + no topology,0.881396,851500,0.431
No query memory + no topology,0.881911,852000,0.427
No query memory + no topology,0.882431,852500,0.425
No query memory + no topology,0.882949,853000,0.417
No query memory + no topology,0.883461,853500,0.4
No query memory + no topology,0.883976,854000,0.4
No query memory + no topology,0.884496,854500,0.412
No query memory + no topology,0.88502,855000,0.413
No query memory + no topology,0.885541,855500,0.404
No query memory + no topology,0.886057,856000,0.408
No query memory + no topology,0.886581,856500,0.418
No query memory + no topology,0.887102,857000,0.407
No query memory + no topology,0.887621,857500,0.402
No query memory + no topology,0.888143,858000,0.407
No query memory + no topology,0.88866,858500,0.423
No query memory + no topology,0.88918,859000,0.438
No query memory + no topology,0.889706,859500,0.425
No query memory + no topology,0.890235,860000,0.412
No query memory + no topology,0.890744,860500,0.392
No query memory + no topology,0.891258,861000,0.376
No query memory + no topology,0.891776,861500,0.378
No query memory + no topology,0.892293,862000,0.409
No query memory + no topology,0.89281,862500,0.425
No query memory + no topology,0.89333,863000,0.405
No query memory + no topology,0.89384,863500,0.408
No query memory + no topology,0.894363,864000,0.402
No query memory + no topology,0.894882,864500,0.402
No query memory + no topology,0.895402,865000,0.402
No query memory + no topology,0.895917,865500,0.395
No query memory + no topology,0.896434,866000,0.416
No query memory + no topology,0.896946,866500,0.421
No query memory + no topology,0.897462,867000,0.42
No query memory + no topology,0.897982,867500,0.417
No query memory + no topology,0.898501,868000,0.403
No query memory + no topology,0.899015,868500,0.412
No query memory + no topology,0.899532,869000,0.414
No query memory + no topology,0.900055,869500,0.398
No query memory + no topology,0.900581,870000,0.408
No query memory + no topology,0.901098,870500,0.41
No query memory + no topology,0.901614,871000,0.409
No query memory + no topology,0.902136,871500,0.406
No query memory + no topology,0.902656,872000,0.4
No query memory + no topology,0.903165,872500,0.403
No query memory + no topology,0.903673,873000,0.424
No query memory + no topology,0.90419,873500,0.427
No query memory + no topology,0.904701,874000,0.404
No query memory + no topology,0.905216,874500,0.4
No query memory + no topology,0.905731,875000,0.41
No query memory + no topology,0.906253,875500,0.403
No query memory + no topology,0.906772,876000,0.39
No query memory + no topology,0.90729,876500,0.388
No query memory + no topology,0.907811,877000,0.398
No query memory + no topology,0.908322,877500,0.418
No query memory + no topology,0.908841,878000,0.402
No query memory + no topology,0.909365,878500,0.396
No query memory + no topology,0.909882,879000,0.412
No query memory + no topology,0.910397,879500,0.415
No query memory + no topology,0.910913,880000,0.4
No query memory + no topology,0.911429,880500,0.421
No query memory + no topology,0.911945,881000,0.435
No query memory + no topology,0.912458,881500,0.405
No query memory + no topology,0.912974,882000,0.423
No query memory + no topology,0.913487,882500,0.416
No query memory + no topology,0.914003,883000,0.386
No query memory + no topology,0.914518,883500,0.395
No query memory + no topology,0.915041,884000,0.399
No query memory + no topology,0.915556,884500,0.403
No query memory + no topology,0.916075,885000,0.401
No query memory + no topology,0.9166,885500,0.393
No query memory + no topology,0.917109,886000,0.406
No query memory + no topology,0.917621,886500,0.409
No query memory + no topology,0.918135,887000,0.394
No query memory + no topology,0.918653,887500,0.42
No query memory + no topology,0.919166,888000,0.427
No query memory + no topology,0.919683,888500,0.409
No query memory + no topology,0.920204,889000,0.423
No query memory + no topology,0.920721,889500,0.417
No query memory + no topology,0.921239,890000,0.398
No query memory + no topology,0.921758,890500,0.414
No query memory + no topology,0.922269,891000,0.41
No query memory + no topology,0.92278,891500,0.423
No query memory + no topology,0.923294,892000,0.414
No query memory + no topology,0.923809,892500,0.377
No query memory + no topology,0.924323,893000,0.393
No query memory + no topology,0.924851,893500,0.381
No query memory + no topology,0.925369,894000,0.411
No query memory + no topology,0.925886,894500,0.431
No query memory + no topology,0.926401,895000,0.402
No query memory + no topology,0.926922,895500,0.421
No query memory + no topology,0.927433,896000,0.429
No query memory + no topology,0.927956,896500,0.421
No query memory + no topology,0.928471,897000,0.417
No query memory + no topology,0.928986,897500,0.409
No query memory + no topology,0.929499,898000,0.415
No query memory + no topology,0.930007,898500,0.397
No query memory + no topology,0.930525,899000,0.394
No query memory + no topology,0.931039,899500,0.414
No query memory + no topology,0.931552,900000,0.398
No query memory + no topology,0.932066,900500,0.392
No query memory + no topology,0.932586,901000,0.422
No query memory + no topology,0.933103,901500,0.428
No query memory + no topology,0.933621,902000,0.406
No query memory + no topology,0.934143,902500,0.409
No query memory + no topology,0.934666,903000,0.422
No query memory + no topology,0.935177,903500,0.413
No query memory + no topology,0.935692,904000,0.405
No query memory + no topology,0.936208,904500,0.407
No query memory + no topology,0.936728,905000,0.4
No query memory + no topology,0.937238,905500,0.412
No query memory + no topology,0.937752,906000,0.415
No query memory + no topology,0.938272,906500,0.388
No query memory + no topology,0.93879,907000,0.405
No query memory + no topology,0.939301,907500,0.42
No query memory + no topology,0.93982,908000,0.429
No query memory + no topology,0.940339,908500,0.436
No query memory + no topology,0.94085,909000,0.412
No query memory + no topology,0.941377,909500,0.399
No query memory + no topology,0.941891,910000,0.402
No query memory + no topology,0.942406,910500,0.414
No query memory + no topology,0.942921,911000,0.376
No query memory + no topology,0.943433,911500,0.372
No query memory + no topology,0.943947,912000,0.412
No query memory + no topology,0.944471,912500,0.401
No query memory + no topology,0.944993,913000,0.384
No query memory + no topology,0.945515,913500,0.418
No query memory + no topology,0.946038,914000,0.425
No query memory + no topology,0.946561,914500,0.393
No query memory + no topology,0.947079,915000,0.401
No query memory + no topology,0.947596,915500,0.417
No query memory + no topology,0.948114,916000,0.426
No query memory + no topology,0.948622,916500,0.42
No query memory + no topology,0.949142,917000,0.429
No query memory + no topology,0.949656,917500,0.437
No query memory + no topology,0.95018,918000,0.413
No query memory + no topology,0.950699,918500,0.403
No query memory + no topology,0.951228,919000,0.379
No query memory + no topology,0.951749,919500,0.38
No query memory + no topology,0.952259,920000,0.416
No query memory + no topology,0.952781,920500,0.42
No query memory + no topology,0.953295,921000,0.399
No query memory + no topology,0.953815,921500,0.381
No query memory + no topology,0.954339,922000,0.388
No query memory + no topology,0.954857,922500,0.396
No query memory + no topology,0.955373,923000,0.402
No query memory + no topology,0.955889,923500,0.447
No query memory + no topology,0.956402,924000,0.449
No query memory + no topology,0.956918,924500,0.41
No query memory + no topology,0.957435,925000,0.41
No query memory + no topology,0.957956,925500,0.428
No query memory + no topology,0.958471,926000,0.409
No query memory + no topology,0.958989,926500,0.383
No query memory + no topology,0.959505,927000,0.402
No query memory + no topology,0.960025,927500,0.389
No query memory + no topology,0.960546,928000,0.376
No query memory + no topology,0.961058,928500,0.386
No query memory + no topology,0.961572,929000,0.405
No query memory + no topology,0.962092,929500,0.415
No query memory + no topology,0.962606,930000,0.412
No query memory + no topology,0.963116,930500,0.386
No query memory + no topology,0.963637,931000,0.398
No query memory + no topology,0.964156,931500,0.411
No query memory + no topology,0.964672,932000,0.406
No query memory + no topology,0.965193,932500,0.415
No query memory + no topology,0.965709,933000,0.396
No query memory + no topology,0.966225,933500,0.396
No query memory + no topology,0.966746,934000,0.402
No query memory + no topology,0.967256,934500,0.41
No query memory + no topology,0.967775,935000,0.411
No query memory + no topology,0.968299,935500,0.408
No query memory + no topology,0.968815,936000,0.408
No query memory + no topology,0.969326,936500,0.405
No query memory + no topology,0.969843,937000,0.374
No query memory + no topology,0.970361,937500,0.39
No query memory + no topology,0.970879,938000,0.422
No query memory + no topology,0.971397,938500,0.417
No query memory + no topology,0.971912,939000,0.423
No query memory + no topology,0.972429,939500,0.412
No query memory + no topology,0.972947,940000,0.418
No query memory + no topology,0.973461,940500,0.437
No query memory + no topology,0.973972,941000,0.433
No query memory + no topology,0.974494,941500,0.406
No query memory + no topology,0.975021,942000,0.392
No query memory + no topology,0.975537,942500,0.411
No query memory + no topology,0.976061,943000,0.434
No query memory + no topology,0.976578,943500,0.412
No query memory + no topology,0.977094,944000,0.396
No query memory + no topology,0.977613,944500,0.411
No query memory + no topology,0.978134,945000,0.41
No query memory + no topology,0.978655,945500,0.406
No query memory + no topology,0.979176,946000,0.401
No query memory + no topology,0.979697,946500,0.403
No query memory + no topology,0.98021,947000,0.402
No query memory + no topology,0.980727,947500,0.393
No query memory + no topology,0.981244,948000,0.403
No query memory + no topology,0.981761,948500,0.418
No query memory + no topology,0.982283,949000,0.407
No query memory + no topology,0.982795,949500,0.394
No query memory + no topology,0.983309,950000,0.406
No query memory + no topology,0.983819,950500,0.408
No query memory + no topology,0.984334,951000,0.395
No query memory + no topology,0.984848,951500,0.395
No query memory + no topology,0.985361,952000,0.403
No query memory + no topology,0.985883,952500,0.412
No query memory + no topology,0.986404,953000,0.398
No query memory + no topology,0.986924,953500,0.379
No query memory + no topology,0.987444,954000,0.37
No query memory + no topology,0.987959,954500,0.382
No query memory + no topology,0.988477,955000,0.392
No query memory + no topology,0.988995,955500,0.396
No query memory + no topology,0.989514,956000,0.412
No query memory + no topology,0.990027,956500,0.426
No query memory + no topology,0.99054,957000,0.427
No query memory + no topology,0.991059,957500,0.407
No query memory + no topology,0.991579,958000,0.414
No query memory + no topology,0.992095,958500,0.413
No query memory + no topology,0.992619,959000,0.411
No query memory + no topology,0.993133,959500,0.415
No query memory + no topology,0.993639,960000,0.414
No query memory + no topology,0.994151,960500,0.428
No query memory + no topology,0.994669,961000,0.438
No query memory + no topology,0.995186,961500,0.421
No query memory + no topology,0.995697,962000,0.391
No query memory + no topology,0.996226,962500,0.387
No query memory + no topology,0.996736,963000,0.409
No query memory + no topology,0.997248,963500,0.423
No query memory + no topology,0.99776,964000,0.409
No query memory + no topology,0.998283,964500,0.391
No query memory + no topology,0.998808,965000,0.397
No query memory + no topology,0.99932,965500,0.404
No query memory + no topology,0.999834,966000,0.406
No query memory + no topology,1.000349,966500,0.419
No query memory + no topology,1.000862,967000,0.406
No query memory + no topology,1.00139,967500,0.406
No query memory + no topology,1.001909,968000,0.411
No query memory + no topology,1.002425,968500,0.408
No query memory + no topology,1.002943,969000,0.404
No query memory + no topology,1.00346,969500,0.382
No query memory + no topology,1.003976,970000,0.393
No query memory + no topology,1.004492,970500,0.403
No query memory + no topology,1.005008,971000,0.399
No query memory + no topology,1.005518,971500,0.406
No query memory + no topology,1.006036,972000,0.423
No query memory + no topology,1.006553,972500,0.424
No query memory + no topology,1.007076,973000,0.402
No query memory + no topology,1.007601,973500,0.403
No query memory + no topology,1.008126,974000,0.401
No query memory + no topology,1.008646,974500,0.397
No query memory + no topology,1.009158,975000,0.407
No query memory + no topology,1.009678,975500,0.408
No query memory + no topology,1.010201,976000,0.411
No query memory + no topology,1.010714,976500,0.403
No query memory + no topology,1.011238,977000,0.384
No query memory + no topology,1.011755,977500,0.391
No query memory + no topology,1.012275,978000,0.401
No query memory + no topology,1.012796,978500,0.415
No query memory + no topology,1.013306,979000,0.394
No query memory + no topology,1.013815,979500,0.39
No query memory + no topology,1.014333,980000,0.425
No query memory + no topology,1.014847,980500,0.416
No query memory + no topology,1.015364,981000,0.402
No query memory + no topology,1.015874,981500,0.411
No query memory + no topology,1.016391,982000,0.387
No query memory + no topology,1.016906,982500,0.386
No query memory + no topology,1.017423,983000,0.417
No query memory + no topology,1.017941,983500,0.408
No query memory + no topology,1.01845,984000,0.404
No query memory + no topology,1.018965,984500,0.401
No query memory + no topology,1.019485,985000,0.384
No query memory + no topology,1.020001,985500,0.388
No query memory + no topology,1.020521,986000,0.381
No query memory + no topology,1.02104,986500,0.404
No query memory + no topology,1.021555,987000,0.435
No query memory + no topology,1.022071,987500,0.413
No query memory + no topology,1.022588,988000,0.401
No query memory + no topology,1.023104,988500,0.394
No query memory + no topology,1.02363,989000,0.403
No query memory + no topology,1.02415,989500,0.41
No query memory + no topology,1.024671,990000,0.408
No query memory + no topology,1.02519,990500,0.391
No query memory + no topology,1.025702,991000,0.384
No query memory + no topology,1.02622,991500,0.397
No query memory + no topology,1.026737,992000,0.411
No query memory + no topology,1.027258,992500,0.435
No query memory + no topology,1.027782,993000,0.422
No query memory + no topology,1.028296,993500,0.415
No query memory + no topology,1.028813,994000,0.425
No query memory + no topology,1.029336,994500,0.4
No query memory + no topology,1.029855,995000,0.387
No query memory + no topology,1.03037,995500,0.401
No query memory + no topology,1.030884,996000,0.396
No query memory + no topology,1.031408,996500,0.382
No query memory + no topology,1.031916,997000,0.4
No query memory + no topology,1.03244,997500,0.426
No query memory + no topology,1.03296,998000,0.438
No query memory + no topology,1.033476,998500,0.425
No query memory + no topology,1.033989,999000,0.401
No query memory + no topology,1.034506,999500,0.401
No query memory + no topology,1.035025,1000000,0.406
No query memory + no topology,1.035541,1000500,0.412
No query memory + no topology,1.036059,1001000,0.438
No query memory + no topology,1.036579,1001500,0.422
No query memory + no topology,1.037104,1002000,0.388
No query memory + no topology,1.037625,1002500,0.413
No query memory + no topology,1.038144,1003000,0.44
No query memory + no topology,1.038665,1003500,0.442
No query memory + no topology,1.039184,1004000,0.401
No query memory + no topology,1.0397,1004500,0.4
No query memory + no topology,1.040214,1005000,0.429
No query memory + no topology,1.040738,1005500,0.415
No query memory + no topology,1.041252,1006000,0.397
No query memory + no topology,1.041766,1006500,0.403
No query memory + no topology,1.042289,1007000,0.436
No query memory + no topology,1.042804,1007500,0.438
No query memory + no topology,1.043323,1008000,0.432
No query memory + no topology,1.043841,1008500,0.418
No query memory + no topology,1.044361,1009000,0.394
No query memory + no topology,1.044883,1009500,0.423
No query memory + no topology,1.045406,1010000,0.434
No query memory + no topology,1.045928,1010500,0.413
No query memory + no topology,1.046442,1011000,0.404
No query memory + no topology,1.046958,1011500,0.408
No query memory + no topology,1.047474,1012000,0.408
No query memory + no topology,1.047999,1012500,0.404
No query memory + no topology,1.048508,1013000,0.419
No query memory + no topology,1.049026,1013500,0.41
No query memory + no topology,1.049543,1014000,0.396
No query memory + no topology,1.050056,1014500,0.417
No query memory + no topology,1.050572,1015000,0.426
No query memory + no topology,1.051081,1015500,0.419
No query memory + no topology,1.0516,1016000,0.417
No query memory + no topology,1.052117,1016500,0.411
No query memory + no topology,1.052635,1017000,0.404
No query memory + no topology,1.053151,1017500,0.413
No query memory + no topology,1.053679,1018000,0.41
No query memory + no topology,1.054191,1018500,0.41
No query memory + no topology,1.054706,1019000,0.42
No query memory + no topology,1.055226,1019500,0.397
No query memory + no topology,1.055749,1020000,0.407
No query memory + no topology,1.056264,1020500,0.423
No query memory + no topology,1.056781,1021000,0.425
No query memory + no topology,1.0573,1021500,0.437
No query memory + no topology,1.057819,1022000,0.421
No query memory + no topology,1.058333,1022500,0.398
No query memory + no topology,1.05886,1023000,0.418
No query memory + no topology,1.059382,1023500,0.437
No query memory + no topology,1.059892,1024000,0.415
No query memory + no topology,1.06041,1024500,0.395
No query memory + no topology,1.060924,1025000,0.397
No query memory + no topology,1.061443,1025500,0.409
No query memory + no topology,1.061964,1026000,0.403
No query memory + no topology,1.062482,1026500,0.407
No query memory + no topology,1.063,1027000,0.436
No query memory + no topology,1.063512,1027500,0.451
No query memory + no topology,1.064033,1028000,0.432
No query memory + no topology,1.064549,1028500,0.412
No query memory + no topology,1.065068,1029000,0.413
No query memory + no topology,1.065588,1029500,0.413
No query memory + no topology,1.066112,1030000,0.407
No query memory + no topology,1.066627,1030500,0.408
No query memory + no topology,1.067148,1031000,0.418
No query memory + no topology,1.067661,1031500,0.397
No query memory + no topology,1.068181,1032000,0.384
No query memory + no topology,1.068696,1032500,0.375
No query memory + no topology,1.069208,1033000,0.412
No query memory + no topology,1.069728,1033500,0.447
No query memory + no topology,1.070244,1034000,0.417
No query memory + no topology,1.070762,1034500,0.408
No query memory + no topology,1.071278,1035000,0.411
No query memory + no topology,1.071798,1035500,0.414
No query memory + no topology,1.072318,1036000,0.421
No query memory + no topology,1.072835,1036500,0.404
No query memory + no topology,1.073344,1037000,0.385
No query memory + no topology,1.073854,1037500,0.413
No query memory + no topology,1.074373,1038000,0.412
No query memory + no topology,1.074895,1038500,0.403
No query memory + no topology,1.075415,1039000,0.412
No query memory + no topology,1.075932,1039500,0.396
No query memory + no topology,1.076444,1040000,0.403
No query memory + no topology,1.076958,1040500,0.411
No query memory + no topology,1.077471,1041000,0.409
No query memory + no topology,1.077991,1041500,0.401
No query memory + no topology,1.078507,1042000,0.393
No query memory + no topology,1.079041,1042500,0.401
No query memory + no topology,1.079552,1043000,0.418
No query memory + no topology,1.080063,1043500,0.436
No query memory + no topology,1.080578,1044000,0.424
No query memory + no topology,1.081102,1044500,0.4
No query memory + no topology,1.081618,1045000,0.387
No query memory + no topology,1.082128,1045500,0.41
No query memory + no topology,1.08264,1046000,0.402
No query memory + no topology,1.083156,1046500,0.385
No query memory + no topology,1.083673,1047000,0.407
No query memory + no topology,1.084185,1047500,0.398
No query memory + no topology,1.0847,1048000,0.391
No query memory + no topology,1.085215,1048500,0.398
No query memory + no topology,1.085736,1049000,0.396
No query memory + no topology,1.086251,1049500,0.387
No query memory + no topology,1.086777,1050000,0.395
No query memory + no topology,1.087287,1050500,0.408
No query memory + no topology,1.087805,1051000,0.421
No query memory + no topology,1.088322,1051500,0.43
No query memory + no topology,1.08884,1052000,0.423
No query memory + no topology,1.089368,1052500,0.426
No query memory + no topology,1.089896,1053000,0.421
No query memory + no topology,1.090411,1053500,0.435
No query memory + no topology,1.090925,1054000,0.44
No query memory + no topology,1.091439,1054500,0.423
No query memory + no topology,1.091967,1055000,0.405
No query memory + no topology,1.092479,1055500,0.392
No query memory + no topology,1.093003,1056000,0.404
No query memory + no topology,1.093521,1056500,0.399
No query memory + no topology,1.094045,1057000,0.383
No query memory + no topology,1.094562,1057500,0.385
No query memory + no topology,1.095078,1058000,0.394
No query memory + no topology,1.095588,1058500,0.409
No query memory + no topology,1.096107,1059000,0.405
No query memory + no topology,1.096629,1059500,0.399
No query memory + no topology,1.097143,1060000,0.397
No query memory + no topology,1.097671,1060500,0.38
No query memory + no topology,1.098189,1061000,0.39
No query memory + no topology,1.098711,1061500,0.4
No query memory + no topology,1.099222,1062000,0.403
No query memory + no topology,1.099741,1062500,0.392
No query memory + no topology,1.100254,1063000,0.402
No query memory + no topology,1.100768,1063500,0.429
No query memory + no topology,1.101285,1064000,0.416
No query memory + no topology,1.1018,1064500,0.401
No query memory + no topology,1.102316,1065000,0.399
No query memory + no topology,1.102833,1065500,0.38
No query memory + no topology,1.103348,1066000,0.401
No query memory + no topology,1.103863,1066500,0.416
No query memory + no topology,1.104377,1067000,0.395
No query memory + no topology,1.104893,1067500,0.397
No query memory + no topology,1.105409,1068000,0.403
No query memory + no topology,1.105929,1068500,0.41
No query memory + no topology,1.106455,1069000,0.407
No query memory + no topology,1.106969,1069500,0.397
No query memory + no topology,1.107485,1070000,0.402
No query memory + no topology,1.107998,1070500,0.427
No query memory + no topology,1.108511,1071000,0.411
No query memory + no topology,1.109026,1071500,0.404
No query memory + no topology,1.109546,1072000,0.406
No query memory + no topology,1.110063,1072500,0.402
No query memory + no topology,1.110577,1073000,0.421
No query memory + no topology,1.111088,1073500,0.41
No query memory + no topology,1.111604,1074000,0.384
No query memory + no topology,1.11212,1074500,0.4
No query memory + no topology,1.112636,1075000,0.419
No query memory + no topology,1.113153,1075500,0.432
No query memory + no topology,1.113678,1076000,0.432
No query memory + no topology,1.114192,1076500,0.405
No query memory + no topology,1.114709,1077000,0.412
No query memory + no topology,1.115227,1077500,0.417
No query memory + no topology,1.11575,1078000,0.4
No query memory + no topology,1.116269,1078500,0.401
No query memory + no topology,1.116786,1079000,0.401
No query memory + no topology,1.117306,1079500,0.4
No query memory + no topology,1.117829,1080000,0.422
No query memory + no topology,1.118348,1080500,0.422
No query memory + no topology,1.118864,1081000,0.393
No query memory + no topology,1.119387,1081500,0.379
No query memory + no topology,1.119907,1082000,0.373
No query memory + no topology,1.120418,1082500,0.399
No query memory + no topology,1.120941,1083000,0.407
No query memory + no topology,1.121458,1083500,0.389
No query memory + no topology,1.121983,1084000,0.406
No query memory + no topology,1.122502,1084500,0.4
No query memory + no topology,1.123022,1085000,0.403
No query memory + no topology,1.123543,1085500,0.382
No query memory + no topology,1.124056,1086000,0.384
No query memory + no topology,1.124574,1086500,0.414
No query memory + no topology,1.125092,1087000,0.4
No query memory + no topology,1.12561,1087500,0.407
No query memory + no topology,1.12613,1088000,0.408
No query memory + no topology,1.126647,1088500,0.408
No query memory + no topology,1.127166,1089000,0.401
No query memory + no topology,1.127689,1089500,0.397
No query memory + no topology,1.128208,1090000,0.405
No query memory + no topology,1.128723,1090500,0.414
No query memory + no topology,1.129243,1091000,0.412
No query memory + no topology,1.129769,1091500,0.397
No query memory + no topology,1.130282,1092000,0.377
No query memory + no topology,1.130801,1092500,0.371
No query memory + no topology,1.131309,1093000,0.408
No query memory + no topology,1.131828,1093500,0.422
No query memory + no topology,1.132352,1094000,0.432
No query memory + no topology,1.132865,1094500,0.423
No query memory + no topology,1.133381,1095000,0.393
No query memory + no topology,1.133893,1095500,0.42
No query memory + no topology,1.134411,1096000,0.414
No query memory + no topology,1.134928,1096500,0.4
No query memory + no topology,1.135449,1097000,0.404
No query memory + no topology,1.135964,1097500,0.396
No query memory + no topology,1.136483,1098000,0.402
No query memory + no topology,1.137001,1098500,0.4
No query memory + no topology,1.137517,1099000,0.395
No query memory + no topology,1.138043,1099500,0.412
No query memory + no topology,1.138555,1100000,0.416
No query memory + no topology,1.139066,1100500,0.412
No query memory + no topology,1.139583,1101000,0.419
No query memory + no topology,1.14009,1101500,0.41
No query memory + no topology,1.14061,1102000,0.417
No query memory + no topology,1.141128,1102500,0.427
No query memory + no topology,1.141641,1103000,0.41
No query memory + no topology,1.142164,1103500,0.403
No query memory + no topology,1.142684,1104000,0.403
No query memory + no topology,1.143192,1104500,0.409
No query memory + no topology,1.143708,1105000,0.411
No query memory + no topology,1.144234,1105500,0.412
No query memory + no topology,1.144754,1106000,0.415
No query memory + no topology,1.145279,1106500,0.382
No query memory + no topology,1.145803,1107000,0.393
No query memory + no topology,1.146319,1107500,0.412
No query memory + no topology,1.146836,1108000,0.395
No query memory + no topology,1.147353,1108500,0.387
No query memory + no topology,1.147867,1109000,0.395
No query memory + no topology,1.148385,1109500,0.401
No query memory + no topology,1.148898,1110000,0.405
No query memory + no topology,1.149417,1110500,0.396
No query memory + no topology,1.149931,1111000,0.407
No query memory + no topology,1.150457,1111500,0.439
No query memory + no topology,1.150978,1112000,0.428
No query memory + no topology,1.151495,1112500,0.401
No query memory + no topology,1.152009,1113000,0.384
No query memory + no topology,1.15253,1113500,0.391
No query memory + no topology,1.153038,1114000,0.415
No query memory + no topology,1.153558,1114500,0.409
No query memory + no topology,1.154082,1115000,0.382
No query memory + no topology,1.154603,1115500,0.393
No query memory + no topology,1.155121,1116000,0.418
No query memory + no topology,1.155639,1116500,0.424
No query memory + no topology,1.156149,1117000,0.413
No query memory + no topology,1.15667,1117500,0.404
No query memory + no topology,1.157183,1118000,0.413
No query memory + no topology,1.157698,1118500,0.4
No query memory + no topology,1.158214,1119000,0.388
No query memory + no topology,1.158733,1119500,0.38
No query memory + no topology,1.15924,1120000,0.383
No query memory + no topology,1.159762,1120500,0.408
No query memory + no topology,1.16028,1121000,0.42
No query memory + no topology,1.160796,1121500,0.403
No query memory + no topology,1.161313,1122000,0.381
No query memory + no topology,1.16183,1122500,0.386
No query memory + no topology,1.162349,1123000,0.404
No query memory + no topology,1.16287,1123500,0.392
No query memory + no topology,1.163391,1124000,0.403
No query memory + no topology,1.163914,1124500,0.434
No query memory + no topology,1.164431,1125000,0.399
No query memory + no topology,1.16495,1125500,0.405
No query memory + no topology,1.165464,1126000,0.423
No query memory + no topology,1.165983,1126500,0.404
No query memory + no topology,1.166496,1127000,0.411
No query memory + no topology,1.167016,1127500,0.421
No query memory + no topology,1.167539,1128000,0.418
No query memory + no topology,1.168056,1128500,0.409
No query memory + no topology,1.168577,1129000,0.403
No query memory + no topology,1.169089,1129500,0.41
No query memory + no topology,1.169611,1130000,0.419
No query memory + no topology,1.170127,1130500,0.436
No query memory + no topology,1.170642,1131000,0.437
No query memory + no topology,1.17116,1131500,0.417
No query memory + no topology,1.171678,1132000,0.418
No query memory + no topology,1.172199,1132500,0.419
No query memory + no topology,1.172717,1133000,0.397
No query memory + no topology,1.173236,1133500,0.388
No query memory + no topology,1.173757,1134000,0.419
No query memory + no topology,1.174273,1134500,0.41
No query memory + no topology,1.174783,1135000,0.389
No query memory + no topology,1.175296,1135500,0.421
No query memory + no topology,1.175816,1136000,0.449
No query memory + no topology,1.176332,1136500,0.428
No query memory + no topology,1.176853,1137000,0.401
No query memory + no topology,1.17736,1137500,0.417
No query memory + no topology,1.177878,1138000,0.412
No query memory + no topology,1.178392,1138500,0.407
No query memory + no topology,1.178909,1139000,0.425
No query memory + no topology,1.179434,1139500,0.413
No query memory + no topology,1.179947,1140000,0.399
No query memory + no topology,1.180465,1140500,0.44
No query memory + no topology,1.180989,1141000,0.428
No query memory + no topology,1.181506,1141500,0.376
No query memory + no topology,1.182021,1142000,0.407
No query memory + no topology,1.182534,1142500,0.438
No query memory + no topology,1.183054,1143000,0.416
No query memory + no topology,1.183572,1143500,0.409
No query memory + no topology,1.184089,1144000,0.404
No query memory + no topology,1.184612,1144500,0.405
No query memory + no topology,1.185127,1145000,0.425
No query memory + no topology,1.185644,1145500,0.407
No query memory + no topology,1.186163,1146000,0.386
No query memory + no topology,1.186683,1146500,0.407
No query memory + no topology,1.187207,1147000,0.423
No query memory + no topology,1.187726,1147500,0.41
No query memory + no topology,1.188248,1148000,0.399
No query memory + no topology,1.188771,1148500,0.391
No query memory + no topology,1.189291,1149000,0.403
No query memory + no topology,1.189809,1149500,0.424
No query memory + no topology,1.190325,1150000,0.445
No query memory + no topology,1.190843,1150500,0.422
No query memory + no topology,1.191362,1151000,0.408
No query memory + no topology,1.191887,1151500,0.415
No query memory + no topology,1.192407,1152000,0.396
No query memory + no topology,1.192917,1152500,0.409
No query memory + no topology,1.193433,1153000,0.411
No query memory + no topology,1.193945,1153500,0.408
No query memory + no topology,1.194466,1154000,0.423
No query memory + no topology,1.194984,1154500,0.418
No query memory + no topology,1.195503,1155000,0.398
No query memory + no topology,1.196026,1155500,0.394
No query memory + no topology,1.196545,1156000,0.395
No query memory + no topology,1.197062,1156500,0.402
No query memory + no topology,1.197583,1157000,0.396
No query memory + no topology,1.1981,1157500,0.391
No query memory + no topology,1.198622,1158000,0.385
No query memory + no topology,1.199137,1158500,0.388
No query memory + no topology,1.199655,1159000,0.381
No query memory + no topology,1.200168,1159500,0.402
No query memory + no topology,1.200692,1160000,0.436
No query memory + no topology,1.201212,1160500,0.427
No query memory + no topology,1.201729,1161000,0.421
No query memory + no topology,1.202245,1161500,0.417
No query memory + no topology,1.202768,1162000,0.417
No query memory + no topology,1.203286,1162500,0.4
No query memory + no topology,1.203798,1163000,0.408
No query memory + no topology,1.204316,1163500,0.416
No query memory + no topology,1.204831,1164000,0.431
No query memory + no topology,1.205356,1164500,0.42
No query memory + no topology,1.205872,1165000,0.401
No query memory + no topology,1.206392,1165500,0.402
No query memory + no topology,1.206907,1166000,0.382
No query memory + no topology,1.207424,1166500,0.403
No query memory + no topology,1.207939,1167000,0.415
No query memory + no topology,1.208455,1167500,0.402
No query memory + no topology,1.208973,1168000,0.408
No query memory + no topology,1.209488,1168500,0.399
No query memory + no topology,1.210001,1169000,0.389
No query memory + no topology,1.210522,1169500,0.418
No query memory + no topology,1.211041,1170000,0.419
No query memory + no topology,1.211555,1170500,0.403
No query memory + no topology,1.212074,1171000,0.433
No query memory + no topology,1.212594,1171500,0.425
No query memory + no topology,1.213117,1172000,0.39
No query memory + no topology,1.213632,1172500,0.38
No query memory + no topology,1.214146,1173000,0.402
No query memory + no topology,1.214668,1173500,0.421
No query memory + no topology,1.215193,1174000,0.401
No query memory + no topology,1.215711,1174500,0.395
No query memory + no topology,1.216235,1175000,0.409
No query memory + no topology,1.216754,1175500,0.402
No query memory + no topology,1.217263,1176000,0.404
No query memory + no topology,1.217777,1176500,0.424
No query memory + no topology,1.218296,1177000,0.423
No query memory + no topology,1.218813,1177500,0.422
No query memory + no topology,1.219336,1178000,0.413
No query memory + no topology,1.219869,1178500,0.403
No query memory + no topology,1.220383,1179000,0.403
No query memory + no topology,1.220897,1179500,0.399
No query memory + no topology,1.221416,1180000,0.413
No query memory + no topology,1.221934,1180500,0.407
No query memory + no topology,1.222449,1181000,0.382
No query memory + no topology,1.222969,1181500,0.391
No query memory + no topology,1.223482,1182000,0.404
No query memory + no topology,1.224005,1182500,0.397
No query memory + no topology,1.224527,1183000,0.392
No query memory + no topology,1.225041,1183500,0.386
No query memory + no topology,1.225556,1184000,0.396
No query memory + no topology,1.22607,1184500,0.396
No query memory + no topology,1.226585,1185000,0.407
No query memory + no topology,1.227103,1185500,0.419
No query memory + no topology,1.227621,1186000,0.407
No query memory + no topology,1.228143,1186500,0.418
No query memory + no topology,1.228661,1187000,0.418
No query memory + no topology,1.229174,1187500,0.397
No query memory + no topology,1.229682,1188000,0.39
No query memory + no topology,1.230198,1188500,0.412
No query memory + no topology,1.230714,1189000,0.427
No query memory + no topology,1.231236,1189500,0.414
No query memory + no topology,1.231753,1190000,0.394
No query memory + no topology,1.232268,1190500,0.396
No query memory + no topology,1.232784,1191000,0.4
No query memory + no topology,1.23331,1191500,0.405
No query memory + no topology,1.233824,1192000,0.412
No query memory + no topology,1.234337,1192500,0.411
No query memory + no topology,1.234862,1193000,0.41
No query memory + no topology,1.235377,1193500,0.433
No query memory + no topology,1.235893,1194000,0.428
No query memory + no topology,1.236415,1194500,0.398
No query memory + no topology,1.236938,1195000,0.403
No query memory + no topology,1.237456,1195500,0.393
No query memory + no topology,1.23798,1196000,0.39
No query memory + no topology,1.238502,1196500,0.423
No query memory + no topology,1.239019,1197000,0.44
No query memory + no topology,1.239543,1197500,0.44
No query memory + no topology,1.240057,1198000,0.432
No query memory + no topology,1.24057,1198500,0.421
No query memory + no topology,1.241092,1199000,0.434
No query memory + no topology,1.24161,1199500,0.439
No query memory + no topology,1.242123,1200000,0.424
No query memory + no topology,1.242642,1200500,0.41
No query memory + no topology,1.243164,1201000,0.388
No query memory + no topology,1.243679,1201500,0.41
No query memory + no topology,1.244206,1202000,0.424
No query memory + no topology,1.244726,1202500,0.406
No query memory + no topology,1.245245,1203000,0.403
No query memory + no topology,1.245763,1203500,0.393
No query memory + no topology,1.246281,1204000,0.401
No query memory + no topology,1.246792,1204500,0.405
No query memory + no topology,1.247309,1205000,0.422
No query memory + no topology,1.247833,1205500,0.421
No query memory + no topology,1.248345,1206000,0.41
No query memory + no topology,1.248869,1206500,0.399
No query memory + no topology,1.249392,1207000,0.394
No query memory + no topology,1.249908,1207500,0.43
No query memory + no topology,1.250429,1208000,0.454
No query memory + no topology,1.250948,1208500,0.431
No query memory + no topology,1.251465,1209000,0.429
No query memory + no topology,1.251975,1209500,0.423
No query memory + no topology,1.252492,1210000,0.424
No query memory + no topology,1.25302,1210500,0.434
No query memory + no topology,1.253537,1211000,0.406
No query memory + no topology,1.254055,1211500,0.4
No query memory + no topology,1.254573,1212000,0.415
No query memory + no topology,1.255089,1212500,0.411
No query memory + no topology,1.255612,1213000,0.372
No query memory + no topology,1.25613,1213500,0.385
No query memory + no topology,1.256653,1214000,0.412
No query memory + no topology,1.257171,1214500,0.402
No query memory + no topology,1.257688,1215000,0.405
No query memory + no topology,1.258208,1215500,0.411
No query memory + no topology,1.258732,1216000,0.399
No query memory + no topology,1.259249,1216500,0.404
No query memory + no topology,1.259769,1217000,0.406
No query memory + no topology,1.260287,1217500,0.373
No query memory + no topology,1.260809,1218000,0.361
No query memory + no topology,1.261317,1218500,0.404
No query memory + no topology,1.261833,1219000,0.407
No query memory + no topology,1.262344,1219500,0.391
No query memory + no topology,1.262861,1220000,0.411
No query memory + no topology,1.263373,1220500,0.438
No query memory + no topology,1.263888,1221000,0.412
No query memory + no topology,1.264414,1221500,0.389
No query memory + no topology,1.264931,1222000,0.387
No query memory + no topology,1.26545,1222500,0.393
No query memory + no topology,1.265965,1223000,0.423
No query memory + no topology,1.266478,1223500,0.422
No query memory + no topology,1.266991,1224000,0.429
No query memory + no topology,1.267509,1224500,0.402
No query memory + no topology,1.26803,1225000,0.377
No query memory + no topology,1.26855,1225500,0.4
No query memory + no topology,1.269071,1226000,0.425
No query memory + no topology,1.269594,1226500,0.418
No query memory + no topology,1.27011,1227000,0.411
No query memory + no topology,1.270629,1227500,0.407
No query memory + no topology,1.271147,1228000,0.412
No query memory + no topology,1.271659,1228500,0.439
No query memory + no topology,1.272173,1229000,0.435
No query memory + no topology,1.272691,1229500,0.418
No query memory + no topology,1.273206,1230000,0.417
No query memory + no topology,1.273727,1230500,0.427
No query memory + no topology,1.274244,1231000,0.428
No query memory + no topology,1.274758,1231500,0.421
No query memory + no topology,1.275279,1232000,0.42
No query memory + no topology,1.275797,1232500,0.413
No query memory + no topology,1.276321,1233000,0.418
No query memory + no topology,1.276838,1233500,0.426
No query memory + no topology,1.277355,1234000,0.413
No query memory + no topology,1.277878,1234500,0.382
No query memory + no topology,1.278391,1235000,0.39
No query memory + no topology,1.278912,1235500,0.401
No query memory + no topology,1.27943,1236000,0.407
No query memory + no topology,1.279947,1236500,0.409
No query memory + no topology,1.280466,1237000,0.397
No query memory + no topology,1.280979,1237500,0.393
No query memory + no topology,1.281495,1238000,0.391
No query memory + no topology,1.282021,1238500,0.393
No query memory + no topology,1.28254,1239000,0.357
No query memory + no topology,1.283059,1239500,0.368
No query memory + no topology,1.283578,1240000,0.408
No query memory + no topology,1.284096,1240500,0.407
No query memory + no topology,1.284609,1241000,0.403
No query memory + no topology,1.285126,1241500,0.41
No query memory + no topology,1.285642,1242000,0.424
No query memory + no topology,1.28616,1242500,0.431
No query memory + no topology,1.286678,1243000,0.416
No query memory + no topology,1.287195,1243500,0.411
No query memory + no topology,1.287704,1244000,0.418
No query memory + no topology,1.288224,1244500,0.408
No query memory + no topology,1.288747,1245000,0.393
No query memory + no topology,1.289266,1245500,0.392
No query memory + no topology,1.289781,1246000,0.391
No query memory + no topology,1.290302,1246500,0.379
No query memory + no topology,1.290817,1247000,0.395
No query memory + no topology,1.291333,1247500,0.408
No query memory + no topology,1.29185,1248000,0.395
No query memory + no topology,1.292368,1248500,0.396
No query memory + no topology,1.292882,1249000,0.413
No query memory + no topology,1.293399,1249500,0.424
No query memory + no topology,1.293913,1250000,0.406
No query memory + no topology,1.294433,1250500,0.393
No query memory + no topology,1.294945,1251000,0.398
No query memory + no topology,1.295464,1251500,0.4
No query memory + no topology,1.295993,1252000,0.393
No query memory + no topology,1.29651,1252500,0.386
No query memory + no topology,1.297029,1253000,0.427
No query memory + no topology,1.297542,1253500,0.427
No query memory + no topology,1.298054,1254000,0.418
No query memory + no topology,1.298563,1254500,0.425
No query memory + no topology,1.29908,1255000,0.41
No query memory + no topology,1.299601,1255500,0.424
No query memory + no topology,1.300116,1256000,0.452
No query memory + no topology,1.300635,1256500,0.455
No query memory + no topology,1.301153,1257000,0.439
No query memory + no topology,1.301673,1257500,0.42
No query memory + no topology,1.302193,1258000,0.393
No query memory + no topology,1.302706,1258500,0.398
No query memory + no topology,1.303221,1259000,0.418
No query memory + no topology,1.303741,1259500,0.421
No query memory + no topology,1.304258,1260000,0.408
No query memory + no topology,1.30478,1260500,0.416
No query memory + no topology,1.305308,1261000,0.409
No query memory + no topology,1.30583,1261500,0.384
No query memory + no topology,1.306341,1262000,0.404
No query memory + no topology,1.306857,1262500,0.428
No query memory + no topology,1.307371,1263000,0.416
No query memory + no topology,1.307889,1263500,0.397
No query memory + no topology,1.308407,1264000,0.389
No query memory + no topology,1.308923,1264500,0.4
No query memory + no topology,1.309444,1265000,0.419
No query memory + no topology,1.309962,1265500,0.431
No query memory + no topology,1.310478,1266000,0.416
No query memory + no topology,1.310997,1266500,0.41
No query memory + no topology,1.31152,1267000,0.425
No query memory + no topology,1.312039,1267500,0.41
No query memory + no topology,1.312558,1268000,0.408
No query memory + no topology,1.313071,1268500,0.418
No query memory + no topology,1.313594,1269000,0.375
No query memory + no topology,1.314114,1269500,0.368
No query memory + no topology,1.314637,1270000,0.393
No query memory + no topology,1.315151,1270500,0.382
No query memory + no topology,1.315659,1271000,0.391
No query memory + no topology,1.316177,1271500,0.414
No query memory + no topology,1.316694,1272000,0.412
No query memory + no topology,1.317217,1272500,0.398
No query memory + no topology,1.317735,1273000,0.424
No query memory + no topology,1.318252,1273500,0.412
No query memory + no topology,1.318763,1274000,0.377
No query memory + no topology,1.319278,1274500,0.412
No query memory + no topology,1.319801,1275000,0.454
No query memory + no topology,1.320316,1275500,0.434
No query memory + no topology,1.32083,1276000,0.396
No query memory + no topology,1.321351,1276500,0.411
No query memory + no topology,1.321865,1277000,0.43
No query memory + no topology,1.322387,1277500,0.419
No query memory + no topology,1.322907,1278000,0.43
No query memory + no topology,1.32343,1278500,0.439
No query memory + no topology,1.323949,1279000,0.408
No query memory + no topology,1.324461,1279500,0.395
No query memory + no topology,1.324979,1280000,0.411
No query memory + no topology,1.325493,1280500,0.409
No query memory + no topology,1.326009,1281000,0.396
No query memory + no topology,1.326522,1281500,0.413
No query memory + no topology,1.327042,1282000,0.41
No query memory + no topology,1.327571,1282500,0.388
No query memory + no topology,1.328092,1283000,0.423
No query memory + no topology,1.328614,1283500,0.428
No query memory + no topology,1.32913,1284000,0.407
No query memory + no topology,1.329652,1284500,0.425
No query memory + no topology,1.330168,1285000,0.417
No query memory + no topology,1.330689,1285500,0.412
No query memory + no topology,1.331207,1286000,0.418
No query memory + no topology,1.331722,1286500,0.401
No query memory + no topology,1.332229,1287000,0.396
No query memory + no topology,1.332749,1287500,0.4
No query memory + no topology,1.333269,1288000,0.408
No query memory + no topology,1.333789,1288500,0.435
No query memory + no topology,1.33431,1289000,0.416
No query memory + no topology,1.334822,1289500,0.396
No query memory + no topology,1.33534,1290000,0.421
No query memory + no topology,1.335857,1290500,0.433
No query memory + no topology,1.336367,1291000,0.418
No query memory + no topology,1.33688,1291500,0.376
No query memory + no topology,1.337393,1292000,0.381
No query memory + no topology,1.337914,1292500,0.408
No query memory + no topology,1.33843,1293000,0.391
No query memory + no topology,1.338952,1293500,0.391
No query memory + no topology,1.339473,1294000,0.404
No query memory + no topology,1.339992,1294500,0.405
No query memory + no topology,1.340511,1295000,0.415
No query memory + no topology,1.34103,1295500,0.422
No query memory + no topology,1.341548,1296000,0.412
No query memory + no topology,1.342069,1296500,0.388
No query memory + no topology,1.342585,1297000,0.39
No query memory + no topology,1.343098,1297500,0.405
No query memory + no topology,1.343615,1298000,0.382
No query memory + no topology,1.344129,1298500,0.378
No query memory + no topology,1.344645,1299000,0.409
No query memory + no topology,1.345167,1299500,0.423
No query memory + no topology,1.345689,1300000,0.428
No query memory + no topology,1.346208,1300500,0.426
No query memory + no topology,1.346731,1301000,0.401
No query memory + no topology,1.347248,1301500,0.391
No query memory + no topology,1.347766,1302000,0.413
No query memory + no topology,1.348286,1302500,0.398
No query memory + no topology,1.348801,1303000,0.39
No query memory + no topology,1.349317,1303500,0.419
No query memory + no topology,1.349827,1304000,0.415
No query memory + no topology,1.35034,1304500,0.406
No query memory + no topology,1.350855,1305000,0.425
No query memory + no topology,1.351369,1305500,0.406
No query memory + no topology,1.351892,1306000,0.373
No query memory + no topology,1.352405,1306500,0.392
No query memory + no topology,1.352921,1307000,0.416
No query memory + no topology,1.353437,1307500,0.424
No query memory + no topology,1.353947,1308000,0.432
No query memory + no topology,1.354467,1308500,0.421
No query memory + no topology,1.354987,1309000,0.411
No query memory + no topology,1.355512,1309500,0.382
No query memory + no topology,1.356026,1310000,0.377
No query memory + no topology,1.356551,1310500,0.423
No query memory + no topology,1.35707,1311000,0.454
No query memory + no topology,1.357588,1311500,0.429
No query memory + no topology,1.358104,1312000,0.416
No query memory + no topology,1.358626,1312500,0.416
No query memory + no topology,1.359144,1313000,0.393
No query memory + no topology,1.359664,1313500,0.415
No query memory + no topology,1.360186,1314000,0.41
No query memory + no topology,1.360702,1314500,0.394
No query memory + no topology,1.361214,1315000,0.406
No query memory + no topology,1.361729,1315500,0.405
No query memory + no topology,1.362246,1316000,0.395
No query memory + no topology,1.362771,1316500,0.409
No query memory + no topology,1.363281,1317000,0.403
No query memory + no topology,1.36379,1317500,0.415
No query memory + no topology,1.364312,1318000,0.419
No query memory + no topology,1.36484,1318500,0.383
No query memory + no topology,1.365361,1319000,0.397
No query memory + no topology,1.365871,1319500,0.417
No query memory + no topology,1.366388,1320000,0.412
No query memory + no topology,1.366898,1320500,0.396
No query memory + no topology,1.367421,1321000,0.411
No query memory + no topology,1.367935,1321500,0.427
No query memory + no topology,1.368452,1322000,0.423
No query memory + no topology,1.368965,1322500,0.408
No query memory + no topology,1.369483,1323000,0.374
No query memory + no topology,1.369997,1323500,0.402
No query memory + no topology,1.370524,1324000,0.426
No query memory + no topology,1.371037,1324500,0.418
No query memory + no topology,1.371553,1325000,0.422
No query memory + no topology,1.37207,1325500,0.408
No query memory + no topology,1.372591,1326000,0.402
No query memory + no topology,1.373102,1326500,0.423
No query memory + no topology,1.37362,1327000,0.394
No query memory + no topology,1.374132,1327500,0.395
No query memory + no topology,1.374652,1328000,0.427
No query memory + no topology,1.375169,1328500,0.4
No query memory + no topology,1.375676,1329000,0.409
No query memory + no topology,1.376187,1329500,0.409
No query memory + no topology,1.376709,1330000,0.408
No query memory + no topology,1.377232,1330500,0.418
No query memory + no topology,1.377747,1331000,0.402
No query memory + no topology,1.378263,1331500,0.4
No query memory + no topology,1.37878,1332000,0.402
No query memory + no topology,1.379292,1332500,0.406
No query memory + no topology,1.379809,1333000,0.412
No query memory + no topology,1.380319,1333500,0.408
No query memory + no topology,1.38084,1334000,0.411
No query memory + no topology,1.381358,1334500,0.411
No query memory + no topology,1.381873,1335000,0.401
No query memory + no topology,1.382391,1335500,0.396
No query memory + no topology,1.38291,1336000,0.397
No query memory + no topology,1.383429,1336500,0.4
No query memory + no topology,1.383939,1337000,0.396
No query memory + no topology,1.38446,1337500,0.398
No query memory + no topology,1.384979,1338000,0.404
No query memory + no topology,1.385498,1338500,0.415
No query memory + no topology,1.386012,1339000,0.427
No query memory + no topology,1.386525,1339500,0.411
No query memory + no topology,1.387037,1340000,0.388
No query memory + no topology,1.38756,1340500,0.399
No query memory + no topology,1.388075,1341000,0.429
No query memory + no topology,1.388593,1341500,0.422
No query memory + no topology,1.389108,1342000,0.417
No query memory + no topology,1.389619,1342500,0.424
No query memory + no topology,1.390129,1343000,0.4
No query memory + no topology,1.390648,1343500,0.384
No query memory + no topology,1.391166,1344000,0.419
No query memory + no topology,1.391686,1344500,0.422
No query memory + no topology,1.392205,1345000,0.399
No query memory + no topology,1.392726,1345500,0.418
No query memory + no topology,1.393242,1346000,0.425
No query memory + no topology,1.393759,1346500,0.42
No query memory + no topology,1.394266,1347000,0.415
No query memory + no topology,1.394783,1347500,0.408
No query memory + no topology,1.39531,1348000,0.408
No query memory + no topology,1.395825,1348500,0.411
No query memory + no topology,1.396349,1349000,0.423
No query memory + no topology,1.396876,1349500,0.433
No query memory + no topology,1.397393,1350000,0.432
No query memory + no topology,1.397913,1350500,0.422
No query memory + no topology,1.398426,1351000,0.416
No query memory + no topology,1.398944,1351500,0.422
No query memory + no topology,1.399461,1352000,0.447
No query memory + no topology,1.39998,1352500,0.419
No query memory + no topology,1.4005,1353000,0.38
No query memory + no topology,1.401021,1353500,0.391
No query memory + no topology,1.401537,1354000,0.423
No query memory + no topology,1.402058,1354500,0.427
No query memory + no topology,1.402571,1355000,0.419
No query memory + no topology,1.403096,1355500,0.441
No query memory + no topology,1.403606,1356000,0.433
No query memory + no topology,1.40412,1356500,0.415
No query memory + no topology,1.40464,1357000,0.403
No query memory + no topology,1.405158,1357500,0.413
No query memory + no topology,1.40568,1358000,0.417
No query memory + no topology,1.406197,1358500,0.437
No query memory + no topology,1.406709,1359000,0.443
No query memory + no topology,1.407229,1359500,0.416
No query memory + no topology,1.407755,1360000,0.405
No query memory + no topology,1.408266,1360500,0.414
No query memory + no topology,1.408782,1361000,0.437
No query memory + no topology,1.409294,1361500,0.429
No query memory + no topology,1.409806,1362000,0.408
No query memory + no topology,1.410321,1362500,0.406
No query memory + no topology,1.410836,1363000,0.411
No query memory + no topology,1.411349,1363500,0.405
No query memory + no topology,1.411859,1364000,0.412
No query memory + no topology,1.412373,1364500,0.418
No query memory + no topology,1.412892,1365000,0.407
No query memory + no topology,1.413415,1365500,0.396
No query memory + no topology,1.413939,1366000,0.396
No query memory + no topology,1.414463,1366500,0.4
No query memory + no topology,1.414981,1367000,0.407
No query memory + no topology,1.415497,1367500,0.424
No query memory + no topology,1.416021,1368000,0.411
No query memory + no topology,1.416543,1368500,0.398
No query memory + no topology,1.417059,1369000,0.397
No query memory + no topology,1.417578,1369500,0.406
No query memory + no topology,1.418092,1370000,0.415
No query memory + no topology,1.418607,1370500,0.406
No query memory + no topology,1.419121,1371000,0.411
No query memory + no topology,1.419635,1371500,0.414
No query memory + no topology,1.42015,1372000,0.421
No query memory + no topology,1.420671,1372500,0.429
No query memory + no topology,1.421192,1373000,0.427
No query memory + no topology,1.421711,1373500,0.414
No query memory + no topology,1.422228,1374000,0.406
No query memory + no topology,1.422741,1374500,0.409
No query memory + no topology,1.423251,1375000,0.413
No query memory + no topology,1.423778,1375500,0.406
No query memory + no topology,1.424291,1376000,0.391
No query memory + no topology,1.424811,1376500,0.396
No query memory + no topology,1.425324,1377000,0.413
No query memory + no topology,1.425841,1377500,0.417
No query memory + no topology,1.426358,1378000,0.413
No query memory + no topology,1.426867,1378500,0.398
No query memory + no topology,1.427385,1379000,0.376
No query memory + no topology,1.427902,1379500,0.395
No query memory + no topology,1.42842,1380000,0.4
No query memory + no topology,1.428939,1380500,0.395
No query memory + no topology,1.429457,1381000,0.413
No query memory + no topology,1.429971,1381500,0.41
No query memory + no topology,1.430485,1382000,0.418
No query memory + no topology,1.431007,1382500,0.421
No query memory + no topology,1.431525,1383000,0.397
No query memory + no topology,1.432042,1383500,0.406
No query memory + no topology,1.432566,1384000,0.414
No query memory + no topology,1.433085,1384500,0.408
No query memory + no topology,1.433594,1385000,0.402
No query memory + no topology,1.434114,1385500,0.403
No query memory + no topology,1.434631,1386000,0.415
No query memory + no topology,1.435152,1386500,0.437
No query memory + no topology,1.435663,1387000,0.431
No query memory + no topology,1.436176,1387500,0.405
No query memory + no topology,1.436691,1388000,0.405
No query memory + no topology,1.437205,1388500,0.393
No query memory + no topology,1.437722,1389000,0.38
No query memory + no topology,1.438241,1389500,0.415
No query memory + no topology,1.438762,1390000,0.419
No query memory + no topology,1.439283,1390500,0.396
No query memory + no topology,1.439802,1391000,0.406
No query memory + no topology,1.440322,1391500,0.409
No query memory + no topology,1.440843,1392000,0.406
No query memory + no topology,1.441365,1392500,0.395
No query memory + no topology,1.441884,1393000,0.408
No query memory + no topology,1.442403,1393500,0.413
No query memory + no topology,1.442916,1394000,0.406
No query memory + no topology,1.443432,1394500,0.402
No query memory + no topology,1.443953,1395000,0.412
No query memory + no topology,1.444471,1395500,0.434
No query memory + no topology,1.444998,1396000,0.444
No query memory + no topology,1.445517,1396500,0.443
No query memory + no topology,1.446029,1397000,0.427
No query memory + no topology,1.446542,1397500,0.395
No query memory + no topology,1.447066,1398000,0.38
No query memory + no topology,1.447584,1398500,0.401
No query memory + no topology,1.448105,1399000,0.42
No query memory + no topology,1.448619,1399500,0.425
No query memory + no topology,1.449133,1400000,0.416
No query memory + no topology,1.449658,1400500,0.394
No query memory + no topology,1.450174,1401000,0.395
No query memory + no topology,1.450696,1401500,0.413
No query memory + no topology,1.451207,1402000,0.424
No query memory + no topology,1.451726,1402500,0.429
No query memory + no topology,1.452249,1403000,0.428
No query memory + no topology,1.452763,1403500,0.415
No query memory + no topology,1.453288,1404000,0.413
No query memory + no topology,1.453804,1404500,0.392
No query memory + no topology,1.454317,1405000,0.382
No query memory + no topology,1.454827,1405500,0.422
No query memory + no topology,1.455355,1406000,0.405
No query memory + no topology,1.455875,1406500,0.392
No query memory + no topology,1.456393,1407000,0.404
No query memory + no topology,1.45691,1407500,0.384
No query memory + no topology,1.457425,1408000,0.394
No query memory + no topology,1.457939,1408500,0.397
No query memory + no topology,1.458456,1409000,0.39
No query memory + no topology,1.458972,1409500,0.4
No query memory + no topology,1.459486,1410000,0.394
No query memory + no topology,1.460003,1410500,0.388
No query memory + no topology,1.460521,1411000,0.396
No query memory + no topology,1.461046,1411500,0.384
No query memory + no topology,1.461564,1412000,0.387
No query memory + no topology,1.462092,1412500,0.414
No query memory + no topology,1.462607,1413000,0.425
No query memory + no topology,1.463123,1413500,0.426
No query memory + no topology,1.463639,1414000,0.417
No query memory + no topology,1.46415,1414500,0.398
No query memory + no topology,1.464671,1415000,0.401
No query memory + no topology,1.465188,1415500,0.412
No query memory + no topology,1.465706,1416000,0.406
No query memory + no topology,1.466224,1416500,0.407
No query memory + no topology,1.466742,1417000,0.396
No query memory + no topology,1.467255,1417500,0.386
No query memory + no topology,1.467771,1418000,0.372
No query memory + no topology,1.468285,1418500,0.371
No query memory + no topology,1.468804,1419000,0.4
No query memory + no topology,1.469319,1419500,0.41
No query memory + no topology,1.469833,1420000,0.41
No query memory + no topology,1.470347,1420500,0.41
No query memory + no topology,1.470859,1421000,0.415
No query memory + no topology,1.471379,1421500,0.413
No query memory + no topology,1.471896,1422000,0.387
No query memory + no topology,1.47241,1422500,0.372
No query memory + no topology,1.472923,1423000,0.375
No query memory + no topology,1.473439,1423500,0.392
No query memory + no topology,1.47396,1424000,0.4
No query memory + no topology,1.474477,1424500,0.399
No query memory + no topology,1.475,1425000,0.395
No query memory + no topology,1.475513,1425500,0.413
No query memory + no topology,1.476028,1426000,0.431
No query memory + no topology,1.476547,1426500,0.423
No query memory + no topology,1.477065,1427000,0.418
No query memory + no topology,1.477582,1427500,0.408
No query memory + no topology,1.478103,1428000,0.422
No query memory + no topology,1.478618,1428500,0.429
No query memory + no topology,1.47914,1429000,0.421
No query memory + no topology,1.479659,1429500,0.422
No query memory + no topology,1.480176,1430000,0.407
No query memory + no topology,1.480688,1430500,0.413
No query memory + no topology,1.481203,1431000,0.421
No query memory + no topology,1.481715,1431500,0.407
No query memory + no topology,1.482236,1432000,0.406
No query memory + no topology,1.48275,1432500,0.406
No query memory + no topology,1.483272,1433000,0.412
No query memory + no topology,1.483789,1433500,0.405
No query memory + no topology,1.484307,1434000,0.395
No query memory + no topology,1.484829,1434500,0.402
No query memory + no topology,1.485346,1435000,0.406
No query memory + no topology,1.485855,1435500,0.421
No query memory + no topology,1.486369,1436000,0.436
No query memory + no topology,1.486888,1436500,0.432
No query memory + no topology,1.487409,1437000,0.42
No query memory + no topology,1.487929,1437500,0.389
No query memory + no topology,1.488448,1438000,0.379
No query memory + no topology,1.488965,1438500,0.384
No query memory + no topology,1.489479,1439000,0.383
No query memory + no topology,1.489996,1439500,0.392
No query memory + no topology,1.490509,1440000,0.4
No query memory + no topology,1.491026,1440500,0.42
No query memory + no topology,1.491544,1441000,0.415
No query memory + no topology,1.492073,1441500,0.398
No query memory + no topology,1.492588,1442000,0.397
No query memory + no topology,1.493111,1442500,0.402
No query memory + no topology,1.493625,1443000,0.414
No query memory + no topology,1.49414,1443500,0.422
No query memory + no topology,1.494659,1444000,0.414
No query memory + no topology,1.49518,1444500,0.425
No query memory + no topology,1.495695,1445000,0.435
No query memory + no topology,1.496214,1445500,0.415
No query memory + no topology,1.496736,1446000,0.411
No query memory + no topology,1.497258,1446500,0.402
No query memory + no topology,1.497777,1447000,0.406
No query memory + no topology,1.498298,1447500,0.426
No query memory + no topology,1.498811,1448000,0.422
No query memory + no topology,1.499323,1448500,0.397
No query memory + no topology,1.499838,1449000,0.389
No query memory + no topology,1.499999,1449157,0.396


==> csv-files/pubmedqa_zerorag_ablation_requests_to_found_points.csv <==
series,event_index_m,successful_queries,rolling_requests_to_found
ZeroRAG base,0.00245,1000,21.16
ZeroRAG base,0.003616,1500,21.241
ZeroRAG base,0.004828,2000,21.149
ZeroRAG base,0.005962,2500,21.108
ZeroRAG base,0.007143,3000,21.562
ZeroRAG base,0.008291,3500,20.547
ZeroRAG base,0.009411,4000,19.716
ZeroRAG base,0.010429,4500,20.257
ZeroRAG base,0.011505,5000,20.054
ZeroRAG base,0.012498,5500,19.132
ZeroRAG base,0.013481,6000,18.818
ZeroRAG base,0.01448,6500,18.795
ZeroRAG base,0.015477,7000,18.814
ZeroRAG base,0.016457,7500,18.589
ZeroRAG base,0.017488,8000,18.229
ZeroRAG base,0.018449,8500,18.181
ZeroRAG base,0.019396,9000,17.748
ZeroRAG base,0.020367,9500,17.138
ZeroRAG base,0.021323,10000,17.34
ZeroRAG base,0.022326,10500,17.464
ZeroRAG base,0.023269,11000,17.242
ZeroRAG base,0.024182,11500,17.248
ZeroRAG base,0.025092,12000,16.729
ZeroRAG base,0.025996,12500,16.101
ZeroRAG base,0.026872,13000,16.017
ZeroRAG base,0.027705,13500,15.676
ZeroRAG base,0.028634,14000,15.637
ZeroRAG base,0.029523,14500,15.641
ZeroRAG base,0.030386,15000,15.316
ZeroRAG base,0.031298,15500,15.811
ZeroRAG base,0.032206,16000,15.263
ZeroRAG base,0.033066,16500,14.93
ZeroRAG base,0.033928,17000,14.889
ZeroRAG base,0.034769,17500,14.501
ZeroRAG base,0.035626,18000,14.546
ZeroRAG base,0.036459,18500,14.641
ZeroRAG base,0.037318,19000,14.881
ZeroRAG base,0.038113,19500,14.071
ZeroRAG base,0.038965,20000,13.884
ZeroRAG base,0.0398,20500,14.387
ZeroRAG base,0.040631,21000,14.309
ZeroRAG base,0.041488,21500,14.408
ZeroRAG base,0.042313,22000,13.719
ZeroRAG base,0.04314,22500,13.014
ZeroRAG base,0.043975,23000,13.105
ZeroRAG base,0.044804,23500,13.562
ZeroRAG base,0.045609,24000,13.863
ZeroRAG base,0.046426,24500,13.487
ZeroRAG base,0.047212,25000,13.182
ZeroRAG base,0.047985,25500,12.992
ZeroRAG base,0.048759,26000,13.166
ZeroRAG base,0.049545,26500,12.737
ZeroRAG base,0.050372,27000,12.489
ZeroRAG base,0.051131,27500,12.73
ZeroRAG base,0.05191,28000,12.988
ZeroRAG base,0.052704,28500,13.402
ZeroRAG base,0.053472,29000,12.993
ZeroRAG base,0.054248,29500,12.386
ZeroRAG base,0.055019,30000,12.334
ZeroRAG base,0.055785,30500,12.684
ZeroRAG base,0.056536,31000,12.443
ZeroRAG base,0.057342,31500,11.845
ZeroRAG base,0.058123,32000,12.242
ZeroRAG base,0.058912,32500,12.726
ZeroRAG base,0.059634,33000,12.74
ZeroRAG base,0.060415,33500,12.005
ZeroRAG base,0.061139,34000,11.458
ZeroRAG base,0.061855,34500,11.973
ZeroRAG base,0.062602,35000,11.985
ZeroRAG base,0.063349,35500,11.376
ZeroRAG base,0.064126,36000,11.366
ZeroRAG base,0.064886,36500,11.78
ZeroRAG base,0.065652,37000,12.651
ZeroRAG base,0.066404,37500,12.325
ZeroRAG base,0.067158,38000,11.286
ZeroRAG base,0.067894,38500,11.505
ZeroRAG base,0.068639,39000,11.431
ZeroRAG base,0.069345,39500,11.386
ZeroRAG base,0.070078,40000,11.688
ZeroRAG base,0.070847,40500,11.694
ZeroRAG base,0.071563,41000,11.453
ZeroRAG base,0.072314,41500,11.673
ZeroRAG base,0.073063,42000,11.691
ZeroRAG base,0.073769,42500,11.669
ZeroRAG base,0.074533,43000,11.351
ZeroRAG base,0.075259,43500,10.936
ZeroRAG base,0.075957,44000,10.852
ZeroRAG base,0.076685,44500,10.9
ZeroRAG base,0.077426,45000,11.171
ZeroRAG base,0.078156,45500,11.182
ZeroRAG base,0.078871,46000,10.783
ZeroRAG base,0.079583,46500,10.519
ZeroRAG base,0.08031,47000,10.88
ZeroRAG base,0.081015,47500,10.699
ZeroRAG base,0.081717,48000,10.489
ZeroRAG base,0.082427,48500,10.749
ZeroRAG base,0.083106,49000,10.744
ZeroRAG base,0.08383,49500,10.669
ZeroRAG base,0.084542,50000,10.688
ZeroRAG base,0.085236,50500,10.328
ZeroRAG base,0.085929,51000,9.792
ZeroRAG base,0.086636,51500,9.568
ZeroRAG base,0.087348,52000,10.09
ZeroRAG base,0.088037,52500,10.346
ZeroRAG base,0.088741,53000,9.955
ZeroRAG base,0.089427,53500,9.798
ZeroRAG base,0.090134,54000,9.77
ZeroRAG base,0.090833,54500,10.023
ZeroRAG base,0.091515,55000,10.06
ZeroRAG base,0.092226,55500,9.732
ZeroRAG base,0.09291,56000,9.546
ZeroRAG base,0.093614,56500,9.791
ZeroRAG base,0.094329,57000,10.101
ZeroRAG base,0.095024,57500,10.065
ZeroRAG base,0.095738,58000,10.044
ZeroRAG base,0.096427,58500,10.022
ZeroRAG base,0.097111,59000,10.192
ZeroRAG base,0.097793,59500,9.966
ZeroRAG base,0.098508,60000,9.615
ZeroRAG base,0.099196,60500,9.6
ZeroRAG base,0.099887,61000,9.904
ZeroRAG base,0.100556,61500,10.02
ZeroRAG base,0.101213,62000,9.978
ZeroRAG base,0.101899,62500,9.916
ZeroRAG base,0.102588,63000,9.489
ZeroRAG base,0.103275,63500,9.699
ZeroRAG base,0.103955,64000,9.399
ZeroRAG base,0.104628,64500,9.475
ZeroRAG base,0.105276,65000,9.951
ZeroRAG base,0.105975,65500,9.389
ZeroRAG base,0.106666,66000,9.161
ZeroRAG base,0.107314,66500,9.581
ZeroRAG base,0.107976,67000,9.42
ZeroRAG base,0.108658,67500,8.796
ZeroRAG base,0.109346,68000,9.075
ZeroRAG base,0.110025,68500,9.526
ZeroRAG base,0.110711,69000,9.351
ZeroRAG base,0.111387,69500,9.208
ZeroRAG base,0.11205,70000,9.294
ZeroRAG base,0.112731,70500,9.149
ZeroRAG base,0.113387,71000,9.085
ZeroRAG base,0.114046,71500,8.904
ZeroRAG base,0.114727,72000,9.083
ZeroRAG base,0.115387,72500,9.527
ZeroRAG base,0.116043,73000,9.332
ZeroRAG base,0.116692,73500,9.075
ZeroRAG base,0.117354,74000,8.827
ZeroRAG base,0.11801,74500,8.957
ZeroRAG base,0.118678,75000,8.829
ZeroRAG base,0.119357,75500,8.784
ZeroRAG base,0.120013,76000,8.648
ZeroRAG base,0.120666,76500,8.656
ZeroRAG base,0.121307,77000,9.121
ZeroRAG base,0.121981,77500,8.671
ZeroRAG base,0.122632,78000,8.363
ZeroRAG base,0.1233,78500,8.693
ZeroRAG base,0.123954,79000,9.224
ZeroRAG base,0.12459,79500,9.419
ZeroRAG base,0.125233,80000,8.764
ZeroRAG base,0.125885,80500,8.671
ZeroRAG base,0.126547,81000,8.867
ZeroRAG base,0.127201,81500,8.971
ZeroRAG base,0.12785,82000,8.785
ZeroRAG base,0.128501,82500,8.481
ZeroRAG base,0.12916,83000,8.5
ZeroRAG base,0.129805,83500,8.27
ZeroRAG base,0.130459,84000,8.406
ZeroRAG base,0.131119,84500,8.347
ZeroRAG base,0.131788,85000,8.496
ZeroRAG base,0.132438,85500,8.591
ZeroRAG base,0.133093,86000,8.074
ZeroRAG base,0.133731,86500,8.162
ZeroRAG base,0.134397,87000,8.422
ZeroRAG base,0.135079,87500,8.336
ZeroRAG base,0.135733,88000,8.039
ZeroRAG base,0.136372,88500,8.328
ZeroRAG base,0.137009,89000,8.793
ZeroRAG base,0.13765,89500,8.428
ZeroRAG base,0.138292,90000,8.231
ZeroRAG base,0.138917,90500,8.255
ZeroRAG base,0.139549,91000,7.951
ZeroRAG base,0.140195,91500,7.805
ZeroRAG base,0.140856,92000,7.829
ZeroRAG base,0.141508,92500,7.604
ZeroRAG base,0.142148,93000,8.108
ZeroRAG base,0.142837,93500,8.266
ZeroRAG base,0.143464,94000,7.666
ZeroRAG base,0.144123,94500,7.934
ZeroRAG base,0.144769,95000,7.843
ZeroRAG base,0.145405,95500,8.045
ZeroRAG base,0.146066,96000,8.665
ZeroRAG base,0.146716,96500,8.392
ZeroRAG base,0.147364,97000,8.475
ZeroRAG base,0.147997,97500,8.254
ZeroRAG base,0.148642,98000,7.907
ZeroRAG base,0.149274,98500,7.936
ZeroRAG base,0.149909,99000,7.964
ZeroRAG base,0.150552,99500,8.062
ZeroRAG base,0.151204,100000,7.994
ZeroRAG base,0.15185,100500,8.025
ZeroRAG base,0.152497,101000,7.951
ZeroRAG base,0.153132,101500,7.79
ZeroRAG base,0.153772,102000,7.915
ZeroRAG base,0.154416,102500,7.628
ZeroRAG base,0.155052,103000,7.52
ZeroRAG base,0.155698,103500,7.791
ZeroRAG base,0.156323,104000,7.532
ZeroRAG base,0.156956,104500,7.181
ZeroRAG base,0.157585,105000,7.336
ZeroRAG base,0.158216,105500,7.885
ZeroRAG base,0.158845,106000,7.666
ZeroRAG base,0.159463,106500,7.527
ZeroRAG base,0.160094,107000,7.735
ZeroRAG base,0.160743,107500,7.8
ZeroRAG base,0.161362,108000,8.138
ZeroRAG base,0.162019,108500,7.835
ZeroRAG base,0.162634,109000,7.632
ZeroRAG base,0.163244,109500,8.211
ZeroRAG base,0.163883,110000,8.499
ZeroRAG base,0.16453,110500,8.228
ZeroRAG base,0.165172,111000,8.279
ZeroRAG base,0.165787,111500,7.805
ZeroRAG base,0.166422,112000,7.101
ZeroRAG base,0.16706,112500,7.406
ZeroRAG base,0.167697,113000,7.475
ZeroRAG base,0.168326,113500,7.363
ZeroRAG base,0.168941,114000,7.308
ZeroRAG base,0.169554,114500,7.164
ZeroRAG base,0.170162,115000,7.591
ZeroRAG base,0.170781,115500,7.58
ZeroRAG base,0.171391,116000,6.96
ZeroRAG base,0.172018,116500,7.117
ZeroRAG base,0.172625,117000,7.574
ZeroRAG base,0.173255,117500,8.149
ZeroRAG base,0.173887,118000,7.979
ZeroRAG base,0.174519,118500,7.263
ZeroRAG base,0.175142,119000,7.053
ZeroRAG base,0.17576,119500,7.23
ZeroRAG base,0.176388,120000,7.319
ZeroRAG base,0.177008,120500,7.263
ZeroRAG base,0.177665,121000,7.229
ZeroRAG base,0.178278,121500,7.137
ZeroRAG base,0.178912,122000,6.768
ZeroRAG base,0.179527,122500,7.001
ZeroRAG base,0.180156,123000,7.289
ZeroRAG base,0.180789,123500,7.275
ZeroRAG base,0.18143,124000,7.362
ZeroRAG base,0.182039,124500,7.366
ZeroRAG base,0.182653,125000,7.342
ZeroRAG base,0.183258,125500,6.927
ZeroRAG base,0.183869,126000,7.095
ZeroRAG base,0.18449,126500,7.688
ZeroRAG base,0.185119,127000,7.763
ZeroRAG base,0.185736,127500,7.571
ZeroRAG base,0.186362,128000,7.449
ZeroRAG base,0.186982,128500,7.233
ZeroRAG base,0.187603,129000,7.233
ZeroRAG base,0.18822,129500,7.343
ZeroRAG base,0.188816,130000,7.116
ZeroRAG base,0.189431,130500,6.911
ZeroRAG base,0.190054,131000,7.162
ZeroRAG base,0.190671,131500,7.386
ZeroRAG base,0.191298,132000,7.167
ZeroRAG base,0.191917,132500,6.905
ZeroRAG base,0.192545,133000,6.974
ZeroRAG base,0.193165,133500,7.09
ZeroRAG base,0.19378,134000,7.025
ZeroRAG base,0.194375,134500,6.543
ZeroRAG base,0.194987,135000,6.537
ZeroRAG base,0.195613,135500,6.805
ZeroRAG base,0.196226,136000,7.052
ZeroRAG base,0.196839,136500,7.278
ZeroRAG base,0.197446,137000,6.891
ZeroRAG base,0.198079,137500,7.106
ZeroRAG base,0.198686,138000,7.282
ZeroRAG base,0.19931,138500,7.392
ZeroRAG base,0.199925,139000,7.43
ZeroRAG base,0.200534,139500,7.231
ZeroRAG base,0.201163,140000,7.123
ZeroRAG base,0.201772,140500,6.948
ZeroRAG base,0.202367,141000,7.197
ZeroRAG base,0.202975,141500,7.115
ZeroRAG base,0.203576,142000,6.823
ZeroRAG base,0.204182,142500,7.034
ZeroRAG base,0.204805,143000,7.377
ZeroRAG base,0.205425,143500,7.28
ZeroRAG base,0.206059,144000,7.304
ZeroRAG base,0.206659,144500,7.196
ZeroRAG base,0.207269,145000,6.549
ZeroRAG base,0.207862,145500,6.914
ZeroRAG base,0.208469,146000,7.204
ZeroRAG base,0.209067,146500,6.89
ZeroRAG base,0.209692,147000,7.285
ZeroRAG base,0.210322,147500,7.154
ZeroRAG base,0.210921,148000,6.763
ZeroRAG base,0.211519,148500,6.492
ZeroRAG base,0.212118,149000,6.327
ZeroRAG base,0.212731,149500,6.7
ZeroRAG base,0.213324,150000,6.915
ZeroRAG base,0.213927,150500,6.691
ZeroRAG base,0.21453,151000,6.841
ZeroRAG base,0.215147,151500,6.796
ZeroRAG base,0.215725,152000,6.474
ZeroRAG base,0.216334,152500,7.004
ZeroRAG base,0.216934,153000,7.495
ZeroRAG base,0.217552,153500,6.97
ZeroRAG base,0.218165,154000,6.529
ZeroRAG base,0.218774,154500,6.389
ZeroRAG base,0.219389,155000,6.506
ZeroRAG base,0.219986,155500,6.787
ZeroRAG base,0.220591,156000,6.894
ZeroRAG base,0.221189,156500,7.131
ZeroRAG base,0.221801,157000,6.926
ZeroRAG base,0.22239,157500,6.593
ZeroRAG base,0.223009,158000,6.17
ZeroRAG base,0.223608,158500,6.293
ZeroRAG base,0.224199,159000,6.623
ZeroRAG base,0.224794,159500,6.349
ZeroRAG base,0.225419,160000,6.372
ZeroRAG base,0.226028,160500,6.508
ZeroRAG base,0.22663,161000,6.573
ZeroRAG base,0.227245,161500,6.402
ZeroRAG base,0.227845,162000,6.274
ZeroRAG base,0.228458,162500,6.569
ZeroRAG base,0.229062,163000,6.511
ZeroRAG base,0.22966,163500,6.148
ZeroRAG base,0.230276,164000,6.442
ZeroRAG base,0.230884,164500,6.604
ZeroRAG base,0.231493,165000,6.412
ZeroRAG base,0.2321,165500,6.779
ZeroRAG base,0.232691,166000,7.082
ZeroRAG base,0.23328,166500,6.777
ZeroRAG base,0.233896,167000,6.273
ZeroRAG base,0.234502,167500,6.512
ZeroRAG base,0.235107,168000,6.555
ZeroRAG base,0.235706,168500,6.567
ZeroRAG base,0.236309,169000,6.603
ZeroRAG base,0.236906,169500,6.058
ZeroRAG base,0.237509,170000,6.299
ZeroRAG base,0.238109,170500,6.776
ZeroRAG base,0.238723,171000,6.694
ZeroRAG base,0.239307,171500,6.546
ZeroRAG base,0.239896,172000,6.641
ZeroRAG base,0.240485,172500,6.448
ZeroRAG base,0.241077,173000,6.044
ZeroRAG base,0.241665,173500,6.389
ZeroRAG base,0.242247,174000,6.384
ZeroRAG base,0.242857,174500,6.103
ZeroRAG base,0.243455,175000,6.331
ZeroRAG base,0.244069,175500,6.559
ZeroRAG base,0.244664,176000,6.562
ZeroRAG base,0.245264,176500,6.421
ZeroRAG base,0.245856,177000,6.224
ZeroRAG base,0.246439,177500,6.365
ZeroRAG base,0.247033,178000,6.636
ZeroRAG base,0.247631,178500,6.439
ZeroRAG base,0.24824,179000,6.404
ZeroRAG base,0.248833,179500,6.289
ZeroRAG base,0.249427,180000,6.622
ZeroRAG base,0.250012,180500,6.878
ZeroRAG base,0.25059,181000,6.103
ZeroRAG base,0.251176,181500,5.889
ZeroRAG base,0.251777,182000,6.093
ZeroRAG base,0.252382,182500,6.196
ZeroRAG base,0.252976,183000,6.213
ZeroRAG base,0.253567,183500,6.41
ZeroRAG base,0.254164,184000,6.616
ZeroRAG base,0.25478,184500,6.167
ZeroRAG base,0.255374,185000,6.064
ZeroRAG base,0.255981,185500,6.222
ZeroRAG base,0.256575,186000,6.428
ZeroRAG base,0.257157,186500,6.359
ZeroRAG base,0.257758,187000,6.078
ZeroRAG base,0.258353,187500,5.96
ZeroRAG base,0.25894,188000,6.021
ZeroRAG base,0.259527,188500,6.478
ZeroRAG base,0.260145,189000,6.403
ZeroRAG base,0.260722,189500,6.21
ZeroRAG base,0.261316,190000,6.629
ZeroRAG base,0.26192,190500,6.71
ZeroRAG base,0.262504,191000,6.125
ZeroRAG base,0.26309,191500,5.776
ZeroRAG base,0.263687,192000,5.945
ZeroRAG base,0.264278,192500,6.295
ZeroRAG base,0.264859,193000,6.441
ZeroRAG base,0.265444,193500,6.503
ZeroRAG base,0.266043,194000,6.246
ZeroRAG base,0.266622,194500,6.02
ZeroRAG base,0.267223,195000,5.934
ZeroRAG base,0.267814,195500,5.575
ZeroRAG base,0.268399,196000,6.088
ZeroRAG base,0.268978,196500,6.643
ZeroRAG base,0.269569,197000,6.471
ZeroRAG base,0.270143,197500,6.264
ZeroRAG base,0.270726,198000,6.232
ZeroRAG base,0.27132,198500,6.234
ZeroRAG base,0.271904,199000,6.163
ZeroRAG base,0.272489,199500,5.935
ZeroRAG base,0.273073,200000,5.843
ZeroRAG base,0.27366,200500,6.092
ZeroRAG base,0.274248,201000,6.139
ZeroRAG base,0.27482,201500,6.097
ZeroRAG base,0.275407,202000,5.812
ZeroRAG base,0.276009,202500,6.246
ZeroRAG base,0.276614,203000,6.411
ZeroRAG base,0.277215,203500,6.104
ZeroRAG base,0.277807,204000,6.222
ZeroRAG base,0.278388,204500,6.021
ZeroRAG base,0.278968,205000,6.099
ZeroRAG base,0.279564,205500,6.304
ZeroRAG base,0.280159,206000,6.308
ZeroRAG base,0.280734,206500,6.311
ZeroRAG base,0.281314,207000,6.322
ZeroRAG base,0.281903,207500,6.19
ZeroRAG base,0.28248,208000,5.799
ZeroRAG base,0.283064,208500,5.723
ZeroRAG base,0.28363,209000,5.958
ZeroRAG base,0.284235,209500,5.937
ZeroRAG base,0.284805,210000,5.675
ZeroRAG base,0.285381,210500,5.972
ZeroRAG base,0.285966,211000,6.36
ZeroRAG base,0.286533,211500,5.959
ZeroRAG base,0.287114,212000,5.983
ZeroRAG base,0.287711,212500,6.275
ZeroRAG base,0.28829,213000,5.78
ZeroRAG base,0.288887,213500,5.591
ZeroRAG base,0.289463,214000,5.597
ZeroRAG base,0.290051,214500,5.605
ZeroRAG base,0.290631,215000,5.831
ZeroRAG base,0.291216,215500,5.731
ZeroRAG base,0.291803,216000,5.959
ZeroRAG base,0.292385,216500,6.189
ZeroRAG base,0.292968,217000,6.143
ZeroRAG base,0.293563,217500,5.985
ZeroRAG base,0.294117,218000,5.906
ZeroRAG base,0.294676,218500,5.754
ZeroRAG base,0.295265,219000,5.853
ZeroRAG base,0.295835,219500,6.112
ZeroRAG base,0.29642,220000,5.995
ZeroRAG base,0.297017,220500,5.886
ZeroRAG base,0.297606,221000,6.021
ZeroRAG base,0.298168,221500,6.138
ZeroRAG base,0.298741,222000,5.945
ZeroRAG base,0.299331,222500,5.805
ZeroRAG base,0.299919,223000,5.998
ZeroRAG base,0.300488,223500,5.905
ZeroRAG base,0.301057,224000,5.689
ZeroRAG base,0.301647,224500,5.725
ZeroRAG base,0.302231,225000,5.625
ZeroRAG base,0.302821,225500,5.704
ZeroRAG base,0.303415,226000,5.857
ZeroRAG base,0.303996,226500,5.586
ZeroRAG base,0.304571,227000,5.565
ZeroRAG base,0.305147,227500,5.762
ZeroRAG base,0.305716,228000,5.881
ZeroRAG base,0.306284,228500,5.74
ZeroRAG base,0.306856,229000,5.98
ZeroRAG base,0.307434,229500,5.896
ZeroRAG base,0.308022,230000,5.412
ZeroRAG base,0.30861,230500,5.771
ZeroRAG base,0.309181,231000,6.031
ZeroRAG base,0.30978,231500,5.733
ZeroRAG base,0.310381,232000,5.842
ZeroRAG base,0.31095,232500,5.901
ZeroRAG base,0.311529,233000,5.578
ZeroRAG base,0.312102,233500,5.666
ZeroRAG base,0.312664,234000,5.697
ZeroRAG base,0.313266,234500,5.628
ZeroRAG base,0.313838,235000,5.68
ZeroRAG base,0.314419,235500,5.719
ZeroRAG base,0.314996,236000,5.521
ZeroRAG base,0.315572,236500,5.378
ZeroRAG base,0.316149,237000,5.51
ZeroRAG base,0.316732,237500,5.565
ZeroRAG base,0.317294,238000,5.355
ZeroRAG base,0.317868,238500,5.182
ZeroRAG base,0.318444,239000,5.402
ZeroRAG base,0.31901,239500,5.438
ZeroRAG base,0.319587,240000,5.48
ZeroRAG base,0.32016,240500,5.816
ZeroRAG base,0.320743,241000,5.902
ZeroRAG base,0.321329,241500,5.996
ZeroRAG base,0.321903,242000,5.923
ZeroRAG base,0.322473,242500,5.704
ZeroRAG base,0.323076,243000,5.752
ZeroRAG base,0.323661,243500,5.556
ZeroRAG base,0.324253,244000,5.545
ZeroRAG base,0.324815,244500,5.795
ZeroRAG base,0.325389,245000,5.949
ZeroRAG base,0.325974,245500,6.173
ZeroRAG base,0.326554,246000,6.075
ZeroRAG base,0.327134,246500,5.715
ZeroRAG base,0.327724,247000,5.545
ZeroRAG base,0.328308,247500,5.554
ZeroRAG base,0.328875,248000,5.728
ZeroRAG base,0.329444,248500,5.82
ZeroRAG base,0.330006,249000,5.648
ZeroRAG base,0.330581,249500,5.625
ZeroRAG base,0.331154,250000,5.475
ZeroRAG base,0.331715,250500,5.619
ZeroRAG base,0.332302,251000,5.434
ZeroRAG base,0.332886,251500,5.159
ZeroRAG base,0.333456,252000,5.658
ZeroRAG base,0.33403,252500,5.853
ZeroRAG base,0.334613,253000,5.568
ZeroRAG base,0.335187,253500,5.346
ZeroRAG base,0.335768,254000,5.048
ZeroRAG base,0.33635,254500,5.154
ZeroRAG base,0.336932,255000,5.749
ZeroRAG base,0.337505,255500,5.745
ZeroRAG base,0.33807,256000,5.417
ZeroRAG base,0.33864,256500,5.515
ZeroRAG base,0.339212,257000,5.422
ZeroRAG base,0.339788,257500,5.473
ZeroRAG base,0.34036,258000,5.633
ZeroRAG base,0.340946,258500,5.608
ZeroRAG base,0.341512,259000,5.467
ZeroRAG base,0.342085,259500,5.317
ZeroRAG base,0.34268,260000,5.449
ZeroRAG base,0.343248,260500,5.501
ZeroRAG base,0.343802,261000,5.563
ZeroRAG base,0.344384,261500,5.566
ZeroRAG base,0.344953,262000,5.401
ZeroRAG base,0.345516,262500,5.275
ZeroRAG base,0.346069,263000,5.441
ZeroRAG base,0.346649,263500,5.58
ZeroRAG base,0.347228,264000,5.785
ZeroRAG base,0.347809,264500,5.653
ZeroRAG base,0.348379,265000,5.272
ZeroRAG base,0.348939,265500,5.545
ZeroRAG base,0.349504,266000,6.015
ZeroRAG base,0.350069,266500,5.636
ZeroRAG base,0.350641,267000,5.176
ZeroRAG base,0.351212,267500,5.291
ZeroRAG base,0.351785,268000,5.422
ZeroRAG base,0.352366,268500,5.644
ZeroRAG base,0.352937,269000,5.492
ZeroRAG base,0.353508,269500,5.427
ZeroRAG base,0.354081,270000,5.443
ZeroRAG base,0.354664,270500,5.145
ZeroRAG base,0.355228,271000,5.216
ZeroRAG base,0.355807,271500,5.697
ZeroRAG base,0.356367,272000,5.616
ZeroRAG base,0.356932,272500,5.087
ZeroRAG base,0.357504,273000,5.126
ZeroRAG base,0.358071,273500,5.331
ZeroRAG base,0.358644,274000,5.462
ZeroRAG base,0.359213,274500,5.334
ZeroRAG base,0.3598,275000,5.11
ZeroRAG base,0.360373,275500,5.265
ZeroRAG base,0.360948,276000,5.259
ZeroRAG base,0.361517,276500,5.504
ZeroRAG base,0.362073,277000,5.657
ZeroRAG base,0.362652,277500,5.46
ZeroRAG base,0.363229,278000,5.579
ZeroRAG base,0.3638,278500,5.397
ZeroRAG base,0.364367,279000,5.266
ZeroRAG base,0.364943,279500,5.265
ZeroRAG base,0.365514,280000,5.294
ZeroRAG base,0.366092,280500,5.507
ZeroRAG base,0.36665,281000,5.478
ZeroRAG base,0.36721,281500,5.159
ZeroRAG base,0.367779,282000,4.922
ZeroRAG base,0.368347,282500,5.051
ZeroRAG base,0.368913,283000,5.161
ZeroRAG base,0.369486,283500,5.338
ZeroRAG base,0.370049,284000,5.411
ZeroRAG base,0.37063,284500,5.297
ZeroRAG base,0.371198,285000,5.222
ZeroRAG base,0.371754,285500,4.83
ZeroRAG base,0.372313,286000,5.045
ZeroRAG base,0.372912,286500,5.601
ZeroRAG base,0.373486,287000,5.536
ZeroRAG base,0.374063,287500,5.434
ZeroRAG base,0.374666,288000,5.665
ZeroRAG base,0.375228,288500,5.295
ZeroRAG base,0.375806,289000,5.114
ZeroRAG base,0.376364,289500,5.521
ZeroRAG base,0.376924,290000,5.661
ZeroRAG base,0.377499,290500,5.52
ZeroRAG base,0.378058,291000,5.099
ZeroRAG base,0.378625,291500,4.993
ZeroRAG base,0.379191,292000,5.265
ZeroRAG base,0.379769,292500,5.485
ZeroRAG base,0.380343,293000,5.157
ZeroRAG base,0.380909,293500,5.093
ZeroRAG base,0.381465,294000,5.224
ZeroRAG base,0.382028,294500,5.092
ZeroRAG base,0.382594,295000,5.207
ZeroRAG base,0.383157,295500,5.415
ZeroRAG base,0.383734,296000,5.299
ZeroRAG base,0.384302,296500,5.059
ZeroRAG base,0.384866,297000,5.144
ZeroRAG base,0.385438,297500,5.371
ZeroRAG base,0.386007,298000,5.415
ZeroRAG base,0.386563,298500,5.107
ZeroRAG base,0.387134,299000,4.921
ZeroRAG base,0.387692,299500,4.836
ZeroRAG base,0.38825,300000,4.657
ZeroRAG base,0.388809,300500,4.837
ZeroRAG base,0.389385,301000,5.14
ZeroRAG base,0.389941,301500,5.178
ZeroRAG base,0.390492,302000,5.333
ZeroRAG base,0.391049,302500,5.302
ZeroRAG base,0.391608,303000,4.951
ZeroRAG base,0.392178,303500,5.287
ZeroRAG base,0.392749,304000,5.28
ZeroRAG base,0.393314,304500,4.934
ZeroRAG base,0.393875,305000,5.09
ZeroRAG base,0.394435,305500,5.047
ZeroRAG base,0.394991,306000,5.0
ZeroRAG base,0.395559,306500,5.081
ZeroRAG base,0.396138,307000,4.871
ZeroRAG base,0.396698,307500,4.981
ZeroRAG base,0.397249,308000,5.025
ZeroRAG base,0.397829,308500,5.093
ZeroRAG base,0.398404,309000,5.239
ZeroRAG base,0.398949,309500,5.013
ZeroRAG base,0.399516,310000,4.992
ZeroRAG base,0.400079,310500,5.139
ZeroRAG base,0.400642,311000,5.217
ZeroRAG base,0.401216,311500,5.312
ZeroRAG base,0.4018,312000,5.122
ZeroRAG base,0.402364,312500,4.74
ZeroRAG base,0.402917,313000,5.09
ZeroRAG base,0.403486,313500,5.164
ZeroRAG base,0.40406,314000,5.351
ZeroRAG base,0.404622,314500,5.518
ZeroRAG base,0.405167,315000,5.316
ZeroRAG base,0.405724,315500,5.251
ZeroRAG base,0.406289,316000,4.968
ZeroRAG base,0.406851,316500,5.138
ZeroRAG base,0.407409,317000,5.17
ZeroRAG base,0.407979,317500,5.023
ZeroRAG base,0.408558,318000,5.301
ZeroRAG base,0.409124,318500,5.287
ZeroRAG base,0.409688,319000,5.16
ZeroRAG base,0.410247,319500,5.12
ZeroRAG base,0.410811,320000,4.956
ZeroRAG base,0.411369,320500,4.728
ZeroRAG base,0.411928,321000,4.835
ZeroRAG base,0.412499,321500,4.857
ZeroRAG base,0.413065,322000,4.881
ZeroRAG base,0.413627,322500,5.096
ZeroRAG base,0.414189,323000,4.978
ZeroRAG base,0.414752,323500,5.029
ZeroRAG base,0.415323,324000,5.139
ZeroRAG base,0.415891,324500,5.022
ZeroRAG base,0.41645,325000,4.817
ZeroRAG base,0.416999,325500,4.807
ZeroRAG base,0.417578,326000,4.907
ZeroRAG base,0.418132,326500,5.006
ZeroRAG base,0.418697,327000,5.173
ZeroRAG base,0.419256,327500,5.1
ZeroRAG base,0.419825,328000,4.995
ZeroRAG base,0.420379,328500,5.003
ZeroRAG base,0.420936,329000,4.932
ZeroRAG base,0.421498,329500,5.036
ZeroRAG base,0.422048,330000,4.673
ZeroRAG base,0.422605,330500,4.684
ZeroRAG base,0.423176,331000,5.183
ZeroRAG base,0.42374,331500,4.993
ZeroRAG base,0.42431,332000,4.795
ZeroRAG base,0.424883,332500,4.817
ZeroRAG base,0.425428,333000,4.609
ZeroRAG base,0.426001,333500,4.659
ZeroRAG base,0.42657,334000,5.092
ZeroRAG base,0.42713,334500,5.195
ZeroRAG base,0.427694,335000,5.23
ZeroRAG base,0.42825,335500,5.165
ZeroRAG base,0.428803,336000,5.209
ZeroRAG base,0.429365,336500,5.386
ZeroRAG base,0.429922,337000,5.283
ZeroRAG base,0.430475,337500,4.951
ZeroRAG base,0.431036,338000,4.788
ZeroRAG base,0.431607,338500,4.965
ZeroRAG base,0.432158,339000,5.008
ZeroRAG base,0.43271,339500,4.868
ZeroRAG base,0.433262,340000,4.87
ZeroRAG base,0.433828,340500,4.98
ZeroRAG base,0.434383,341000,5.137
ZeroRAG base,0.434945,341500,5.132
ZeroRAG base,0.435504,342000,4.89
ZeroRAG base,0.436068,342500,4.809
ZeroRAG base,0.436624,343000,4.891
ZeroRAG base,0.437178,343500,5.015
ZeroRAG base,0.43774,344000,4.938
ZeroRAG base,0.438312,344500,4.634
ZeroRAG base,0.438869,345000,4.662
ZeroRAG base,0.439433,345500,4.894
ZeroRAG base,0.439986,346000,4.48
ZeroRAG base,0.440567,346500,4.463
ZeroRAG base,0.441115,347000,4.821
ZeroRAG base,0.441671,347500,4.965
ZeroRAG base,0.442235,348000,5.01
ZeroRAG base,0.4428,348500,4.607
ZeroRAG base,0.443359,349000,4.713
ZeroRAG base,0.443914,349500,5.236
ZeroRAG base,0.444476,350000,5.196
ZeroRAG base,0.445022,350500,5.011
ZeroRAG base,0.445588,351000,5.169
ZeroRAG base,0.44615,351500,5.144
ZeroRAG base,0.44671,352000,4.884
ZeroRAG base,0.447271,352500,4.846
ZeroRAG base,0.447824,353000,4.816
ZeroRAG base,0.448391,353500,4.752
ZeroRAG base,0.448945,354000,4.889
ZeroRAG base,0.44949,354500,5.097
ZeroRAG base,0.450054,355000,5.139
ZeroRAG base,0.450608,355500,4.905
ZeroRAG base,0.451161,356000,4.648
ZeroRAG base,0.451722,356500,4.846
ZeroRAG base,0.452279,357000,5.061
ZeroRAG base,0.452835,357500,4.929
ZeroRAG base,0.453397,358000,4.889
ZeroRAG base,0.453951,358500,4.978
ZeroRAG base,0.45451,359000,5.119
ZeroRAG base,0.455057,359500,4.909
ZeroRAG base,0.455611,360000,4.843
ZeroRAG base,0.456173,360500,4.782
ZeroRAG base,0.456719,361000,4.605
ZeroRAG base,0.457285,361500,4.63
ZeroRAG base,0.457836,362000,4.763
ZeroRAG base,0.458398,362500,4.947
ZeroRAG base,0.458952,363000,4.875
ZeroRAG base,0.459505,363500,4.652
ZeroRAG base,0.460076,364000,4.662
ZeroRAG base,0.460625,364500,4.99
ZeroRAG base,0.461167,365000,5.005
ZeroRAG base,0.461729,365500,4.785
ZeroRAG base,0.462291,366000,4.919
ZeroRAG base,0.462852,366500,4.938
ZeroRAG base,0.463407,367000,4.783
ZeroRAG base,0.463965,367500,4.743
ZeroRAG base,0.46451,368000,4.831
ZeroRAG base,0.465055,368500,4.911
ZeroRAG base,0.465613,369000,4.619
ZeroRAG base,0.46618,369500,4.634
ZeroRAG base,0.466745,370000,4.998
ZeroRAG base,0.467301,370500,5.119
ZeroRAG base,0.467848,371000,5.001
ZeroRAG base,0.468413,371500,4.729
ZeroRAG base,0.468958,372000,4.478
ZeroRAG base,0.469515,372500,4.546
ZeroRAG base,0.470074,373000,4.757
ZeroRAG base,0.470617,373500,4.897
ZeroRAG base,0.471184,374000,4.887
ZeroRAG base,0.471725,374500,4.879
ZeroRAG base,0.472284,375000,4.836
ZeroRAG base,0.472833,375500,4.773
ZeroRAG base,0.473389,376000,4.955
ZeroRAG base,0.473942,376500,5.05
ZeroRAG base,0.474503,377000,4.873
ZeroRAG base,0.475071,377500,4.823
ZeroRAG base,0.475643,378000,4.674
ZeroRAG base,0.476194,378500,4.553
ZeroRAG base,0.476744,379000,4.833
ZeroRAG base,0.477296,379500,4.971
ZeroRAG base,0.477856,380000,5.016
ZeroRAG base,0.478417,380500,4.853
ZeroRAG base,0.478961,381000,4.7
ZeroRAG base,0.479508,381500,4.814
ZeroRAG base,0.480068,382000,4.812
ZeroRAG base,0.48062,382500,5.054
ZeroRAG base,0.481167,383000,5.016
ZeroRAG base,0.481716,383500,4.682
ZeroRAG base,0.482278,384000,4.724
ZeroRAG base,0.482831,384500,4.683
ZeroRAG base,0.483397,385000,4.805
ZeroRAG base,0.483952,385500,4.885
ZeroRAG base,0.484506,386000,5.113
ZeroRAG base,0.485063,386500,4.885
ZeroRAG base,0.485614,387000,4.378
ZeroRAG base,0.486169,387500,4.799
ZeroRAG base,0.486731,388000,4.894
ZeroRAG base,0.487282,388500,4.524
ZeroRAG base,0.487838,389000,4.63
ZeroRAG base,0.488381,389500,4.839
ZeroRAG base,0.488928,390000,4.764
ZeroRAG base,0.489475,390500,4.455
ZeroRAG base,0.490029,391000,4.495
ZeroRAG base,0.49059,391500,4.695
ZeroRAG base,0.491155,392000,4.716
ZeroRAG base,0.491705,392500,4.75
ZeroRAG base,0.492262,393000,4.858
ZeroRAG base,0.492825,393500,5.024
ZeroRAG base,0.493385,394000,4.823
ZeroRAG base,0.493946,394500,4.733
ZeroRAG base,0.49449,395000,4.984
ZeroRAG base,0.495042,395500,5.053
ZeroRAG base,0.495613,396000,4.709
ZeroRAG base,0.49616,396500,4.682
ZeroRAG base,0.496722,397000,4.685
ZeroRAG base,0.497276,397500,4.378
ZeroRAG base,0.497834,398000,4.889
ZeroRAG base,0.49839,398500,5.043
ZeroRAG base,0.498938,399000,4.763
ZeroRAG base,0.499489,399500,4.768
ZeroRAG base,0.500037,400000,4.436
ZeroRAG base,0.500596,400500,4.422
ZeroRAG base,0.501155,401000,4.72
ZeroRAG base,0.501713,401500,5.008
ZeroRAG base,0.502258,402000,4.826
ZeroRAG base,0.50281,402500,4.302
ZeroRAG base,0.503363,403000,4.524
ZeroRAG base,0.503919,403500,4.864
ZeroRAG base,0.504475,404000,4.657
ZeroRAG base,0.505026,404500,4.493
ZeroRAG base,0.505574,405000,4.73
ZeroRAG base,0.506123,405500,4.777
ZeroRAG base,0.506675,406000,4.489
ZeroRAG base,0.50723,406500,4.456
ZeroRAG base,0.507798,407000,4.702
ZeroRAG base,0.508345,407500,4.855
ZeroRAG base,0.508903,408000,4.959
ZeroRAG base,0.509444,408500,5.075
ZeroRAG base,0.510001,409000,4.815
ZeroRAG base,0.510553,409500,4.716
ZeroRAG base,0.511102,410000,4.659
ZeroRAG base,0.511666,410500,4.663
ZeroRAG base,0.512223,411000,4.734
ZeroRAG base,0.512779,411500,4.58
ZeroRAG base,0.513332,412000,4.573
ZeroRAG base,0.513875,412500,4.614
ZeroRAG base,0.514419,413000,4.798
ZeroRAG base,0.514981,413500,4.87
ZeroRAG base,0.515535,414000,4.706
ZeroRAG base,0.516101,414500,4.506
ZeroRAG base,0.516658,415000,4.624
ZeroRAG base,0.517205,415500,4.671
ZeroRAG base,0.517754,416000,4.443
ZeroRAG base,0.518308,416500,4.606
ZeroRAG base,0.518858,417000,4.687
ZeroRAG base,0.519414,417500,4.733
ZeroRAG base,0.519962,418000,4.733
ZeroRAG base,0.520521,418500,4.545
ZeroRAG base,0.521069,419000,4.497
ZeroRAG base,0.521613,419500,4.421
ZeroRAG base,0.522164,420000,4.172
ZeroRAG base,0.522709,420500,4.145
ZeroRAG base,0.523264,421000,4.535
ZeroRAG base,0.523821,421500,4.708
ZeroRAG base,0.524382,422000,4.593
ZeroRAG base,0.524927,422500,4.561
ZeroRAG base,0.525467,423000,4.683
ZeroRAG base,0.526031,423500,4.75
ZeroRAG base,0.526574,424000,4.536
ZeroRAG base,0.527124,424500,4.563
ZeroRAG base,0.527684,425000,4.911
ZeroRAG base,0.528233,425500,4.914
ZeroRAG base,0.528779,426000,4.543
ZeroRAG base,0.529323,426500,4.3
ZeroRAG base,0.529873,427000,4.726
ZeroRAG base,0.530425,427500,4.953
ZeroRAG base,0.530978,428000,4.864
ZeroRAG base,0.531524,428500,4.6
ZeroRAG base,0.532073,429000,4.408
ZeroRAG base,0.532623,429500,4.548
ZeroRAG base,0.533165,430000,4.758
ZeroRAG base,0.533715,430500,4.739
ZeroRAG base,0.534276,431000,4.359
ZeroRAG base,0.534843,431500,4.353
ZeroRAG base,0.535393,432000,4.326
ZeroRAG base,0.535947,432500,4.426
ZeroRAG base,0.536493,433000,4.47
ZeroRAG base,0.537044,433500,4.505
ZeroRAG base,0.537582,434000,4.599
ZeroRAG base,0.538113,434500,4.51
ZeroRAG base,0.538666,435000,4.59
ZeroRAG base,0.539205,435500,4.608
ZeroRAG base,0.539758,436000,4.589
ZeroRAG base,0.540312,436500,4.458
ZeroRAG base,0.540863,437000,4.671
ZeroRAG base,0.541422,437500,4.776
ZeroRAG base,0.541972,438000,4.388
ZeroRAG base,0.542528,438500,4.448
ZeroRAG base,0.543071,439000,4.701
ZeroRAG base,0.543622,439500,4.742
ZeroRAG base,0.544165,440000,4.571
ZeroRAG base,0.544717,440500,4.63
ZeroRAG base,0.545268,441000,4.767
ZeroRAG base,0.545822,441500,4.748
ZeroRAG base,0.546373,442000,4.504
ZeroRAG base,0.546919,442500,4.203
ZeroRAG base,0.54746,443000,4.095
ZeroRAG base,0.548,443500,4.383
ZeroRAG base,0.548547,444000,4.676
ZeroRAG base,0.549115,444500,4.643
ZeroRAG base,0.549653,445000,4.768
ZeroRAG base,0.5502,445500,4.808
ZeroRAG base,0.550743,446000,4.544
ZeroRAG base,0.55129,446500,4.522
ZeroRAG base,0.551834,447000,4.593
ZeroRAG base,0.55239,447500,4.536
ZeroRAG base,0.552931,448000,4.491
ZeroRAG base,0.553468,448500,4.38
ZeroRAG base,0.554012,449000,4.472
ZeroRAG base,0.554565,449500,4.509
ZeroRAG base,0.555113,450000,4.659
ZeroRAG base,0.555653,450500,4.698
ZeroRAG base,0.556205,451000,4.503
ZeroRAG base,0.556743,451500,4.668
ZeroRAG base,0.557282,452000,4.477
ZeroRAG base,0.557845,452500,4.282
ZeroRAG base,0.558388,453000,4.547
ZeroRAG base,0.558929,453500,4.673
ZeroRAG base,0.559471,454000,4.492
ZeroRAG base,0.560025,454500,4.328
ZeroRAG base,0.560562,455000,4.337
ZeroRAG base,0.561123,455500,4.339
ZeroRAG base,0.561674,456000,4.561
ZeroRAG base,0.562221,456500,4.632
ZeroRAG base,0.562777,457000,4.509
ZeroRAG base,0.563324,457500,4.399
ZeroRAG base,0.563887,458000,4.414
ZeroRAG base,0.564439,458500,4.395
ZeroRAG base,0.564987,459000,4.316
ZeroRAG base,0.565526,459500,4.523
ZeroRAG base,0.566061,460000,4.618
ZeroRAG base,0.566612,460500,4.56
ZeroRAG base,0.567171,461000,4.703
ZeroRAG base,0.567724,461500,4.496
ZeroRAG base,0.568263,462000,4.246
ZeroRAG base,0.568805,462500,4.66
ZeroRAG base,0.569344,463000,4.689
ZeroRAG base,0.569885,463500,4.463
ZeroRAG base,0.570428,464000,4.417
ZeroRAG base,0.570971,464500,4.493
ZeroRAG base,0.571521,465000,4.431
ZeroRAG base,0.572064,465500,4.6
ZeroRAG base,0.572615,466000,4.598
ZeroRAG base,0.573147,466500,4.298
ZeroRAG base,0.573698,467000,4.475
ZeroRAG base,0.574241,467500,4.429
ZeroRAG base,0.57479,468000,4.433
ZeroRAG base,0.575335,468500,4.259
ZeroRAG base,0.575885,469000,4.258
ZeroRAG base,0.576428,469500,4.473
ZeroRAG base,0.576974,470000,4.373
ZeroRAG base,0.577523,470500,4.336
ZeroRAG base,0.578064,471000,4.505
ZeroRAG base,0.578608,471500,4.696
ZeroRAG base,0.579156,472000,4.633
ZeroRAG base,0.57971,472500,4.289
ZeroRAG base,0.58025,473000,4.277
ZeroRAG base,0.58079,473500,4.353
ZeroRAG base,0.581338,474000,4.359
ZeroRAG base,0.581891,474500,4.425
ZeroRAG base,0.58243,475000,4.341
ZeroRAG base,0.582967,475500,4.542
ZeroRAG base,0.583505,476000,4.595
ZeroRAG base,0.584046,476500,4.546
ZeroRAG base,0.584606,477000,4.484
ZeroRAG base,0.585152,477500,4.382
ZeroRAG base,0.585693,478000,4.416
ZeroRAG base,0.586248,478500,4.195
ZeroRAG base,0.586797,479000,4.12
ZeroRAG base,0.587341,479500,4.329
ZeroRAG base,0.587886,480000,4.608
ZeroRAG base,0.588424,480500,4.724
ZeroRAG base,0.588974,481000,4.75
ZeroRAG base,0.589523,481500,4.75
ZeroRAG base,0.590064,482000,4.536
ZeroRAG base,0.59063,482500,4.236
ZeroRAG base,0.591168,483000,4.335
ZeroRAG base,0.591716,483500,4.598
ZeroRAG base,0.592252,484000,4.553
ZeroRAG base,0.592806,484500,4.689
ZeroRAG base,0.593359,485000,4.612
ZeroRAG base,0.593903,485500,4.496
ZeroRAG base,0.594448,486000,4.529
ZeroRAG base,0.594994,486500,4.433
ZeroRAG base,0.595552,487000,4.182
ZeroRAG base,0.596091,487500,4.081
ZeroRAG base,0.596635,488000,4.382
ZeroRAG base,0.597186,488500,4.335
ZeroRAG base,0.597731,489000,4.238
ZeroRAG base,0.598272,489500,4.32
ZeroRAG base,0.598803,490000,4.402
ZeroRAG base,0.599338,490500,4.42
ZeroRAG base,0.599892,491000,4.437
ZeroRAG base,0.600435,491500,4.479
ZeroRAG base,0.600977,492000,4.345
ZeroRAG base,0.601525,492500,4.378
ZeroRAG base,0.602081,493000,4.528
ZeroRAG base,0.602626,493500,4.515
ZeroRAG base,0.603181,494000,4.313
ZeroRAG base,0.603728,494500,4.204
ZeroRAG base,0.604273,495000,4.062
ZeroRAG base,0.604823,495500,4.006
ZeroRAG base,0.605364,496000,4.206
ZeroRAG base,0.605901,496500,4.209
ZeroRAG base,0.606452,497000,4.384
ZeroRAG base,0.606997,497500,4.819
ZeroRAG base,0.60754,498000,4.598
ZeroRAG base,0.60808,498500,4.359
ZeroRAG base,0.608627,499000,4.591
ZeroRAG base,0.609159,499500,4.4
ZeroRAG base,0.609702,500000,4.3
ZeroRAG base,0.610253,500500,4.269
ZeroRAG base,0.610795,501000,4.432
ZeroRAG base,0.611333,501500,4.546
ZeroRAG base,0.611863,502000,4.27
ZeroRAG base,0.612409,502500,4.044
ZeroRAG base,0.612943,503000,4.057
ZeroRAG base,0.613479,503500,4.202
ZeroRAG base,0.614022,504000,4.254
ZeroRAG base,0.614556,504500,4.328
ZeroRAG base,0.615107,505000,4.388
ZeroRAG base,0.615652,505500,4.34
ZeroRAG base,0.616205,506000,4.223
ZeroRAG base,0.616736,506500,4.097
ZeroRAG base,0.617283,507000,4.132
ZeroRAG base,0.617818,507500,4.286
ZeroRAG base,0.618349,508000,4.284
ZeroRAG base,0.61889,508500,4.136
ZeroRAG base,0.619436,509000,4.11
ZeroRAG base,0.619976,509500,4.398
ZeroRAG base,0.620517,510000,4.23
ZeroRAG base,0.621061,510500,4.136
ZeroRAG base,0.621593,511000,4.374
ZeroRAG base,0.622132,511500,4.266
ZeroRAG base,0.622682,512000,4.215
ZeroRAG base,0.623227,512500,4.211
ZeroRAG base,0.623764,513000,4.263
ZeroRAG base,0.624312,513500,4.298
ZeroRAG base,0.62485,514000,4.388
ZeroRAG base,0.625383,514500,4.541
ZeroRAG base,0.625929,515000,4.409
ZeroRAG base,0.626482,515500,4.204
ZeroRAG base,0.627013,516000,4.028
ZeroRAG base,0.627554,516500,4.127
ZeroRAG base,0.628093,517000,4.359
ZeroRAG base,0.628636,517500,4.463
ZeroRAG base,0.629176,518000,4.297
ZeroRAG base,0.629721,518500,4.261
ZeroRAG base,0.630255,519000,4.133
ZeroRAG base,0.630795,519500,3.861
ZeroRAG base,0.631335,520000,4.231
ZeroRAG base,0.631883,520500,4.391
ZeroRAG base,0.632434,521000,4.226
ZeroRAG base,0.632994,521500,4.222
ZeroRAG base,0.633538,522000,4.212
ZeroRAG base,0.63408,522500,4.234
ZeroRAG base,0.634626,523000,4.284
ZeroRAG base,0.635156,523500,4.253
ZeroRAG base,0.635691,524000,4.278
ZeroRAG base,0.636225,524500,4.287
ZeroRAG base,0.636769,525000,4.099
ZeroRAG base,0.637315,525500,4.005
ZeroRAG base,0.637847,526000,3.988
ZeroRAG base,0.638388,526500,4.015
ZeroRAG base,0.638929,527000,4.306
ZeroRAG base,0.639477,527500,4.078
ZeroRAG base,0.640026,528000,3.772
ZeroRAG base,0.640551,528500,4.237
ZeroRAG base,0.641094,529000,4.482
ZeroRAG base,0.641638,529500,4.528
ZeroRAG base,0.642189,530000,4.532
ZeroRAG base,0.642734,530500,4.396
ZeroRAG base,0.643271,531000,4.159
ZeroRAG base,0.643813,531500,4.244
ZeroRAG base,0.644345,532000,4.479
ZeroRAG base,0.644893,532500,4.245
ZeroRAG base,0.645425,533000,3.907
ZeroRAG base,0.645966,533500,3.995
ZeroRAG base,0.646506,534000,4.104
ZeroRAG base,0.647051,534500,4.208
ZeroRAG base,0.647596,535000,4.598
ZeroRAG base,0.648147,535500,4.526
ZeroRAG base,0.648676,536000,4.201
ZeroRAG base,0.64921,536500,4.193
ZeroRAG base,0.649756,537000,4.46
ZeroRAG base,0.6503,537500,4.559
ZeroRAG base,0.650835,538000,4.453
ZeroRAG base,0.651375,538500,4.502
ZeroRAG base,0.651917,539000,4.399
ZeroRAG base,0.652451,539500,4.154
ZeroRAG base,0.652988,540000,4.082
ZeroRAG base,0.653542,540500,4.253
ZeroRAG base,0.654086,541000,4.245
ZeroRAG base,0.654635,541500,4.131
ZeroRAG base,0.655176,542000,4.049
ZeroRAG base,0.655718,542500,3.789
ZeroRAG base,0.656261,543000,3.985
ZeroRAG base,0.656802,543500,4.348
ZeroRAG base,0.65734,544000,4.507
ZeroRAG base,0.657885,544500,4.304
ZeroRAG base,0.658418,545000,4.004
ZeroRAG base,0.658963,545500,4.211
ZeroRAG base,0.659501,546000,4.294
ZeroRAG base,0.660027,546500,3.987
ZeroRAG base,0.660572,547000,4.006
ZeroRAG base,0.66112,547500,4.043
ZeroRAG base,0.661661,548000,3.967
ZeroRAG base,0.662202,548500,4.051
ZeroRAG base,0.662746,549000,4.226
ZeroRAG base,0.663281,549500,4.305
ZeroRAG base,0.663821,550000,4.054
ZeroRAG base,0.66436,550500,3.984
ZeroRAG base,0.664899,551000,3.967
ZeroRAG base,0.665447,551500,4.279
ZeroRAG base,0.665987,552000,4.39
ZeroRAG base,0.666517,552500,4.222
ZeroRAG base,0.667049,553000,4.143
ZeroRAG base,0.667594,553500,4.138
ZeroRAG base,0.66813,554000,4.34
ZeroRAG base,0.66867,554500,4.232
ZeroRAG base,0.669201,555000,4.131
ZeroRAG base,0.669742,555500,4.269
ZeroRAG base,0.67028,556000,4.376
ZeroRAG base,0.670831,556500,4.131
ZeroRAG base,0.671377,557000,3.989
ZeroRAG base,0.671911,557500,3.992
ZeroRAG base,0.672457,558000,3.957
ZeroRAG base,0.672988,558500,4.055
ZeroRAG base,0.673528,559000,4.141
ZeroRAG base,0.674064,559500,4.176
ZeroRAG base,0.674605,560000,4.334
ZeroRAG base,0.675158,560500,4.38
ZeroRAG base,0.675706,561000,4.112
ZeroRAG base,0.676244,561500,4.14
ZeroRAG base,0.676788,562000,4.301
ZeroRAG base,0.677337,562500,4.198
ZeroRAG base,0.67788,563000,4.256
ZeroRAG base,0.678422,563500,4.303
ZeroRAG base,0.678957,564000,4.222
ZeroRAG base,0.679496,564500,4.336
ZeroRAG base,0.680039,565000,4.131
ZeroRAG base,0.680571,565500,3.928
ZeroRAG base,0.681115,566000,4.157
ZeroRAG base,0.681658,566500,4.088
ZeroRAG base,0.682202,567000,3.924
ZeroRAG base,0.682744,567500,4.072
ZeroRAG base,0.683281,568000,4.301
ZeroRAG base,0.683817,568500,4.288
ZeroRAG base,0.684363,569000,4.142
ZeroRAG base,0.684896,569500,4.112
ZeroRAG base,0.685419,570000,4.006
ZeroRAG base,0.68597,570500,4.06
ZeroRAG base,0.686518,571000,4.106
ZeroRAG base,0.687055,571500,4.087
ZeroRAG base,0.687586,572000,4.219
ZeroRAG base,0.688135,572500,4.047
ZeroRAG base,0.688683,573000,4.096
ZeroRAG base,0.689225,573500,4.248
ZeroRAG base,0.689761,574000,4.069
ZeroRAG base,0.690299,574500,4.021
ZeroRAG base,0.690834,575000,4.239
ZeroRAG base,0.691365,575500,4.356
ZeroRAG base,0.691903,576000,4.234
ZeroRAG base,0.692451,576500,4.047
ZeroRAG base,0.692985,577000,4.033
ZeroRAG base,0.69353,577500,4.194
ZeroRAG base,0.694073,578000,4.135
ZeroRAG base,0.694623,578500,4.439
ZeroRAG base,0.695157,579000,4.408
ZeroRAG base,0.69569,579500,4.106
ZeroRAG base,0.696236,580000,4.24
ZeroRAG base,0.696767,580500,4.404
ZeroRAG base,0.697314,581000,4.214
ZeroRAG base,0.697847,581500,3.877
ZeroRAG base,0.698378,582000,3.936
ZeroRAG base,0.698917,582500,4.012
ZeroRAG base,0.699462,583000,4.08
ZeroRAG base,0.700003,583500,3.967
ZeroRAG base,0.700537,584000,3.81
ZeroRAG base,0.701078,584500,3.891
ZeroRAG base,0.701618,585000,4.041
ZeroRAG base,0.702159,585500,4.041
ZeroRAG base,0.702692,586000,4.117
ZeroRAG base,0.70323,586500,4.102
ZeroRAG base,0.703779,587000,3.894
ZeroRAG base,0.704311,587500,3.919
ZeroRAG base,0.704855,588000,4.173
ZeroRAG base,0.705388,588500,4.292
ZeroRAG base,0.705938,589000,4.219
ZeroRAG base,0.70649,589500,4.185
ZeroRAG base,0.707032,590000,4.099
ZeroRAG base,0.707581,590500,4.029
ZeroRAG base,0.70812,591000,4.014
ZeroRAG base,0.708656,591500,4.199
ZeroRAG base,0.709189,592000,4.24
ZeroRAG base,0.709733,592500,4.014
ZeroRAG base,0.710272,593000,4.049
ZeroRAG base,0.710809,593500,4.081
ZeroRAG base,0.711343,594000,4.042
ZeroRAG base,0.711883,594500,4.094
ZeroRAG base,0.712428,595000,4.166
ZeroRAG base,0.71298,595500,4.116
ZeroRAG base,0.713521,596000,3.818
ZeroRAG base,0.714058,596500,3.868
ZeroRAG base,0.714594,597000,4.012
ZeroRAG base,0.715127,597500,4.027
ZeroRAG base,0.715662,598000,4.105
ZeroRAG base,0.716203,598500,4.307
ZeroRAG base,0.716745,599000,4.317
ZeroRAG base,0.717276,599500,4.144
ZeroRAG base,0.717809,600000,4.045
ZeroRAG base,0.718343,600500,4.035
ZeroRAG base,0.718879,601000,4.08
ZeroRAG base,0.719417,601500,4.327
ZeroRAG base,0.719958,602000,4.305
ZeroRAG base,0.720501,602500,4.025
ZeroRAG base,0.721033,603000,4.191
ZeroRAG base,0.721571,603500,4.265
ZeroRAG base,0.722113,604000,4.199
ZeroRAG base,0.722647,604500,4.222
ZeroRAG base,0.723183,605000,4.29
ZeroRAG base,0.723717,605500,4.245
ZeroRAG base,0.724243,606000,4.049
ZeroRAG base,0.724773,606500,4.207
ZeroRAG base,0.725304,607000,4.147
ZeroRAG base,0.725845,607500,4.009
ZeroRAG base,0.726377,608000,4.168
ZeroRAG base,0.726928,608500,4.262
ZeroRAG base,0.727465,609000,4.207
ZeroRAG base,0.728,609500,4.006
ZeroRAG base,0.728533,610000,4.039
ZeroRAG base,0.729059,610500,4.13
ZeroRAG base,0.72959,611000,4.231
ZeroRAG base,0.730124,611500,4.194
ZeroRAG base,0.730657,612000,4.05
ZeroRAG base,0.731193,612500,4.053
ZeroRAG base,0.731724,613000,4.158
ZeroRAG base,0.732262,613500,4.242
ZeroRAG base,0.732802,614000,4.225
ZeroRAG base,0.733342,614500,4.042
ZeroRAG base,0.733882,615000,3.977
ZeroRAG base,0.734415,615500,4.055
ZeroRAG base,0.734956,616000,4.089
ZeroRAG base,0.735486,616500,4.153
ZeroRAG base,0.736033,617000,4.164
ZeroRAG base,0.736575,617500,4.081
ZeroRAG base,0.737111,618000,3.956
ZeroRAG base,0.73764,618500,3.908
ZeroRAG base,0.738183,619000,4.135
ZeroRAG base,0.738719,619500,4.353
ZeroRAG base,0.739256,620000,4.266
ZeroRAG base,0.739796,620500,3.97
ZeroRAG base,0.740321,621000,4.063
ZeroRAG base,0.74086,621500,4.424
ZeroRAG base,0.741394,622000,4.292
ZeroRAG base,0.74192,622500,4.103
ZeroRAG base,0.742444,623000,4.212
ZeroRAG base,0.742987,623500,4.128
ZeroRAG base,0.743526,624000,3.985
ZeroRAG base,0.744063,624500,4.001
ZeroRAG base,0.744599,625000,3.967
ZeroRAG base,0.745129,625500,4.039
ZeroRAG base,0.745664,626000,4.018
ZeroRAG base,0.746193,626500,4.024
ZeroRAG base,0.746732,627000,4.042
ZeroRAG base,0.747279,627500,4.008
ZeroRAG base,0.747825,628000,4.288
ZeroRAG base,0.748348,628500,4.194
ZeroRAG base,0.748883,629000,3.965
ZeroRAG base,0.749418,629500,4.161
ZeroRAG base,0.749948,630000,4.238
ZeroRAG base,0.750486,630500,4.039
ZeroRAG base,0.751025,631000,4.088
ZeroRAG base,0.751561,631500,4.083
ZeroRAG base,0.752091,632000,3.879
ZeroRAG base,0.752626,632500,3.932
ZeroRAG base,0.753165,633000,4.056
ZeroRAG base,0.753702,633500,4.038
ZeroRAG base,0.754239,634000,3.882
ZeroRAG base,0.754777,634500,4.075
ZeroRAG base,0.755311,635000,4.02
ZeroRAG base,0.755852,635500,3.906
ZeroRAG base,0.756376,636000,4.164
ZeroRAG base,0.756921,636500,4.206
ZeroRAG base,0.757458,637000,4.024
ZeroRAG base,0.757997,637500,3.735
ZeroRAG base,0.758538,638000,3.899
ZeroRAG base,0.759072,638500,4.031
ZeroRAG base,0.759617,639000,4.083
ZeroRAG base,0.760163,639500,4.215
ZeroRAG base,0.760706,640000,4.182
ZeroRAG base,0.761236,640500,4.032
ZeroRAG base,0.761773,641000,4.158
ZeroRAG base,0.762307,641500,4.234
ZeroRAG base,0.762832,642000,4.035
ZeroRAG base,0.763365,642500,3.987
ZeroRAG base,0.763904,643000,3.795
ZeroRAG base,0.76444,643500,3.694
ZeroRAG base,0.76497,644000,3.869
ZeroRAG base,0.765495,644500,3.945
ZeroRAG base,0.766036,645000,4.033
ZeroRAG base,0.766557,645500,3.99
ZeroRAG base,0.767088,646000,3.78
ZeroRAG base,0.767623,646500,3.757
ZeroRAG base,0.768161,647000,3.821
ZeroRAG base,0.768696,647500,4.168
ZeroRAG base,0.769229,648000,4.205
ZeroRAG base,0.769772,648500,3.897
ZeroRAG base,0.770309,649000,3.964
ZeroRAG base,0.770834,649500,3.952
ZeroRAG base,0.771362,650000,3.913
ZeroRAG base,0.7719,650500,4.054
ZeroRAG base,0.77243,651000,4.241
ZeroRAG base,0.772961,651500,4.134
ZeroRAG base,0.773499,652000,3.937
ZeroRAG base,0.77404,652500,4.032
ZeroRAG base,0.774575,653000,3.758
ZeroRAG base,0.775119,653500,3.725
ZeroRAG base,0.775655,654000,4.015
ZeroRAG base,0.776175,654500,3.981
ZeroRAG base,0.776702,655000,3.936
ZeroRAG base,0.777234,655500,4.142
ZeroRAG base,0.777776,656000,4.137
ZeroRAG base,0.778305,656500,4.09
ZeroRAG base,0.778838,657000,4.217
ZeroRAG base,0.779367,657500,4.442
ZeroRAG base,0.779908,658000,4.162
ZeroRAG base,0.780447,658500,3.938
ZeroRAG base,0.78098,659000,4.057
ZeroRAG base,0.78153,659500,3.921
ZeroRAG base,0.782063,660000,3.835
ZeroRAG base,0.78259,660500,3.704
ZeroRAG base,0.783122,661000,3.742
ZeroRAG base,0.783666,661500,3.626
ZeroRAG base,0.784193,662000,3.756
ZeroRAG base,0.784728,662500,4.082
ZeroRAG base,0.785265,663000,3.924
ZeroRAG base,0.785805,663500,3.817
ZeroRAG base,0.786341,664000,3.877
ZeroRAG base,0.786869,664500,4.004
ZeroRAG base,0.787401,665000,4.367
ZeroRAG base,0.78794,665500,4.238
ZeroRAG base,0.788484,666000,3.819
ZeroRAG base,0.789022,666500,3.853
ZeroRAG base,0.78956,667000,3.964
ZeroRAG base,0.790089,667500,3.97
ZeroRAG base,0.79062,668000,3.946
ZeroRAG base,0.791152,668500,3.958
ZeroRAG base,0.791702,669000,3.845
ZeroRAG base,0.792239,669500,3.691
ZeroRAG base,0.792779,670000,3.853
ZeroRAG base,0.793311,670500,3.938
ZeroRAG base,0.793846,671000,3.902
ZeroRAG base,0.794386,671500,4.004
ZeroRAG base,0.794921,672000,3.948
ZeroRAG base,0.795457,672500,3.841
ZeroRAG base,0.795989,673000,4.09
ZeroRAG base,0.796521,673500,4.117
ZeroRAG base,0.797055,674000,4.005
ZeroRAG base,0.797582,674500,3.99
ZeroRAG base,0.798117,675000,3.962
ZeroRAG base,0.798644,675500,4.12
ZeroRAG base,0.799172,676000,4.157
ZeroRAG base,0.799706,676500,4.023
ZeroRAG base,0.800238,677000,4.283
ZeroRAG base,0.800778,677500,4.403
ZeroRAG base,0.801311,678000,3.945
ZeroRAG base,0.801847,678500,3.635
ZeroRAG base,0.802375,679000,3.608
ZeroRAG base,0.80291,679500,3.842
ZeroRAG base,0.803444,680000,3.976
ZeroRAG base,0.803971,680500,3.843
ZeroRAG base,0.804508,681000,3.756
ZeroRAG base,0.805039,681500,3.839
ZeroRAG base,0.805583,682000,3.877
ZeroRAG base,0.806122,682500,3.735
ZeroRAG base,0.806659,683000,3.707
ZeroRAG base,0.807199,683500,4.01
ZeroRAG base,0.807729,684000,4.023
ZeroRAG base,0.808262,684500,3.917
ZeroRAG base,0.808801,685000,3.951
ZeroRAG base,0.809341,685500,3.781
ZeroRAG base,0.809867,686000,3.787
ZeroRAG base,0.810389,686500,3.915
ZeroRAG base,0.810927,687000,3.856
ZeroRAG base,0.811464,687500,3.805
ZeroRAG base,0.811998,688000,3.879
ZeroRAG base,0.812534,688500,3.845
ZeroRAG base,0.813067,689000,3.831
ZeroRAG base,0.813592,689500,3.884
ZeroRAG base,0.814122,690000,3.961
ZeroRAG base,0.814655,690500,4.151
ZeroRAG base,0.815194,691000,4.082
ZeroRAG base,0.81573,691500,3.914
ZeroRAG base,0.816258,692000,4.231
ZeroRAG base,0.816793,692500,4.152
ZeroRAG base,0.817331,693000,4.018
ZeroRAG base,0.817862,693500,4.078
ZeroRAG base,0.818405,694000,3.8
ZeroRAG base,0.818945,694500,3.746
ZeroRAG base,0.819483,695000,3.742
ZeroRAG base,0.820026,695500,3.847
ZeroRAG base,0.820558,696000,4.026
ZeroRAG base,0.821088,696500,3.898
ZeroRAG base,0.821628,697000,3.703
ZeroRAG base,0.822164,697500,3.723
ZeroRAG base,0.822695,698000,3.824
ZeroRAG base,0.823235,698500,3.723
ZeroRAG base,0.823776,699000,3.717
ZeroRAG base,0.824308,699500,3.856
ZeroRAG base,0.824846,700000,4.019
ZeroRAG base,0.825378,700500,4.15
ZeroRAG base,0.825912,701000,4.042
ZeroRAG base,0.826442,701500,3.915
ZeroRAG base,0.826973,702000,3.76
ZeroRAG base,0.827515,702500,3.83
ZeroRAG base,0.828049,703000,3.888
ZeroRAG base,0.828576,703500,3.774
ZeroRAG base,0.829114,704000,3.789
ZeroRAG base,0.829644,704500,3.69
ZeroRAG base,0.830172,705000,3.627
ZeroRAG base,0.830719,705500,3.923
ZeroRAG base,0.831245,706000,4.088
ZeroRAG base,0.831783,706500,3.964
ZeroRAG base,0.832311,707000,3.983
ZeroRAG base,0.832835,707500,4.035
ZeroRAG base,0.833366,708000,3.849
ZeroRAG base,0.833899,708500,3.918
ZeroRAG base,0.834429,709000,4.082
ZeroRAG base,0.834963,709500,4.024
ZeroRAG base,0.83551,710000,3.939
ZeroRAG base,0.836045,710500,4.002
ZeroRAG base,0.836581,711000,4.051
ZeroRAG base,0.837118,711500,3.959
ZeroRAG base,0.83765,712000,4.032
ZeroRAG base,0.83817,712500,4.031
ZeroRAG base,0.838705,713000,3.858
ZeroRAG base,0.839238,713500,3.714
ZeroRAG base,0.839779,714000,3.645
ZeroRAG base,0.840313,714500,3.8
ZeroRAG base,0.840834,715000,3.947
ZeroRAG base,0.841355,715500,3.811
ZeroRAG base,0.841884,716000,3.892
ZeroRAG base,0.842412,716500,4.088
ZeroRAG base,0.842932,717000,4.109
ZeroRAG base,0.843461,717500,3.958
ZeroRAG base,0.843999,718000,3.931
ZeroRAG base,0.844545,718500,3.857
ZeroRAG base,0.845078,719000,3.716
ZeroRAG base,0.845617,719500,3.616
ZeroRAG base,0.846148,720000,3.763
ZeroRAG base,0.846676,720500,3.927
ZeroRAG base,0.847206,721000,3.987
ZeroRAG base,0.847733,721500,4.064
ZeroRAG base,0.848262,722000,3.968
ZeroRAG base,0.848806,722500,3.995
ZeroRAG base,0.849333,723000,3.84
ZeroRAG base,0.849873,723500,3.695
ZeroRAG base,0.850405,724000,3.604
ZeroRAG base,0.850943,724500,3.647
ZeroRAG base,0.851483,725000,3.735
ZeroRAG base,0.852015,725500,3.613
ZeroRAG base,0.852535,726000,3.919
ZeroRAG base,0.853063,726500,4.197
ZeroRAG base,0.853602,727000,3.908
ZeroRAG base,0.854124,727500,3.812
ZeroRAG base,0.854663,728000,4.0
ZeroRAG base,0.855196,728500,4.035
ZeroRAG base,0.855739,729000,3.963
ZeroRAG base,0.856278,729500,3.878
ZeroRAG base,0.856802,730000,3.777
ZeroRAG base,0.857333,730500,3.898
ZeroRAG base,0.857868,731000,3.93
ZeroRAG base,0.858401,731500,3.838
ZeroRAG base,0.858942,732000,3.961
ZeroRAG base,0.859477,732500,4.065
ZeroRAG base,0.860024,733000,4.035
ZeroRAG base,0.86055,733500,4.023
ZeroRAG base,0.861076,734000,3.888
ZeroRAG base,0.8616,734500,3.683
ZeroRAG base,0.862125,735000,3.715
ZeroRAG base,0.862659,735500,3.592
ZeroRAG base,0.863188,736000,3.871
ZeroRAG base,0.863715,736500,3.955
ZeroRAG base,0.864247,737000,3.615
ZeroRAG base,0.864799,737500,3.964
ZeroRAG base,0.865329,738000,3.955
ZeroRAG base,0.865861,738500,3.65
ZeroRAG base,0.866397,739000,3.819
ZeroRAG base,0.866925,739500,3.962
ZeroRAG base,0.867456,740000,3.976
ZeroRAG base,0.867987,740500,3.841
ZeroRAG base,0.868515,741000,3.591
ZeroRAG base,0.869039,741500,3.577
ZeroRAG base,0.869576,742000,3.78
ZeroRAG base,0.870115,742500,3.784
ZeroRAG base,0.87065,743000,3.777
ZeroRAG base,0.871185,743500,3.869
ZeroRAG base,0.871716,744000,3.881
ZeroRAG base,0.872242,744500,3.978
ZeroRAG base,0.872773,745000,3.822
ZeroRAG base,0.873297,745500,3.781
ZeroRAG base,0.873831,746000,3.92
ZeroRAG base,0.874356,746500,3.752
ZeroRAG base,0.874897,747000,3.767
ZeroRAG base,0.875432,747500,3.978
ZeroRAG base,0.875962,748000,3.964
ZeroRAG base,0.876497,748500,3.847
ZeroRAG base,0.877028,749000,3.733
ZeroRAG base,0.877548,749500,3.803
ZeroRAG base,0.878078,750000,3.877
ZeroRAG base,0.878616,750500,3.859
ZeroRAG base,0.879141,751000,3.712
ZeroRAG base,0.879672,751500,3.718
ZeroRAG base,0.880199,752000,3.74
ZeroRAG base,0.880727,752500,3.694
ZeroRAG base,0.88125,753000,3.706
ZeroRAG base,0.881781,753500,3.762
ZeroRAG base,0.882307,754000,3.761
ZeroRAG base,0.882841,754500,3.746
ZeroRAG base,0.883371,755000,4.066
ZeroRAG base,0.883898,755500,4.037
ZeroRAG base,0.884434,756000,3.835
ZeroRAG base,0.884968,756500,3.738
ZeroRAG base,0.885508,757000,3.718
ZeroRAG base,0.88604,757500,3.613
ZeroRAG base,0.886576,758000,3.599
ZeroRAG base,0.887116,758500,3.833
ZeroRAG base,0.887647,759000,3.778
ZeroRAG base,0.888189,759500,3.713
ZeroRAG base,0.888716,760000,3.729
ZeroRAG base,0.889257,760500,3.7
ZeroRAG base,0.889792,761000,3.906
ZeroRAG base,0.89033,761500,4.113
ZeroRAG base,0.890851,762000,3.949
ZeroRAG base,0.891377,762500,4.054
ZeroRAG base,0.891908,763000,4.056
ZeroRAG base,0.892441,763500,3.714
ZeroRAG base,0.892961,764000,3.827
ZeroRAG base,0.893494,764500,3.69
ZeroRAG base,0.894029,765000,3.596
ZeroRAG base,0.894571,765500,3.74
ZeroRAG base,0.895098,766000,3.786
ZeroRAG base,0.895629,766500,3.75
ZeroRAG base,0.89616,767000,3.519
ZeroRAG base,0.896694,767500,3.64
ZeroRAG base,0.897217,768000,3.822
ZeroRAG base,0.897748,768500,3.736
ZeroRAG base,0.898289,769000,3.712
ZeroRAG base,0.898822,769500,3.738
ZeroRAG base,0.89935,770000,3.843
ZeroRAG base,0.899887,770500,3.741
ZeroRAG base,0.900432,771000,3.505
ZeroRAG base,0.900971,771500,3.521
ZeroRAG base,0.901493,772000,3.632
ZeroRAG base,0.902027,772500,3.701
ZeroRAG base,0.902561,773000,3.742
ZeroRAG base,0.903084,773500,3.85
ZeroRAG base,0.903606,774000,3.872
ZeroRAG base,0.904135,774500,3.799
ZeroRAG base,0.904652,775000,3.736
ZeroRAG base,0.905175,775500,3.66
ZeroRAG base,0.905705,776000,3.66
ZeroRAG base,0.906245,776500,3.696
ZeroRAG base,0.906781,777000,3.772
ZeroRAG base,0.907313,777500,3.721
ZeroRAG base,0.907836,778000,3.707
ZeroRAG base,0.908363,778500,3.799
ZeroRAG base,0.908903,779000,3.911
ZeroRAG base,0.909439,779500,3.994
ZeroRAG base,0.909969,780000,3.95
ZeroRAG base,0.910497,780500,3.821
ZeroRAG base,0.911023,781000,3.744
ZeroRAG base,0.911552,781500,3.81
ZeroRAG base,0.912077,782000,3.999
ZeroRAG base,0.912604,782500,3.902
ZeroRAG base,0.913135,783000,3.81
ZeroRAG base,0.913662,783500,4.095
ZeroRAG base,0.914186,784000,3.961
ZeroRAG base,0.914717,784500,3.768
ZeroRAG base,0.915252,785000,3.721
ZeroRAG base,0.915784,785500,3.555
ZeroRAG base,0.916318,786000,3.607
ZeroRAG base,0.916845,786500,3.762
ZeroRAG base,0.917366,787000,3.591
ZeroRAG base,0.917897,787500,3.579
ZeroRAG base,0.91842,788000,3.877
ZeroRAG base,0.918945,788500,3.871
ZeroRAG base,0.919474,789000,3.868
ZeroRAG base,0.92,789500,3.755
ZeroRAG base,0.920529,790000,3.418
ZeroRAG base,0.921062,790500,3.531
ZeroRAG base,0.921592,791000,3.744
ZeroRAG base,0.922121,791500,3.653
ZeroRAG base,0.922641,792000,3.486
ZeroRAG base,0.92316,792500,3.522
ZeroRAG base,0.92369,793000,3.78
ZeroRAG base,0.924209,793500,3.597
ZeroRAG base,0.924753,794000,3.582
ZeroRAG base,0.925283,794500,3.73
ZeroRAG base,0.925811,795000,3.688
ZeroRAG base,0.926332,795500,3.687
ZeroRAG base,0.926862,796000,3.683
ZeroRAG base,0.927389,796500,3.675
ZeroRAG base,0.927927,797000,3.808
ZeroRAG base,0.928458,797500,3.822
ZeroRAG base,0.928981,798000,3.67
ZeroRAG base,0.929507,798500,3.732
ZeroRAG base,0.930029,799000,3.627
ZeroRAG base,0.93056,799500,3.696
ZeroRAG base,0.931087,800000,3.773
ZeroRAG base,0.931614,800500,3.616
ZeroRAG base,0.93214,801000,3.611
ZeroRAG base,0.932678,801500,3.712
ZeroRAG base,0.93321,802000,3.774
ZeroRAG base,0.933736,802500,3.668
ZeroRAG base,0.934268,803000,3.59
ZeroRAG base,0.9348,803500,3.892
ZeroRAG base,0.935324,804000,3.879
ZeroRAG base,0.935859,804500,3.73
ZeroRAG base,0.93639,805000,3.719
ZeroRAG base,0.936914,805500,3.803
ZeroRAG base,0.937438,806000,3.827
ZeroRAG base,0.937974,806500,3.518
ZeroRAG base,0.938503,807000,3.395
ZeroRAG base,0.939033,807500,3.454
ZeroRAG base,0.939564,808000,3.686
ZeroRAG base,0.940096,808500,3.664
ZeroRAG base,0.940618,809000,3.353
ZeroRAG base,0.941144,809500,3.516
ZeroRAG base,0.941678,810000,3.744
ZeroRAG base,0.942207,810500,3.65
ZeroRAG base,0.942734,811000,3.634
ZeroRAG base,0.943255,811500,3.632
ZeroRAG base,0.943779,812000,3.854
ZeroRAG base,0.944321,812500,3.837
ZeroRAG base,0.944851,813000,3.721
ZeroRAG base,0.945382,813500,3.826
ZeroRAG base,0.945913,814000,3.738
ZeroRAG base,0.946442,814500,3.766
ZeroRAG base,0.946976,815000,3.831
ZeroRAG base,0.947502,815500,3.807
ZeroRAG base,0.948029,816000,3.91
ZeroRAG base,0.948548,816500,3.773
ZeroRAG base,0.949078,817000,3.507
ZeroRAG base,0.949605,817500,3.617
ZeroRAG base,0.950135,818000,3.574
ZeroRAG base,0.950665,818500,3.612
ZeroRAG base,0.95121,819000,3.854
ZeroRAG base,0.951738,819500,3.835
ZeroRAG base,0.952261,820000,3.748
ZeroRAG base,0.952791,820500,3.623
ZeroRAG base,0.953317,821000,3.761
ZeroRAG base,0.953851,821500,3.759
ZeroRAG base,0.954383,822000,3.63
ZeroRAG base,0.954919,822500,3.75
ZeroRAG base,0.955443,823000,3.675
ZeroRAG base,0.955967,823500,3.667
ZeroRAG base,0.956488,824000,3.763
ZeroRAG base,0.957009,824500,3.889
ZeroRAG base,0.957545,825000,3.744
ZeroRAG base,0.958074,825500,3.587
ZeroRAG base,0.958607,826000,3.683
ZeroRAG base,0.959134,826500,3.641
ZeroRAG base,0.959664,827000,3.709
ZeroRAG base,0.960197,827500,3.735
ZeroRAG base,0.960719,828000,3.586
ZeroRAG base,0.961243,828500,3.587
ZeroRAG base,0.961762,829000,3.884
ZeroRAG base,0.96229,829500,3.964
ZeroRAG base,0.962815,830000,3.775
ZeroRAG base,0.963338,830500,3.781
ZeroRAG base,0.96387,831000,3.727
ZeroRAG base,0.964393,831500,3.549
ZeroRAG base,0.964919,832000,3.401
ZeroRAG base,0.965446,832500,3.417
ZeroRAG base,0.96597,833000,3.566
ZeroRAG base,0.966501,833500,3.565
ZeroRAG base,0.967026,834000,3.594
ZeroRAG base,0.967557,834500,3.782
ZeroRAG base,0.968091,835000,3.679
ZeroRAG base,0.968621,835500,3.446
ZeroRAG base,0.969136,836000,3.565
ZeroRAG base,0.969671,836500,3.75
ZeroRAG base,0.970192,837000,3.55
ZeroRAG base,0.970721,837500,3.519
ZeroRAG base,0.97125,838000,3.631
ZeroRAG base,0.971779,838500,3.6
ZeroRAG base,0.972312,839000,3.674
ZeroRAG base,0.972843,839500,3.789
ZeroRAG base,0.973366,840000,3.652
ZeroRAG base,0.973885,840500,3.589
ZeroRAG base,0.974419,841000,3.731
ZeroRAG base,0.974961,841500,3.713
ZeroRAG base,0.975487,842000,3.619
ZeroRAG base,0.976019,842500,3.537
ZeroRAG base,0.976554,843000,3.583
ZeroRAG base,0.977084,843500,3.795
ZeroRAG base,0.977612,844000,3.722
ZeroRAG base,0.978146,844500,3.525
ZeroRAG base,0.978678,845000,3.736
ZeroRAG base,0.979219,845500,3.87
ZeroRAG base,0.979746,846000,3.694
ZeroRAG base,0.980271,846500,3.589
ZeroRAG base,0.980796,847000,3.593
ZeroRAG base,0.981328,847500,3.606
ZeroRAG base,0.981855,848000,3.734
ZeroRAG base,0.982383,848500,3.87
ZeroRAG base,0.982911,849000,3.724
ZeroRAG base,0.983437,849500,3.653
ZeroRAG base,0.983959,850000,3.894
ZeroRAG base,0.984483,850500,3.941
ZeroRAG base,0.985004,851000,3.812
ZeroRAG base,0.985528,851500,3.64
ZeroRAG base,0.986063,852000,3.609
ZeroRAG base,0.986605,852500,3.668
ZeroRAG base,0.987127,853000,3.695
ZeroRAG base,0.987661,853500,3.732
ZeroRAG base,0.988187,854000,3.677
ZeroRAG base,0.988708,854500,3.616
ZeroRAG base,0.989245,855000,3.797
ZeroRAG base,0.989766,855500,3.931
ZeroRAG base,0.990287,856000,3.799
ZeroRAG base,0.990821,856500,3.576
ZeroRAG base,0.991355,857000,3.373
ZeroRAG base,0.991883,857500,3.585
ZeroRAG base,0.992424,858000,3.591
ZeroRAG base,0.992947,858500,3.413
ZeroRAG base,0.993466,859000,3.541
ZeroRAG base,0.993982,859500,3.696
ZeroRAG base,0.994507,860000,3.737
ZeroRAG base,0.995032,860500,3.591
ZeroRAG base,0.995558,861000,3.608
ZeroRAG base,0.996094,861500,3.633
ZeroRAG base,0.996618,862000,3.413
ZeroRAG base,0.997144,862500,3.526
ZeroRAG base,0.997665,863000,3.804
ZeroRAG base,0.998197,863500,3.732
ZeroRAG base,0.998734,864000,3.677
ZeroRAG base,0.999257,864500,3.727
ZeroRAG base,0.999778,865000,3.679
ZeroRAG base,1.000303,865500,3.766
ZeroRAG base,1.000825,866000,3.7
ZeroRAG base,1.001359,866500,3.513
ZeroRAG base,1.001886,867000,3.622
ZeroRAG base,1.002416,867500,3.6
ZeroRAG base,1.00295,868000,3.535
ZeroRAG base,1.003484,868500,3.604
ZeroRAG base,1.004007,869000,3.586
ZeroRAG base,1.004535,869500,3.632
ZeroRAG base,1.005065,870000,3.601
ZeroRAG base,1.005586,870500,3.461
ZeroRAG base,1.006106,871000,3.573
ZeroRAG base,1.006641,871500,3.6
ZeroRAG base,1.007173,872000,3.492
ZeroRAG base,1.00771,872500,3.464
ZeroRAG base,1.008238,873000,3.4
ZeroRAG base,1.008773,873500,3.538
ZeroRAG base,1.009296,874000,3.72
ZeroRAG base,1.00982,874500,3.629
ZeroRAG base,1.010361,875000,3.592
ZeroRAG base,1.010882,875500,3.812
ZeroRAG base,1.01142,876000,3.859
ZeroRAG base,1.011945,876500,3.717
ZeroRAG base,1.012478,877000,3.577
ZeroRAG base,1.013005,877500,3.552
ZeroRAG base,1.013524,878000,3.686
ZeroRAG base,1.014048,878500,3.646
ZeroRAG base,1.014572,879000,3.621
ZeroRAG base,1.015097,879500,3.57
ZeroRAG base,1.015622,880000,3.416
ZeroRAG base,1.016145,880500,3.538
ZeroRAG base,1.016661,881000,3.595
ZeroRAG base,1.017189,881500,3.663
ZeroRAG base,1.017719,882000,3.741
ZeroRAG base,1.018239,882500,3.744
ZeroRAG base,1.018758,883000,3.673
ZeroRAG base,1.019286,883500,3.576
ZeroRAG base,1.019813,884000,3.631
ZeroRAG base,1.020339,884500,3.527
ZeroRAG base,1.020864,885000,3.617
ZeroRAG base,1.021386,885500,3.738
ZeroRAG base,1.021913,886000,3.915
ZeroRAG base,1.022435,886500,4.0
ZeroRAG base,1.022962,887000,3.732
ZeroRAG base,1.0235,887500,3.753
ZeroRAG base,1.024027,888000,3.682
ZeroRAG base,1.024552,888500,3.44
ZeroRAG base,1.025087,889000,3.558
ZeroRAG base,1.025612,889500,3.55
ZeroRAG base,1.02614,890000,3.574
ZeroRAG base,1.026661,890500,3.804
ZeroRAG base,1.027189,891000,3.654
ZeroRAG base,1.027722,891500,3.603
ZeroRAG base,1.028243,892000,3.638
ZeroRAG base,1.028765,892500,3.463
ZeroRAG base,1.029294,893000,3.579
ZeroRAG base,1.029822,893500,3.65
ZeroRAG base,1.030349,894000,3.557
ZeroRAG base,1.030871,894500,3.647
ZeroRAG base,1.031397,895000,3.686
ZeroRAG base,1.031916,895500,3.716
ZeroRAG base,1.032446,896000,3.57
ZeroRAG base,1.032976,896500,3.519
ZeroRAG base,1.033505,897000,3.537
ZeroRAG base,1.034027,897500,3.4
ZeroRAG base,1.034552,898000,3.531
ZeroRAG base,1.035076,898500,3.736
ZeroRAG base,1.035601,899000,3.598
ZeroRAG base,1.036127,899500,3.559
ZeroRAG base,1.036659,900000,3.695
ZeroRAG base,1.037195,900500,3.698
ZeroRAG base,1.037727,901000,3.6
ZeroRAG base,1.038252,901500,3.571
ZeroRAG base,1.038781,902000,3.523
ZeroRAG base,1.039311,902500,3.484
ZeroRAG base,1.039842,903000,3.484
ZeroRAG base,1.040359,903500,3.468
ZeroRAG base,1.040888,904000,3.632
ZeroRAG base,1.041411,904500,3.475
ZeroRAG base,1.041936,905000,3.334
ZeroRAG base,1.042467,905500,3.513
ZeroRAG base,1.04299,906000,3.544
ZeroRAG base,1.043518,906500,3.573
ZeroRAG base,1.044043,907000,3.484
ZeroRAG base,1.044574,907500,3.453
ZeroRAG base,1.045102,908000,3.696
ZeroRAG base,1.045642,908500,3.632
ZeroRAG base,1.04617,909000,3.469
ZeroRAG base,1.046685,909500,3.43
ZeroRAG base,1.047211,910000,3.509
ZeroRAG base,1.047739,910500,3.761
ZeroRAG base,1.048262,911000,3.863
ZeroRAG base,1.048784,911500,3.672
ZeroRAG base,1.049313,912000,3.607
ZeroRAG base,1.049841,912500,3.601
ZeroRAG base,1.050362,913000,3.495
ZeroRAG base,1.050876,913500,3.598
ZeroRAG base,1.051404,914000,3.559
ZeroRAG base,1.051923,914500,3.647
ZeroRAG base,1.052458,915000,3.745
ZeroRAG base,1.05298,915500,3.652
ZeroRAG base,1.053509,916000,3.834
ZeroRAG base,1.054033,916500,3.785
ZeroRAG base,1.054556,917000,3.526
ZeroRAG base,1.055081,917500,3.502
ZeroRAG base,1.055617,918000,3.435
ZeroRAG base,1.056138,918500,3.492
ZeroRAG base,1.056661,919000,3.589
ZeroRAG base,1.057192,919500,3.442
ZeroRAG base,1.057718,920000,3.556
ZeroRAG base,1.058247,920500,3.603
ZeroRAG base,1.058782,921000,3.373
ZeroRAG base,1.059322,921500,3.501
ZeroRAG base,1.05984,922000,3.609
ZeroRAG base,1.060367,922500,3.471
ZeroRAG base,1.060889,923000,3.479
ZeroRAG base,1.061416,923500,3.546
ZeroRAG base,1.061949,924000,3.655
ZeroRAG base,1.062475,924500,3.525
ZeroRAG base,1.063002,925000,3.488
ZeroRAG base,1.063521,925500,3.56
ZeroRAG base,1.064049,926000,3.511
ZeroRAG base,1.064573,926500,3.612
ZeroRAG base,1.065103,927000,3.472
ZeroRAG base,1.065631,927500,3.464
ZeroRAG base,1.066164,928000,3.666
ZeroRAG base,1.066687,928500,3.763
ZeroRAG base,1.067221,929000,3.784
ZeroRAG base,1.067745,929500,3.693
ZeroRAG base,1.06827,930000,3.672
ZeroRAG base,1.068797,930500,3.646
ZeroRAG base,1.069322,931000,3.515
ZeroRAG base,1.069845,931500,3.374
ZeroRAG base,1.070371,932000,3.487
ZeroRAG base,1.070903,932500,3.568
ZeroRAG base,1.071426,933000,3.58
ZeroRAG base,1.071957,933500,3.517
ZeroRAG base,1.072484,934000,3.624
ZeroRAG base,1.073003,934500,3.637
ZeroRAG base,1.07352,935000,3.437
ZeroRAG base,1.074043,935500,3.463
ZeroRAG base,1.074571,936000,3.703
ZeroRAG base,1.075105,936500,3.644
ZeroRAG base,1.075637,937000,3.476
ZeroRAG base,1.076156,937500,3.603
ZeroRAG base,1.076684,938000,3.638
ZeroRAG base,1.077205,938500,3.758
ZeroRAG base,1.077732,939000,3.646
ZeroRAG base,1.078259,939500,3.485
ZeroRAG base,1.078792,940000,3.785
ZeroRAG base,1.079321,940500,3.84
ZeroRAG base,1.07984,941000,3.693
ZeroRAG base,1.080353,941500,3.618
ZeroRAG base,1.080883,942000,3.633
ZeroRAG base,1.081415,942500,3.666
ZeroRAG base,1.081934,943000,3.548
ZeroRAG base,1.082449,943500,3.455
ZeroRAG base,1.082971,944000,3.583
ZeroRAG base,1.083491,944500,3.716
ZeroRAG base,1.084011,945000,3.745
ZeroRAG base,1.084533,945500,3.758
ZeroRAG base,1.085059,946000,3.648
ZeroRAG base,1.085584,946500,3.565
ZeroRAG base,1.086103,947000,3.427
ZeroRAG base,1.086638,947500,3.494
ZeroRAG base,1.087163,948000,3.705
ZeroRAG base,1.087678,948500,3.85
ZeroRAG base,1.08821,949000,3.587
ZeroRAG base,1.08873,949500,3.287
ZeroRAG base,1.089268,950000,3.282
ZeroRAG base,1.089798,950500,3.484
ZeroRAG base,1.090317,951000,3.621
ZeroRAG base,1.090843,951500,3.398
ZeroRAG base,1.091365,952000,3.314
ZeroRAG base,1.091901,952500,3.465
ZeroRAG base,1.092423,953000,3.445
ZeroRAG base,1.092947,953500,3.359
ZeroRAG base,1.093469,954000,3.544
ZeroRAG base,1.093998,954500,3.672
ZeroRAG base,1.094527,955000,3.536
ZeroRAG base,1.095051,955500,3.497
ZeroRAG base,1.095567,956000,3.468
ZeroRAG base,1.096091,956500,3.415
ZeroRAG base,1.096619,957000,3.626
ZeroRAG base,1.097144,957500,3.58
ZeroRAG base,1.097683,958000,3.518
ZeroRAG base,1.098206,958500,3.512
ZeroRAG base,1.098737,959000,3.396
ZeroRAG base,1.099257,959500,3.621
ZeroRAG base,1.099789,960000,3.687
ZeroRAG base,1.100312,960500,3.647
ZeroRAG base,1.100836,961000,3.557
ZeroRAG base,1.101355,961500,3.374
ZeroRAG base,1.101877,962000,3.44
ZeroRAG base,1.1024,962500,3.46
ZeroRAG base,1.102924,963000,3.414
ZeroRAG base,1.103447,963500,3.491
ZeroRAG base,1.103972,964000,3.665
ZeroRAG base,1.104492,964500,3.773
ZeroRAG base,1.10501,965000,3.506
ZeroRAG base,1.105541,965500,3.368
ZeroRAG base,1.10607,966000,3.477
ZeroRAG base,1.106607,966500,3.512
ZeroRAG base,1.107129,967000,3.603
ZeroRAG base,1.107648,967500,3.636
ZeroRAG base,1.108169,968000,3.567
ZeroRAG base,1.108697,968500,3.612
ZeroRAG base,1.109215,969000,3.759
ZeroRAG base,1.10974,969500,3.61
ZeroRAG base,1.110271,970000,3.504
ZeroRAG base,1.110786,970500,3.755
ZeroRAG base,1.111312,971000,3.65
ZeroRAG base,1.111832,971500,3.388
ZeroRAG base,1.112362,972000,3.575
ZeroRAG base,1.112881,972500,3.58
ZeroRAG base,1.113411,973000,3.491
ZeroRAG base,1.113945,973500,3.623
ZeroRAG base,1.114462,974000,3.569
ZeroRAG base,1.114987,974500,3.435
ZeroRAG base,1.115514,975000,3.421
ZeroRAG base,1.116046,975500,3.594
ZeroRAG base,1.116569,976000,3.592
ZeroRAG base,1.117097,976500,3.445
ZeroRAG base,1.117616,977000,3.52
ZeroRAG base,1.118146,977500,3.629
ZeroRAG base,1.11868,978000,3.589
ZeroRAG base,1.119206,978500,3.509
ZeroRAG base,1.119727,979000,3.538
ZeroRAG base,1.120248,979500,3.822
ZeroRAG base,1.120776,980000,3.769
ZeroRAG base,1.121295,980500,3.476
ZeroRAG base,1.121831,981000,3.599
ZeroRAG base,1.122363,981500,3.748
ZeroRAG base,1.122887,982000,3.75
ZeroRAG base,1.123414,982500,3.534
ZeroRAG base,1.12394,983000,3.369
ZeroRAG base,1.124465,983500,3.612
ZeroRAG base,1.12499,984000,3.688
ZeroRAG base,1.125513,984500,3.601
ZeroRAG base,1.126044,985000,3.619
ZeroRAG base,1.126571,985500,3.552
ZeroRAG base,1.127099,986000,3.498
ZeroRAG base,1.127628,986500,3.332
ZeroRAG base,1.128152,987000,3.306
ZeroRAG base,1.128675,987500,3.505
ZeroRAG base,1.129202,988000,3.468
ZeroRAG base,1.12973,988500,3.421
ZeroRAG base,1.130253,989000,3.556
ZeroRAG base,1.130779,989500,3.623
ZeroRAG base,1.131293,990000,3.515
ZeroRAG base,1.131823,990500,3.348
ZeroRAG base,1.132356,991000,3.327
ZeroRAG base,1.132875,991500,3.399
ZeroRAG base,1.133401,992000,3.269
ZeroRAG base,1.133917,992500,3.282
ZeroRAG base,1.134448,993000,3.404
ZeroRAG base,1.134975,993500,3.461
ZeroRAG base,1.135503,994000,3.53
ZeroRAG base,1.136029,994500,3.62
ZeroRAG base,1.136553,995000,3.759
ZeroRAG base,1.137076,995500,3.594
ZeroRAG base,1.1376,996000,3.475
ZeroRAG base,1.138132,996500,3.492
ZeroRAG base,1.138655,997000,3.39
ZeroRAG base,1.139177,997500,3.579
ZeroRAG base,1.139699,998000,3.606
ZeroRAG base,1.140214,998500,3.525
ZeroRAG base,1.140737,999000,3.655
ZeroRAG base,1.141263,999500,3.48
ZeroRAG base,1.141781,1000000,3.483
ZeroRAG base,1.142316,1000500,3.619
ZeroRAG base,1.142834,1001000,3.439
ZeroRAG base,1.143351,1001500,3.349
ZeroRAG base,1.143868,1002000,3.529
ZeroRAG base,1.144403,1002500,3.562
ZeroRAG base,1.144926,1003000,3.486
ZeroRAG base,1.145458,1003500,3.471
ZeroRAG base,1.145994,1004000,3.494
ZeroRAG base,1.146516,1004500,3.548
ZeroRAG base,1.147033,1005000,3.632
ZeroRAG base,1.147556,1005500,3.512
ZeroRAG base,1.148081,1006000,3.377
ZeroRAG base,1.148602,1006500,3.452
ZeroRAG base,1.149126,1007000,3.569
ZeroRAG base,1.149645,1007500,3.635
ZeroRAG base,1.150171,1008000,3.721
ZeroRAG base,1.150706,1008500,3.737
ZeroRAG base,1.151231,1009000,3.666
ZeroRAG base,1.151763,1009500,3.674
ZeroRAG base,1.152283,1010000,3.673
ZeroRAG base,1.1528,1010500,3.707
ZeroRAG base,1.153318,1011000,3.598
ZeroRAG base,1.153854,1011500,3.489
ZeroRAG base,1.154382,1012000,3.513
ZeroRAG base,1.154905,1012500,3.544
ZeroRAG base,1.155427,1013000,3.466
ZeroRAG base,1.155939,1013500,3.478
ZeroRAG base,1.156468,1014000,3.542
ZeroRAG base,1.156988,1014500,3.59
ZeroRAG base,1.157504,1015000,3.591
ZeroRAG base,1.158021,1015500,3.461
ZeroRAG base,1.158547,1016000,3.508
ZeroRAG base,1.159072,1016500,3.582
ZeroRAG base,1.159602,1017000,3.469
ZeroRAG base,1.160123,1017500,3.41
ZeroRAG base,1.160646,1018000,3.593
ZeroRAG base,1.161177,1018500,3.637
ZeroRAG base,1.161697,1019000,3.51
ZeroRAG base,1.162222,1019500,3.459
ZeroRAG base,1.162755,1020000,3.496
ZeroRAG base,1.163281,1020500,3.538
ZeroRAG base,1.163811,1021000,3.431
ZeroRAG base,1.164327,1021500,3.393
ZeroRAG base,1.16485,1022000,3.478
ZeroRAG base,1.16537,1022500,3.669
ZeroRAG base,1.165901,1023000,3.816
ZeroRAG base,1.166421,1023500,3.598
ZeroRAG base,1.16695,1024000,3.434
ZeroRAG base,1.167478,1024500,3.522
ZeroRAG base,1.168003,1025000,3.702
ZeroRAG base,1.168532,1025500,3.828
ZeroRAG base,1.169053,1026000,3.791
ZeroRAG base,1.169579,1026500,3.625
ZeroRAG base,1.170105,1027000,3.593
ZeroRAG base,1.170629,1027500,3.571
ZeroRAG base,1.17115,1028000,3.477
ZeroRAG base,1.171674,1028500,3.494
ZeroRAG base,1.172201,1029000,3.549
ZeroRAG base,1.172722,1029500,3.432
ZeroRAG base,1.17325,1030000,3.374
ZeroRAG base,1.173776,1030500,3.411
ZeroRAG base,1.174297,1031000,3.438
ZeroRAG base,1.17481,1031500,3.505
ZeroRAG base,1.175338,1032000,3.361
ZeroRAG base,1.175855,1032500,3.281
ZeroRAG base,1.176379,1033000,3.343
ZeroRAG base,1.176905,1033500,3.357
ZeroRAG base,1.177418,1034000,3.461
ZeroRAG base,1.177945,1034500,3.529
ZeroRAG base,1.178468,1035000,3.314
ZeroRAG base,1.178998,1035500,3.342
ZeroRAG base,1.179528,1036000,3.563
ZeroRAG base,1.180049,1036500,3.544
ZeroRAG base,1.180573,1037000,3.41
ZeroRAG base,1.181105,1037500,3.445
ZeroRAG base,1.181624,1038000,3.581
ZeroRAG base,1.182143,1038500,3.576
ZeroRAG base,1.182662,1039000,3.488
ZeroRAG base,1.183186,1039500,3.538
ZeroRAG base,1.183714,1040000,3.542
ZeroRAG base,1.184247,1040500,3.459
ZeroRAG base,1.184768,1041000,3.507
ZeroRAG base,1.185294,1041500,3.497
ZeroRAG base,1.185817,1042000,3.378
ZeroRAG base,1.186346,1042500,3.41
ZeroRAG base,1.186872,1043000,3.758
ZeroRAG base,1.1874,1043500,3.796
ZeroRAG base,1.187929,1044000,3.574
ZeroRAG base,1.188459,1044500,3.455
ZeroRAG base,1.188987,1045000,3.469
ZeroRAG base,1.18951,1045500,3.644
ZeroRAG base,1.19004,1046000,3.5
ZeroRAG base,1.190566,1046500,3.294
ZeroRAG base,1.191087,1047000,3.269
ZeroRAG base,1.19161,1047500,3.347
ZeroRAG base,1.192139,1048000,3.576
ZeroRAG base,1.192665,1048500,3.478
ZeroRAG base,1.193184,1049000,3.417
ZeroRAG base,1.193706,1049500,3.562
ZeroRAG base,1.194228,1050000,3.423
ZeroRAG base,1.194754,1050500,3.346
ZeroRAG base,1.195276,1051000,3.409
ZeroRAG base,1.19581,1051500,3.505
ZeroRAG base,1.196333,1052000,3.447
ZeroRAG base,1.196854,1052500,3.384
ZeroRAG base,1.197378,1053000,3.442
ZeroRAG base,1.197911,1053500,3.455
ZeroRAG base,1.198437,1054000,3.45
ZeroRAG base,1.19896,1054500,3.465
ZeroRAG base,1.19948,1055000,3.476
ZeroRAG base,1.200003,1055500,3.48
ZeroRAG base,1.200527,1056000,3.521
ZeroRAG base,1.201054,1056500,3.591
ZeroRAG base,1.201581,1057000,3.525
ZeroRAG base,1.202107,1057500,3.48
ZeroRAG base,1.202634,1058000,3.57
ZeroRAG base,1.203157,1058500,3.453
ZeroRAG base,1.203676,1059000,3.378
ZeroRAG base,1.2042,1059500,3.511
ZeroRAG base,1.204723,1060000,3.478
ZeroRAG base,1.205251,1060500,3.362
ZeroRAG base,1.205775,1061000,3.355
ZeroRAG base,1.206298,1061500,3.457
ZeroRAG base,1.206818,1062000,3.545
ZeroRAG base,1.207338,1062500,3.358
ZeroRAG base,1.207862,1063000,3.284
ZeroRAG base,1.208382,1063500,3.52
ZeroRAG base,1.208908,1064000,3.585
ZeroRAG base,1.209426,1064500,3.413
ZeroRAG base,1.209942,1065000,3.376
ZeroRAG base,1.210468,1065500,3.494
ZeroRAG base,1.210989,1066000,3.556
ZeroRAG base,1.211508,1066500,3.477
ZeroRAG base,1.21203,1067000,3.39
ZeroRAG base,1.212556,1067500,3.492
ZeroRAG base,1.213085,1068000,3.523
ZeroRAG base,1.213611,1068500,3.332
ZeroRAG base,1.214131,1069000,3.323
ZeroRAG base,1.214658,1069500,3.33
ZeroRAG base,1.215189,1070000,3.376
ZeroRAG base,1.215711,1070500,3.527
ZeroRAG base,1.216245,1071000,3.551
ZeroRAG base,1.216771,1071500,3.446
ZeroRAG base,1.217282,1072000,3.511
ZeroRAG base,1.2178,1072500,3.487
ZeroRAG base,1.218324,1073000,3.232
ZeroRAG base,1.21885,1073500,3.22
ZeroRAG base,1.219391,1074000,3.375
ZeroRAG base,1.219923,1074500,3.481
ZeroRAG base,1.220439,1075000,3.44
ZeroRAG base,1.220961,1075500,3.419
ZeroRAG base,1.221486,1076000,3.564
ZeroRAG base,1.222009,1076500,3.538
ZeroRAG base,1.222533,1077000,3.418
ZeroRAG base,1.223056,1077500,3.297
ZeroRAG base,1.223582,1078000,3.3
ZeroRAG base,1.224112,1078500,3.468
ZeroRAG base,1.224639,1079000,3.449
ZeroRAG base,1.225157,1079500,3.403
ZeroRAG base,1.225683,1080000,3.344
ZeroRAG base,1.226204,1080500,3.29
ZeroRAG base,1.226719,1081000,3.439
ZeroRAG base,1.227242,1081500,3.336
ZeroRAG base,1.227771,1082000,3.288
ZeroRAG base,1.228301,1082500,3.446
ZeroRAG base,1.228823,1083000,3.374
ZeroRAG base,1.229333,1083500,3.414
ZeroRAG base,1.229849,1084000,3.443
ZeroRAG base,1.230371,1084500,3.401
ZeroRAG base,1.230891,1085000,3.464
ZeroRAG base,1.231418,1085500,3.489
ZeroRAG base,1.231944,1086000,3.505
ZeroRAG base,1.232468,1086500,3.543
ZeroRAG base,1.232991,1087000,3.397
ZeroRAG base,1.233523,1087500,3.239
ZeroRAG base,1.234041,1088000,3.359
ZeroRAG base,1.234562,1088500,3.473
ZeroRAG base,1.235091,1089000,3.37
ZeroRAG base,1.235612,1089500,3.391
ZeroRAG base,1.236135,1090000,3.594
ZeroRAG base,1.236657,1090500,3.574
ZeroRAG base,1.237189,1091000,3.412
ZeroRAG base,1.237708,1091500,3.405
ZeroRAG base,1.238234,1092000,3.313
ZeroRAG base,1.238759,1092500,3.229
ZeroRAG base,1.23929,1093000,3.34
ZeroRAG base,1.239814,1093500,3.478
ZeroRAG base,1.240327,1094000,3.481
ZeroRAG base,1.240849,1094500,3.34
ZeroRAG base,1.241368,1095000,3.343
ZeroRAG base,1.241887,1095500,3.445
ZeroRAG base,1.242407,1096000,3.51
ZeroRAG base,1.242933,1096500,3.423
ZeroRAG base,1.243458,1097000,3.354
ZeroRAG base,1.243985,1097500,3.423
ZeroRAG base,1.244509,1098000,3.57
ZeroRAG base,1.245035,1098500,3.676
ZeroRAG base,1.245566,1099000,3.571
ZeroRAG base,1.246085,1099500,3.387
ZeroRAG base,1.246604,1100000,3.431
ZeroRAG base,1.247124,1100500,3.428
ZeroRAG base,1.247655,1101000,3.209
ZeroRAG base,1.248178,1101500,3.194
ZeroRAG base,1.248701,1102000,3.402
ZeroRAG base,1.249227,1102500,3.568
ZeroRAG base,1.249754,1103000,3.66
ZeroRAG base,1.250275,1103500,3.619
ZeroRAG base,1.250801,1104000,3.257
ZeroRAG base,1.251322,1104500,3.338
ZeroRAG base,1.251839,1105000,3.538
ZeroRAG base,1.252351,1105500,3.495
ZeroRAG base,1.252891,1106000,3.58
ZeroRAG base,1.253416,1106500,3.427
ZeroRAG base,1.253931,1107000,3.523
ZeroRAG base,1.254455,1107500,3.521
ZeroRAG base,1.25497,1108000,3.312
ZeroRAG base,1.255494,1108500,3.526
ZeroRAG base,1.256022,1109000,3.419
ZeroRAG base,1.256544,1109500,3.25
ZeroRAG base,1.257069,1110000,3.367
ZeroRAG base,1.25759,1110500,3.42
ZeroRAG base,1.258112,1111000,3.307
ZeroRAG base,1.258637,1111500,3.456
ZeroRAG base,1.259157,1112000,3.593
ZeroRAG base,1.259685,1112500,3.565
ZeroRAG base,1.260205,1113000,3.528
ZeroRAG base,1.260732,1113500,3.558
ZeroRAG base,1.261244,1114000,3.462
ZeroRAG base,1.261766,1114500,3.362
ZeroRAG base,1.262283,1115000,3.445
ZeroRAG base,1.262804,1115500,3.293
ZeroRAG base,1.263323,1116000,3.184
ZeroRAG base,1.263846,1116500,3.337
ZeroRAG base,1.264382,1117000,3.544
ZeroRAG base,1.264905,1117500,3.412
ZeroRAG base,1.265427,1118000,3.345
ZeroRAG base,1.265942,1118500,3.377
ZeroRAG base,1.266456,1119000,3.329
ZeroRAG base,1.266972,1119500,3.248
ZeroRAG base,1.267495,1120000,3.405
ZeroRAG base,1.268017,1120500,3.51
ZeroRAG base,1.268538,1121000,3.297
ZeroRAG base,1.269061,1121500,3.342
ZeroRAG base,1.269592,1122000,3.419
ZeroRAG base,1.270121,1122500,3.375
ZeroRAG base,1.270641,1123000,3.552
ZeroRAG base,1.271164,1123500,3.558
ZeroRAG base,1.271684,1124000,3.321
ZeroRAG base,1.272204,1124500,3.294
ZeroRAG base,1.272729,1125000,3.353
ZeroRAG base,1.273245,1125500,3.371
ZeroRAG base,1.273772,1126000,3.3
ZeroRAG base,1.274292,1126500,3.274
ZeroRAG base,1.27481,1127000,3.356
ZeroRAG base,1.275332,1127500,3.319
ZeroRAG base,1.275852,1128000,3.387
ZeroRAG base,1.27638,1128500,3.434
ZeroRAG base,1.276898,1129000,3.269
ZeroRAG base,1.277426,1129500,3.288
ZeroRAG base,1.277948,1130000,3.373
ZeroRAG base,1.278471,1130500,3.285
ZeroRAG base,1.278995,1131000,3.397
ZeroRAG base,1.27952,1131500,3.38
ZeroRAG base,1.280041,1132000,3.411
ZeroRAG base,1.280565,1132500,3.543
ZeroRAG base,1.28108,1133000,3.442
ZeroRAG base,1.281599,1133500,3.431
ZeroRAG base,1.282129,1134000,3.378
ZeroRAG base,1.282654,1134500,3.432
ZeroRAG base,1.283173,1135000,3.357
ZeroRAG base,1.283694,1135500,3.247
ZeroRAG base,1.284217,1136000,3.262
ZeroRAG base,1.28474,1136500,3.266
ZeroRAG base,1.285258,1137000,3.36
ZeroRAG base,1.285782,1137500,3.334
ZeroRAG base,1.286296,1138000,3.34
ZeroRAG base,1.286821,1138500,3.44
ZeroRAG base,1.28734,1139000,3.398
ZeroRAG base,1.287854,1139500,3.365
ZeroRAG base,1.288377,1140000,3.357
ZeroRAG base,1.288901,1140500,3.495
ZeroRAG base,1.289426,1141000,3.546
ZeroRAG base,1.289949,1141500,3.556
ZeroRAG base,1.290472,1142000,3.574
ZeroRAG base,1.29099,1142500,3.43
ZeroRAG base,1.291516,1143000,3.365
ZeroRAG base,1.292035,1143500,3.281
ZeroRAG base,1.292554,1144000,3.139
ZeroRAG base,1.293077,1144500,3.276
ZeroRAG base,1.293594,1145000,3.456
ZeroRAG base,1.294116,1145500,3.341
ZeroRAG base,1.294635,1146000,3.244
ZeroRAG base,1.29516,1146500,3.339
ZeroRAG base,1.295689,1147000,3.461
ZeroRAG base,1.296216,1147500,3.489
ZeroRAG base,1.296736,1148000,3.495
ZeroRAG base,1.297258,1148500,3.49
ZeroRAG base,1.297767,1149000,3.353
ZeroRAG base,1.298287,1149500,3.199
ZeroRAG base,1.298797,1150000,3.184
ZeroRAG base,1.299319,1150500,3.332
ZeroRAG base,1.299849,1151000,3.356
ZeroRAG base,1.300361,1151500,3.24
ZeroRAG base,1.300888,1152000,3.302
ZeroRAG base,1.301412,1152500,3.364
ZeroRAG base,1.301931,1153000,3.321
ZeroRAG base,1.302451,1153500,3.279
ZeroRAG base,1.302971,1154000,3.418
ZeroRAG base,1.303492,1154500,3.413
ZeroRAG base,1.30401,1155000,3.432
ZeroRAG base,1.304533,1155500,3.475
ZeroRAG base,1.30506,1156000,3.303
ZeroRAG base,1.305588,1156500,3.265
ZeroRAG base,1.306113,1157000,3.281
ZeroRAG base,1.306624,1157500,3.487
ZeroRAG base,1.307142,1158000,3.405
ZeroRAG base,1.307663,1158500,3.26
ZeroRAG base,1.308183,1159000,3.537
ZeroRAG base,1.308702,1159500,3.417
ZeroRAG base,1.309227,1160000,3.307
ZeroRAG base,1.309748,1160500,3.297
ZeroRAG base,1.310272,1161000,3.284
ZeroRAG base,1.310791,1161500,3.39
ZeroRAG base,1.311312,1162000,3.349
ZeroRAG base,1.311837,1162500,3.353
ZeroRAG base,1.312362,1163000,3.392
ZeroRAG base,1.312878,1163500,3.331
ZeroRAG base,1.313403,1164000,3.319
ZeroRAG base,1.313927,1164500,3.293
ZeroRAG base,1.314448,1165000,3.304
ZeroRAG base,1.314968,1165500,3.449
ZeroRAG base,1.315482,1166000,3.501
ZeroRAG base,1.315995,1166500,3.33
ZeroRAG base,1.316517,1167000,3.305
ZeroRAG base,1.317042,1167500,3.542
ZeroRAG base,1.317562,1168000,3.519
ZeroRAG base,1.318081,1168500,3.337
ZeroRAG base,1.318599,1169000,3.273
ZeroRAG base,1.319118,1169500,3.294
ZeroRAG base,1.319645,1170000,3.496
ZeroRAG base,1.320163,1170500,3.532
ZeroRAG base,1.320678,1171000,3.55
ZeroRAG base,1.321197,1171500,3.548
ZeroRAG base,1.321718,1172000,3.399
ZeroRAG base,1.322243,1172500,3.352
ZeroRAG base,1.322766,1173000,3.298
ZeroRAG base,1.323293,1173500,3.245
ZeroRAG base,1.323815,1174000,3.359
ZeroRAG base,1.324332,1174500,3.484
ZeroRAG base,1.32485,1175000,3.422
ZeroRAG base,1.325365,1175500,3.374
ZeroRAG base,1.325884,1176000,3.333
ZeroRAG base,1.3264,1176500,3.38
ZeroRAG base,1.326922,1177000,3.4
ZeroRAG base,1.327452,1177500,3.223
ZeroRAG base,1.327977,1178000,3.265
ZeroRAG base,1.328507,1178500,3.401
ZeroRAG base,1.329023,1179000,3.314
ZeroRAG base,1.329548,1179500,3.322
ZeroRAG base,1.330068,1180000,3.218
ZeroRAG base,1.330594,1180500,3.162
ZeroRAG base,1.331117,1181000,3.321
ZeroRAG base,1.331634,1181500,3.392
ZeroRAG base,1.332151,1182000,3.317
ZeroRAG base,1.33267,1182500,3.251
ZeroRAG base,1.333194,1183000,3.391
ZeroRAG base,1.333715,1183500,3.456
ZeroRAG base,1.334239,1184000,3.369
ZeroRAG base,1.334753,1184500,3.314
ZeroRAG base,1.335277,1185000,3.331
ZeroRAG base,1.335793,1185500,3.41
ZeroRAG base,1.336306,1186000,3.449
ZeroRAG base,1.336822,1186500,3.389
ZeroRAG base,1.337339,1187000,3.347
ZeroRAG base,1.337862,1187500,3.246
ZeroRAG base,1.33838,1188000,3.308
ZeroRAG base,1.338903,1188500,3.405
ZeroRAG base,1.339433,1189000,3.373
ZeroRAG base,1.339954,1189500,3.307
ZeroRAG base,1.340475,1190000,3.313
ZeroRAG base,1.340999,1190500,3.332
ZeroRAG base,1.34152,1191000,3.364
ZeroRAG base,1.342041,1191500,3.45
ZeroRAG base,1.342561,1192000,3.366
ZeroRAG base,1.343076,1192500,3.262
ZeroRAG base,1.343595,1193000,3.31
ZeroRAG base,1.344111,1193500,3.485
ZeroRAG base,1.344627,1194000,3.443
ZeroRAG base,1.345156,1194500,3.491
ZeroRAG base,1.345681,1195000,3.556
ZeroRAG base,1.346201,1195500,3.462
ZeroRAG base,1.346725,1196000,3.481
ZeroRAG base,1.347246,1196500,3.517
ZeroRAG base,1.347765,1197000,3.491
ZeroRAG base,1.348287,1197500,3.286
ZeroRAG base,1.348803,1198000,3.291
ZeroRAG base,1.349321,1198500,3.446
ZeroRAG base,1.349835,1199000,3.371
ZeroRAG base,1.35035,1199500,3.268
ZeroRAG base,1.350868,1200000,3.272
ZeroRAG base,1.351387,1200500,3.244
ZeroRAG base,1.351912,1201000,3.239
ZeroRAG base,1.352428,1201500,3.342
ZeroRAG base,1.352948,1202000,3.348
ZeroRAG base,1.353466,1202500,3.27
ZeroRAG base,1.353981,1203000,3.217
ZeroRAG base,1.354505,1203500,3.316
ZeroRAG base,1.355027,1204000,3.296
ZeroRAG base,1.355557,1204500,3.466
ZeroRAG base,1.356072,1205000,3.664
ZeroRAG base,1.3566,1205500,3.474
ZeroRAG base,1.357124,1206000,3.438
ZeroRAG base,1.357641,1206500,3.514
ZeroRAG base,1.358157,1207000,3.473
ZeroRAG base,1.358688,1207500,3.359
ZeroRAG base,1.35921,1208000,3.273
ZeroRAG base,1.35973,1208500,3.368
ZeroRAG base,1.360257,1209000,3.578
ZeroRAG base,1.360782,1209500,3.456
ZeroRAG base,1.361295,1210000,3.289
ZeroRAG base,1.361815,1210500,3.323
ZeroRAG base,1.362331,1211000,3.345
ZeroRAG base,1.362859,1211500,3.331
ZeroRAG base,1.363367,1212000,3.251
ZeroRAG base,1.36388,1212500,3.215
ZeroRAG base,1.364413,1213000,3.191
ZeroRAG base,1.364941,1213500,3.311
ZeroRAG base,1.365465,1214000,3.367
ZeroRAG base,1.365972,1214500,3.225
ZeroRAG base,1.366491,1215000,3.253
ZeroRAG base,1.367007,1215500,3.352
ZeroRAG base,1.367531,1216000,3.231
ZeroRAG base,1.368045,1216500,3.132
ZeroRAG base,1.368562,1217000,3.157
ZeroRAG base,1.369081,1217500,3.272
ZeroRAG base,1.369596,1218000,3.439
ZeroRAG base,1.370122,1218500,3.411
ZeroRAG base,1.370646,1219000,3.306
ZeroRAG base,1.371162,1219500,3.346
ZeroRAG base,1.37168,1220000,3.373
ZeroRAG base,1.372207,1220500,3.374
ZeroRAG base,1.372728,1221000,3.446
ZeroRAG base,1.373242,1221500,3.474
ZeroRAG base,1.373758,1222000,3.334
ZeroRAG base,1.374274,1222500,3.331
ZeroRAG base,1.374793,1223000,3.488
ZeroRAG base,1.375312,1223500,3.407
ZeroRAG base,1.375828,1224000,3.337
ZeroRAG base,1.37634,1224500,3.342
ZeroRAG base,1.376868,1225000,3.353
ZeroRAG base,1.377389,1225500,3.295
ZeroRAG base,1.377906,1226000,3.351
ZeroRAG base,1.378422,1226500,3.258
ZeroRAG base,1.378939,1227000,3.233
ZeroRAG base,1.379454,1227500,3.353
ZeroRAG base,1.379969,1228000,3.271
ZeroRAG base,1.380484,1228500,3.302
ZeroRAG base,1.381007,1229000,3.363
ZeroRAG base,1.381528,1229500,3.329
ZeroRAG base,1.382045,1230000,3.226
ZeroRAG base,1.382567,1230500,3.317
ZeroRAG base,1.38309,1231000,3.355
ZeroRAG base,1.383609,1231500,3.309
ZeroRAG base,1.38412,1232000,3.228
ZeroRAG base,1.384644,1232500,3.186
ZeroRAG base,1.385165,1233000,3.27
ZeroRAG base,1.385686,1233500,3.288
ZeroRAG base,1.386203,1234000,3.25
ZeroRAG base,1.386716,1234500,3.311
ZeroRAG base,1.38723,1235000,3.345
ZeroRAG base,1.387752,1235500,3.255
ZeroRAG base,1.388272,1236000,3.135
ZeroRAG base,1.388793,1236500,3.233
ZeroRAG base,1.389311,1237000,3.418
ZeroRAG base,1.38982,1237500,3.302
ZeroRAG base,1.390336,1238000,3.23
ZeroRAG base,1.390859,1238500,3.207
ZeroRAG base,1.391375,1239000,3.225
ZeroRAG base,1.391901,1239500,3.37
ZeroRAG base,1.39242,1240000,3.461
ZeroRAG base,1.392947,1240500,3.541
ZeroRAG base,1.393459,1241000,3.536
ZeroRAG base,1.393978,1241500,3.26
ZeroRAG base,1.394493,1242000,3.303
ZeroRAG base,1.395013,1242500,3.397
ZeroRAG base,1.395537,1243000,3.276
ZeroRAG base,1.396053,1243500,3.277
ZeroRAG base,1.396578,1244000,3.184
ZeroRAG base,1.397104,1244500,3.317
ZeroRAG base,1.397627,1245000,3.474
ZeroRAG base,1.398153,1245500,3.304
ZeroRAG base,1.398668,1246000,3.3
ZeroRAG base,1.399186,1246500,3.34
ZeroRAG base,1.399706,1247000,3.298
ZeroRAG base,1.400237,1247500,3.309
ZeroRAG base,1.400759,1248000,3.326
ZeroRAG base,1.401276,1248500,3.236
ZeroRAG base,1.401797,1249000,3.12
ZeroRAG base,1.402318,1249500,3.135
ZeroRAG base,1.402839,1250000,3.137
ZeroRAG base,1.403358,1250500,3.237
ZeroRAG base,1.403867,1251000,3.347
ZeroRAG base,1.404388,1251500,3.191
ZeroRAG base,1.404911,1252000,3.052
ZeroRAG base,1.405426,1252500,3.37
ZeroRAG base,1.405951,1253000,3.514
ZeroRAG base,1.40647,1253500,3.258
ZeroRAG base,1.406984,1254000,3.327
ZeroRAG base,1.407511,1254500,3.444
ZeroRAG base,1.408032,1255000,3.333
ZeroRAG base,1.408544,1255500,3.222
ZeroRAG base,1.409064,1256000,3.23
ZeroRAG base,1.409577,1256500,3.394
ZeroRAG base,1.410094,1257000,3.472
ZeroRAG base,1.410614,1257500,3.484
ZeroRAG base,1.411126,1258000,3.418
ZeroRAG base,1.411641,1258500,3.264
ZeroRAG base,1.412158,1259000,3.148
ZeroRAG base,1.412675,1259500,3.144
ZeroRAG base,1.413196,1260000,3.157
ZeroRAG base,1.413723,1260500,3.232
ZeroRAG base,1.414247,1261000,3.261
ZeroRAG base,1.414775,1261500,3.245
ZeroRAG base,1.415291,1262000,3.187
ZeroRAG base,1.415811,1262500,3.287
ZeroRAG base,1.416334,1263000,3.451
ZeroRAG base,1.41686,1263500,3.343
ZeroRAG base,1.417379,1264000,3.313
ZeroRAG base,1.417896,1264500,3.242
ZeroRAG base,1.418413,1265000,3.314
ZeroRAG base,1.418926,1265500,3.328
ZeroRAG base,1.419443,1266000,3.22
ZeroRAG base,1.419959,1266500,3.287
ZeroRAG base,1.420479,1267000,3.456
ZeroRAG base,1.421004,1267500,3.376
ZeroRAG base,1.421524,1268000,3.241
ZeroRAG base,1.422044,1268500,3.274
ZeroRAG base,1.42256,1269000,3.242
ZeroRAG base,1.423073,1269500,3.247
ZeroRAG base,1.423592,1270000,3.254
ZeroRAG base,1.424115,1270500,3.285
ZeroRAG base,1.424635,1271000,3.329
ZeroRAG base,1.425154,1271500,3.329
ZeroRAG base,1.425671,1272000,3.129
ZeroRAG base,1.426188,1272500,3.144
ZeroRAG base,1.4267,1273000,3.269
ZeroRAG base,1.427219,1273500,3.267
ZeroRAG base,1.427743,1274000,3.417
ZeroRAG base,1.428261,1274500,3.369
ZeroRAG base,1.428782,1275000,3.312
ZeroRAG base,1.4293,1275500,3.32
ZeroRAG base,1.429821,1276000,3.214
ZeroRAG base,1.430333,1276500,3.24
ZeroRAG base,1.430853,1277000,3.274
ZeroRAG base,1.431376,1277500,3.256
ZeroRAG base,1.431894,1278000,3.344
ZeroRAG base,1.432421,1278500,3.524
ZeroRAG base,1.432941,1279000,3.393
ZeroRAG base,1.433456,1279500,3.15
ZeroRAG base,1.433968,1280000,3.159
ZeroRAG base,1.434489,1280500,3.332
ZeroRAG base,1.435014,1281000,3.422
ZeroRAG base,1.435527,1281500,3.305
ZeroRAG base,1.436036,1282000,3.35
ZeroRAG base,1.436553,1282500,3.315
ZeroRAG base,1.437067,1283000,3.116
ZeroRAG base,1.437585,1283500,3.24
ZeroRAG base,1.438109,1284000,3.293
ZeroRAG base,1.438634,1284500,3.214
ZeroRAG base,1.439154,1285000,3.257
ZeroRAG base,1.439678,1285500,3.381
ZeroRAG base,1.440199,1286000,3.377
ZeroRAG base,1.440722,1286500,3.121
ZeroRAG base,1.441244,1287000,3.21
ZeroRAG base,1.441764,1287500,3.303
ZeroRAG base,1.442287,1288000,3.2
ZeroRAG base,1.4428,1288500,3.231
ZeroRAG base,1.443318,1289000,3.173
ZeroRAG base,1.443836,1289500,3.166
ZeroRAG base,1.444356,1290000,3.16
ZeroRAG base,1.444881,1290500,3.188
ZeroRAG base,1.445409,1291000,3.271
ZeroRAG base,1.445921,1291500,3.144
ZeroRAG base,1.446437,1292000,3.115
ZeroRAG base,1.446963,1292500,3.243
ZeroRAG base,1.447483,1293000,3.244
ZeroRAG base,1.448001,1293500,3.288
ZeroRAG base,1.448521,1294000,3.263
ZeroRAG base,1.449035,1294500,3.223
ZeroRAG base,1.44956,1295000,3.292
ZeroRAG base,1.450076,1295500,3.368
ZeroRAG base,1.450598,1296000,3.452
ZeroRAG base,1.451112,1296500,3.305
ZeroRAG base,1.451631,1297000,3.158
ZeroRAG base,1.452152,1297500,3.228
ZeroRAG base,1.452673,1298000,3.435
ZeroRAG base,1.453198,1298500,3.337
ZeroRAG base,1.453714,1299000,3.186
ZeroRAG base,1.454233,1299500,3.153
ZeroRAG base,1.454744,1300000,3.137
ZeroRAG base,1.455268,1300500,3.279
ZeroRAG base,1.455794,1301000,3.167
ZeroRAG base,1.456313,1301500,3.126
ZeroRAG base,1.456834,1302000,3.232
ZeroRAG base,1.457351,1302500,3.29
ZeroRAG base,1.457867,1303000,3.389
ZeroRAG base,1.458385,1303500,3.59
ZeroRAG base,1.458903,1304000,3.639
ZeroRAG base,1.459416,1304500,3.353
ZeroRAG base,1.459938,1305000,3.187
ZeroRAG base,1.460455,1305500,3.174
ZeroRAG base,1.460981,1306000,3.335
ZeroRAG base,1.461502,1306500,3.278
ZeroRAG base,1.462034,1307000,3.167
ZeroRAG base,1.462547,1307500,3.315
ZeroRAG base,1.463062,1308000,3.32
ZeroRAG base,1.463584,1308500,3.253
ZeroRAG base,1.464098,1309000,3.231
ZeroRAG base,1.464622,1309500,3.324
ZeroRAG base,1.46514,1310000,3.386
ZeroRAG base,1.465661,1310500,3.344
ZeroRAG base,1.466178,1311000,3.265
ZeroRAG base,1.466698,1311500,3.161
ZeroRAG base,1.467211,1312000,3.105
ZeroRAG base,1.467725,1312500,3.145
ZeroRAG base,1.468244,1313000,3.279
ZeroRAG base,1.468761,1313500,3.279
ZeroRAG base,1.469276,1314000,3.194
ZeroRAG base,1.469793,1314500,3.267
ZeroRAG base,1.470312,1315000,3.444
ZeroRAG base,1.470825,1315500,3.423
ZeroRAG base,1.471344,1316000,3.345
ZeroRAG base,1.471862,1316500,3.4
ZeroRAG base,1.472376,1317000,3.364
ZeroRAG base,1.472891,1317500,3.149
ZeroRAG base,1.473406,1318000,3.123
ZeroRAG base,1.473927,1318500,3.217
ZeroRAG base,1.474446,1319000,3.204
ZeroRAG base,1.474969,1319500,3.327
ZeroRAG base,1.475485,1320000,3.267
ZeroRAG base,1.475998,1320500,3.245
ZeroRAG base,1.476519,1321000,3.193
ZeroRAG base,1.477038,1321500,3.061
ZeroRAG base,1.477557,1322000,3.19
ZeroRAG base,1.478078,1322500,3.227
ZeroRAG base,1.478594,1323000,3.088
ZeroRAG base,1.479115,1323500,3.06
ZeroRAG base,1.479635,1324000,3.174
ZeroRAG base,1.480156,1324500,3.222
ZeroRAG base,1.480668,1325000,3.222
ZeroRAG base,1.481183,1325500,3.207
ZeroRAG base,1.481695,1326000,3.144
ZeroRAG base,1.482218,1326500,3.279
ZeroRAG base,1.482733,1327000,3.341
ZeroRAG base,1.483255,1327500,3.214
ZeroRAG base,1.483772,1328000,3.208
ZeroRAG base,1.484293,1328500,3.258
ZeroRAG base,1.484815,1329000,3.33
ZeroRAG base,1.485335,1329500,3.358
ZeroRAG base,1.485844,1330000,3.259
ZeroRAG base,1.486359,1330500,3.394
ZeroRAG base,1.486878,1331000,3.437
ZeroRAG base,1.487398,1331500,3.333
ZeroRAG base,1.487921,1332000,3.415
ZeroRAG base,1.48844,1332500,3.418
ZeroRAG base,1.488958,1333000,3.193
ZeroRAG base,1.489472,1333500,3.067
ZeroRAG base,1.489988,1334000,3.29
ZeroRAG base,1.490503,1334500,3.241
ZeroRAG base,1.49102,1335000,3.114
ZeroRAG base,1.491539,1335500,3.173
ZeroRAG base,1.492068,1336000,3.108
ZeroRAG base,1.492585,1336500,3.143
ZeroRAG base,1.493108,1337000,3.228
ZeroRAG base,1.493623,1337500,3.227
ZeroRAG base,1.494141,1338000,3.273
ZeroRAG base,1.49466,1338500,3.195
ZeroRAG base,1.495182,1339000,3.204
ZeroRAG base,1.495698,1339500,3.267
ZeroRAG base,1.496217,1340000,3.297
ZeroRAG base,1.496739,1340500,3.507
ZeroRAG base,1.497263,1341000,3.392
ZeroRAG base,1.497784,1341500,3.085
ZeroRAG base,1.498306,1342000,3.195
ZeroRAG base,1.498819,1342500,3.318
ZeroRAG base,1.499333,1343000,3.367
ZeroRAG base,1.499847,1343500,3.363
ZeroRAG base,1.499999,1343648,3.331
No query memory,0.002505,1000,21.413
No query memory,0.003759,1500,22.354
No query memory,0.005005,2000,22.371
No query memory,0.00631,2500,22.139
No query memory,0.007591,3000,22.828
No query memory,0.008755,3500,22.256
No query memory,0.010007,4000,21.971
No query memory,0.011335,4500,22.517
No query memory,0.012546,5000,22.241
No query memory,0.013754,5500,21.237
No query memory,0.014969,6000,21.356
No query memory,0.016165,6500,21.858
No query memory,0.017464,7000,21.958
No query memory,0.01869,7500,21.534
No query memory,0.019921,8000,21.086
No query memory,0.021146,8500,21.497
No query memory,0.02249,9000,21.44
No query memory,0.02368,9500,21.369
No query memory,0.024954,10000,21.514
No query memory,0.026191,10500,20.983
No query memory,0.027328,11000,20.601
No query memory,0.028534,11500,20.487
No query memory,0.029793,12000,20.431
No query memory,0.030989,12500,21.047
No query memory,0.032147,13000,20.637
No query memory,0.033361,13500,19.696
No query memory,0.034564,14000,20.005
No query memory,0.035783,14500,20.591
No query memory,0.03697,15000,20.467
No query memory,0.038131,15500,19.631
No query memory,0.039356,16000,20.019
No query memory,0.040532,16500,20.501
No query memory,0.041736,17000,20.822
No query memory,0.042915,17500,20.514
No query memory,0.044109,18000,20.062
No query memory,0.045272,18500,20.276
No query memory,0.046445,19000,20.013
No query memory,0.047654,19500,19.851
No query memory,0.04888,20000,19.558
No query memory,0.050085,20500,19.487
No query memory,0.051201,21000,19.94
No query memory,0.052407,21500,20.268
No query memory,0.053569,22000,20.014
No query memory,0.054767,22500,19.639
No query memory,0.056034,23000,19.735
No query memory,0.057171,23500,19.702
No query memory,0.058358,24000,19.73
No query memory,0.05946,24500,19.84
No query memory,0.060584,25000,19.578
No query memory,0.06173,25500,19.771
No query memory,0.062893,26000,19.572
No query memory,0.064047,26500,18.843
No query memory,0.065195,27000,19.279
No query memory,0.066298,27500,20.034
No query memory,0.067507,28000,19.066
No query memory,0.068626,28500,18.62
No query memory,0.069765,29000,19.15
No query memory,0.070985,29500,19.531
No query memory,0.072144,30000,19.253
No query memory,0.073318,30500,18.943
No query memory,0.074423,31000,19.722
No query memory,0.075573,31500,19.477
No query memory,0.076724,32000,18.793
No query memory,0.077884,32500,18.544
No query memory,0.079053,33000,18.273
No query memory,0.080186,33500,18.47
No query memory,0.081265,34000,19.161
No query memory,0.082416,34500,18.922
No query memory,0.08349,35000,18.611
No query memory,0.084622,35500,18.482
No query memory,0.085681,36000,18.469
No query memory,0.086776,36500,18.267
No query memory,0.087858,37000,17.893
No query memory,0.088995,37500,18.707
No query memory,0.0901,38000,19.359
No query memory,0.091208,38500,19.21
No query memory,0.092329,39000,18.335
No query memory,0.093424,39500,17.316
No query memory,0.094543,40000,18.397
No query memory,0.095676,40500,19.629
No query memory,0.096782,41000,18.917
No query memory,0.097872,41500,18.085
No query memory,0.098988,42000,17.818
No query memory,0.100066,42500,18.632
No query memory,0.10115,43000,18.38
No query memory,0.102238,43500,17.561
No query memory,0.103341,44000,17.393
No query memory,0.104423,44500,17.488
No query memory,0.105494,45000,16.878
No query memory,0.106611,45500,16.276
No query memory,0.107723,46000,16.795
No query memory,0.108802,46500,17.505
No query memory,0.109851,47000,17.697
No query memory,0.11095,47500,17.991
No query memory,0.112109,48000,18.27
No query memory,0.113184,48500,17.938
No query memory,0.114272,49000,17.464
No query memory,0.115383,49500,17.081
No query memory,0.116441,50000,17.563
No query memory,0.117447,50500,17.408
No query memory,0.11854,51000,17.073
No query memory,0.119628,51500,17.314
No query memory,0.120685,52000,17.385
No query memory,0.121804,52500,16.738
No query memory,0.122924,53000,16.234
No query memory,0.123992,53500,16.976
No query memory,0.125061,54000,17.274
No query memory,0.126108,54500,17.098
No query memory,0.12717,55000,17.099
No query memory,0.128225,55500,16.724
No query memory,0.12935,56000,16.84
No query memory,0.130405,56500,16.786
No query memory,0.131476,57000,17.251
No query memory,0.132539,57500,17.601
No query memory,0.133588,58000,16.428
No query memory,0.134691,58500,15.762
No query memory,0.135706,59000,16.109
No query memory,0.136726,59500,16.871
No query memory,0.137748,60000,17.302
No query memory,0.13877,60500,17.117
No query memory,0.139779,61000,16.582
No query memory,0.140849,61500,16.329
No query memory,0.141853,62000,16.894
No query memory,0.142941,62500,16.621
No query memory,0.144,63000,16.686
No query memory,0.145022,63500,16.167
No query memory,0.146077,64000,15.455
No query memory,0.147075,64500,15.956
No query memory,0.148148,65000,16.322
No query memory,0.149164,65500,16.838
No query memory,0.150212,66000,16.958
No query memory,0.151298,66500,16.785
No query memory,0.152315,67000,16.707
No query memory,0.153339,67500,16.411
No query memory,0.154374,68000,15.505
No query memory,0.155372,68500,15.27
No query memory,0.156375,69000,16.191
No query memory,0.157404,69500,16.42
No query memory,0.158391,70000,16.324
No query memory,0.159381,70500,16.257
No query memory,0.160378,71000,16.403
No query memory,0.161376,71500,17.335
No query memory,0.16241,72000,16.918
No query memory,0.163428,72500,16.437
No query memory,0.164464,73000,16.211
No query memory,0.165484,73500,15.746
No query memory,0.166479,74000,15.501
No query memory,0.16748,74500,15.892
No query memory,0.16851,75000,16.036
No query memory,0.169555,75500,15.259
No query memory,0.170578,76000,15.406
No query memory,0.171572,76500,15.824
No query memory,0.172617,77000,16.227
No query memory,0.173637,77500,16.107
No query memory,0.174641,78000,15.381
No query memory,0.175627,78500,15.521
No query memory,0.176617,79000,15.633
No query memory,0.177598,79500,15.611
No query memory,0.178538,80000,15.973
No query memory,0.179517,80500,15.628
No query memory,0.180516,81000,15.768
No query memory,0.181502,81500,15.737
No query memory,0.182491,82000,15.295
No query memory,0.183492,82500,15.649
No query memory,0.18449,83000,15.751
No query memory,0.185485,83500,15.364
No query memory,0.186497,84000,15.359
No query memory,0.187518,84500,15.382
No query memory,0.188491,85000,15.196
No query memory,0.189515,85500,15.041
No query memory,0.190534,86000,15.091
No query memory,0.191468,86500,15.828
No query memory,0.192447,87000,16.388
No query memory,0.193431,87500,16.068
No query memory,0.194368,88000,15.604
No query memory,0.195347,88500,15.305
No query memory,0.196347,89000,15.198
No query memory,0.197335,89500,15.203
No query memory,0.198362,90000,15.211
No query memory,0.199344,90500,15.337
No query memory,0.200348,91000,16.106
No query memory,0.201355,91500,16.1
No query memory,0.202338,92000,15.467
No query memory,0.203318,92500,15.205
No query memory,0.204299,93000,14.64
No query memory,0.205319,93500,15.16
No query memory,0.206347,94000,15.695
No query memory,0.207307,94500,15.153
No query memory,0.208306,95000,13.975
No query memory,0.20926,95500,14.081
No query memory,0.210279,96000,15.056
No query memory,0.211236,96500,14.728
No query memory,0.212175,97000,14.44
No query memory,0.213139,97500,14.991
No query memory,0.214084,98000,15.058
No query memory,0.215029,98500,15.086
No query memory,0.215951,99000,15.113
No query memory,0.216911,99500,15.486
No query memory,0.217918,100000,15.403
No query memory,0.218902,100500,14.868
No query memory,0.219859,101000,14.976
No query memory,0.220846,101500,15.169
No query memory,0.221819,102000,15.549
No query memory,0.222737,102500,15.484
No query memory,0.22374,103000,15.07
No query memory,0.224694,103500,14.803
No query memory,0.225662,104000,14.885
No query memory,0.226679,104500,15.393
No query memory,0.227606,105000,15.705
No query memory,0.228596,105500,15.627
No query memory,0.229568,106000,14.676
No query memory,0.230555,106500,14.098
No query memory,0.231537,107000,14.228
No query memory,0.232481,107500,14.186
No query memory,0.233387,108000,14.757
No query memory,0.23433,108500,14.52
No query memory,0.235307,109000,13.629
No query memory,0.236223,109500,14.058
No query memory,0.237175,110000,15.28
No query memory,0.238128,110500,15.397
No query memory,0.239133,111000,15.671
No query memory,0.240046,111500,15.187
No query memory,0.240995,112000,14.264
No query memory,0.241904,112500,14.602
No query memory,0.242869,113000,14.194
No query memory,0.243828,113500,14.383
No query memory,0.244771,114000,15.167
No query memory,0.245692,114500,15.327
No query memory,0.246632,115000,15.598
No query memory,0.247555,115500,15.22
No query memory,0.248494,116000,14.874
No query memory,0.249436,116500,15.046
No query memory,0.250327,117000,15.031
No query memory,0.251229,117500,14.008
No query memory,0.252205,118000,14.132
No query memory,0.253093,118500,14.309
No query memory,0.254029,119000,13.81
No query memory,0.254967,119500,13.837
No query memory,0.255898,120000,14.225
No query memory,0.256848,120500,14.594
No query memory,0.257802,121000,14.321
No query memory,0.258769,121500,14.605
No query memory,0.259705,122000,14.248
No query memory,0.260687,122500,13.812
No query memory,0.261646,123000,14.576
No query memory,0.262578,123500,14.314
No query memory,0.263525,124000,13.553
No query memory,0.264434,124500,14.008
No query memory,0.265346,125000,15.172
No query memory,0.266259,125500,15.186
No query memory,0.26718,126000,14.073
No query memory,0.2681,126500,14.044
No query memory,0.269077,127000,14.109
No query memory,0.27002,127500,14.09
No query memory,0.270933,128000,14.039
No query memory,0.271856,128500,13.684
No query memory,0.272769,129000,13.384
No query memory,0.273692,129500,13.8
No query memory,0.274615,130000,14.329
No query memory,0.275554,130500,13.835
No query memory,0.276498,131000,14.449
No query memory,0.277439,131500,15.018
No query memory,0.27838,132000,14.087
No query memory,0.27929,132500,14.239
No query memory,0.280197,133000,14.41
No query memory,0.281124,133500,14.09
No query memory,0.282037,134000,13.359
No query memory,0.282964,134500,13.598
No query memory,0.28393,135000,14.633
No query memory,0.284893,135500,14.321
No query memory,0.28582,136000,13.903
No query memory,0.28671,136500,14.087
No query memory,0.287601,137000,14.584
No query memory,0.288503,137500,14.474
No query memory,0.289444,138000,13.923
No query memory,0.29038,138500,13.938
No query memory,0.291315,139000,14.422
No query memory,0.292249,139500,14.363
No query memory,0.293185,140000,13.768
No query memory,0.294094,140500,13.802
No query memory,0.294983,141000,13.794
No query memory,0.295887,141500,12.873
No query memory,0.296757,142000,13.063
No query memory,0.29768,142500,13.747
No query memory,0.298572,143000,13.801
No query memory,0.299547,143500,13.728
No query memory,0.300462,144000,13.365
No query memory,0.301363,144500,13.017
No query memory,0.302286,145000,12.925
No query memory,0.303161,145500,13.009
No query memory,0.304057,146000,13.643
No query memory,0.304961,146500,14.412
No query memory,0.305848,147000,13.696
No query memory,0.306725,147500,13.24
No query memory,0.307555,148000,13.452
No query memory,0.308441,148500,14.019
No query memory,0.309372,149000,14.117
No query memory,0.310238,149500,13.678
No query memory,0.311127,150000,13.502
No query memory,0.312039,150500,13.1
No query memory,0.312952,151000,13.486
No query memory,0.313857,151500,13.474
No query memory,0.314805,152000,12.825
No query memory,0.315728,152500,12.426
No query memory,0.316582,153000,12.634
No query memory,0.317466,153500,13.118
No query memory,0.318335,154000,12.742
No query memory,0.319226,154500,12.293
No query memory,0.320112,155000,13.018
No query memory,0.321027,155500,13.68
No query memory,0.321907,156000,13.664
No query memory,0.3228,156500,13.914
No query memory,0.323735,157000,14.076
No query memory,0.324613,157500,13.636
No query memory,0.325529,158000,13.534
No query memory,0.326467,158500,13.702
No query memory,0.327322,159000,13.574
No query memory,0.328229,159500,13.753
No query memory,0.329111,160000,13.308
No query memory,0.329942,160500,13.23
No query memory,0.330845,161000,13.547
No query memory,0.331718,161500,13.477
No query memory,0.332615,162000,12.954
No query memory,0.333513,162500,12.608
No query memory,0.334413,163000,13.464
No query memory,0.335279,163500,13.462
No query memory,0.336166,164000,13.163
No query memory,0.337054,164500,13.326
No query memory,0.337896,165000,13.328
No query memory,0.338766,165500,12.907
No query memory,0.339601,166000,13.298
No query memory,0.34053,166500,13.458
No query memory,0.3414,167000,12.998
No query memory,0.342305,167500,12.917
No query memory,0.343174,168000,12.689
No query memory,0.34402,168500,13.208
No query memory,0.344934,169000,13.496
No query memory,0.345766,169500,13.412
No query memory,0.346653,170000,12.99
No query memory,0.347557,170500,12.576
No query memory,0.348423,171000,12.375
No query memory,0.349255,171500,12.503
No query memory,0.35013,172000,13.335
No query memory,0.350967,172500,13.585
No query memory,0.351835,173000,13.615
No query memory,0.352731,173500,13.591
No query memory,0.353587,174000,13.035
No query memory,0.354467,174500,12.535
No query memory,0.355335,175000,12.613
No query memory,0.3562,175500,13.385
No query memory,0.357042,176000,13.385
No query memory,0.357909,176500,12.895
No query memory,0.358829,177000,12.799
No query memory,0.359717,177500,12.495
No query memory,0.360576,178000,11.782
No query memory,0.361464,178500,12.236
No query memory,0.362326,179000,13.66
No query memory,0.363211,179500,13.508
No query memory,0.364076,180000,12.714
No query memory,0.364976,180500,12.48
No query memory,0.36584,181000,12.967
No query memory,0.366685,181500,12.672
No query memory,0.367552,182000,12.151
No query memory,0.368389,182500,12.646
No query memory,0.369289,183000,12.87
No query memory,0.370166,183500,12.563
No query memory,0.371045,184000,12.407
No query memory,0.371865,184500,12.982
No query memory,0.372775,185000,13.472
No query memory,0.373634,185500,13.19
No query memory,0.374495,186000,13.31
No query memory,0.375288,186500,13.243
No query memory,0.376189,187000,12.656
No query memory,0.377036,187500,12.291
No query memory,0.37786,188000,12.331
No query memory,0.378734,188500,12.728
No query memory,0.379567,189000,12.909
No query memory,0.380431,189500,12.718
No query memory,0.381291,190000,12.501
No query memory,0.382148,190500,12.49
No query memory,0.382949,191000,12.35
No query memory,0.38382,191500,12.371
No query memory,0.384674,192000,12.49
No query memory,0.385543,192500,12.363
No query memory,0.386411,193000,12.706
No query memory,0.387257,193500,12.396
No query memory,0.388065,194000,11.679
No query memory,0.388898,194500,12.301
No query memory,0.389734,195000,12.417
No query memory,0.390584,195500,12.095
No query memory,0.391488,196000,11.937
No query memory,0.392337,196500,12.12
No query memory,0.3932,197000,11.772
No query memory,0.394017,197500,11.811
No query memory,0.394851,198000,12.355
No query memory,0.395694,198500,12.43
No query memory,0.396567,199000,12.336
No query memory,0.397401,199500,11.766
No query memory,0.398259,200000,11.315
No query memory,0.399118,200500,11.525
No query memory,0.399942,201000,12.575
No query memory,0.400829,201500,12.446
No query memory,0.401716,202000,12.108
No query memory,0.40256,202500,12.168
No query memory,0.403449,203000,12.154
No query memory,0.404313,203500,12.479
No query memory,0.405182,204000,12.064
No query memory,0.406017,204500,12.096
No query memory,0.406843,205000,12.385
No query memory,0.407681,205500,12.505
No query memory,0.408538,206000,12.311
No query memory,0.409418,206500,12.109
No query memory,0.410225,207000,12.835
No query memory,0.41104,207500,13.278
No query memory,0.411875,208000,12.507
No query memory,0.412714,208500,12.021
No query memory,0.413568,209000,12.025
No query memory,0.414412,209500,12.111
No query memory,0.415231,210000,12.05
No query memory,0.416121,210500,12.294
No query memory,0.416985,211000,12.877
No query memory,0.417788,211500,12.856
No query memory,0.418601,212000,12.469
No query memory,0.419445,212500,11.981
No query memory,0.420306,213000,12.665
No query memory,0.421125,213500,12.968
No query memory,0.421972,214000,12.384
No query memory,0.422815,214500,12.344
No query memory,0.423632,215000,12.396
No query memory,0.424474,215500,11.932
No query memory,0.425303,216000,12.137
No query memory,0.426139,216500,12.806
No query memory,0.426981,217000,12.223
No query memory,0.427817,217500,12.234
No query memory,0.428647,218000,12.511
No query memory,0.429494,218500,11.811
No query memory,0.430328,219000,11.713
No query memory,0.431178,219500,11.531
No query memory,0.432003,220000,11.277
No query memory,0.4328,220500,11.743
No query memory,0.433624,221000,12.644
No query memory,0.434465,221500,13.292
No query memory,0.435313,222000,12.903
No query memory,0.436166,222500,12.374
No query memory,0.436992,223000,11.71
No query memory,0.437842,223500,11.475
No query memory,0.438707,224000,12.48
No query memory,0.439528,224500,12.16
No query memory,0.440331,225000,11.562
No query memory,0.441169,225500,12.511
No query memory,0.442022,226000,12.574
No query memory,0.442833,226500,12.056
No query memory,0.443662,227000,12.24
No query memory,0.444508,227500,12.168
No query memory,0.445345,228000,12.051
No query memory,0.446182,228500,12.317
No query memory,0.446988,229000,12.311
No query memory,0.447794,229500,11.926
No query memory,0.448628,230000,11.932
No query memory,0.449449,230500,12.374
No query memory,0.450302,231000,12.398
No query memory,0.451176,231500,12.64
No query memory,0.452013,232000,12.589
No query memory,0.452828,232500,12.612
No query memory,0.453688,233000,12.404
No query memory,0.454535,233500,11.953
No query memory,0.455342,234000,12.59
No query memory,0.456143,234500,12.326
No query memory,0.456927,235000,11.867
No query memory,0.457748,235500,11.711
No query memory,0.458622,236000,11.618
No query memory,0.459424,236500,11.808
No query memory,0.460267,237000,11.694
No query memory,0.461089,237500,11.93
No query memory,0.461945,238000,12.189
No query memory,0.462782,238500,12.42
No query memory,0.463592,239000,12.183
No query memory,0.464379,239500,12.022
No query memory,0.46519,240000,12.389
No query memory,0.466005,240500,12.361
No query memory,0.46684,241000,12.309
No query memory,0.467677,241500,12.049
No query memory,0.468499,242000,11.283
No query memory,0.469299,242500,10.899
No query memory,0.470078,243000,11.136
No query memory,0.47086,243500,11.332
No query memory,0.471678,244000,11.316
No query memory,0.472496,244500,11.939
No query memory,0.473331,245000,11.961
No query memory,0.474107,245500,10.772
No query memory,0.474961,246000,11.1
No query memory,0.475825,246500,11.033
No query memory,0.476668,247000,10.569
No query memory,0.477456,247500,10.931
No query memory,0.478273,248000,11.792
No query memory,0.479122,248500,12.146
No query memory,0.47995,249000,11.034
No query memory,0.480784,249500,11.225
No query memory,0.481623,250000,11.636
No query memory,0.482409,250500,11.54
No query memory,0.483244,251000,11.763
No query memory,0.484078,251500,11.705
No query memory,0.484922,252000,11.532
No query memory,0.485726,252500,12.056
No query memory,0.486559,253000,12.159
No query memory,0.487357,253500,11.273
No query memory,0.488165,254000,11.395
No query memory,0.488964,254500,11.942
No query memory,0.489803,255000,11.598
No query memory,0.490612,255500,11.067
No query memory,0.491435,256000,11.437
No query memory,0.492261,256500,11.984
No query memory,0.493098,257000,11.805
No query memory,0.49392,257500,11.966
No query memory,0.494744,258000,12.059
No query memory,0.495571,258500,11.94
No query memory,0.496381,259000,11.836
No query memory,0.497182,259500,11.236
No query memory,0.497966,260000,11.247
No query memory,0.49878,260500,11.325
No query memory,0.499597,261000,10.811
No query memory,0.500401,261500,10.815
No query memory,0.501226,262000,11.434
No query memory,0.502047,262500,11.955
No query memory,0.50286,263000,11.704
No query memory,0.503676,263500,11.53
No query memory,0.504477,264000,11.748
No query memory,0.505283,264500,10.962
No query memory,0.506073,265000,10.757
No query memory,0.506892,265500,11.347
No query memory,0.507686,266000,11.159
No query memory,0.50853,266500,11.374
No query memory,0.509326,267000,12.009
No query memory,0.51015,267500,11.543
No query memory,0.51095,268000,10.813
No query memory,0.511753,268500,11.613
No query memory,0.512567,269000,12.493
No query memory,0.513379,269500,11.486
No query memory,0.514173,270000,10.866
No query memory,0.514987,270500,11.438
No query memory,0.515761,271000,11.621
No query memory,0.516612,271500,11.376
No query memory,0.517397,272000,11.516
No query memory,0.518222,272500,11.763
No query memory,0.519058,273000,11.419
No query memory,0.519857,273500,10.938
No query memory,0.520655,274000,10.624
No query memory,0.521421,274500,11.03
No query memory,0.522212,275000,11.473
No query memory,0.52301,275500,10.94
No query memory,0.523822,276000,10.477
No query memory,0.52465,276500,10.618
No query memory,0.525435,277000,10.961
No query memory,0.526226,277500,11.526
No query memory,0.527022,278000,11.44
No query memory,0.527846,278500,11.122
No query memory,0.528645,279000,11.279
No query memory,0.52944,279500,11.84
No query memory,0.530232,280000,11.912
No query memory,0.531055,280500,11.483
No query memory,0.531858,281000,11.133
No query memory,0.532616,281500,10.576
No query memory,0.533388,282000,10.446
No query memory,0.534217,282500,10.76
No query memory,0.534991,283000,11.217
No query memory,0.535795,283500,11.289
No query memory,0.536607,284000,11.112
No query memory,0.537421,284500,11.333
No query memory,0.538189,285000,11.304
No query memory,0.538996,285500,10.722
No query memory,0.53981,286000,10.502
No query memory,0.540604,286500,10.448
No query memory,0.541404,287000,10.554
No query memory,0.54223,287500,11.243
No query memory,0.543048,288000,11.597
No query memory,0.543833,288500,11.206
No query memory,0.54462,289000,11.029
No query memory,0.545388,289500,11.478
No query memory,0.546228,290000,11.221
No query memory,0.546991,290500,11.491
No query memory,0.547777,291000,12.048
No query memory,0.548556,291500,11.196
No query memory,0.549371,292000,10.838
No query memory,0.550136,292500,11.213
No query memory,0.550905,293000,12.019
No query memory,0.551635,293500,12.066
No query memory,0.552435,294000,11.591
No query memory,0.553219,294500,11.571
No query memory,0.55405,295000,10.59
No query memory,0.554825,295500,10.155
No query memory,0.555631,296000,10.833
No query memory,0.556449,296500,10.918
No query memory,0.557213,297000,10.63
No query memory,0.558002,297500,10.373
No query memory,0.558777,298000,10.663
No query memory,0.55955,298500,10.937
No query memory,0.560368,299000,11.242
No query memory,0.561182,299500,10.978
No query memory,0.561965,300000,10.19
No query memory,0.56275,300500,10.516
No query memory,0.563506,301000,11.09
No query memory,0.564303,301500,11.401
No query memory,0.565112,302000,11.248
No query memory,0.565863,302500,11.43
No query memory,0.566628,303000,11.253
No query memory,0.567397,303500,10.666
No query memory,0.568149,304000,11.261
No query memory,0.568946,304500,11.739
No query memory,0.569736,305000,11.265
No query memory,0.570524,305500,10.906
No query memory,0.571317,306000,11.31
No query memory,0.572101,306500,11.663
No query memory,0.572865,307000,11.118
No query memory,0.573649,307500,10.688
No query memory,0.574422,308000,11.239
No query memory,0.575201,308500,11.045
No query memory,0.575974,309000,10.686
No query memory,0.576784,309500,11.161
No query memory,0.577558,310000,11.328
No query memory,0.578349,310500,11.217
No query memory,0.579159,311000,10.849
No query memory,0.579966,311500,10.222
No query memory,0.580735,312000,10.012
No query memory,0.581503,312500,10.381
No query memory,0.582299,313000,10.53
No query memory,0.583056,313500,10.43
No query memory,0.583851,314000,10.665
No query memory,0.584659,314500,10.804
No query memory,0.585426,315000,10.653
No query memory,0.586232,315500,10.793
No query memory,0.587004,316000,11.402
No query memory,0.587818,316500,11.578
No query memory,0.588606,317000,11.346
No query memory,0.589402,317500,11.154
No query memory,0.590182,318000,10.645
No query memory,0.590954,318500,10.924
No query memory,0.591738,319000,10.926
No query memory,0.592532,319500,10.34
No query memory,0.593285,320000,11.077
No query memory,0.594071,320500,10.827
No query memory,0.594857,321000,9.932
No query memory,0.595652,321500,10.076
No query memory,0.596396,322000,10.423
No query memory,0.597209,322500,10.446
No query memory,0.597965,323000,10.238
No query memory,0.598717,323500,10.898
No query memory,0.599483,324000,11.237
No query memory,0.600209,324500,10.742
No query memory,0.600984,325000,10.413
No query memory,0.60176,325500,10.142
No query memory,0.602523,326000,10.227
No query memory,0.60331,326500,10.317
No query memory,0.604087,327000,9.75
No query memory,0.604866,327500,9.662
No query memory,0.605653,328000,10.303
No query memory,0.606459,328500,10.776
No query memory,0.607247,329000,10.594
No query memory,0.608047,329500,10.023
No query memory,0.608822,330000,9.927
No query memory,0.609632,330500,9.844
No query memory,0.610406,331000,10.051
No query memory,0.611176,331500,10.927
No query memory,0.611921,332000,10.452
No query memory,0.612652,332500,10.057
No query memory,0.613411,333000,10.626
No query memory,0.614176,333500,10.281
No query memory,0.614924,334000,10.51
No query memory,0.61567,334500,10.9
No query memory,0.616412,335000,10.528
No query memory,0.617186,335500,10.128
No query memory,0.617919,336000,10.517
No query memory,0.61867,336500,10.549
No query memory,0.619456,337000,10.004
No query memory,0.620237,337500,10.267
No query memory,0.621021,338000,10.517
No query memory,0.621801,338500,10.563
No query memory,0.622586,339000,10.568
No query memory,0.623334,339500,10.31
No query memory,0.624082,340000,10.172
No query memory,0.624889,340500,10.93
No query memory,0.625601,341000,10.879
No query memory,0.62636,341500,10.136
No query memory,0.627127,342000,10.022
No query memory,0.627888,342500,10.443
No query memory,0.628624,343000,10.547
No query memory,0.6294,343500,9.904
No query memory,0.63013,344000,9.885
No query memory,0.630874,344500,10.601
No query memory,0.631627,345000,10.989
No query memory,0.6324,345500,11.025
No query memory,0.633165,346000,10.72
No query memory,0.633957,346500,9.989
No query memory,0.634689,347000,10.292
No query memory,0.635441,347500,10.684
No query memory,0.636177,348000,10.173
No query memory,0.636939,348500,10.28
No query memory,0.6377,349000,10.052
No query memory,0.638464,349500,10.192
No query memory,0.639233,350000,10.356
No query memory,0.639972,350500,10.622
No query memory,0.640721,351000,10.404
No query memory,0.641501,351500,10.15
No query memory,0.642304,352000,11.177
No query memory,0.64307,352500,10.831
No query memory,0.643834,353000,10.52
No query memory,0.644616,353500,10.685
No query memory,0.645383,354000,10.199
No query memory,0.64615,354500,10.381
No query memory,0.646918,355000,10.469
No query memory,0.647657,355500,10.596
No query memory,0.648436,356000,10.606
No query memory,0.649175,356500,10.083
No query memory,0.649985,357000,10.566
No query memory,0.650729,357500,11.37
No query memory,0.651497,358000,10.829
No query memory,0.652278,358500,10.276
No query memory,0.653024,359000,10.929
No query memory,0.653783,359500,11.058
No query memory,0.65456,360000,10.336
No query memory,0.655345,360500,9.849
No query memory,0.656099,361000,9.654
No query memory,0.656886,361500,10.145
No query memory,0.657614,362000,10.251
No query memory,0.658342,362500,9.903
No query memory,0.659113,363000,10.727
No query memory,0.659865,363500,10.428
No query memory,0.660635,364000,10.247
No query memory,0.661363,364500,10.618
No query memory,0.66212,365000,10.541
No query memory,0.662892,365500,10.98
No query memory,0.66367,366000,10.746
No query memory,0.664423,366500,10.251
No query memory,0.665189,367000,10.3
No query memory,0.665975,367500,10.201
No query memory,0.66674,368000,10.209
No query memory,0.66752,368500,10.898
No query memory,0.668249,369000,10.792
No query memory,0.669002,369500,9.976
No query memory,0.669774,370000,9.763
No query memory,0.670559,370500,10.003
No query memory,0.671319,371000,9.895
No query memory,0.672088,371500,10.289
No query memory,0.672863,372000,10.465
No query memory,0.673645,372500,10.19
No query memory,0.674413,373000,10.575
No query memory,0.675187,373500,10.471
No query memory,0.675946,374000,10.216
No query memory,0.676701,374500,10.032
No query memory,0.677444,375000,10.097
No query memory,0.6782,375500,9.913
No query memory,0.678929,376000,10.011
No query memory,0.679678,376500,10.512
No query memory,0.68043,377000,9.906
No query memory,0.681203,377500,9.502
No query memory,0.681931,378000,9.585
No query memory,0.68269,378500,9.526
No query memory,0.683473,379000,9.863
No query memory,0.684233,379500,10.291
No query memory,0.684958,380000,10.759
No query memory,0.685722,380500,10.955
No query memory,0.686493,381000,9.874
No query memory,0.687243,381500,9.537
No query memory,0.688006,382000,10.351
No query memory,0.688748,382500,10.662
No query memory,0.689485,383000,10.393
No query memory,0.690232,383500,10.275
No query memory,0.691018,384000,10.782
No query memory,0.691792,384500,10.442
No query memory,0.692523,385000,9.984
No query memory,0.693277,385500,9.953
No query memory,0.694061,386000,10.073
No query memory,0.69484,386500,10.665
No query memory,0.695591,387000,10.02
No query memory,0.69633,387500,9.401
No query memory,0.69708,388000,10.178
No query memory,0.697821,388500,10.669
No query memory,0.698569,389000,10.151
No query memory,0.699355,389500,9.708
No query memory,0.700113,390000,9.838
No query memory,0.700852,390500,9.71
No query memory,0.701577,391000,9.707
No query memory,0.702338,391500,9.955
No query memory,0.703092,392000,10.247
No query memory,0.703857,392500,9.773
No query memory,0.704609,393000,9.332
No query memory,0.705364,393500,10.242
No query memory,0.706104,394000,10.18
No query memory,0.706878,394500,9.859
No query memory,0.707648,395000,10.463
No query memory,0.70842,395500,10.226
No query memory,0.709162,396000,9.887
No query memory,0.709915,396500,9.94
No query memory,0.710675,397000,9.624
No query memory,0.711394,397500,9.04
No query memory,0.712178,398000,8.759
No query memory,0.712968,398500,9.297
No query memory,0.713739,399000,9.8
No query memory,0.714494,399500,9.778
No query memory,0.715209,400000,9.357
No query memory,0.715968,400500,9.677
No query memory,0.716738,401000,10.528
No query memory,0.7175,401500,10.04
No query memory,0.718276,402000,9.689
No query memory,0.719049,402500,10.047
No query memory,0.719795,403000,9.887
No query memory,0.720532,403500,9.825
No query memory,0.721258,404000,10.016
No query memory,0.72202,404500,9.949
No query memory,0.722762,405000,9.662
No query memory,0.723532,405500,10.176
No query memory,0.72427,406000,10.175
No query memory,0.72499,406500,9.818
No query memory,0.725706,407000,10.272
No query memory,0.726468,407500,10.353
No query memory,0.72725,408000,10.175
No query memory,0.727967,408500,9.697
No query memory,0.728705,409000,9.392
No query memory,0.729468,409500,9.783
No query memory,0.730199,410000,10.534
No query memory,0.730943,410500,10.319
No query memory,0.731678,411000,9.532
No query memory,0.732413,411500,9.426
No query memory,0.733156,412000,10.206
No query memory,0.733904,412500,10.666
No query memory,0.734642,413000,10.014
No query memory,0.735396,413500,9.952
No query memory,0.736155,414000,10.388
No query memory,0.736925,414500,10.11
No query memory,0.737665,415000,9.44
No query memory,0.738413,415500,9.443
No query memory,0.739155,416000,9.425
No query memory,0.739875,416500,9.488
No query memory,0.740629,417000,9.69
No query memory,0.741374,417500,9.772
No query memory,0.742119,418000,9.872
No query memory,0.742834,418500,9.92
No query memory,0.743582,419000,9.723
No query memory,0.744357,419500,8.812
No query memory,0.74512,420000,9.512
No query memory,0.745864,420500,10.366
No query memory,0.746606,421000,10.356
No query memory,0.747365,421500,10.066
No query memory,0.748119,422000,9.728
No query memory,0.748841,422500,9.368
No query memory,0.749601,423000,9.174
No query memory,0.750372,423500,9.524
No query memory,0.751086,424000,9.501
No query memory,0.751857,424500,9.98
No query memory,0.752592,425000,10.003
No query memory,0.753308,425500,9.928
No query memory,0.754057,426000,9.909
No query memory,0.754816,426500,10.088
No query memory,0.755537,427000,10.028
No query memory,0.756308,427500,9.71
No query memory,0.757034,428000,10.052
No query memory,0.757751,428500,9.921
No query memory,0.75851,429000,9.866
No query memory,0.759244,429500,9.762
No query memory,0.760003,430000,9.965
No query memory,0.760736,430500,9.725
No query memory,0.76149,431000,9.257
No query memory,0.76223,431500,9.206
No query memory,0.762967,432000,9.172
No query memory,0.763698,432500,10.069
No query memory,0.764465,433000,10.043
No query memory,0.765201,433500,9.34
No query memory,0.765942,434000,8.698
No query memory,0.766653,434500,8.663
No query memory,0.767411,435000,9.091
No query memory,0.768159,435500,9.327
No query memory,0.768892,436000,9.798
No query memory,0.769637,436500,9.652
No query memory,0.770384,437000,9.218
No query memory,0.771113,437500,8.735
No query memory,0.771857,438000,8.736
No query memory,0.772573,438500,9.254
No query memory,0.773351,439000,9.656
No query memory,0.77411,439500,9.972
No query memory,0.774825,440000,9.7
No query memory,0.775565,440500,9.394
No query memory,0.776268,441000,9.607
No query memory,0.776986,441500,10.023
No query memory,0.777719,442000,9.835
No query memory,0.778438,442500,9.898
No query memory,0.779179,443000,10.437
No query memory,0.779894,443500,10.203
No query memory,0.780644,444000,9.685
No query memory,0.781359,444500,9.405
No query memory,0.782096,445000,9.09
No query memory,0.782787,445500,9.401
No query memory,0.7835,446000,9.388
No query memory,0.784245,446500,8.809
No query memory,0.784958,447000,9.0
No query memory,0.785698,447500,9.573
No query memory,0.786436,448000,10.282
No query memory,0.787154,448500,9.851
No query memory,0.787915,449000,9.509
No query memory,0.788652,449500,9.495
No query memory,0.789396,450000,9.725
No query memory,0.790121,450500,9.834
No query memory,0.790864,451000,9.158
No query memory,0.791613,451500,9.418
No query memory,0.792353,452000,9.545
No query memory,0.793092,452500,9.747
No query memory,0.793856,453000,9.995
No query memory,0.794549,453500,9.447
No query memory,0.79527,454000,9.433
No query memory,0.796038,454500,9.439
No query memory,0.796764,455000,9.189
No query memory,0.797496,455500,8.961
No query memory,0.798251,456000,9.263
No query memory,0.798993,456500,9.937
No query memory,0.799747,457000,10.103
No query memory,0.800497,457500,9.369
No query memory,0.801219,458000,9.248
No query memory,0.801962,458500,9.126
No query memory,0.802685,459000,8.395
No query memory,0.803389,459500,8.983
No query memory,0.804103,460000,9.548
No query memory,0.804816,460500,9.696
No query memory,0.80552,461000,9.95
No query memory,0.806236,461500,9.712
No query memory,0.806977,462000,9.472
No query memory,0.807685,462500,9.366
No query memory,0.808413,463000,9.399
No query memory,0.809146,463500,9.641
No query memory,0.809867,464000,9.537
No query memory,0.810597,464500,8.744
No query memory,0.811313,465000,8.935
No query memory,0.812054,465500,9.312
No query memory,0.812789,466000,9.084
No query memory,0.813522,466500,9.592
No query memory,0.814237,467000,10.202
No query memory,0.814957,467500,10.39
No query memory,0.815701,468000,9.349
No query memory,0.816466,468500,9.206
No query memory,0.817195,469000,9.349
No query memory,0.817965,469500,8.594
No query memory,0.818701,470000,8.825
No query memory,0.819412,470500,9.351
No query memory,0.820146,471000,9.665
No query memory,0.820877,471500,9.525
No query memory,0.821585,472000,9.338
No query memory,0.822297,472500,9.273
No query memory,0.823041,473000,9.572
No query memory,0.823761,473500,9.857
No query memory,0.824531,474000,9.377
No query memory,0.825285,474500,9.083
No query memory,0.826033,475000,9.338
No query memory,0.826755,475500,8.949
No query memory,0.827496,476000,8.329
No query memory,0.828221,476500,8.65
No query memory,0.828962,477000,8.974
No query memory,0.829695,477500,8.828
No query memory,0.830454,478000,8.361
No query memory,0.831193,478500,9.0
No query memory,0.831944,479000,9.572
No query memory,0.832682,479500,9.186
No query memory,0.833385,480000,8.866
No query memory,0.834148,480500,9.212
No query memory,0.834876,481000,9.363
No query memory,0.835616,481500,9.226
No query memory,0.836366,482000,9.066
No query memory,0.837087,482500,9.074
No query memory,0.837791,483000,9.41
No query memory,0.838485,483500,9.356
No query memory,0.839215,484000,8.583
No query memory,0.839967,484500,8.102
No query memory,0.840683,485000,8.896
No query memory,0.841406,485500,9.355
No query memory,0.842139,486000,9.465
No query memory,0.842862,486500,9.313
No query memory,0.843558,487000,9.345
No query memory,0.844279,487500,9.473
No query memory,0.845016,488000,9.782
No query memory,0.84571,488500,9.985
No query memory,0.846425,489000,9.566
No query memory,0.847128,489500,9.352
No query memory,0.847849,490000,9.698
No query memory,0.848581,490500,9.151
No query memory,0.849329,491000,8.73
No query memory,0.850055,491500,8.956
No query memory,0.85077,492000,9.218
No query memory,0.851503,492500,9.091
No query memory,0.852228,493000,8.361
No query memory,0.852942,493500,8.542
No query memory,0.853681,494000,9.403
No query memory,0.854407,494500,9.467
No query memory,0.855152,495000,8.993
No query memory,0.855921,495500,8.711
No query memory,0.856661,496000,9.255
No query memory,0.857369,496500,9.455
No query memory,0.858091,497000,8.978
No query memory,0.858815,497500,9.286
No query memory,0.859557,498000,9.649
No query memory,0.860285,498500,9.2
No query memory,0.860982,499000,8.802
No query memory,0.86169,499500,9.025
No query memory,0.862413,500000,9.611
No query memory,0.86314,500500,9.836
No query memory,0.863892,501000,9.605
No query memory,0.864606,501500,9.009
No query memory,0.865318,502000,8.897
No query memory,0.866052,502500,9.019
No query memory,0.866788,503000,8.68
No query memory,0.867495,503500,9.372
No query memory,0.868217,504000,9.5
No query memory,0.868918,504500,8.871
No query memory,0.869665,505000,9.417
No query memory,0.870367,505500,9.446
No query memory,0.871094,506000,9.089
No query memory,0.87181,506500,9.106
No query memory,0.872536,507000,8.434
No query memory,0.873248,507500,8.824
No query memory,0.87396,508000,9.42
No query memory,0.874659,508500,8.986
No query memory,0.875394,509000,8.982
No query memory,0.876111,509500,9.168
No query memory,0.876841,510000,8.631
No query memory,0.877556,510500,8.551
No query memory,0.87827,511000,9.357
No query memory,0.878992,511500,10.077
No query memory,0.879694,512000,9.512
No query memory,0.880378,512500,8.599
No query memory,0.881081,513000,8.88
No query memory,0.88179,513500,9.214
No query memory,0.882514,514000,8.829
No query memory,0.883213,514500,9.196
No query memory,0.883958,515000,9.65
No query memory,0.884688,515500,9.816
No query memory,0.88541,516000,9.404
No query memory,0.886133,516500,8.82
No query memory,0.886829,517000,9.017
No query memory,0.88756,517500,8.851
No query memory,0.888298,518000,9.087
No query memory,0.888989,518500,9.529
No query memory,0.889755,519000,9.532
No query memory,0.890488,519500,9.361
No query memory,0.891188,520000,9.442
No query memory,0.891924,520500,8.93
No query memory,0.892636,521000,8.399
No query memory,0.893397,521500,8.957
No query memory,0.894145,522000,9.111
No query memory,0.894845,522500,9.222
No query memory,0.89556,523000,8.871
No query memory,0.896246,523500,8.304
No query memory,0.896971,524000,8.595
No query memory,0.89764,524500,8.625
No query memory,0.898374,525000,8.892
No query memory,0.899087,525500,9.36
No query memory,0.89979,526000,8.93
No query memory,0.900497,526500,9.0
No query memory,0.901195,527000,8.968
No query memory,0.901879,527500,8.826
No query memory,0.902597,528000,9.228
No query memory,0.903304,528500,8.805
No query memory,0.904024,529000,8.923
No query memory,0.904735,529500,9.246
No query memory,0.905453,530000,8.86
No query memory,0.906182,530500,8.682
No query memory,0.906871,531000,9.076
No query memory,0.907603,531500,9.41
No query memory,0.90832,532000,9.159
No query memory,0.90906,532500,8.872
No query memory,0.909768,533000,8.503
No query memory,0.910473,533500,9.009
No query memory,0.911179,534000,9.603
No query memory,0.911895,534500,9.187
No query memory,0.912607,535000,8.826
No query memory,0.913315,535500,8.603
No query memory,0.914048,536000,9.122
No query memory,0.914776,536500,9.208
No query memory,0.9155,537000,8.723
No query memory,0.916227,537500,8.789
No query memory,0.916954,538000,8.932
No query memory,0.917638,538500,8.698
No query memory,0.918328,539000,8.449
No query memory,0.91904,539500,8.75
No query memory,0.91976,540000,8.547
No query memory,0.920463,540500,8.223
No query memory,0.921187,541000,8.816
No query memory,0.921904,541500,9.074
No query memory,0.92261,542000,8.289
No query memory,0.923318,542500,8.297
No query memory,0.924065,543000,8.701
No query memory,0.92479,543500,8.502
No query memory,0.925505,544000,8.545
No query memory,0.926213,544500,8.62
No query memory,0.926917,545000,8.381
No query memory,0.927613,545500,8.363
No query memory,0.928314,546000,8.849
No query memory,0.929035,546500,9.056
No query memory,0.929756,547000,8.762
No query memory,0.93047,547500,8.245
No query memory,0.93119,548000,8.18
No query memory,0.931905,548500,8.605
No query memory,0.932609,549000,8.847
No query memory,0.933339,549500,9.216
No query memory,0.934034,550000,9.281
No query memory,0.934744,550500,9.001
No query memory,0.935434,551000,9.5
No query memory,0.936159,551500,9.377
No query memory,0.93688,552000,8.896
No query memory,0.937557,552500,8.896
No query memory,0.938249,553000,8.945
No query memory,0.938949,553500,8.58
No query memory,0.93963,554000,8.399
No query memory,0.94034,554500,8.506
No query memory,0.941058,555000,8.788
No query memory,0.941755,555500,9.458
No query memory,0.942435,556000,9.284
No query memory,0.943176,556500,8.945
No query memory,0.943857,557000,8.932
No query memory,0.944567,557500,8.6
No query memory,0.945305,558000,8.694
No query memory,0.946008,558500,9.004
No query memory,0.946722,559000,8.95
No query memory,0.947413,559500,9.137
No query memory,0.948116,560000,8.665
No query memory,0.948819,560500,8.34
No query memory,0.949501,561000,8.141
No query memory,0.950212,561500,8.171
No query memory,0.950929,562000,8.794
No query memory,0.951648,562500,8.743
No query memory,0.95237,563000,8.52
No query memory,0.953075,563500,8.415
No query memory,0.953782,564000,8.668
No query memory,0.954487,564500,9.193
No query memory,0.955208,565000,9.13
No query memory,0.955886,565500,9.06
No query memory,0.956577,566000,9.354
No query memory,0.957266,566500,9.276
No query memory,0.95796,567000,8.482
No query memory,0.958661,567500,8.409
No query memory,0.959361,568000,9.068
No query memory,0.960081,568500,8.613
No query memory,0.96078,569000,8.514
No query memory,0.961465,569500,9.634
No query memory,0.962176,570000,9.664
No query memory,0.962875,570500,9.006
No query memory,0.963542,571000,8.322
No query memory,0.96426,571500,8.115
No query memory,0.964972,572000,8.99
No query memory,0.965683,572500,9.345
No query memory,0.966379,573000,8.5
No query memory,0.967081,573500,8.099
No query memory,0.967797,574000,8.779
No query memory,0.968488,574500,9.118
No query memory,0.969182,575000,8.876
No query memory,0.96989,575500,8.552
No query memory,0.970567,576000,8.508
No query memory,0.971283,576500,8.912
No query memory,0.971979,577000,9.119
No query memory,0.972669,577500,8.152
No query memory,0.973336,578000,8.403
No query memory,0.974044,578500,8.947
No query memory,0.974792,579000,8.824
No query memory,0.975498,579500,8.839
No query memory,0.976237,580000,8.315
No query memory,0.976983,580500,8.978
No query memory,0.977688,581000,9.233
No query memory,0.978386,581500,8.616
No query memory,0.979104,582000,8.649
No query memory,0.979795,582500,8.478
No query memory,0.98051,583000,8.286
No query memory,0.9812,583500,9.092
No query memory,0.981896,584000,9.388
No query memory,0.982585,584500,9.102
No query memory,0.983279,585000,9.216
No query memory,0.984,585500,8.628
No query memory,0.984742,586000,8.035
No query memory,0.985468,586500,8.693
No query memory,0.986196,587000,9.264
No query memory,0.986916,587500,9.376
No query memory,0.987627,588000,9.338
No query memory,0.988297,588500,9.03
No query memory,0.988992,589000,8.383
No query memory,0.989707,589500,7.906
No query memory,0.990398,590000,8.608
No query memory,0.99109,590500,8.92
No query memory,0.991778,591000,8.571
No query memory,0.992495,591500,8.432
No query memory,0.993181,592000,8.371
No query memory,0.993853,592500,8.572
No query memory,0.994549,593000,9.075
No query memory,0.995222,593500,8.845
No query memory,0.995954,594000,8.457
No query memory,0.996636,594500,8.241
No query memory,0.997351,595000,8.328
No query memory,0.998055,595500,9.176
No query memory,0.998796,596000,8.585
No query memory,0.999496,596500,8.225
No query memory,1.000183,597000,8.564
No query memory,1.000891,597500,8.72
No query memory,1.001613,598000,8.649
No query memory,1.002308,598500,8.018
No query memory,1.003057,599000,8.032
No query memory,1.003759,599500,8.11
No query memory,1.004483,600000,8.206
No query memory,1.005172,600500,8.296
No query memory,1.005869,601000,7.926
No query memory,1.006549,601500,7.813
No query memory,1.007268,602000,8.315
No query memory,1.007957,602500,8.462
No query memory,1.008668,603000,8.323
No query memory,1.009373,603500,8.249
No query memory,1.010098,604000,8.188
No query memory,1.010808,604500,8.12
No query memory,1.011543,605000,8.415
No query memory,1.012265,605500,8.189
No query memory,1.012952,606000,8.293
No query memory,1.013643,606500,8.664
No query memory,1.014362,607000,8.546
No query memory,1.015054,607500,8.305
No query memory,1.015758,608000,7.914
No query memory,1.016453,608500,8.242
No query memory,1.017115,609000,8.841
No query memory,1.017825,609500,8.901
No query memory,1.018514,610000,9.032
No query memory,1.019235,610500,9.457
No query memory,1.019927,611000,9.17
No query memory,1.020626,611500,8.87
No query memory,1.021314,612000,8.63
No query memory,1.022028,612500,8.509
No query memory,1.022721,613000,8.593
No query memory,1.023426,613500,8.721
No query memory,1.024116,614000,8.796
No query memory,1.024829,614500,8.676
No query memory,1.025518,615000,8.426
No query memory,1.026208,615500,8.544
No query memory,1.02693,616000,8.415
No query memory,1.027645,616500,7.843
No query memory,1.028321,617000,8.404
No query memory,1.029021,617500,8.831
No query memory,1.029725,618000,8.528
No query memory,1.030448,618500,8.502
No query memory,1.031156,619000,8.73
No query memory,1.03184,619500,9.054
No query memory,1.032517,620000,8.981
No query memory,1.033209,620500,8.709
No query memory,1.033907,621000,8.651
No query memory,1.03464,621500,8.723
No query memory,1.035347,622000,8.888
No query memory,1.036029,622500,8.52
No query memory,1.036738,623000,8.321
No query memory,1.037418,623500,7.787
No query memory,1.038113,624000,7.517
No query memory,1.03882,624500,7.654
No query memory,1.039542,625000,7.51
No query memory,1.04021,625500,8.208
No query memory,1.040921,626000,8.496
No query memory,1.041603,626500,8.245
No query memory,1.042305,627000,8.07
No query memory,1.042985,627500,7.864
No query memory,1.043652,628000,8.11
No query memory,1.04437,628500,8.37
No query memory,1.045052,629000,8.341
No query memory,1.045768,629500,8.264
No query memory,1.046468,630000,7.963
No query memory,1.047151,630500,8.174
No query memory,1.047876,631000,8.475
No query memory,1.048578,631500,8.283
No query memory,1.049293,632000,8.251
No query memory,1.049996,632500,8.537
No query memory,1.050688,633000,8.964
No query memory,1.051413,633500,8.537
No query memory,1.052095,634000,7.885
No query memory,1.052793,634500,7.805
No query memory,1.053527,635000,8.267
No query memory,1.054204,635500,8.4
No query memory,1.054905,636000,8.398
No query memory,1.055595,636500,8.831
No query memory,1.056276,637000,8.757
No query memory,1.056966,637500,8.627
No query memory,1.05763,638000,8.73
No query memory,1.05835,638500,8.506
No query memory,1.059053,639000,8.11
No query memory,1.05975,639500,8.578
No query memory,1.060426,640000,9.058
No query memory,1.061112,640500,8.591
No query memory,1.061775,641000,8.467
No query memory,1.062479,641500,8.393
No query memory,1.063144,642000,8.486
No query memory,1.063831,642500,9.078
No query memory,1.064521,643000,8.753
No query memory,1.065212,643500,8.072
No query memory,1.065898,644000,8.426
No query memory,1.066603,644500,8.722
No query memory,1.067321,645000,8.652
No query memory,1.068013,645500,8.908
No query memory,1.068696,646000,8.165
No query memory,1.069369,646500,7.823
No query memory,1.070059,647000,7.871
No query memory,1.070778,647500,7.472
No query memory,1.07149,648000,7.893
No query memory,1.072188,648500,8.324
No query memory,1.072879,649000,7.835
No query memory,1.073548,649500,7.803
No query memory,1.074206,650000,8.237
No query memory,1.074919,650500,8.161
No query memory,1.075596,651000,8.486
No query memory,1.076289,651500,8.795
No query memory,1.077007,652000,8.253
No query memory,1.077697,652500,7.953
No query memory,1.078397,653000,8.01
No query memory,1.079107,653500,8.265
No query memory,1.079758,654000,8.462
No query memory,1.080438,654500,8.012
No query memory,1.081133,655000,7.92
No query memory,1.081832,655500,7.842
No query memory,1.082516,656000,8.07
No query memory,1.0832,656500,8.33
No query memory,1.083903,657000,8.52
No query memory,1.0846,657500,8.935
No query memory,1.085286,658000,8.684
No query memory,1.085955,658500,8.492
No query memory,1.086653,659000,8.602
No query memory,1.087334,659500,8.285
No query memory,1.088034,660000,8.233
No query memory,1.088711,660500,8.226
No query memory,1.089409,661000,7.583
No query memory,1.090098,661500,7.69
No query memory,1.090784,662000,7.958
No query memory,1.091457,662500,8.112
No query memory,1.092176,663000,8.118
No query memory,1.092889,663500,8.291
No query memory,1.093575,664000,8.412
No query memory,1.094301,664500,7.831
No query memory,1.095016,665000,7.388
No query memory,1.0957,665500,7.747
No query memory,1.096395,666000,8.043
No query memory,1.09707,666500,8.387
No query memory,1.097765,667000,8.497
No query memory,1.098456,667500,8.643
No query memory,1.099145,668000,8.457
No query memory,1.09985,668500,8.298
No query memory,1.100543,669000,8.697
No query memory,1.101238,669500,8.03
No query memory,1.101912,670000,7.691
No query memory,1.102609,670500,8.04
No query memory,1.103321,671000,8.277
No query memory,1.104058,671500,8.415
No query memory,1.10473,672000,8.639
No query memory,1.105423,672500,8.25
No query memory,1.106113,673000,7.834
No query memory,1.106802,673500,8.287
No query memory,1.107485,674000,8.694
No query memory,1.108152,674500,8.443
No query memory,1.108839,675000,8.02
No query memory,1.109539,675500,8.293
No query memory,1.110235,676000,8.678
No query memory,1.110913,676500,8.565
No query memory,1.111625,677000,8.568
No query memory,1.112302,677500,8.354
No query memory,1.112959,678000,7.844
No query memory,1.11365,678500,7.762
No query memory,1.114327,679000,8.048
No query memory,1.115035,679500,8.349
No query memory,1.11573,680000,8.435
No query memory,1.116439,680500,8.349
No query memory,1.117139,681000,8.413
No query memory,1.117835,681500,8.615
No query memory,1.118512,682000,8.304
No query memory,1.119214,682500,7.879
No query memory,1.119909,683000,7.98
No query memory,1.120574,683500,8.171
No query memory,1.121286,684000,7.809
No query memory,1.122007,684500,7.83
No query memory,1.122707,685000,8.004
No query memory,1.123395,685500,7.891
No query memory,1.124071,686000,8.237
No query memory,1.124769,686500,8.411
No query memory,1.125496,687000,8.493
No query memory,1.126185,687500,8.517
No query memory,1.126839,688000,8.212
No query memory,1.12751,688500,7.866
No query memory,1.128163,689000,8.003
No query memory,1.128836,689500,8.195
No query memory,1.129515,690000,7.835
No query memory,1.130223,690500,7.617
No query memory,1.13093,691000,7.875
No query memory,1.131622,691500,7.918
No query memory,1.132275,692000,7.969
No query memory,1.132961,692500,8.049
No query memory,1.133647,693000,7.536
No query memory,1.13434,693500,7.221
No query memory,1.135034,694000,7.522
No query memory,1.135704,694500,7.947
No query memory,1.136418,695000,8.78
No query memory,1.137085,695500,8.51
No query memory,1.137777,696000,7.89
No query memory,1.138489,696500,7.634
No query memory,1.139167,697000,7.641
No query memory,1.139847,697500,8.143
No query memory,1.140548,698000,8.483
No query memory,1.141254,698500,8.597
No query memory,1.141923,699000,8.485
No query memory,1.142623,699500,8.113
No query memory,1.143315,700000,8.15
No query memory,1.144028,700500,8.278
No query memory,1.144725,701000,7.964
No query memory,1.145432,701500,7.771
No query memory,1.146125,702000,7.864
No query memory,1.146815,702500,8.404
No query memory,1.147534,703000,8.193
No query memory,1.148211,703500,7.618
No query memory,1.148893,704000,7.901
No query memory,1.149574,704500,7.83
No query memory,1.150267,705000,7.692
No query memory,1.150955,705500,8.089
No query memory,1.151619,706000,8.231
No query memory,1.152283,706500,8.216
No query memory,1.152974,707000,8.167
No query memory,1.153654,707500,7.95
No query memory,1.154344,708000,8.16
No query memory,1.155011,708500,8.663
No query memory,1.155688,709000,8.274
No query memory,1.156357,709500,7.873
No query memory,1.157034,710000,7.775
No query memory,1.157709,710500,7.98
No query memory,1.158404,711000,8.207
No query memory,1.159124,711500,8.041
No query memory,1.159824,712000,7.709
No query memory,1.160517,712500,8.293
No query memory,1.16122,713000,8.563
No query memory,1.161897,713500,7.941
No query memory,1.162593,714000,7.708
No query memory,1.163278,714500,8.047
No query memory,1.163944,715000,8.386
No query memory,1.164627,715500,8.56
No query memory,1.165303,716000,8.839
No query memory,1.16601,716500,8.655
No query memory,1.166673,717000,8.129
No query memory,1.167354,717500,7.977
No query memory,1.168084,718000,7.901
No query memory,1.16878,718500,7.918
No query memory,1.169454,719000,8.185
No query memory,1.170141,719500,8.064
No query memory,1.170825,720000,7.985
No query memory,1.171525,720500,7.955
No query memory,1.17219,721000,8.242
No query memory,1.172859,721500,8.687
No query memory,1.173555,722000,8.325
No query memory,1.174259,722500,7.916
No query memory,1.174943,723000,7.857
No query memory,1.175607,723500,7.643
No query memory,1.176287,724000,7.817
No query memory,1.176984,724500,8.065
No query memory,1.177657,725000,8.061
No query memory,1.17834,725500,8.196
No query memory,1.179029,726000,8.074
No query memory,1.17973,726500,7.735
No query memory,1.180423,727000,7.686
No query memory,1.181137,727500,8.062
No query memory,1.181829,728000,8.035
No query memory,1.182505,728500,7.682
No query memory,1.183189,729000,7.749
No query memory,1.183878,729500,8.034
No query memory,1.184584,730000,7.912
No query memory,1.185273,730500,8.077
No query memory,1.18595,731000,8.109
No query memory,1.186657,731500,7.822
No query memory,1.187333,732000,8.176
No query memory,1.188018,732500,8.27
No query memory,1.188713,733000,8.396
No query memory,1.189398,733500,8.34
No query memory,1.190064,734000,7.943
No query memory,1.190746,734500,7.683
No query memory,1.191391,735000,7.866
No query memory,1.192085,735500,7.69
No query memory,1.192787,736000,7.382
No query memory,1.193474,736500,7.718
No query memory,1.194149,737000,7.951
No query memory,1.194828,737500,7.656
No query memory,1.195535,738000,7.965
No query memory,1.196228,738500,8.389
No query memory,1.196894,739000,8.075
No query memory,1.19757,739500,8.153
No query memory,1.198273,740000,8.369
No query memory,1.198968,740500,8.507
No query memory,1.199666,741000,8.505
No query memory,1.200344,741500,8.055
No query memory,1.201042,742000,7.608
No query memory,1.201708,742500,7.486
No query memory,1.20239,743000,7.47
No query memory,1.203055,743500,7.563
No query memory,1.203742,744000,8.262
No query memory,1.204406,744500,8.798
No query memory,1.205091,745000,8.414
No query memory,1.205785,745500,7.845
No query memory,1.206474,746000,8.386
No query memory,1.207154,746500,8.257
No query memory,1.207812,747000,7.814
No query memory,1.208499,747500,8.229
No query memory,1.209177,748000,7.657
No query memory,1.209859,748500,7.3
No query memory,1.210537,749000,7.528
No query memory,1.211226,749500,8.196
No query memory,1.211921,750000,8.534
No query memory,1.212611,750500,8.386
No query memory,1.213304,751000,8.378
No query memory,1.213988,751500,8.424
No query memory,1.214659,752000,8.486
No query memory,1.215344,752500,8.308
No query memory,1.21603,753000,8.321
No query memory,1.216738,753500,8.167
No query memory,1.217399,754000,7.989
No query memory,1.21808,754500,8.192
No query memory,1.218771,755000,8.372
No query memory,1.219457,755500,7.941
No query memory,1.220177,756000,7.322
No query memory,1.220865,756500,7.715
No query memory,1.221538,757000,7.979
No query memory,1.222227,757500,8.058
No query memory,1.222913,758000,7.613
No query memory,1.223593,758500,7.782
No query memory,1.224299,759000,8.225
No query memory,1.224991,759500,8.171
No query memory,1.225675,760000,8.247
No query memory,1.226338,760500,8.434
No query memory,1.226991,761000,8.291
No query memory,1.227665,761500,7.562
No query memory,1.228352,762000,7.732
No query memory,1.229065,762500,8.116
No query memory,1.229732,763000,8.02
No query memory,1.230407,763500,7.644
No query memory,1.231088,764000,7.855
No query memory,1.231767,764500,7.946
No query memory,1.232463,765000,8.455
No query memory,1.23315,765500,8.222
No query memory,1.233869,766000,7.753
No query memory,1.234559,766500,8.365
No query memory,1.235252,767000,8.404
No query memory,1.235934,767500,7.879
No query memory,1.236627,768000,7.471
No query memory,1.237305,768500,7.539
No query memory,1.23801,769000,7.339
No query memory,1.23869,769500,7.229
No query memory,1.239372,770000,7.41
No query memory,1.24007,770500,7.862
No query memory,1.240759,771000,7.919
No query memory,1.241419,771500,7.656
No query memory,1.2421,772000,7.75
No query memory,1.242773,772500,7.606
No query memory,1.243434,773000,7.547
No query memory,1.244119,773500,8.286
No query memory,1.244776,774000,8.672
No query memory,1.245477,774500,8.26
No query memory,1.246135,775000,8.082
No query memory,1.24683,775500,8.12
No query memory,1.247505,776000,7.632
No query memory,1.248194,776500,7.149
No query memory,1.248863,777000,7.771
No query memory,1.249532,777500,7.934
No query memory,1.250209,778000,7.415
No query memory,1.250882,778500,7.64
No query memory,1.251567,779000,8.174
No query memory,1.252219,779500,8.277
No query memory,1.252918,780000,7.847
No query memory,1.253603,780500,7.797
No query memory,1.254282,781000,7.479
No query memory,1.254942,781500,6.971
No query memory,1.255637,782000,7.562
No query memory,1.256302,782500,8.293
No query memory,1.256969,783000,8.316
No query memory,1.257659,783500,7.941
No query memory,1.25834,784000,8.223
No query memory,1.259027,784500,8.374
No query memory,1.259716,785000,8.116
No query memory,1.26043,785500,7.761
No query memory,1.261106,786000,7.454
No query memory,1.261771,786500,7.807
No query memory,1.26243,787000,7.946
No query memory,1.263098,787500,7.634
No query memory,1.263775,788000,7.945
No query memory,1.26448,788500,7.988
No query memory,1.265162,789000,7.474
No query memory,1.265832,789500,7.439
No query memory,1.266487,790000,7.574
No query memory,1.267131,790500,8.151
No query memory,1.267794,791000,7.941
No query memory,1.268477,791500,7.35
No query memory,1.269157,792000,7.488
No query memory,1.269831,792500,7.434
No query memory,1.270531,793000,7.59
No query memory,1.271191,793500,7.973
No query memory,1.271869,794000,7.439
No query memory,1.272532,794500,6.906
No query memory,1.273214,795000,7.063
No query memory,1.273885,795500,7.192
No query memory,1.274544,796000,7.555
No query memory,1.275188,796500,7.846
No query memory,1.275866,797000,8.445
No query memory,1.27654,797500,8.153
No query memory,1.277195,798000,7.83
No query memory,1.277856,798500,7.951
No query memory,1.278545,799000,8.038
No query memory,1.279209,799500,8.29
No query memory,1.27992,800000,7.489
No query memory,1.2806,800500,7.522
No query memory,1.281261,801000,8.279
No query memory,1.281957,801500,7.806
No query memory,1.282646,802000,7.298
No query memory,1.283332,802500,7.459
No query memory,1.284022,803000,7.78
No query memory,1.284679,803500,7.944
No query memory,1.285339,804000,7.609
No query memory,1.286009,804500,7.316
No query memory,1.286669,805000,7.345
No query memory,1.287352,805500,8.108
No query memory,1.288033,806000,8.429
No query memory,1.288745,806500,7.957
No query memory,1.289429,807000,7.719
No query memory,1.290095,807500,7.77
No query memory,1.290761,808000,7.982
No query memory,1.291438,808500,7.519
No query memory,1.292107,809000,6.867
No query memory,1.292784,809500,7.119
No query memory,1.293454,810000,7.626
No query memory,1.29414,810500,7.611
No query memory,1.294817,811000,7.324
No query memory,1.295507,811500,7.3
No query memory,1.296192,812000,7.517
No query memory,1.296853,812500,7.963
No query memory,1.297529,813000,8.245
No query memory,1.298187,813500,8.091
No query memory,1.298856,814000,7.657
No query memory,1.299547,814500,7.306
No query memory,1.300209,815000,7.012
No query memory,1.300897,815500,6.92
No query memory,1.301572,816000,7.062
No query memory,1.30224,816500,8.086
No query memory,1.3029,817000,8.336
No query memory,1.303583,817500,7.647
No query memory,1.30426,818000,7.571
No query memory,1.304932,818500,7.696
No query memory,1.305635,819000,7.839
No query memory,1.306298,819500,7.74
No query memory,1.30696,820000,7.426
No query memory,1.307649,820500,7.983
No query memory,1.308315,821000,8.572
No query memory,1.308981,821500,7.839
No query memory,1.309644,822000,7.491
No query memory,1.310306,822500,7.328
No query memory,1.310998,823000,7.671
No query memory,1.311659,823500,7.771
No query memory,1.312326,824000,7.604
No query memory,1.312977,824500,7.716
No query memory,1.313653,825000,7.581
No query memory,1.314316,825500,7.42
No query memory,1.315008,826000,7.386
No query memory,1.315691,826500,7.58
No query memory,1.316349,827000,7.456
No query memory,1.317044,827500,7.574
No query memory,1.317706,828000,7.526
No query memory,1.318391,828500,7.55
No query memory,1.319023,829000,7.77
No query memory,1.319693,829500,7.834
No query memory,1.320377,830000,7.645
No query memory,1.32104,830500,7.359
No query memory,1.321721,831000,7.522
No query memory,1.322392,831500,7.457
No query memory,1.323059,832000,7.404
No query memory,1.323747,832500,7.498
No query memory,1.324417,833000,7.76
No query memory,1.325063,833500,8.324
No query memory,1.325723,834000,7.765
No query memory,1.326403,834500,7.063
No query memory,1.327092,835000,7.229
No query memory,1.327747,835500,7.471
No query memory,1.328414,836000,7.402
No query memory,1.329072,836500,7.036
No query memory,1.32976,837000,6.971
No query memory,1.330428,837500,6.925
No query memory,1.331086,838000,6.949
No query memory,1.331794,838500,7.585
No query memory,1.332469,839000,7.703
No query memory,1.333158,839500,7.576
No query memory,1.333828,840000,7.862
No query memory,1.334495,840500,7.708
No query memory,1.335203,841000,7.573
No query memory,1.33586,841500,8.014
No query memory,1.336519,842000,8.175
No query memory,1.337173,842500,7.669
No query memory,1.337832,843000,7.5
No query memory,1.33851,843500,7.34
No query memory,1.339169,844000,7.194
No query memory,1.339839,844500,7.414
No query memory,1.340508,845000,7.631
No query memory,1.341187,845500,7.477
No query memory,1.341856,846000,7.593
No query memory,1.342518,846500,8.159
No query memory,1.343181,847000,7.807
No query memory,1.343843,847500,7.435
No query memory,1.344504,848000,7.829
No query memory,1.345173,848500,7.939
No query memory,1.345823,849000,7.486
No query memory,1.346523,849500,7.442
No query memory,1.347185,850000,8.146
No query memory,1.347867,850500,7.965
No query memory,1.348561,851000,7.381
No query memory,1.349245,851500,7.401
No query memory,1.349905,852000,7.836
No query memory,1.350569,852500,7.783
No query memory,1.351243,853000,7.519
No query memory,1.351901,853500,8.115
No query memory,1.352565,854000,8.024
No query memory,1.353214,854500,7.61
No query memory,1.353878,855000,7.266
No query memory,1.35458,855500,7.149
No query memory,1.355212,856000,7.15
No query memory,1.3559,856500,7.693
No query memory,1.356541,857000,8.226
No query memory,1.357205,857500,7.525
No query memory,1.357885,858000,7.076
No query memory,1.358574,858500,7.308
No query memory,1.359216,859000,7.589
No query memory,1.359907,859500,7.423
No query memory,1.360597,860000,7.663
No query memory,1.361285,860500,7.792
No query memory,1.361957,861000,7.658
No query memory,1.362614,861500,7.637
No query memory,1.363273,862000,7.275
No query memory,1.363936,862500,7.263
No query memory,1.364632,863000,7.59
No query memory,1.365313,863500,7.269
No query memory,1.365981,864000,7.231
No query memory,1.366642,864500,7.863
No query memory,1.367313,865000,7.924
No query memory,1.367997,865500,7.919
No query memory,1.368662,866000,8.059
No query memory,1.369318,866500,7.927
No query memory,1.369987,867000,7.894
No query memory,1.370657,867500,7.933
No query memory,1.371303,868000,7.845
No query memory,1.371972,868500,7.296
No query memory,1.372658,869000,7.165
No query memory,1.373314,869500,7.286
No query memory,1.373975,870000,7.039
No query memory,1.374656,870500,7.105
No query memory,1.375322,871000,7.101
No query memory,1.375964,871500,7.523
No query memory,1.376638,872000,8.362
No query memory,1.377311,872500,8.043
No query memory,1.377974,873000,7.557
No query memory,1.378648,873500,7.435
No query memory,1.379298,874000,7.359
No query memory,1.37999,874500,7.707
No query memory,1.380655,875000,7.538
No query memory,1.381335,875500,7.607
No query memory,1.381986,876000,7.866
No query memory,1.382646,876500,7.875
No query memory,1.383349,877000,8.097
No query memory,1.384038,877500,7.836
No query memory,1.384711,878000,7.549
No query memory,1.385405,878500,7.585
No query memory,1.38608,879000,7.459
No query memory,1.386758,879500,7.372
No query memory,1.387413,880000,7.245
No query memory,1.388055,880500,7.379
No query memory,1.388735,881000,7.751
No query memory,1.389409,881500,8.071
No query memory,1.390055,882000,7.887
No query memory,1.390742,882500,7.147
No query memory,1.391406,883000,7.117
No query memory,1.39205,883500,7.248
No query memory,1.392714,884000,7.365
No query memory,1.393386,884500,7.649
No query memory,1.394045,885000,7.69
No query memory,1.394707,885500,7.147
No query memory,1.395383,886000,7.142
No query memory,1.396046,886500,7.469
No query memory,1.396742,887000,7.117
No query memory,1.39738,887500,6.984
No query memory,1.398045,888000,7.134
No query memory,1.398705,888500,7.108
No query memory,1.399369,889000,7.089
No query memory,1.400016,889500,7.375
No query memory,1.400697,890000,7.45
No query memory,1.40137,890500,7.313
No query memory,1.402026,891000,7.769
No query memory,1.402713,891500,8.097
No query memory,1.403356,892000,7.4
No query memory,1.404021,892500,7.202
No query memory,1.404689,893000,7.585
No query memory,1.40535,893500,7.614
No query memory,1.406007,894000,7.412
No query memory,1.406668,894500,7.218
No query memory,1.407337,895000,7.52
No query memory,1.408005,895500,7.683
No query memory,1.40867,896000,7.164
No query memory,1.409346,896500,6.875
No query memory,1.410005,897000,7.725
No query memory,1.41069,897500,8.21
No query memory,1.411347,898000,7.551
No query memory,1.412012,898500,7.512
No query memory,1.412686,899000,7.475
No query memory,1.413352,899500,7.132
No query memory,1.41405,900000,6.846
No query memory,1.414733,900500,7.143
No query memory,1.415393,901000,7.427
No query memory,1.416083,901500,7.685
No query memory,1.416753,902000,7.906
No query memory,1.417426,902500,7.378
No query memory,1.418092,903000,8.012
No query memory,1.418746,903500,8.18
No query memory,1.41941,904000,7.704
No query memory,1.420081,904500,7.618
No query memory,1.42074,905000,7.563
No query memory,1.421407,905500,7.231
No query memory,1.422063,906000,6.291
No query memory,1.422751,906500,6.428
No query memory,1.423404,907000,7.021
No query memory,1.424087,907500,7.506
No query memory,1.42473,908000,7.712
No query memory,1.425398,908500,7.4
No query memory,1.426031,909000,7.514
No query memory,1.42668,909500,7.143
No query memory,1.427328,910000,7.193
No query memory,1.427964,910500,7.716
No query memory,1.428607,911000,7.974
No query memory,1.429278,911500,7.909
No query memory,1.429936,912000,7.25
No query memory,1.430596,912500,6.634
No query memory,1.431269,913000,7.238
No query memory,1.431924,913500,7.969
No query memory,1.432592,914000,7.527
No query memory,1.433266,914500,7.532
No query memory,1.433945,915000,7.526
No query memory,1.43462,915500,7.029
No query memory,1.435284,916000,6.759
No query memory,1.435945,916500,6.708
No query memory,1.436614,917000,6.721
No query memory,1.437258,917500,6.939
No query memory,1.437915,918000,7.003
No query memory,1.438603,918500,7.031
No query memory,1.439294,919000,7.125
No query memory,1.43996,919500,7.219
No query memory,1.440626,920000,7.301
No query memory,1.441276,920500,7.05
No query memory,1.441925,921000,7.113
No query memory,1.44257,921500,7.271
No query memory,1.443208,922000,7.082
No query memory,1.443884,922500,7.102
No query memory,1.444571,923000,6.957
No query memory,1.445235,923500,7.262
No query memory,1.445889,924000,7.081
No query memory,1.446539,924500,6.781
No query memory,1.44721,925000,7.658
No query memory,1.4479,925500,7.643
No query memory,1.448557,926000,6.985
No query memory,1.449217,926500,7.014
No query memory,1.449873,927000,7.63
No query memory,1.450524,927500,8.105
No query memory,1.451183,928000,7.631
No query memory,1.451829,928500,7.106
No query memory,1.452476,929000,7.284
No query memory,1.453157,929500,7.447
No query memory,1.453817,930000,7.617
No query memory,1.454479,930500,7.441
No query memory,1.455123,931000,7.262
No query memory,1.455823,931500,7.205
No query memory,1.456492,932000,6.8
No query memory,1.457146,932500,7.126
No query memory,1.457804,933000,7.53
No query memory,1.45847,933500,7.535
No query memory,1.459124,934000,7.551
No query memory,1.45982,934500,7.503
No query memory,1.460472,935000,7.374
No query memory,1.46115,935500,6.978
No query memory,1.461812,936000,7.165
No query memory,1.462453,936500,7.264
No query memory,1.463096,937000,7.244
No query memory,1.463754,937500,7.535
No query memory,1.46441,938000,7.218
No query memory,1.46508,938500,7.351
No query memory,1.465746,939000,7.727
No query memory,1.466386,939500,7.652
No query memory,1.46703,940000,7.232
No query memory,1.467695,940500,6.779
No query memory,1.468358,941000,6.978
No query memory,1.469006,941500,6.959
No query memory,1.469649,942000,6.56
No query memory,1.470318,942500,6.907
No query memory,1.471,943000,7.555
No query memory,1.471657,943500,7.441
No query memory,1.472328,944000,7.22
No query memory,1.472986,944500,7.16
No query memory,1.473627,945000,7.292
No query memory,1.474285,945500,8.028
No query memory,1.474955,946000,7.664
No query memory,1.475605,946500,7.584
No query memory,1.476276,947000,7.812
No query memory,1.476959,947500,7.332
No query memory,1.477648,948000,6.922
No query memory,1.478308,948500,6.994
No query memory,1.478964,949000,7.215
No query memory,1.479635,949500,7.281
No query memory,1.480309,950000,7.46
No query memory,1.480954,950500,7.261
No query memory,1.481598,951000,7.09
No query memory,1.482279,951500,6.874
No query memory,1.482927,952000,7.467
No query memory,1.483593,952500,7.475
No query memory,1.484247,953000,6.984
No query memory,1.48492,953500,7.322
No query memory,1.485608,954000,6.911
No query memory,1.486258,954500,6.662
No query memory,1.486921,955000,7.303
No query memory,1.487581,955500,7.177
No query memory,1.488255,956000,7.35
No query memory,1.488907,956500,7.492
No query memory,1.489581,957000,6.98
No query memory,1.490235,957500,7.12
No query memory,1.49089,958000,7.13
No query memory,1.491548,958500,6.768
No query memory,1.492199,959000,6.641
No query memory,1.492884,959500,6.731
No query memory,1.49354,960000,7.028
No query memory,1.494217,960500,7.219
No query memory,1.494854,961000,7.264
No query memory,1.495525,961500,7.177
No query memory,1.496166,962000,6.904
No query memory,1.496835,962500,7.074
No query memory,1.497499,963000,7.201
No query memory,1.498144,963500,6.655
No query memory,1.4988,964000,6.279
No query memory,1.499469,964500,7.186
No query memory,1.499999,964892,7.794
No topology adaptation,0.002475,1000,21.2
No topology adaptation,0.003667,1500,21.563
No topology adaptation,0.004872,2000,21.938
No topology adaptation,0.006019,2500,21.897
No topology adaptation,0.007222,3000,22.129
No topology adaptation,0.008362,3500,21.305
No topology adaptation,0.00946,4000,20.748
No topology adaptation,0.010535,4500,21.062
No topology adaptation,0.01166,5000,20.946
No topology adaptation,0.012654,5500,20.252
No topology adaptation,0.013705,6000,19.623
No topology adaptation,0.014723,6500,19.483
No topology adaptation,0.015779,7000,19.478
No topology adaptation,0.016839,7500,19.261
No topology adaptation,0.017888,8000,19.195
No topology adaptation,0.018904,8500,18.895
No topology adaptation,0.019911,9000,18.837
No topology adaptation,0.020943,9500,18.773
No topology adaptation,0.021954,10000,18.184
No topology adaptation,0.022977,10500,18.467
No topology adaptation,0.023948,11000,18.926
No topology adaptation,0.02494,11500,17.807
No topology adaptation,0.025864,12000,16.854
No topology adaptation,0.026806,12500,18.022
No topology adaptation,0.027691,13000,17.501
No topology adaptation,0.028689,13500,16.51
No topology adaptation,0.029669,14000,16.44
No topology adaptation,0.030591,14500,16.438
No topology adaptation,0.031558,15000,17.125
No topology adaptation,0.032501,15500,16.313
No topology adaptation,0.033428,16000,16.066
No topology adaptation,0.03431,16500,16.473
No topology adaptation,0.035231,17000,16.004
No topology adaptation,0.036131,17500,15.909
No topology adaptation,0.037034,18000,15.974
No topology adaptation,0.037932,18500,15.523
No topology adaptation,0.038844,19000,15.174
No topology adaptation,0.039752,19500,15.323
No topology adaptation,0.040633,20000,15.138
No topology adaptation,0.04153,20500,15.355
No topology adaptation,0.042407,21000,15.185
No topology adaptation,0.043294,21500,14.395
No topology adaptation,0.044154,22000,15.006
No topology adaptation,0.045019,22500,15.807
No topology adaptation,0.045863,23000,15.846
No topology adaptation,0.046735,23500,15.278
No topology adaptation,0.04758,24000,14.573
No topology adaptation,0.048387,24500,14.27
No topology adaptation,0.049211,25000,13.792
No topology adaptation,0.05008,25500,14.155
No topology adaptation,0.05088,26000,14.608
No topology adaptation,0.051721,26500,14.37
No topology adaptation,0.052554,27000,14.637
No topology adaptation,0.053369,27500,14.461
No topology adaptation,0.054219,28000,13.49
No topology adaptation,0.055029,28500,13.331
No topology adaptation,0.055818,29000,14.275
No topology adaptation,0.056648,29500,14.135
No topology adaptation,0.057466,30000,13.801
No topology adaptation,0.058319,30500,14.176
No topology adaptation,0.05916,31000,13.89
No topology adaptation,0.05993,31500,13.553
No topology adaptation,0.060722,32000,13.515
No topology adaptation,0.061506,32500,13.421
No topology adaptation,0.062279,33000,13.468
No topology adaptation,0.063041,33500,13.537
No topology adaptation,0.06389,34000,13.325
No topology adaptation,0.064699,34500,13.052
No topology adaptation,0.065504,35000,13.144
No topology adaptation,0.066293,35500,13.293
No topology adaptation,0.067083,36000,13.089
No topology adaptation,0.067875,36500,13.213
No topology adaptation,0.06865,37000,13.179
No topology adaptation,0.069403,37500,12.756
No topology adaptation,0.070227,38000,12.527
No topology adaptation,0.071014,38500,12.53
No topology adaptation,0.071796,39000,12.464
No topology adaptation,0.072597,39500,12.468
No topology adaptation,0.0734,40000,12.751
No topology adaptation,0.074194,40500,12.78
No topology adaptation,0.074991,41000,12.072
No topology adaptation,0.075735,41500,11.892
No topology adaptation,0.076533,42000,12.446
No topology adaptation,0.077321,42500,11.914
No topology adaptation,0.078118,43000,11.535
No topology adaptation,0.078888,43500,11.949
No topology adaptation,0.079668,44000,12.104
No topology adaptation,0.080427,44500,12.441
No topology adaptation,0.081183,45000,12.251
No topology adaptation,0.081939,45500,12.293
No topology adaptation,0.082661,46000,12.394
No topology adaptation,0.083399,46500,11.915
No topology adaptation,0.084154,47000,12.091
No topology adaptation,0.084883,47500,12.003
No topology adaptation,0.085602,48000,11.837
No topology adaptation,0.086354,48500,12.171
No topology adaptation,0.087079,49000,12.075
No topology adaptation,0.087789,49500,11.866
No topology adaptation,0.08851,50000,11.861
No topology adaptation,0.089237,50500,11.723
No topology adaptation,0.089961,51000,11.594
No topology adaptation,0.090709,51500,11.752
No topology adaptation,0.091415,52000,11.718
No topology adaptation,0.092138,52500,11.669
No topology adaptation,0.09289,53000,11.284
No topology adaptation,0.09363,53500,11.502
No topology adaptation,0.094377,54000,12.396
No topology adaptation,0.095121,54500,12.297
No topology adaptation,0.095849,55000,11.954
No topology adaptation,0.096581,55500,11.85
No topology adaptation,0.09732,56000,11.22
No topology adaptation,0.09804,56500,10.619
No topology adaptation,0.098789,57000,10.945
No topology adaptation,0.099513,57500,11.288
No topology adaptation,0.100234,58000,11.42
No topology adaptation,0.100935,58500,11.573
No topology adaptation,0.101666,59000,11.744
No topology adaptation,0.102384,59500,11.927
No topology adaptation,0.10309,60000,11.761
No topology adaptation,0.103821,60500,11.284
No topology adaptation,0.10453,61000,11.101
No topology adaptation,0.105221,61500,11.248
No topology adaptation,0.105959,62000,10.81
No topology adaptation,0.106686,62500,10.38
No topology adaptation,0.107374,63000,10.979
No topology adaptation,0.108086,63500,11.189
No topology adaptation,0.108788,64000,11.018
No topology adaptation,0.109522,64500,11.24
No topology adaptation,0.110225,65000,11.235
No topology adaptation,0.110938,65500,10.806
No topology adaptation,0.111642,66000,10.258
No topology adaptation,0.112346,66500,10.407
No topology adaptation,0.113034,67000,10.735
No topology adaptation,0.113714,67500,10.24
No topology adaptation,0.114404,68000,10.488
No topology adaptation,0.115134,68500,10.577
No topology adaptation,0.11583,69000,10.356
No topology adaptation,0.116516,69500,10.504
No topology adaptation,0.117204,70000,10.063
No topology adaptation,0.117908,70500,10.067
No topology adaptation,0.118613,71000,10.21
No topology adaptation,0.11931,71500,10.138
No topology adaptation,0.119996,72000,10.113
No topology adaptation,0.12071,72500,10.068
No topology adaptation,0.121397,73000,10.104
No topology adaptation,0.122097,73500,10.362
No topology adaptation,0.122787,74000,10.428
No topology adaptation,0.123491,74500,10.469
No topology adaptation,0.124149,75000,10.543
No topology adaptation,0.124833,75500,10.172
No topology adaptation,0.1255,76000,10.152
No topology adaptation,0.126177,76500,10.595
No topology adaptation,0.126856,77000,10.543
No topology adaptation,0.127542,77500,10.602
No topology adaptation,0.128231,78000,10.48
No topology adaptation,0.128938,78500,10.029
No topology adaptation,0.129615,79000,10.019
No topology adaptation,0.13029,79500,10.356
No topology adaptation,0.130968,80000,10.228
No topology adaptation,0.131662,80500,10.102
No topology adaptation,0.132354,81000,10.405
No topology adaptation,0.133019,81500,9.838
No topology adaptation,0.133698,82000,9.414
No topology adaptation,0.134383,82500,10.088
No topology adaptation,0.135116,83000,10.022
No topology adaptation,0.135784,83500,9.564
No topology adaptation,0.136462,84000,10.052
No topology adaptation,0.137115,84500,10.046
No topology adaptation,0.137786,85000,9.721
No topology adaptation,0.138468,85500,9.659
No topology adaptation,0.13912,86000,9.463
No topology adaptation,0.139818,86500,9.106
No topology adaptation,0.140486,87000,9.044
No topology adaptation,0.141166,87500,9.277
No topology adaptation,0.141835,88000,9.61
No topology adaptation,0.142521,88500,9.449
No topology adaptation,0.1432,89000,9.513
No topology adaptation,0.14386,89500,10.141
No topology adaptation,0.144547,90000,9.963
No topology adaptation,0.145213,90500,9.835
No topology adaptation,0.145888,91000,9.921
No topology adaptation,0.146564,91500,9.537
No topology adaptation,0.147251,92000,9.298
No topology adaptation,0.147926,92500,9.359
No topology adaptation,0.148602,93000,9.371
No topology adaptation,0.149244,93500,9.401
No topology adaptation,0.149908,94000,9.337
No topology adaptation,0.150588,94500,9.393
No topology adaptation,0.151289,95000,9.489
No topology adaptation,0.151958,95500,9.302
No topology adaptation,0.152627,96000,9.567
No topology adaptation,0.153293,96500,9.464
No topology adaptation,0.15395,97000,9.112
No topology adaptation,0.15462,97500,9.315
No topology adaptation,0.15528,98000,9.525
No topology adaptation,0.155962,98500,8.879
No topology adaptation,0.156617,99000,8.752
No topology adaptation,0.157257,99500,9.127
No topology adaptation,0.157915,100000,9.053
No topology adaptation,0.158566,100500,9.156
No topology adaptation,0.159219,101000,9.002
No topology adaptation,0.159876,101500,8.833
No topology adaptation,0.160538,102000,9.47
No topology adaptation,0.161194,102500,9.961
No topology adaptation,0.161867,103000,9.28
No topology adaptation,0.162531,103500,9.005
No topology adaptation,0.163181,104000,8.966
No topology adaptation,0.163856,104500,9.177
No topology adaptation,0.164542,105000,9.401
No topology adaptation,0.165196,105500,9.352
No topology adaptation,0.165839,106000,8.976
No topology adaptation,0.166495,106500,8.927
No topology adaptation,0.167147,107000,9.084
No topology adaptation,0.167796,107500,8.727
No topology adaptation,0.168463,108000,8.831
No topology adaptation,0.169093,108500,8.804
No topology adaptation,0.169739,109000,8.644
No topology adaptation,0.170359,109500,8.991
No topology adaptation,0.170983,110000,9.27
No topology adaptation,0.171626,110500,9.327
No topology adaptation,0.172282,111000,9.345
No topology adaptation,0.172914,111500,9.252
No topology adaptation,0.173569,112000,9.362
No topology adaptation,0.174223,112500,9.456
No topology adaptation,0.174881,113000,9.42
No topology adaptation,0.175513,113500,9.041
No topology adaptation,0.176155,114000,8.592
No topology adaptation,0.176809,114500,8.66
No topology adaptation,0.17748,115000,8.677
No topology adaptation,0.17812,115500,8.74
No topology adaptation,0.178765,116000,8.691
No topology adaptation,0.17941,116500,9.09
No topology adaptation,0.180051,117000,9.364
No topology adaptation,0.180714,117500,8.82
No topology adaptation,0.18137,118000,8.894
No topology adaptation,0.182022,118500,8.695
No topology adaptation,0.182649,119000,8.617
No topology adaptation,0.183274,119500,8.613
No topology adaptation,0.183907,120000,8.713
No topology adaptation,0.18455,120500,8.921
No topology adaptation,0.185198,121000,8.79
No topology adaptation,0.185833,121500,8.664
No topology adaptation,0.186493,122000,8.817
No topology adaptation,0.187124,122500,9.196
No topology adaptation,0.187762,123000,8.953
No topology adaptation,0.188384,123500,8.368
No topology adaptation,0.188999,124000,8.303
No topology adaptation,0.189638,124500,8.662
No topology adaptation,0.190254,125000,8.833
No topology adaptation,0.190908,125500,8.468
No topology adaptation,0.191562,126000,8.024
No topology adaptation,0.192207,126500,8.801
No topology adaptation,0.192848,127000,8.923
No topology adaptation,0.193497,127500,8.33
No topology adaptation,0.194109,128000,8.504
No topology adaptation,0.194739,128500,8.559
No topology adaptation,0.195354,129000,8.605
No topology adaptation,0.19601,129500,8.755
No topology adaptation,0.196622,130000,8.79
No topology adaptation,0.197263,130500,8.593
No topology adaptation,0.197918,131000,8.616
No topology adaptation,0.198532,131500,8.475
No topology adaptation,0.199192,132000,8.679
No topology adaptation,0.199842,132500,8.912
No topology adaptation,0.200463,133000,8.79
No topology adaptation,0.201112,133500,8.992
No topology adaptation,0.20173,134000,8.61
No topology adaptation,0.202346,134500,8.586
No topology adaptation,0.202975,135000,8.988
No topology adaptation,0.203598,135500,8.586
No topology adaptation,0.204237,136000,8.536
No topology adaptation,0.204892,136500,8.517
No topology adaptation,0.205545,137000,8.271
No topology adaptation,0.206185,137500,8.732
No topology adaptation,0.20681,138000,8.404
No topology adaptation,0.207438,138500,7.721
No topology adaptation,0.208063,139000,8.29
No topology adaptation,0.20871,139500,8.253
No topology adaptation,0.209341,140000,7.912
No topology adaptation,0.209961,140500,8.428
No topology adaptation,0.210609,141000,8.073
No topology adaptation,0.211228,141500,7.716
No topology adaptation,0.211842,142000,7.744
No topology adaptation,0.212476,142500,7.87
No topology adaptation,0.213096,143000,7.855
No topology adaptation,0.213704,143500,7.832
No topology adaptation,0.214333,144000,7.782
No topology adaptation,0.21495,144500,7.894
No topology adaptation,0.215556,145000,8.199
No topology adaptation,0.216179,145500,8.386
No topology adaptation,0.2168,146000,8.6
No topology adaptation,0.217424,146500,8.588
No topology adaptation,0.218054,147000,8.239
No topology adaptation,0.218685,147500,7.758
No topology adaptation,0.219311,148000,8.018
No topology adaptation,0.219949,148500,8.3
No topology adaptation,0.220588,149000,8.214
No topology adaptation,0.221213,149500,8.303
No topology adaptation,0.221837,150000,8.14
No topology adaptation,0.222439,150500,8.251
No topology adaptation,0.223071,151000,8.423
No topology adaptation,0.223692,151500,8.063
No topology adaptation,0.224297,152000,7.966
No topology adaptation,0.224911,152500,8.355
No topology adaptation,0.225548,153000,8.237
No topology adaptation,0.226183,153500,7.7
No topology adaptation,0.226818,154000,7.902
No topology adaptation,0.227441,154500,8.027
No topology adaptation,0.22805,155000,7.666
No topology adaptation,0.228691,155500,7.894
No topology adaptation,0.229288,156000,7.797
No topology adaptation,0.229921,156500,7.428
No topology adaptation,0.230546,157000,7.859
No topology adaptation,0.231161,157500,8.044
No topology adaptation,0.231791,158000,7.663
No topology adaptation,0.232407,158500,7.424
No topology adaptation,0.233017,159000,7.68
No topology adaptation,0.233638,159500,7.858
No topology adaptation,0.234257,160000,7.705
No topology adaptation,0.234884,160500,7.747
No topology adaptation,0.235491,161000,7.754
No topology adaptation,0.236111,161500,7.541
No topology adaptation,0.236741,162000,7.764
No topology adaptation,0.237365,162500,7.685
No topology adaptation,0.237986,163000,7.581
No topology adaptation,0.238608,163500,7.923
No topology adaptation,0.239218,164000,7.92
No topology adaptation,0.239843,164500,7.89
No topology adaptation,0.240458,165000,7.664
No topology adaptation,0.241057,165500,7.616
No topology adaptation,0.241686,166000,8.081
No topology adaptation,0.242283,166500,7.64
No topology adaptation,0.242899,167000,7.366
No topology adaptation,0.243508,167500,7.985
No topology adaptation,0.244149,168000,7.721
No topology adaptation,0.24477,168500,7.272
No topology adaptation,0.245379,169000,7.693
No topology adaptation,0.245977,169500,7.802
No topology adaptation,0.246571,170000,7.844
No topology adaptation,0.247172,170500,8.068
No topology adaptation,0.247799,171000,7.976
No topology adaptation,0.248425,171500,7.683
No topology adaptation,0.249049,172000,7.453
No topology adaptation,0.249658,172500,7.722
No topology adaptation,0.250242,173000,7.601
No topology adaptation,0.250847,173500,7.178
No topology adaptation,0.251441,174000,7.39
No topology adaptation,0.252058,174500,7.703
No topology adaptation,0.25267,175000,7.614
No topology adaptation,0.253268,175500,7.649
No topology adaptation,0.253889,176000,7.341
No topology adaptation,0.25451,176500,6.854
No topology adaptation,0.255119,177000,7.756
No topology adaptation,0.255743,177500,8.117
No topology adaptation,0.256371,178000,7.845
No topology adaptation,0.25698,178500,7.931
No topology adaptation,0.257588,179000,7.319
No topology adaptation,0.258201,179500,7.362
No topology adaptation,0.258802,180000,7.935
No topology adaptation,0.259393,180500,8.214
No topology adaptation,0.260014,181000,7.866
No topology adaptation,0.26062,181500,7.14
No topology adaptation,0.261242,182000,7.302
No topology adaptation,0.261862,182500,8.164
No topology adaptation,0.262465,183000,7.989
No topology adaptation,0.263071,183500,7.381
No topology adaptation,0.263686,184000,7.62
No topology adaptation,0.264294,184500,7.496
No topology adaptation,0.264893,185000,7.269
No topology adaptation,0.26551,185500,7.529
No topology adaptation,0.266114,186000,7.611
No topology adaptation,0.266715,186500,7.099
No topology adaptation,0.267317,187000,7.06
No topology adaptation,0.267912,187500,7.662
No topology adaptation,0.268502,188000,7.883
No topology adaptation,0.269113,188500,7.715
No topology adaptation,0.26972,189000,7.462
No topology adaptation,0.270324,189500,7.306
No topology adaptation,0.270925,190000,7.406
No topology adaptation,0.271537,190500,7.534
No topology adaptation,0.272136,191000,7.324
No topology adaptation,0.272722,191500,7.466
No topology adaptation,0.273336,192000,7.537
No topology adaptation,0.273945,192500,7.613
No topology adaptation,0.274547,193000,7.574
No topology adaptation,0.275143,193500,7.294
No topology adaptation,0.275758,194000,7.428
No topology adaptation,0.276373,194500,7.598
No topology adaptation,0.276988,195000,7.651
No topology adaptation,0.277589,195500,7.663
No topology adaptation,0.278179,196000,7.582
No topology adaptation,0.27879,196500,7.383
No topology adaptation,0.279398,197000,7.445
No topology adaptation,0.280005,197500,7.519
No topology adaptation,0.280612,198000,7.468
No topology adaptation,0.281204,198500,7.636
No topology adaptation,0.28179,199000,7.356
No topology adaptation,0.282386,199500,7.035
No topology adaptation,0.282993,200000,7.071
No topology adaptation,0.283578,200500,7.219
No topology adaptation,0.284186,201000,7.609
No topology adaptation,0.284774,201500,7.328
No topology adaptation,0.285367,202000,7.169
No topology adaptation,0.285966,202500,7.406
No topology adaptation,0.286536,203000,7.455
No topology adaptation,0.287141,203500,7.34
No topology adaptation,0.287758,204000,7.276
No topology adaptation,0.288349,204500,7.115
No topology adaptation,0.288956,205000,7.024
No topology adaptation,0.289535,205500,7.191
No topology adaptation,0.29014,206000,7.21
No topology adaptation,0.290738,206500,7.275
No topology adaptation,0.291333,207000,7.101
No topology adaptation,0.291936,207500,7.318
No topology adaptation,0.292519,208000,7.371
No topology adaptation,0.293122,208500,6.984
No topology adaptation,0.293727,209000,7.094
No topology adaptation,0.294296,209500,7.154
No topology adaptation,0.29489,210000,6.758
No topology adaptation,0.295478,210500,6.912
No topology adaptation,0.296061,211000,7.304
No topology adaptation,0.296668,211500,7.067
No topology adaptation,0.297282,212000,6.98
No topology adaptation,0.297868,212500,6.838
No topology adaptation,0.298458,213000,6.884
No topology adaptation,0.299052,213500,7.198
No topology adaptation,0.299671,214000,7.265
No topology adaptation,0.300259,214500,7.127
No topology adaptation,0.300839,215000,6.863
No topology adaptation,0.301425,215500,6.705
No topology adaptation,0.302028,216000,6.98
No topology adaptation,0.302626,216500,7.17
No topology adaptation,0.303231,217000,7.3
No topology adaptation,0.303827,217500,7.149
No topology adaptation,0.304413,218000,6.91
No topology adaptation,0.305002,218500,7.047
No topology adaptation,0.305597,219000,7.2
No topology adaptation,0.306182,219500,7.247
No topology adaptation,0.306763,220000,7.196
No topology adaptation,0.307367,220500,6.894
No topology adaptation,0.307956,221000,6.821
No topology adaptation,0.308568,221500,7.203
No topology adaptation,0.309171,222000,7.156
No topology adaptation,0.309764,222500,6.928
No topology adaptation,0.31039,223000,7.091
No topology adaptation,0.310968,223500,7.002
No topology adaptation,0.311563,224000,6.75
No topology adaptation,0.312152,224500,7.02
No topology adaptation,0.312736,225000,7.079
No topology adaptation,0.313352,225500,7.027
No topology adaptation,0.313936,226000,6.97
No topology adaptation,0.314531,226500,6.74
No topology adaptation,0.315112,227000,6.657
No topology adaptation,0.315714,227500,6.744
No topology adaptation,0.31631,228000,6.77
No topology adaptation,0.316884,228500,6.76
No topology adaptation,0.317467,229000,6.772
No topology adaptation,0.31805,229500,6.915
No topology adaptation,0.318624,230000,6.924
No topology adaptation,0.319218,230500,6.898
No topology adaptation,0.319796,231000,6.714
No topology adaptation,0.320388,231500,6.865
No topology adaptation,0.320985,232000,7.093
No topology adaptation,0.32161,232500,6.862
No topology adaptation,0.322181,233000,6.578
No topology adaptation,0.322788,233500,6.613
No topology adaptation,0.32338,234000,7.098
No topology adaptation,0.323988,234500,6.842
No topology adaptation,0.324568,235000,6.689
No topology adaptation,0.325162,235500,6.889
No topology adaptation,0.325768,236000,7.116
No topology adaptation,0.32637,236500,7.222
No topology adaptation,0.326971,237000,6.86
No topology adaptation,0.327582,237500,6.679
No topology adaptation,0.328181,238000,6.496
No topology adaptation,0.328774,238500,6.565
No topology adaptation,0.329363,239000,6.687
No topology adaptation,0.32993,239500,6.669
No topology adaptation,0.330521,240000,6.715
No topology adaptation,0.331113,240500,6.525
No topology adaptation,0.331688,241000,6.399
No topology adaptation,0.332286,241500,6.316
No topology adaptation,0.332889,242000,6.259
No topology adaptation,0.333468,242500,6.566
No topology adaptation,0.334055,243000,6.593
No topology adaptation,0.334649,243500,6.373
No topology adaptation,0.335239,244000,6.477
No topology adaptation,0.335832,244500,6.771
No topology adaptation,0.336423,245000,6.783
No topology adaptation,0.337023,245500,6.934
No topology adaptation,0.337598,246000,7.025
No topology adaptation,0.338174,246500,6.645
No topology adaptation,0.338765,247000,6.649
No topology adaptation,0.339341,247500,6.694
No topology adaptation,0.339945,248000,6.903
No topology adaptation,0.340534,248500,7.063
No topology adaptation,0.341115,249000,7.064
No topology adaptation,0.341693,249500,7.143
No topology adaptation,0.342286,250000,6.792
No topology adaptation,0.342869,250500,6.588
No topology adaptation,0.343442,251000,6.784
No topology adaptation,0.344016,251500,7.206
No topology adaptation,0.344606,252000,7.508
No topology adaptation,0.345173,252500,7.02
No topology adaptation,0.345738,253000,6.476
No topology adaptation,0.346323,253500,6.709
No topology adaptation,0.346912,254000,6.72
No topology adaptation,0.347501,254500,6.765
No topology adaptation,0.348081,255000,6.954
No topology adaptation,0.348661,255500,6.391
No topology adaptation,0.349237,256000,6.189
No topology adaptation,0.349823,256500,6.688
No topology adaptation,0.350421,257000,6.565
No topology adaptation,0.350995,257500,6.292
No topology adaptation,0.351592,258000,6.377
No topology adaptation,0.352183,258500,6.445
No topology adaptation,0.352769,259000,6.403
No topology adaptation,0.353364,259500,6.415
No topology adaptation,0.353936,260000,6.566
No topology adaptation,0.354539,260500,6.346
No topology adaptation,0.355125,261000,6.273
No topology adaptation,0.355724,261500,6.545
No topology adaptation,0.356304,262000,6.568
No topology adaptation,0.356889,262500,6.228
No topology adaptation,0.357469,263000,6.427
No topology adaptation,0.358058,263500,6.647
No topology adaptation,0.358644,264000,6.323
No topology adaptation,0.359222,264500,6.364
No topology adaptation,0.359811,265000,6.587
No topology adaptation,0.360389,265500,6.663
No topology adaptation,0.360974,266000,6.773
No topology adaptation,0.361558,266500,6.926
No topology adaptation,0.362128,267000,6.815
No topology adaptation,0.362708,267500,6.817
No topology adaptation,0.363295,268000,7.011
No topology adaptation,0.363864,268500,6.821
No topology adaptation,0.364437,269000,6.753
No topology adaptation,0.365018,269500,6.657
No topology adaptation,0.365607,270000,6.431
No topology adaptation,0.366197,270500,6.671
No topology adaptation,0.36676,271000,6.757
No topology adaptation,0.367343,271500,6.373
No topology adaptation,0.367924,272000,6.283
No topology adaptation,0.3685,272500,6.262
No topology adaptation,0.369071,273000,6.234
No topology adaptation,0.369654,273500,6.681
No topology adaptation,0.370253,274000,6.63
No topology adaptation,0.370831,274500,6.292
No topology adaptation,0.371416,275000,6.307
No topology adaptation,0.371984,275500,6.441
No topology adaptation,0.372578,276000,6.549
No topology adaptation,0.37317,276500,6.644
No topology adaptation,0.373765,277000,6.648
No topology adaptation,0.374375,277500,6.725
No topology adaptation,0.374952,278000,6.461
No topology adaptation,0.375534,278500,6.191
No topology adaptation,0.376109,279000,6.494
No topology adaptation,0.376673,279500,6.707
No topology adaptation,0.377264,280000,6.614
No topology adaptation,0.377842,280500,6.247
No topology adaptation,0.378421,281000,6.069
No topology adaptation,0.378988,281500,6.116
No topology adaptation,0.379578,282000,6.234
No topology adaptation,0.380164,282500,6.462
No topology adaptation,0.380742,283000,6.491
No topology adaptation,0.381319,283500,6.255
No topology adaptation,0.381897,284000,6.248
No topology adaptation,0.382476,284500,6.562
No topology adaptation,0.383044,285000,6.554
No topology adaptation,0.38364,285500,6.383
No topology adaptation,0.384217,286000,6.324
No topology adaptation,0.384797,286500,6.168
No topology adaptation,0.385382,287000,6.377
No topology adaptation,0.385965,287500,6.35
No topology adaptation,0.386529,288000,6.221
No topology adaptation,0.387106,288500,6.192
No topology adaptation,0.387677,289000,5.874
No topology adaptation,0.388244,289500,5.977
No topology adaptation,0.388821,290000,6.139
No topology adaptation,0.389408,290500,6.247
No topology adaptation,0.389988,291000,6.102
No topology adaptation,0.390564,291500,6.112
No topology adaptation,0.391137,292000,6.225
No topology adaptation,0.3917,292500,6.495
No topology adaptation,0.392286,293000,6.857
No topology adaptation,0.392865,293500,6.506
No topology adaptation,0.393436,294000,6.329
No topology adaptation,0.394005,294500,6.445
No topology adaptation,0.394577,295000,6.477
No topology adaptation,0.395141,295500,6.186
No topology adaptation,0.395722,296000,6.27
No topology adaptation,0.396314,296500,6.188
No topology adaptation,0.39688,297000,5.972
No topology adaptation,0.397434,297500,6.306
No topology adaptation,0.398026,298000,6.288
No topology adaptation,0.398594,298500,6.389
No topology adaptation,0.399161,299000,6.637
No topology adaptation,0.399742,299500,6.598
No topology adaptation,0.400315,300000,6.336
No topology adaptation,0.400889,300500,5.961
No topology adaptation,0.401489,301000,6.242
No topology adaptation,0.402057,301500,6.57
No topology adaptation,0.40263,302000,6.266
No topology adaptation,0.403213,302500,6.074
No topology adaptation,0.403793,303000,6.36
No topology adaptation,0.404363,303500,6.465
No topology adaptation,0.404939,304000,6.567
No topology adaptation,0.405499,304500,6.392
No topology adaptation,0.406074,305000,5.779
No topology adaptation,0.406649,305500,5.869
No topology adaptation,0.407219,306000,6.347
No topology adaptation,0.407796,306500,6.392
No topology adaptation,0.408377,307000,6.125
No topology adaptation,0.408964,307500,6.257
No topology adaptation,0.409545,308000,6.194
No topology adaptation,0.410117,308500,6.507
No topology adaptation,0.410677,309000,6.391
No topology adaptation,0.411254,309500,5.862
No topology adaptation,0.411818,310000,6.053
No topology adaptation,0.412385,310500,6.091
No topology adaptation,0.412977,311000,6.284
No topology adaptation,0.413542,311500,6.254
No topology adaptation,0.414108,312000,6.047
No topology adaptation,0.414684,312500,6.216
No topology adaptation,0.415253,313000,6.399
No topology adaptation,0.415821,313500,6.38
No topology adaptation,0.416399,314000,6.231
No topology adaptation,0.416956,314500,6.164
No topology adaptation,0.417545,315000,6.216
No topology adaptation,0.418113,315500,6.058
No topology adaptation,0.418697,316000,6.218
No topology adaptation,0.419266,316500,6.112
No topology adaptation,0.419842,317000,5.994
No topology adaptation,0.420404,317500,6.589
No topology adaptation,0.420964,318000,6.686
No topology adaptation,0.421534,318500,6.428
No topology adaptation,0.422092,319000,6.092
No topology adaptation,0.422663,319500,5.995
No topology adaptation,0.423247,320000,6.326
No topology adaptation,0.423821,320500,6.304
No topology adaptation,0.424402,321000,5.951
No topology adaptation,0.424973,321500,6.171
No topology adaptation,0.425526,322000,6.065
No topology adaptation,0.426122,322500,6.067
No topology adaptation,0.426689,323000,6.198
No topology adaptation,0.427272,323500,6.333
No topology adaptation,0.42784,324000,6.473
No topology adaptation,0.428401,324500,6.085
No topology adaptation,0.428964,325000,6.035
No topology adaptation,0.429539,325500,5.931
No topology adaptation,0.43009,326000,6.009
No topology adaptation,0.430652,326500,6.177
No topology adaptation,0.431229,327000,6.287
No topology adaptation,0.431811,327500,6.114
No topology adaptation,0.432368,328000,5.955
No topology adaptation,0.432929,328500,6.179
No topology adaptation,0.433487,329000,6.088
No topology adaptation,0.43406,329500,6.17
No topology adaptation,0.43463,330000,6.255
No topology adaptation,0.435194,330500,6.177
No topology adaptation,0.435766,331000,5.979
No topology adaptation,0.436338,331500,5.787
No topology adaptation,0.436902,332000,5.93
No topology adaptation,0.437462,332500,6.069
No topology adaptation,0.43805,333000,5.912
No topology adaptation,0.438619,333500,6.155
No topology adaptation,0.43918,334000,6.61
No topology adaptation,0.439751,334500,6.255
No topology adaptation,0.440332,335000,5.777
No topology adaptation,0.440903,335500,5.712
No topology adaptation,0.441471,336000,5.99
No topology adaptation,0.44205,336500,6.015
No topology adaptation,0.442621,337000,5.944
No topology adaptation,0.443189,337500,5.825
No topology adaptation,0.443749,338000,6.103
No topology adaptation,0.444325,338500,6.182
No topology adaptation,0.444886,339000,5.689
No topology adaptation,0.445457,339500,6.108
No topology adaptation,0.446028,340000,6.375
No topology adaptation,0.446591,340500,6.022
No topology adaptation,0.447164,341000,5.753
No topology adaptation,0.447734,341500,5.428
No topology adaptation,0.448307,342000,5.569
No topology adaptation,0.448866,342500,6.314
No topology adaptation,0.44942,343000,6.459
No topology adaptation,0.449985,343500,6.225
No topology adaptation,0.450546,344000,6.202
No topology adaptation,0.451108,344500,6.024
No topology adaptation,0.451678,345000,6.058
No topology adaptation,0.452249,345500,5.857
No topology adaptation,0.452816,346000,5.807
No topology adaptation,0.45338,346500,6.271
No topology adaptation,0.453951,347000,5.993
No topology adaptation,0.454516,347500,5.755
No topology adaptation,0.455069,348000,5.788
No topology adaptation,0.455641,348500,5.946
No topology adaptation,0.456215,349000,5.964
No topology adaptation,0.456766,349500,5.953
No topology adaptation,0.457337,350000,6.211
No topology adaptation,0.457907,350500,6.059
No topology adaptation,0.458485,351000,5.961
No topology adaptation,0.459047,351500,5.964
No topology adaptation,0.459611,352000,5.968
No topology adaptation,0.460178,352500,6.11
No topology adaptation,0.460732,353000,6.093
No topology adaptation,0.461295,353500,5.998
No topology adaptation,0.461861,354000,6.053
No topology adaptation,0.462439,354500,6.049
No topology adaptation,0.463019,355000,5.931
No topology adaptation,0.463569,355500,5.913
No topology adaptation,0.464129,356000,6.049
No topology adaptation,0.464687,356500,6.184
No topology adaptation,0.465245,357000,6.172
No topology adaptation,0.465816,357500,5.792
No topology adaptation,0.46638,358000,5.78
No topology adaptation,0.466958,358500,5.937
No topology adaptation,0.467521,359000,5.889
No topology adaptation,0.468095,359500,5.653
No topology adaptation,0.468659,360000,5.659
No topology adaptation,0.469212,360500,5.575
No topology adaptation,0.469786,361000,5.471
No topology adaptation,0.470348,361500,5.962
No topology adaptation,0.470908,362000,5.885
No topology adaptation,0.471477,362500,6.0
No topology adaptation,0.472034,363000,6.214
No topology adaptation,0.472604,363500,5.994
No topology adaptation,0.473176,364000,6.001
No topology adaptation,0.473742,364500,5.904
No topology adaptation,0.474304,365000,5.835
No topology adaptation,0.474884,365500,6.069
No topology adaptation,0.475451,366000,6.069
No topology adaptation,0.476024,366500,5.685
No topology adaptation,0.476583,367000,5.904
No topology adaptation,0.477141,367500,6.127
No topology adaptation,0.477707,368000,6.155
No topology adaptation,0.478275,368500,6.109
No topology adaptation,0.478829,369000,6.007
No topology adaptation,0.479389,369500,6.126
No topology adaptation,0.479947,370000,5.829
No topology adaptation,0.480518,370500,6.108
No topology adaptation,0.481067,371000,6.15
No topology adaptation,0.481626,371500,5.764
No topology adaptation,0.482185,372000,5.625
No topology adaptation,0.482749,372500,5.526
No topology adaptation,0.483322,373000,5.869
No topology adaptation,0.483877,373500,5.991
No topology adaptation,0.484452,374000,5.984
No topology adaptation,0.485023,374500,5.96
No topology adaptation,0.485583,375000,5.76
No topology adaptation,0.486147,375500,5.851
No topology adaptation,0.486716,376000,6.018
No topology adaptation,0.487274,376500,6.118
No topology adaptation,0.487841,377000,6.088
No topology adaptation,0.488391,377500,5.859
No topology adaptation,0.48895,378000,5.835
No topology adaptation,0.489497,378500,5.929
No topology adaptation,0.490066,379000,6.003
No topology adaptation,0.490635,379500,5.839
No topology adaptation,0.491213,380000,5.822
No topology adaptation,0.491775,380500,6.1
No topology adaptation,0.49234,381000,6.123
No topology adaptation,0.492903,381500,5.974
No topology adaptation,0.493474,382000,5.573
No topology adaptation,0.49403,382500,5.617
No topology adaptation,0.494589,383000,5.96
No topology adaptation,0.495161,383500,5.865
No topology adaptation,0.495735,384000,5.781
No topology adaptation,0.496292,384500,5.594
No topology adaptation,0.496862,385000,5.566
No topology adaptation,0.497412,385500,5.714
No topology adaptation,0.497982,386000,5.975
No topology adaptation,0.498546,386500,6.17
No topology adaptation,0.499102,387000,5.804
No topology adaptation,0.499659,387500,5.575
No topology adaptation,0.500222,388000,5.632
No topology adaptation,0.500793,388500,5.594
No topology adaptation,0.501366,389000,5.529
No topology adaptation,0.501929,389500,5.533
No topology adaptation,0.502494,390000,5.602
No topology adaptation,0.503049,390500,5.831
No topology adaptation,0.503607,391000,5.973
No topology adaptation,0.504169,391500,5.818
No topology adaptation,0.50473,392000,5.661
No topology adaptation,0.50529,392500,5.505
No topology adaptation,0.505853,393000,5.838
No topology adaptation,0.506415,393500,5.949
No topology adaptation,0.506974,394000,5.752
No topology adaptation,0.507538,394500,5.849
No topology adaptation,0.508104,395000,5.837
No topology adaptation,0.508668,395500,5.835
No topology adaptation,0.509228,396000,5.684
No topology adaptation,0.509795,396500,5.918
No topology adaptation,0.510346,397000,5.891
No topology adaptation,0.510912,397500,5.799
No topology adaptation,0.511478,398000,5.894
No topology adaptation,0.512035,398500,5.784
No topology adaptation,0.512602,399000,5.937
No topology adaptation,0.513154,399500,5.841
No topology adaptation,0.513703,400000,5.93
No topology adaptation,0.514255,400500,5.91
No topology adaptation,0.514824,401000,5.666
No topology adaptation,0.51539,401500,5.698
No topology adaptation,0.51596,402000,5.482
No topology adaptation,0.516529,402500,5.504
No topology adaptation,0.51708,403000,5.826
No topology adaptation,0.517642,403500,5.709
No topology adaptation,0.518205,404000,5.661
No topology adaptation,0.518767,404500,5.78
No topology adaptation,0.519334,405000,5.66
No topology adaptation,0.51989,405500,5.448
No topology adaptation,0.52045,406000,5.429
No topology adaptation,0.521007,406500,5.359
No topology adaptation,0.521562,407000,5.453
No topology adaptation,0.52213,407500,5.473
No topology adaptation,0.52268,408000,5.353
No topology adaptation,0.523242,408500,5.706
No topology adaptation,0.523811,409000,5.876
No topology adaptation,0.524385,409500,5.487
No topology adaptation,0.524929,410000,5.388
No topology adaptation,0.525474,410500,5.576
No topology adaptation,0.52605,411000,5.609
No topology adaptation,0.5266,411500,5.5
No topology adaptation,0.52716,412000,5.454
No topology adaptation,0.527724,412500,5.774
No topology adaptation,0.52828,413000,5.899
No topology adaptation,0.528828,413500,5.696
No topology adaptation,0.529379,414000,5.577
No topology adaptation,0.529942,414500,5.789
No topology adaptation,0.530497,415000,5.927
No topology adaptation,0.531061,415500,6.01
No topology adaptation,0.531612,416000,5.838
No topology adaptation,0.532167,416500,5.615
No topology adaptation,0.532722,417000,5.886
No topology adaptation,0.533273,417500,6.1
No topology adaptation,0.53383,418000,5.957
No topology adaptation,0.534408,418500,5.839
No topology adaptation,0.53497,419000,5.876
No topology adaptation,0.535525,419500,5.741
No topology adaptation,0.536084,420000,5.448
No topology adaptation,0.536647,420500,5.371
No topology adaptation,0.537209,421000,5.511
No topology adaptation,0.537751,421500,5.555
No topology adaptation,0.538301,422000,5.601
No topology adaptation,0.538849,422500,5.582
No topology adaptation,0.539398,423000,5.538
No topology adaptation,0.539959,423500,5.584
No topology adaptation,0.540521,424000,5.714
No topology adaptation,0.541072,424500,6.08
No topology adaptation,0.541644,425000,6.119
No topology adaptation,0.542211,425500,5.712
No topology adaptation,0.542766,426000,5.585
No topology adaptation,0.543328,426500,5.698
No topology adaptation,0.543883,427000,5.695
No topology adaptation,0.544452,427500,5.604
No topology adaptation,0.545008,428000,5.717
No topology adaptation,0.545575,428500,5.843
No topology adaptation,0.546128,429000,5.806
No topology adaptation,0.546682,429500,5.703
No topology adaptation,0.547235,430000,5.703
No topology adaptation,0.547775,430500,5.558
No topology adaptation,0.54833,431000,5.458
No topology adaptation,0.548899,431500,5.602
No topology adaptation,0.54945,432000,5.688
No topology adaptation,0.550002,432500,5.596
No topology adaptation,0.550552,433000,5.594
No topology adaptation,0.551097,433500,5.906
No topology adaptation,0.551651,434000,5.878
No topology adaptation,0.552213,434500,5.476
No topology adaptation,0.552766,435000,5.622
No topology adaptation,0.553306,435500,5.789
No topology adaptation,0.553853,436000,5.624
No topology adaptation,0.554417,436500,5.578
No topology adaptation,0.554962,437000,5.554
No topology adaptation,0.555509,437500,5.684
No topology adaptation,0.556069,438000,5.811
No topology adaptation,0.556621,438500,5.531
No topology adaptation,0.557163,439000,5.322
No topology adaptation,0.557728,439500,5.537
No topology adaptation,0.558281,440000,5.697
No topology adaptation,0.558833,440500,5.621
No topology adaptation,0.559383,441000,5.373
No topology adaptation,0.559943,441500,5.32
No topology adaptation,0.560488,442000,5.595
No topology adaptation,0.561054,442500,5.754
No topology adaptation,0.561605,443000,5.65
No topology adaptation,0.562165,443500,5.643
No topology adaptation,0.562726,444000,5.71
No topology adaptation,0.563278,444500,5.647
No topology adaptation,0.563848,445000,5.464
No topology adaptation,0.564411,445500,5.509
No topology adaptation,0.564966,446000,5.504
No topology adaptation,0.565513,446500,5.449
No topology adaptation,0.566059,447000,5.62
No topology adaptation,0.566614,447500,5.691
No topology adaptation,0.567178,448000,5.692
No topology adaptation,0.567743,448500,5.614
No topology adaptation,0.568286,449000,5.457
No topology adaptation,0.568832,449500,5.574
No topology adaptation,0.569377,450000,5.916
No topology adaptation,0.569925,450500,6.015
No topology adaptation,0.570472,451000,5.555
No topology adaptation,0.571022,451500,5.513
No topology adaptation,0.571572,452000,5.596
No topology adaptation,0.572126,452500,5.577
No topology adaptation,0.572684,453000,5.433
No topology adaptation,0.573221,453500,5.189
No topology adaptation,0.573777,454000,5.567
No topology adaptation,0.574324,454500,5.676
No topology adaptation,0.574883,455000,5.412
No topology adaptation,0.575431,455500,5.612
No topology adaptation,0.575992,456000,6.059
No topology adaptation,0.576539,456500,5.629
No topology adaptation,0.577093,457000,5.347
No topology adaptation,0.577637,457500,5.579
No topology adaptation,0.578186,458000,5.533
No topology adaptation,0.578743,458500,5.492
No topology adaptation,0.579301,459000,5.383
No topology adaptation,0.57986,459500,5.289
No topology adaptation,0.580404,460000,5.438
No topology adaptation,0.580953,460500,5.195
No topology adaptation,0.581525,461000,5.21
No topology adaptation,0.582074,461500,5.536
No topology adaptation,0.582617,462000,5.306
No topology adaptation,0.583162,462500,5.202
No topology adaptation,0.58372,463000,5.194
No topology adaptation,0.584278,463500,5.349
No topology adaptation,0.58483,464000,5.475
No topology adaptation,0.585379,464500,5.379
No topology adaptation,0.58594,465000,5.592
No topology adaptation,0.586487,465500,5.536
No topology adaptation,0.587037,466000,5.344
No topology adaptation,0.587598,466500,5.429
No topology adaptation,0.588148,467000,5.562
No topology adaptation,0.588693,467500,5.637
No topology adaptation,0.589256,468000,5.643
No topology adaptation,0.589809,468500,5.639
No topology adaptation,0.590362,469000,5.443
No topology adaptation,0.590919,469500,5.347
No topology adaptation,0.591464,470000,5.458
No topology adaptation,0.592012,470500,5.569
No topology adaptation,0.592573,471000,5.346
No topology adaptation,0.593131,471500,5.368
No topology adaptation,0.593688,472000,5.779
No topology adaptation,0.594235,472500,5.744
No topology adaptation,0.594791,473000,5.604
No topology adaptation,0.595351,473500,5.373
No topology adaptation,0.595892,474000,5.231
No topology adaptation,0.596441,474500,5.291
No topology adaptation,0.596992,475000,5.22
No topology adaptation,0.597545,475500,5.421
No topology adaptation,0.598098,476000,5.483
No topology adaptation,0.59864,476500,5.155
No topology adaptation,0.599175,477000,5.114
No topology adaptation,0.599737,477500,5.256
No topology adaptation,0.600286,478000,5.211
No topology adaptation,0.60083,478500,5.478
No topology adaptation,0.601387,479000,5.645
No topology adaptation,0.601933,479500,5.481
No topology adaptation,0.602482,480000,5.428
No topology adaptation,0.603037,480500,5.354
No topology adaptation,0.603594,481000,5.26
No topology adaptation,0.604145,481500,5.169
No topology adaptation,0.604709,482000,5.085
No topology adaptation,0.605259,482500,5.183
No topology adaptation,0.605796,483000,5.208
No topology adaptation,0.606354,483500,5.099
No topology adaptation,0.606905,484000,5.576
No topology adaptation,0.60745,484500,5.688
No topology adaptation,0.608001,485000,5.353
No topology adaptation,0.608554,485500,5.403
No topology adaptation,0.609096,486000,5.495
No topology adaptation,0.609653,486500,5.567
No topology adaptation,0.610205,487000,5.335
No topology adaptation,0.610752,487500,5.46
No topology adaptation,0.611292,488000,5.634
No topology adaptation,0.611831,488500,5.279
No topology adaptation,0.612377,489000,5.183
No topology adaptation,0.612919,489500,5.186
No topology adaptation,0.613457,490000,5.257
No topology adaptation,0.614002,490500,5.391
No topology adaptation,0.614549,491000,5.226
No topology adaptation,0.615103,491500,5.327
No topology adaptation,0.615651,492000,5.454
No topology adaptation,0.616208,492500,5.175
No topology adaptation,0.616748,493000,5.229
No topology adaptation,0.617297,493500,5.234
No topology adaptation,0.61784,494000,5.276
No topology adaptation,0.618378,494500,5.494
No topology adaptation,0.618928,495000,5.255
No topology adaptation,0.619477,495500,5.062
No topology adaptation,0.620027,496000,5.286
No topology adaptation,0.620573,496500,5.334
No topology adaptation,0.621122,497000,5.263
No topology adaptation,0.621658,497500,5.558
No topology adaptation,0.622206,498000,5.538
No topology adaptation,0.622758,498500,5.485
No topology adaptation,0.623308,499000,5.485
No topology adaptation,0.623851,499500,5.374
No topology adaptation,0.624408,500000,5.512
No topology adaptation,0.624947,500500,5.604
No topology adaptation,0.625488,501000,5.432
No topology adaptation,0.626042,501500,5.144
No topology adaptation,0.626597,502000,5.133
No topology adaptation,0.627137,502500,5.082
No topology adaptation,0.627687,503000,5.179
No topology adaptation,0.628223,503500,5.577
No topology adaptation,0.628785,504000,5.409
No topology adaptation,0.629323,504500,5.03
No topology adaptation,0.629878,505000,5.207
No topology adaptation,0.630421,505500,5.152
No topology adaptation,0.630967,506000,4.999
No topology adaptation,0.631508,506500,5.282
No topology adaptation,0.632062,507000,5.276
No topology adaptation,0.632611,507500,5.215
No topology adaptation,0.633163,508000,5.38
No topology adaptation,0.633716,508500,5.43
No topology adaptation,0.634277,509000,5.293
No topology adaptation,0.63482,509500,5.083
No topology adaptation,0.635357,510000,5.178
No topology adaptation,0.635886,510500,5.288
No topology adaptation,0.636426,511000,5.299
No topology adaptation,0.636973,511500,5.138
No topology adaptation,0.637518,512000,5.073
No topology adaptation,0.638059,512500,5.187
No topology adaptation,0.638608,513000,5.13
No topology adaptation,0.639156,513500,4.96
No topology adaptation,0.639712,514000,5.021
No topology adaptation,0.640253,514500,5.011
No topology adaptation,0.640798,515000,4.882
No topology adaptation,0.641348,515500,5.112
No topology adaptation,0.641897,516000,5.458
No topology adaptation,0.642452,516500,5.688
No topology adaptation,0.642998,517000,5.429
No topology adaptation,0.643541,517500,5.291
No topology adaptation,0.644077,518000,5.585
No topology adaptation,0.644623,518500,5.582
No topology adaptation,0.645163,519000,5.03
No topology adaptation,0.645706,519500,4.759
No topology adaptation,0.646266,520000,4.908
No topology adaptation,0.646808,520500,5.019
No topology adaptation,0.647356,521000,5.252
No topology adaptation,0.647915,521500,5.214
No topology adaptation,0.648461,522000,5.038
No topology adaptation,0.648992,522500,5.121
No topology adaptation,0.649538,523000,5.325
No topology adaptation,0.650073,523500,5.469
No topology adaptation,0.650626,524000,5.263
No topology adaptation,0.651173,524500,5.279
No topology adaptation,0.651721,525000,5.426
No topology adaptation,0.652257,525500,5.197
No topology adaptation,0.652798,526000,5.236
No topology adaptation,0.653347,526500,5.317
No topology adaptation,0.653908,527000,5.301
No topology adaptation,0.65446,527500,5.293
No topology adaptation,0.655001,528000,5.243
No topology adaptation,0.655553,528500,5.153
No topology adaptation,0.656098,529000,5.323
No topology adaptation,0.656643,529500,5.515
No topology adaptation,0.657194,530000,5.354
No topology adaptation,0.657733,530500,5.45
No topology adaptation,0.658283,531000,5.474
No topology adaptation,0.658832,531500,5.081
No topology adaptation,0.659373,532000,5.239
No topology adaptation,0.659908,532500,5.379
No topology adaptation,0.660452,533000,5.073
No topology adaptation,0.661004,533500,5.251
No topology adaptation,0.661553,534000,5.347
No topology adaptation,0.662085,534500,5.246
No topology adaptation,0.662638,535000,5.14
No topology adaptation,0.663182,535500,5.03
No topology adaptation,0.663722,536000,5.045
No topology adaptation,0.66426,536500,4.872
No topology adaptation,0.664805,537000,4.853
No topology adaptation,0.665363,537500,5.252
No topology adaptation,0.665909,538000,5.377
No topology adaptation,0.666441,538500,5.111
No topology adaptation,0.666979,539000,5.27
No topology adaptation,0.667527,539500,5.322
No topology adaptation,0.668068,540000,5.082
No topology adaptation,0.668616,540500,4.982
No topology adaptation,0.669158,541000,4.858
No topology adaptation,0.669701,541500,5.153
No topology adaptation,0.670243,542000,5.578
No topology adaptation,0.670783,542500,5.368
No topology adaptation,0.671339,543000,5.058
No topology adaptation,0.671878,543500,5.088
No topology adaptation,0.672425,544000,4.986
No topology adaptation,0.672963,544500,4.792
No topology adaptation,0.673509,545000,5.116
No topology adaptation,0.674045,545500,5.455
No topology adaptation,0.674591,546000,5.424
No topology adaptation,0.675146,546500,5.283
No topology adaptation,0.675695,547000,5.12
No topology adaptation,0.676235,547500,5.148
No topology adaptation,0.676783,548000,5.209
No topology adaptation,0.677333,548500,5.26
No topology adaptation,0.677877,549000,5.023
No topology adaptation,0.678432,549500,4.978
No topology adaptation,0.678965,550000,5.333
No topology adaptation,0.679507,550500,5.199
No topology adaptation,0.680053,551000,4.85
No topology adaptation,0.680594,551500,5.11
No topology adaptation,0.681142,552000,5.33
No topology adaptation,0.681695,552500,5.022
No topology adaptation,0.68224,553000,4.843
No topology adaptation,0.682787,553500,5.197
No topology adaptation,0.683328,554000,5.502
No topology adaptation,0.683868,554500,5.236
No topology adaptation,0.684413,555000,5.168
No topology adaptation,0.684949,555500,5.397
No topology adaptation,0.685476,556000,5.081
No topology adaptation,0.68603,556500,4.998
No topology adaptation,0.686594,557000,5.234
No topology adaptation,0.687133,557500,5.009
No topology adaptation,0.687677,558000,5.024
No topology adaptation,0.688236,558500,5.101
No topology adaptation,0.688778,559000,5.062
No topology adaptation,0.689329,559500,5.101
No topology adaptation,0.689865,560000,5.213
No topology adaptation,0.690408,560500,5.374
No topology adaptation,0.690944,561000,5.31
No topology adaptation,0.691483,561500,5.23
No topology adaptation,0.69203,562000,5.082
No topology adaptation,0.692579,562500,4.919
No topology adaptation,0.693122,563000,4.86
No topology adaptation,0.693675,563500,4.983
No topology adaptation,0.694224,564000,5.007
No topology adaptation,0.694769,564500,5.128
No topology adaptation,0.69531,565000,5.305
No topology adaptation,0.695851,565500,5.204
No topology adaptation,0.696395,566000,5.121
No topology adaptation,0.696933,566500,5.256
No topology adaptation,0.697477,567000,5.303
No topology adaptation,0.698019,567500,5.259
No topology adaptation,0.698549,568000,5.104
No topology adaptation,0.699103,568500,4.936
No topology adaptation,0.699648,569000,5.104
No topology adaptation,0.700195,569500,5.032
No topology adaptation,0.700737,570000,4.901
No topology adaptation,0.701279,570500,5.077
No topology adaptation,0.701816,571000,4.955
No topology adaptation,0.702355,571500,4.908
No topology adaptation,0.702894,572000,5.018
No topology adaptation,0.703438,572500,4.926
No topology adaptation,0.70398,573000,5.07
No topology adaptation,0.70452,573500,5.162
No topology adaptation,0.705067,574000,5.063
No topology adaptation,0.705617,574500,5.217
No topology adaptation,0.706166,575000,5.5
No topology adaptation,0.706715,575500,5.339
No topology adaptation,0.707266,576000,5.141
No topology adaptation,0.707816,576500,5.114
No topology adaptation,0.708366,577000,4.955
No topology adaptation,0.7089,577500,5.043
No topology adaptation,0.709444,578000,5.355
No topology adaptation,0.709988,578500,5.459
No topology adaptation,0.710535,579000,5.194
No topology adaptation,0.711072,579500,4.984
No topology adaptation,0.711613,580000,5.158
No topology adaptation,0.71215,580500,5.287
No topology adaptation,0.712712,581000,5.172
No topology adaptation,0.71326,581500,5.311
No topology adaptation,0.713808,582000,5.343
No topology adaptation,0.71435,582500,4.93
No topology adaptation,0.714886,583000,4.943
No topology adaptation,0.715419,583500,5.061
No topology adaptation,0.715978,584000,4.937
No topology adaptation,0.716524,584500,5.094
No topology adaptation,0.717063,585000,5.206
No topology adaptation,0.717605,585500,5.149
No topology adaptation,0.718139,586000,5.307
No topology adaptation,0.718685,586500,5.151
No topology adaptation,0.719229,587000,4.948
No topology adaptation,0.719766,587500,5.047
No topology adaptation,0.720323,588000,5.015
No topology adaptation,0.720864,588500,5.199
No topology adaptation,0.721407,589000,5.235
No topology adaptation,0.721948,589500,4.917
No topology adaptation,0.722493,590000,4.962
No topology adaptation,0.723043,590500,5.067
No topology adaptation,0.723579,591000,5.184
No topology adaptation,0.724108,591500,5.131
No topology adaptation,0.724645,592000,4.903
No topology adaptation,0.725188,592500,4.875
No topology adaptation,0.72573,593000,5.068
No topology adaptation,0.726263,593500,5.286
No topology adaptation,0.726815,594000,5.199
No topology adaptation,0.727364,594500,4.982
No topology adaptation,0.727906,595000,4.912
No topology adaptation,0.72845,595500,4.902
No topology adaptation,0.728978,596000,4.99
No topology adaptation,0.729515,596500,5.171
No topology adaptation,0.730054,597000,5.111
No topology adaptation,0.730589,597500,4.928
No topology adaptation,0.731134,598000,4.859
No topology adaptation,0.731676,598500,4.989
No topology adaptation,0.732218,599000,5.094
No topology adaptation,0.732762,599500,5.013
No topology adaptation,0.733299,600000,5.171
No topology adaptation,0.733849,600500,5.379
No topology adaptation,0.734391,601000,5.147
No topology adaptation,0.734937,601500,4.797
No topology adaptation,0.73547,602000,4.735
No topology adaptation,0.736023,602500,4.857
No topology adaptation,0.736571,603000,4.963
No topology adaptation,0.73711,603500,4.999
No topology adaptation,0.737642,604000,4.794
No topology adaptation,0.738194,604500,4.956
No topology adaptation,0.738735,605000,5.278
No topology adaptation,0.739268,605500,5.139
No topology adaptation,0.739807,606000,5.017
No topology adaptation,0.740345,606500,5.005
No topology adaptation,0.74088,607000,5.082
No topology adaptation,0.741423,607500,5.057
No topology adaptation,0.741946,608000,5.22
No topology adaptation,0.742481,608500,5.399
No topology adaptation,0.743023,609000,5.049
No topology adaptation,0.743567,609500,4.92
No topology adaptation,0.744107,610000,4.897
No topology adaptation,0.744649,610500,4.785
No topology adaptation,0.745189,611000,4.827
No topology adaptation,0.745726,611500,4.931
No topology adaptation,0.746261,612000,5.147
No topology adaptation,0.746804,612500,5.067
No topology adaptation,0.747355,613000,5.119
No topology adaptation,0.747908,613500,5.038
No topology adaptation,0.74844,614000,4.689
No topology adaptation,0.748975,614500,5.036
No topology adaptation,0.749511,615000,5.428
No topology adaptation,0.75005,615500,5.13
No topology adaptation,0.750591,616000,4.955
No topology adaptation,0.751132,616500,4.964
No topology adaptation,0.751662,617000,5.242
No topology adaptation,0.752198,617500,5.204
No topology adaptation,0.752736,618000,4.778
No topology adaptation,0.753279,618500,4.924
No topology adaptation,0.753824,619000,5.015
No topology adaptation,0.754368,619500,4.98
No topology adaptation,0.754903,620000,5.072
No topology adaptation,0.755442,620500,4.983
No topology adaptation,0.75598,621000,5.077
No topology adaptation,0.756521,621500,5.399
No topology adaptation,0.757066,622000,5.195
No topology adaptation,0.757612,622500,5.169
No topology adaptation,0.758151,623000,5.11
No topology adaptation,0.758696,623500,4.758
No topology adaptation,0.75924,624000,5.045
No topology adaptation,0.759782,624500,5.056
No topology adaptation,0.760329,625000,5.055
No topology adaptation,0.760879,625500,5.356
No topology adaptation,0.761413,626000,5.025
No topology adaptation,0.761956,626500,4.835
No topology adaptation,0.762495,627000,5.081
No topology adaptation,0.763027,627500,5.096
No topology adaptation,0.763568,628000,5.17
No topology adaptation,0.764102,628500,5.172
No topology adaptation,0.764646,629000,4.859
No topology adaptation,0.765179,629500,4.791
No topology adaptation,0.765716,630000,4.873
No topology adaptation,0.766254,630500,4.943
No topology adaptation,0.766787,631000,4.994
No topology adaptation,0.767321,631500,5.032
No topology adaptation,0.767862,632000,4.993
No topology adaptation,0.768399,632500,5.145
No topology adaptation,0.768938,633000,5.298
No topology adaptation,0.769483,633500,5.078
No topology adaptation,0.770022,634000,4.956
No topology adaptation,0.770547,634500,4.948
No topology adaptation,0.771083,635000,4.814
No topology adaptation,0.771618,635500,4.946
No topology adaptation,0.772158,636000,5.025
No topology adaptation,0.772693,636500,5.021
No topology adaptation,0.773234,637000,5.092
No topology adaptation,0.773775,637500,4.922
No topology adaptation,0.774312,638000,4.942
No topology adaptation,0.774858,638500,4.913
No topology adaptation,0.775404,639000,4.715
No topology adaptation,0.775926,639500,4.744
No topology adaptation,0.776453,640000,4.901
No topology adaptation,0.77699,640500,4.874
No topology adaptation,0.777519,641000,4.791
No topology adaptation,0.778062,641500,4.856
No topology adaptation,0.778603,642000,5.183
No topology adaptation,0.779134,642500,5.281
No topology adaptation,0.779666,643000,4.951
No topology adaptation,0.780214,643500,4.787
No topology adaptation,0.780751,644000,4.864
No topology adaptation,0.781298,644500,4.78
No topology adaptation,0.781831,645000,4.741
No topology adaptation,0.782369,645500,4.868
No topology adaptation,0.782902,646000,4.748
No topology adaptation,0.783444,646500,4.715
No topology adaptation,0.783981,647000,4.869
No topology adaptation,0.784518,647500,4.927
No topology adaptation,0.785062,648000,4.758
No topology adaptation,0.785598,648500,4.94
No topology adaptation,0.786147,649000,5.045
No topology adaptation,0.786679,649500,4.756
No topology adaptation,0.787213,650000,4.738
No topology adaptation,0.787761,650500,4.936
No topology adaptation,0.7883,651000,5.087
No topology adaptation,0.788842,651500,5.046
No topology adaptation,0.789387,652000,5.006
No topology adaptation,0.789925,652500,5.01
No topology adaptation,0.790463,653000,4.914
No topology adaptation,0.790998,653500,4.953
No topology adaptation,0.791537,654000,4.955
No topology adaptation,0.792089,654500,4.847
No topology adaptation,0.792627,655000,4.863
No topology adaptation,0.793164,655500,4.758
No topology adaptation,0.793707,656000,4.832
No topology adaptation,0.79425,656500,4.822
No topology adaptation,0.794786,657000,4.602
No topology adaptation,0.795324,657500,4.693
No topology adaptation,0.795857,658000,5.059
No topology adaptation,0.796396,658500,5.071
No topology adaptation,0.796937,659000,4.92
No topology adaptation,0.797471,659500,4.951
No topology adaptation,0.798011,660000,5.042
No topology adaptation,0.798549,660500,5.092
No topology adaptation,0.799082,661000,5.021
No topology adaptation,0.799621,661500,4.872
No topology adaptation,0.800159,662000,4.744
No topology adaptation,0.800698,662500,4.698
No topology adaptation,0.801236,663000,4.698
No topology adaptation,0.801772,663500,4.923
No topology adaptation,0.802306,664000,4.882
No topology adaptation,0.802842,664500,4.658
No topology adaptation,0.803376,665000,4.672
No topology adaptation,0.80391,665500,4.837
No topology adaptation,0.804453,666000,4.949
No topology adaptation,0.80499,666500,4.872
No topology adaptation,0.805534,667000,4.891
No topology adaptation,0.806073,667500,4.856
No topology adaptation,0.806609,668000,5.04
No topology adaptation,0.807152,668500,5.27
No topology adaptation,0.807689,669000,4.856
No topology adaptation,0.808226,669500,4.742
No topology adaptation,0.808768,670000,4.735
No topology adaptation,0.809306,670500,4.88
No topology adaptation,0.809841,671000,5.099
No topology adaptation,0.810364,671500,4.944
No topology adaptation,0.810904,672000,4.998
No topology adaptation,0.811449,672500,4.887
No topology adaptation,0.811984,673000,4.768
No topology adaptation,0.812523,673500,4.86
No topology adaptation,0.813055,674000,4.816
No topology adaptation,0.813588,674500,4.698
No topology adaptation,0.814124,675000,4.846
No topology adaptation,0.814661,675500,5.045
No topology adaptation,0.815207,676000,4.872
No topology adaptation,0.815742,676500,4.729
No topology adaptation,0.816268,677000,5.12
No topology adaptation,0.816805,677500,5.203
No topology adaptation,0.81735,678000,4.811
No topology adaptation,0.817884,678500,4.836
No topology adaptation,0.818432,679000,4.686
No topology adaptation,0.818969,679500,4.676
No topology adaptation,0.819511,680000,4.879
No topology adaptation,0.820056,680500,4.902
No topology adaptation,0.82059,681000,4.849
No topology adaptation,0.821121,681500,4.752
No topology adaptation,0.821664,682000,4.857
No topology adaptation,0.822203,682500,4.882
No topology adaptation,0.822739,683000,4.855
No topology adaptation,0.823282,683500,5.067
No topology adaptation,0.823824,684000,5.163
No topology adaptation,0.824361,684500,4.989
No topology adaptation,0.824901,685000,4.858
No topology adaptation,0.825441,685500,4.959
No topology adaptation,0.825977,686000,5.136
No topology adaptation,0.82651,686500,4.962
No topology adaptation,0.827048,687000,4.756
No topology adaptation,0.827589,687500,4.935
No topology adaptation,0.828127,688000,4.99
No topology adaptation,0.828664,688500,4.867
No topology adaptation,0.8292,689000,4.764
No topology adaptation,0.829732,689500,4.778
No topology adaptation,0.830262,690000,5.01
No topology adaptation,0.830808,690500,5.22
No topology adaptation,0.831338,691000,5.14
No topology adaptation,0.831879,691500,4.916
No topology adaptation,0.832411,692000,4.864
No topology adaptation,0.832938,692500,4.725
No topology adaptation,0.833478,693000,4.595
No topology adaptation,0.834008,693500,4.797
No topology adaptation,0.834543,694000,4.806
No topology adaptation,0.835079,694500,4.656
No topology adaptation,0.835633,695000,4.652
No topology adaptation,0.836166,695500,4.72
No topology adaptation,0.836703,696000,4.793
No topology adaptation,0.837247,696500,4.84
No topology adaptation,0.837786,697000,4.789
No topology adaptation,0.838314,697500,4.876
No topology adaptation,0.838856,698000,5.094
No topology adaptation,0.839388,698500,4.836
No topology adaptation,0.839932,699000,4.459
No topology adaptation,0.840463,699500,4.482
No topology adaptation,0.840991,700000,4.701
No topology adaptation,0.84152,700500,4.704
No topology adaptation,0.842049,701000,4.941
No topology adaptation,0.842579,701500,4.953
No topology adaptation,0.843107,702000,4.751
No topology adaptation,0.843641,702500,5.025
No topology adaptation,0.84418,703000,4.945
No topology adaptation,0.844729,703500,4.733
No topology adaptation,0.845265,704000,4.725
No topology adaptation,0.845809,704500,4.618
No topology adaptation,0.846344,705000,4.696
No topology adaptation,0.846876,705500,4.852
No topology adaptation,0.847413,706000,4.987
No topology adaptation,0.847941,706500,5.112
No topology adaptation,0.848472,707000,4.898
No topology adaptation,0.849015,707500,4.677
No topology adaptation,0.849541,708000,4.575
No topology adaptation,0.850083,708500,4.686
No topology adaptation,0.850623,709000,4.694
No topology adaptation,0.851168,709500,4.527
No topology adaptation,0.851698,710000,4.69
No topology adaptation,0.852233,710500,4.833
No topology adaptation,0.852762,711000,4.775
No topology adaptation,0.853294,711500,4.692
No topology adaptation,0.853828,712000,4.83
No topology adaptation,0.854364,712500,5.176
No topology adaptation,0.854906,713000,5.372
No topology adaptation,0.855447,713500,5.175
No topology adaptation,0.855984,714000,4.923
No topology adaptation,0.856525,714500,4.937
No topology adaptation,0.857058,715000,4.872
No topology adaptation,0.857588,715500,4.63
No topology adaptation,0.858123,716000,4.651
No topology adaptation,0.858659,716500,4.728
No topology adaptation,0.859201,717000,4.935
No topology adaptation,0.859744,717500,4.897
No topology adaptation,0.860281,718000,4.836
No topology adaptation,0.860815,718500,4.821
No topology adaptation,0.86134,719000,4.708
No topology adaptation,0.861869,719500,4.97
No topology adaptation,0.862402,720000,4.944
No topology adaptation,0.862933,720500,4.826
No topology adaptation,0.863472,721000,4.667
No topology adaptation,0.863993,721500,4.73
No topology adaptation,0.864539,722000,4.878
No topology adaptation,0.865089,722500,4.74
No topology adaptation,0.865618,723000,4.741
No topology adaptation,0.866149,723500,4.919
No topology adaptation,0.866695,724000,4.857
No topology adaptation,0.867228,724500,4.801
No topology adaptation,0.867755,725000,4.877
No topology adaptation,0.868289,725500,4.756
No topology adaptation,0.868828,726000,4.591
No topology adaptation,0.869359,726500,4.746
No topology adaptation,0.869897,727000,5.009
No topology adaptation,0.870436,727500,4.954
No topology adaptation,0.870978,728000,4.818
No topology adaptation,0.871517,728500,4.744
No topology adaptation,0.872046,729000,4.759
No topology adaptation,0.872579,729500,4.814
No topology adaptation,0.873108,730000,4.805
No topology adaptation,0.873643,730500,4.827
No topology adaptation,0.874175,731000,4.68
No topology adaptation,0.874703,731500,4.695
No topology adaptation,0.875232,732000,4.844
No topology adaptation,0.875774,732500,4.693
No topology adaptation,0.876311,733000,4.548
No topology adaptation,0.876848,733500,4.52
No topology adaptation,0.877374,734000,4.831
No topology adaptation,0.877903,734500,4.961
No topology adaptation,0.878445,735000,4.726
No topology adaptation,0.878978,735500,4.601
No topology adaptation,0.879517,736000,4.753
No topology adaptation,0.880042,736500,4.684
No topology adaptation,0.880573,737000,4.79
No topology adaptation,0.8811,737500,5.004
No topology adaptation,0.881641,738000,4.715
No topology adaptation,0.882165,738500,4.786
No topology adaptation,0.88269,739000,4.871
No topology adaptation,0.883228,739500,4.936
No topology adaptation,0.883761,740000,4.992
No topology adaptation,0.884296,740500,4.884
No topology adaptation,0.884832,741000,4.993
No topology adaptation,0.885371,741500,4.879
No topology adaptation,0.885911,742000,4.707
No topology adaptation,0.886447,742500,4.669
No topology adaptation,0.886987,743000,4.793
No topology adaptation,0.887525,743500,5.007
No topology adaptation,0.888069,744000,5.09
No topology adaptation,0.888597,744500,4.97
No topology adaptation,0.889132,745000,4.951
No topology adaptation,0.889676,745500,4.987
No topology adaptation,0.890221,746000,5.026
No topology adaptation,0.890742,746500,4.883
No topology adaptation,0.891275,747000,4.864
No topology adaptation,0.891808,747500,4.882
No topology adaptation,0.892343,748000,4.69
No topology adaptation,0.892872,748500,4.869
No topology adaptation,0.893407,749000,4.946
No topology adaptation,0.893937,749500,4.655
No topology adaptation,0.894486,750000,4.679
No topology adaptation,0.895019,750500,4.642
No topology adaptation,0.895554,751000,4.446
No topology adaptation,0.896085,751500,4.532
No topology adaptation,0.896612,752000,4.627
No topology adaptation,0.897142,752500,4.827
No topology adaptation,0.897671,753000,4.725
No topology adaptation,0.898215,753500,4.423
No topology adaptation,0.898746,754000,4.656
No topology adaptation,0.899277,754500,4.836
No topology adaptation,0.899815,755000,4.564
No topology adaptation,0.900362,755500,4.653
No topology adaptation,0.900904,756000,4.908
No topology adaptation,0.901434,756500,4.642
No topology adaptation,0.901967,757000,4.584
No topology adaptation,0.902501,757500,4.965
No topology adaptation,0.903026,758000,5.07
No topology adaptation,0.903552,758500,4.783
No topology adaptation,0.904078,759000,4.494
No topology adaptation,0.904604,759500,4.575
No topology adaptation,0.905126,760000,4.78
No topology adaptation,0.905653,760500,4.955
No topology adaptation,0.906194,761000,4.813
No topology adaptation,0.906733,761500,4.485
No topology adaptation,0.907267,762000,4.516
No topology adaptation,0.907798,762500,4.677
No topology adaptation,0.908326,763000,4.7
No topology adaptation,0.908862,763500,4.828
No topology adaptation,0.909402,764000,4.651
No topology adaptation,0.909937,764500,4.64
No topology adaptation,0.910469,765000,4.738
No topology adaptation,0.910996,765500,4.69
No topology adaptation,0.91153,766000,4.73
No topology adaptation,0.912059,766500,4.691
No topology adaptation,0.912589,767000,4.587
No topology adaptation,0.913131,767500,4.593
No topology adaptation,0.913658,768000,4.85
No topology adaptation,0.914182,768500,4.911
No topology adaptation,0.914713,769000,4.903
No topology adaptation,0.915248,769500,4.808
No topology adaptation,0.91578,770000,4.497
No topology adaptation,0.916324,770500,4.882
No topology adaptation,0.916856,771000,5.142
No topology adaptation,0.917384,771500,4.767
No topology adaptation,0.917915,772000,4.655
No topology adaptation,0.918441,772500,4.597
No topology adaptation,0.918968,773000,4.679
No topology adaptation,0.9195,773500,4.684
No topology adaptation,0.920028,774000,4.563
No topology adaptation,0.920556,774500,4.566
No topology adaptation,0.92109,775000,4.663
No topology adaptation,0.921621,775500,4.728
No topology adaptation,0.922155,776000,4.747
No topology adaptation,0.922671,776500,4.673
No topology adaptation,0.923194,777000,4.406
No topology adaptation,0.923725,777500,4.596
No topology adaptation,0.924248,778000,4.934
No topology adaptation,0.924792,778500,4.781
No topology adaptation,0.925323,779000,4.677
No topology adaptation,0.925856,779500,4.717
No topology adaptation,0.926381,780000,4.696
No topology adaptation,0.926917,780500,4.625
No topology adaptation,0.927442,781000,4.757
No topology adaptation,0.92798,781500,5.016
No topology adaptation,0.92851,782000,5.014
No topology adaptation,0.929036,782500,4.766
No topology adaptation,0.929564,783000,4.698
No topology adaptation,0.930088,783500,4.66
No topology adaptation,0.930622,784000,4.683
No topology adaptation,0.931152,784500,4.519
No topology adaptation,0.931685,785000,4.441
No topology adaptation,0.932214,785500,4.754
No topology adaptation,0.932754,786000,4.848
No topology adaptation,0.933289,786500,4.796
No topology adaptation,0.933818,787000,4.674
No topology adaptation,0.934351,787500,4.811
No topology adaptation,0.934885,788000,4.977
No topology adaptation,0.93541,788500,4.91
No topology adaptation,0.935949,789000,4.765
No topology adaptation,0.936477,789500,4.774
No topology adaptation,0.937001,790000,4.755
No topology adaptation,0.937527,790500,4.757
No topology adaptation,0.938064,791000,4.676
No topology adaptation,0.938597,791500,4.513
No topology adaptation,0.93913,792000,4.654
No topology adaptation,0.93966,792500,4.682
No topology adaptation,0.940192,793000,4.534
No topology adaptation,0.940723,793500,4.44
No topology adaptation,0.941255,794000,4.54
No topology adaptation,0.941794,794500,4.536
No topology adaptation,0.94232,795000,4.691
No topology adaptation,0.942844,795500,4.794
No topology adaptation,0.94337,796000,4.593
No topology adaptation,0.943901,796500,4.71
No topology adaptation,0.944438,797000,4.805
No topology adaptation,0.944971,797500,4.709
No topology adaptation,0.945503,798000,4.69
No topology adaptation,0.946041,798500,4.489
No topology adaptation,0.946572,799000,4.54
No topology adaptation,0.947103,799500,4.737
No topology adaptation,0.947631,800000,4.791
No topology adaptation,0.948162,800500,4.779
No topology adaptation,0.948692,801000,4.653
No topology adaptation,0.949216,801500,4.579
No topology adaptation,0.949742,802000,4.537
No topology adaptation,0.950276,802500,4.44
No topology adaptation,0.950806,803000,4.46
No topology adaptation,0.951351,803500,4.641
No topology adaptation,0.951883,804000,4.607
No topology adaptation,0.952412,804500,4.48
No topology adaptation,0.952944,805000,4.717
No topology adaptation,0.95348,805500,4.911
No topology adaptation,0.95402,806000,4.798
No topology adaptation,0.954557,806500,4.835
No topology adaptation,0.955092,807000,4.933
No topology adaptation,0.955616,807500,4.887
No topology adaptation,0.956143,808000,4.631
No topology adaptation,0.956666,808500,4.561
No topology adaptation,0.957195,809000,4.86
No topology adaptation,0.957736,809500,4.729
No topology adaptation,0.958261,810000,4.517
No topology adaptation,0.958796,810500,4.556
No topology adaptation,0.959322,811000,4.7
No topology adaptation,0.959859,811500,4.851
No topology adaptation,0.960392,812000,4.582
No topology adaptation,0.96092,812500,4.495
No topology adaptation,0.961441,813000,4.755
No topology adaptation,0.961968,813500,4.89
No topology adaptation,0.962495,814000,4.832
No topology adaptation,0.963018,814500,4.717
No topology adaptation,0.963547,815000,4.637
No topology adaptation,0.964079,815500,4.906
No topology adaptation,0.964608,816000,4.591
No topology adaptation,0.965134,816500,4.255
No topology adaptation,0.965662,817000,4.639
No topology adaptation,0.966189,817500,4.743
No topology adaptation,0.966723,818000,4.556
No topology adaptation,0.96725,818500,4.48
No topology adaptation,0.967788,819000,4.618
No topology adaptation,0.968321,819500,4.601
No topology adaptation,0.968848,820000,4.408
No topology adaptation,0.969372,820500,4.409
No topology adaptation,0.9699,821000,4.465
No topology adaptation,0.970427,821500,4.417
No topology adaptation,0.970965,822000,4.436
No topology adaptation,0.971498,822500,4.487
No topology adaptation,0.972032,823000,4.639
No topology adaptation,0.972561,823500,4.7
No topology adaptation,0.973081,824000,4.654
No topology adaptation,0.973608,824500,4.473
No topology adaptation,0.97413,825000,4.503
No topology adaptation,0.974674,825500,4.714
No topology adaptation,0.975209,826000,4.732
No topology adaptation,0.97574,826500,4.625
No topology adaptation,0.976277,827000,4.765
No topology adaptation,0.976807,827500,4.983
No topology adaptation,0.977338,828000,4.947
No topology adaptation,0.977872,828500,4.744
No topology adaptation,0.978409,829000,4.575
No topology adaptation,0.978936,829500,4.553
No topology adaptation,0.979476,830000,4.452
No topology adaptation,0.98001,830500,4.447
No topology adaptation,0.980541,831000,4.52
No topology adaptation,0.98106,831500,4.394
No topology adaptation,0.981594,832000,4.417
No topology adaptation,0.982125,832500,4.775
No topology adaptation,0.982653,833000,4.793
No topology adaptation,0.983182,833500,4.641
No topology adaptation,0.983706,834000,4.733
No topology adaptation,0.98423,834500,4.699
No topology adaptation,0.98475,835000,4.816
No topology adaptation,0.985283,835500,4.871
No topology adaptation,0.985822,836000,4.745
No topology adaptation,0.986359,836500,4.743
No topology adaptation,0.986893,837000,4.711
No topology adaptation,0.987426,837500,4.704
No topology adaptation,0.987953,838000,4.549
No topology adaptation,0.988482,838500,4.58
No topology adaptation,0.989009,839000,4.691
No topology adaptation,0.989541,839500,4.77
No topology adaptation,0.990068,840000,4.837
No topology adaptation,0.990602,840500,4.599
No topology adaptation,0.991137,841000,4.517
No topology adaptation,0.99167,841500,4.464
No topology adaptation,0.992205,842000,4.554
No topology adaptation,0.992735,842500,4.651
No topology adaptation,0.993258,843000,4.359
No topology adaptation,0.993776,843500,4.404
No topology adaptation,0.994297,844000,4.481
No topology adaptation,0.994827,844500,4.469
No topology adaptation,0.995352,845000,4.504
No topology adaptation,0.995877,845500,4.534
No topology adaptation,0.996407,846000,4.695
No topology adaptation,0.996937,846500,4.691
No topology adaptation,0.997459,847000,4.736
No topology adaptation,0.997982,847500,4.797
No topology adaptation,0.998527,848000,4.712
No topology adaptation,0.999061,848500,4.613
No topology adaptation,0.99959,849000,4.584
No topology adaptation,1.000112,849500,4.504
No topology adaptation,1.000643,850000,4.598
No topology adaptation,1.001167,850500,4.474
No topology adaptation,1.0017,851000,4.355
No topology adaptation,1.00223,851500,4.316
No topology adaptation,1.00277,852000,4.468
No topology adaptation,1.003298,852500,4.71
No topology adaptation,1.003833,853000,4.621
No topology adaptation,1.004364,853500,4.558
No topology adaptation,1.004893,854000,4.461
No topology adaptation,1.005416,854500,4.421
No topology adaptation,1.005943,855000,4.302
No topology adaptation,1.006477,855500,4.557
No topology adaptation,1.007008,856000,4.715
No topology adaptation,1.007539,856500,4.547
No topology adaptation,1.008078,857000,4.529
No topology adaptation,1.008612,857500,4.707
No topology adaptation,1.00914,858000,4.652
No topology adaptation,1.00967,858500,4.389
No topology adaptation,1.010208,859000,4.525
No topology adaptation,1.010738,859500,4.351
No topology adaptation,1.01127,860000,4.175
No topology adaptation,1.011802,860500,4.483
No topology adaptation,1.012334,861000,4.467
No topology adaptation,1.012866,861500,4.647
No topology adaptation,1.013382,862000,4.827
No topology adaptation,1.013901,862500,4.571
No topology adaptation,1.014426,863000,4.559
No topology adaptation,1.014958,863500,4.531
No topology adaptation,1.015481,864000,4.328
No topology adaptation,1.016009,864500,4.422
No topology adaptation,1.016529,865000,4.412
No topology adaptation,1.017058,865500,4.359
No topology adaptation,1.017588,866000,4.4
No topology adaptation,1.018115,866500,4.544
No topology adaptation,1.018635,867000,4.722
No topology adaptation,1.019157,867500,4.608
No topology adaptation,1.019687,868000,4.777
No topology adaptation,1.020212,868500,5.001
No topology adaptation,1.020744,869000,4.784
No topology adaptation,1.021263,869500,4.277
No topology adaptation,1.02179,870000,4.206
No topology adaptation,1.022317,870500,4.426
No topology adaptation,1.022853,871000,4.539
No topology adaptation,1.023392,871500,4.518
No topology adaptation,1.023921,872000,4.412
No topology adaptation,1.024439,872500,4.565
No topology adaptation,1.024976,873000,4.656
No topology adaptation,1.025506,873500,4.518
No topology adaptation,1.02603,874000,4.577
No topology adaptation,1.026555,874500,4.645
No topology adaptation,1.027082,875000,4.632
No topology adaptation,1.027616,875500,4.598
No topology adaptation,1.028145,876000,4.68
No topology adaptation,1.028664,876500,4.659
No topology adaptation,1.029199,877000,4.804
No topology adaptation,1.029727,877500,4.953
No topology adaptation,1.030251,878000,4.662
No topology adaptation,1.030781,878500,4.525
No topology adaptation,1.031306,879000,4.681
No topology adaptation,1.031826,879500,4.719
No topology adaptation,1.032359,880000,4.507
No topology adaptation,1.032889,880500,4.586
No topology adaptation,1.033418,881000,4.641
No topology adaptation,1.033941,881500,4.626
No topology adaptation,1.034466,882000,4.616
No topology adaptation,1.034994,882500,4.542
No topology adaptation,1.035521,883000,4.716
No topology adaptation,1.036046,883500,4.664
No topology adaptation,1.036578,884000,4.571
No topology adaptation,1.037116,884500,4.554
No topology adaptation,1.037648,885000,4.331
No topology adaptation,1.038172,885500,4.224
No topology adaptation,1.038701,886000,4.431
No topology adaptation,1.039234,886500,4.487
No topology adaptation,1.039762,887000,4.295
No topology adaptation,1.040285,887500,4.456
No topology adaptation,1.040817,888000,4.651
No topology adaptation,1.04134,888500,4.612
No topology adaptation,1.041861,889000,4.358
No topology adaptation,1.042395,889500,4.413
No topology adaptation,1.042921,890000,4.565
No topology adaptation,1.043451,890500,4.515
No topology adaptation,1.043978,891000,4.37
No topology adaptation,1.044507,891500,4.302
No topology adaptation,1.045039,892000,4.576
No topology adaptation,1.045578,892500,4.579
No topology adaptation,1.046107,893000,4.472
No topology adaptation,1.046629,893500,4.585
No topology adaptation,1.047151,894000,4.61
No topology adaptation,1.047684,894500,4.532
No topology adaptation,1.048213,895000,4.538
No topology adaptation,1.048737,895500,4.451
No topology adaptation,1.049265,896000,4.62
No topology adaptation,1.049797,896500,4.83
No topology adaptation,1.050318,897000,4.607
No topology adaptation,1.050834,897500,4.42
No topology adaptation,1.051361,898000,4.453
No topology adaptation,1.051885,898500,4.412
No topology adaptation,1.052422,899000,4.236
No topology adaptation,1.052947,899500,4.344
No topology adaptation,1.053478,900000,4.539
No topology adaptation,1.054005,900500,4.622
No topology adaptation,1.054528,901000,4.644
No topology adaptation,1.055057,901500,4.575
No topology adaptation,1.055594,902000,4.406
No topology adaptation,1.056118,902500,4.347
No topology adaptation,1.05664,903000,4.493
No topology adaptation,1.057171,903500,4.422
No topology adaptation,1.057696,904000,4.519
No topology adaptation,1.058227,904500,4.651
No topology adaptation,1.058755,905000,4.548
No topology adaptation,1.059296,905500,4.514
No topology adaptation,1.059814,906000,4.672
No topology adaptation,1.060344,906500,4.747
No topology adaptation,1.060867,907000,4.773
No topology adaptation,1.061394,907500,4.713
No topology adaptation,1.061925,908000,4.462
No topology adaptation,1.062455,908500,4.524
No topology adaptation,1.062984,909000,4.505
No topology adaptation,1.063504,909500,4.302
No topology adaptation,1.064039,910000,4.295
No topology adaptation,1.064562,910500,4.313
No topology adaptation,1.065096,911000,4.586
No topology adaptation,1.065625,911500,4.836
No topology adaptation,1.066156,912000,4.657
No topology adaptation,1.066681,912500,4.626
No topology adaptation,1.067213,913000,4.799
No topology adaptation,1.067743,913500,4.635
No topology adaptation,1.068267,914000,4.48
No topology adaptation,1.068794,914500,4.469
No topology adaptation,1.069322,915000,4.383
No topology adaptation,1.069846,915500,4.346
No topology adaptation,1.070377,916000,4.291
No topology adaptation,1.070913,916500,4.514
No topology adaptation,1.071434,917000,4.547
No topology adaptation,1.07197,917500,4.486
No topology adaptation,1.0725,918000,4.546
No topology adaptation,1.073017,918500,4.251
No topology adaptation,1.073538,919000,4.308
No topology adaptation,1.074063,919500,4.502
No topology adaptation,1.074595,920000,4.553
No topology adaptation,1.075129,920500,4.58
No topology adaptation,1.075663,921000,4.503
No topology adaptation,1.076185,921500,4.497
No topology adaptation,1.076714,922000,4.341
No topology adaptation,1.07724,922500,4.419
No topology adaptation,1.077771,923000,4.491
No topology adaptation,1.078301,923500,4.384
No topology adaptation,1.078838,924000,4.365
No topology adaptation,1.079369,924500,4.377
No topology adaptation,1.079889,925000,4.365
No topology adaptation,1.080412,925500,4.338
No topology adaptation,1.080944,926000,4.525
No topology adaptation,1.08147,926500,4.448
No topology adaptation,1.081993,927000,4.371
No topology adaptation,1.082511,927500,4.48
No topology adaptation,1.083032,928000,4.53
No topology adaptation,1.083551,928500,4.787
No topology adaptation,1.084073,929000,4.799
No topology adaptation,1.084596,929500,4.602
No topology adaptation,1.085127,930000,4.347
No topology adaptation,1.085651,930500,4.218
No topology adaptation,1.086177,931000,4.289
No topology adaptation,1.086713,931500,4.284
No topology adaptation,1.087235,932000,4.503
No topology adaptation,1.087755,932500,4.537
No topology adaptation,1.088286,933000,4.464
No topology adaptation,1.08881,933500,4.424
No topology adaptation,1.089347,934000,4.274
No topology adaptation,1.089885,934500,4.256
No topology adaptation,1.090409,935000,4.278
No topology adaptation,1.090933,935500,4.434
No topology adaptation,1.091454,936000,4.533
No topology adaptation,1.091992,936500,4.617
No topology adaptation,1.092511,937000,4.566
No topology adaptation,1.093043,937500,4.407
No topology adaptation,1.093566,938000,4.358
No topology adaptation,1.094099,938500,4.403
No topology adaptation,1.094632,939000,4.351
No topology adaptation,1.095153,939500,4.291
No topology adaptation,1.095673,940000,4.285
No topology adaptation,1.096199,940500,4.676
No topology adaptation,1.096728,941000,4.652
No topology adaptation,1.097252,941500,4.421
No topology adaptation,1.097794,942000,4.479
No topology adaptation,1.098318,942500,4.267
No topology adaptation,1.098845,943000,4.4
No topology adaptation,1.099371,943500,4.563
No topology adaptation,1.099903,944000,4.466
No topology adaptation,1.100428,944500,4.389
No topology adaptation,1.100947,945000,4.206
No topology adaptation,1.101476,945500,4.229
No topology adaptation,1.101993,946000,4.505
No topology adaptation,1.102515,946500,4.412
No topology adaptation,1.103042,947000,4.28
No topology adaptation,1.103566,947500,4.364
No topology adaptation,1.104093,948000,4.41
No topology adaptation,1.104614,948500,4.539
No topology adaptation,1.105137,949000,4.437
No topology adaptation,1.105671,949500,4.306
No topology adaptation,1.106202,950000,4.42
No topology adaptation,1.106735,950500,4.511
No topology adaptation,1.107263,951000,4.649
No topology adaptation,1.107782,951500,4.383
No topology adaptation,1.108302,952000,4.255
No topology adaptation,1.108829,952500,4.429
No topology adaptation,1.109353,953000,4.345
No topology adaptation,1.109876,953500,4.599
No topology adaptation,1.110409,954000,4.557
No topology adaptation,1.11093,954500,4.289
No topology adaptation,1.111452,955000,4.334
No topology adaptation,1.111982,955500,4.453
No topology adaptation,1.112504,956000,4.508
No topology adaptation,1.113025,956500,4.272
No topology adaptation,1.113555,957000,4.124
No topology adaptation,1.114083,957500,4.242
No topology adaptation,1.114602,958000,4.334
No topology adaptation,1.115136,958500,4.329
No topology adaptation,1.115664,959000,4.359
No topology adaptation,1.11619,959500,4.327
No topology adaptation,1.11672,960000,4.384
No topology adaptation,1.117247,960500,4.285
No topology adaptation,1.11777,961000,4.186
No topology adaptation,1.118298,961500,4.351
No topology adaptation,1.118825,962000,4.524
No topology adaptation,1.119352,962500,4.434
No topology adaptation,1.119878,963000,4.518
No topology adaptation,1.120399,963500,4.598
No topology adaptation,1.120928,964000,4.362
No topology adaptation,1.121454,964500,4.302
No topology adaptation,1.121989,965000,4.467
No topology adaptation,1.122519,965500,4.421
No topology adaptation,1.123049,966000,4.222
No topology adaptation,1.123578,966500,4.511
No topology adaptation,1.124096,967000,4.655
No topology adaptation,1.124628,967500,4.398
No topology adaptation,1.125155,968000,4.167
No topology adaptation,1.125686,968500,4.406
No topology adaptation,1.126212,969000,4.552
No topology adaptation,1.126739,969500,4.458
No topology adaptation,1.127261,970000,4.512
No topology adaptation,1.127792,970500,4.62
No topology adaptation,1.128318,971000,4.529
No topology adaptation,1.128839,971500,4.276
No topology adaptation,1.129367,972000,4.365
No topology adaptation,1.129893,972500,4.508
No topology adaptation,1.130415,973000,4.637
No topology adaptation,1.13094,973500,4.73
No topology adaptation,1.131455,974000,4.479
No topology adaptation,1.131987,974500,4.219
No topology adaptation,1.132513,975000,4.257
No topology adaptation,1.13304,975500,4.374
No topology adaptation,1.133564,976000,4.299
No topology adaptation,1.134091,976500,4.192
No topology adaptation,1.13461,977000,4.206
No topology adaptation,1.135139,977500,4.219
No topology adaptation,1.135666,978000,4.489
No topology adaptation,1.136191,978500,4.365
No topology adaptation,1.136723,979000,4.237
No topology adaptation,1.137251,979500,4.375
No topology adaptation,1.137773,980000,4.297
No topology adaptation,1.138306,980500,4.39
No topology adaptation,1.138831,981000,4.47
No topology adaptation,1.139355,981500,4.445
No topology adaptation,1.139872,982000,4.325
No topology adaptation,1.140392,982500,4.377
No topology adaptation,1.140922,983000,4.411
No topology adaptation,1.141442,983500,4.32
No topology adaptation,1.141967,984000,4.395
No topology adaptation,1.142498,984500,4.317
No topology adaptation,1.143013,985000,4.28
No topology adaptation,1.143529,985500,4.445
No topology adaptation,1.144058,986000,4.535
No topology adaptation,1.144587,986500,4.595
No topology adaptation,1.145115,987000,4.591
No topology adaptation,1.145655,987500,4.461
No topology adaptation,1.146181,988000,4.37
No topology adaptation,1.146703,988500,4.436
No topology adaptation,1.147226,989000,4.51
No topology adaptation,1.14775,989500,4.478
No topology adaptation,1.148275,990000,4.483
No topology adaptation,1.148793,990500,4.295
No topology adaptation,1.149319,991000,4.241
No topology adaptation,1.149843,991500,4.47
No topology adaptation,1.150374,992000,4.573
No topology adaptation,1.150914,992500,4.376
No topology adaptation,1.151438,993000,4.515
No topology adaptation,1.151965,993500,4.685
No topology adaptation,1.152484,994000,4.36
No topology adaptation,1.153001,994500,4.315
No topology adaptation,1.153531,995000,4.462
No topology adaptation,1.154065,995500,4.401
No topology adaptation,1.154595,996000,4.153
No topology adaptation,1.155121,996500,4.263
No topology adaptation,1.15564,997000,4.444
No topology adaptation,1.15616,997500,4.334
No topology adaptation,1.156692,998000,4.459
No topology adaptation,1.157211,998500,4.45
No topology adaptation,1.157729,999000,4.368
No topology adaptation,1.158253,999500,4.478
No topology adaptation,1.158781,1000000,4.302
No topology adaptation,1.159301,1000500,4.155
No topology adaptation,1.159827,1001000,4.276
No topology adaptation,1.160352,1001500,4.386
No topology adaptation,1.160879,1002000,4.55
No topology adaptation,1.161401,1002500,4.612
No topology adaptation,1.161929,1003000,4.436
No topology adaptation,1.162452,1003500,4.375
No topology adaptation,1.16298,1004000,4.284
No topology adaptation,1.163511,1004500,4.24
No topology adaptation,1.164033,1005000,4.417
No topology adaptation,1.164555,1005500,4.504
No topology adaptation,1.165082,1006000,4.442
No topology adaptation,1.165606,1006500,4.434
No topology adaptation,1.166133,1007000,4.522
No topology adaptation,1.166661,1007500,4.536
No topology adaptation,1.167189,1008000,4.515
No topology adaptation,1.167718,1008500,4.387
No topology adaptation,1.168239,1009000,4.337
No topology adaptation,1.168768,1009500,4.412
No topology adaptation,1.169294,1010000,4.372
No topology adaptation,1.169821,1010500,4.224
No topology adaptation,1.170342,1011000,4.155
No topology adaptation,1.17087,1011500,4.23
No topology adaptation,1.1714,1012000,4.248
No topology adaptation,1.171922,1012500,4.275
No topology adaptation,1.17245,1013000,4.309
No topology adaptation,1.172972,1013500,4.378
No topology adaptation,1.173503,1014000,4.428
No topology adaptation,1.174027,1014500,4.422
No topology adaptation,1.174543,1015000,4.289
No topology adaptation,1.17506,1015500,4.204
No topology adaptation,1.175586,1016000,4.187
No topology adaptation,1.176107,1016500,4.137
No topology adaptation,1.176631,1017000,4.171
No topology adaptation,1.17715,1017500,4.205
No topology adaptation,1.177673,1018000,4.278
No topology adaptation,1.178198,1018500,4.225
No topology adaptation,1.178719,1019000,4.095
No topology adaptation,1.179256,1019500,4.254
No topology adaptation,1.179782,1020000,4.509
No topology adaptation,1.180303,1020500,4.419
No topology adaptation,1.18084,1021000,4.124
No topology adaptation,1.181365,1021500,4.247
No topology adaptation,1.181886,1022000,4.327
No topology adaptation,1.182406,1022500,4.269
No topology adaptation,1.182932,1023000,4.33
No topology adaptation,1.183459,1023500,4.226
No topology adaptation,1.183983,1024000,4.194
No topology adaptation,1.184513,1024500,4.165
No topology adaptation,1.185038,1025000,4.398
No topology adaptation,1.185563,1025500,4.541
No topology adaptation,1.186087,1026000,4.213
No topology adaptation,1.186624,1026500,4.316
No topology adaptation,1.187153,1027000,4.435
No topology adaptation,1.18768,1027500,4.527
No topology adaptation,1.188206,1028000,4.567
No topology adaptation,1.188738,1028500,4.397
No topology adaptation,1.18927,1029000,4.664
No topology adaptation,1.189791,1029500,4.692
No topology adaptation,1.190321,1030000,4.457
No topology adaptation,1.190844,1030500,4.474
No topology adaptation,1.191365,1031000,4.414
No topology adaptation,1.191897,1031500,4.461
No topology adaptation,1.192424,1032000,4.438
No topology adaptation,1.192941,1032500,4.338
No topology adaptation,1.193465,1033000,4.231
No topology adaptation,1.193985,1033500,3.963
No topology adaptation,1.194512,1034000,3.902
No topology adaptation,1.195038,1034500,4.163
No topology adaptation,1.195564,1035000,4.438
No topology adaptation,1.196094,1035500,4.518
No topology adaptation,1.196621,1036000,4.514
No topology adaptation,1.197142,1036500,4.487
No topology adaptation,1.197671,1037000,4.593
No topology adaptation,1.198199,1037500,4.415
No topology adaptation,1.198723,1038000,4.252
No topology adaptation,1.199248,1038500,4.35
No topology adaptation,1.199772,1039000,4.379
No topology adaptation,1.20029,1039500,4.186
No topology adaptation,1.200821,1040000,4.206
No topology adaptation,1.201348,1040500,4.326
No topology adaptation,1.20187,1041000,4.367
No topology adaptation,1.202399,1041500,4.218
No topology adaptation,1.202927,1042000,4.252
No topology adaptation,1.203451,1042500,4.451
No topology adaptation,1.203974,1043000,4.316
No topology adaptation,1.204499,1043500,4.347
No topology adaptation,1.205017,1044000,4.351
No topology adaptation,1.205549,1044500,4.179
No topology adaptation,1.206067,1045000,4.14
No topology adaptation,1.206592,1045500,4.382
No topology adaptation,1.207114,1046000,4.511
No topology adaptation,1.207634,1046500,4.386
No topology adaptation,1.208158,1047000,4.32
No topology adaptation,1.208683,1047500,4.274
No topology adaptation,1.209204,1048000,4.211
No topology adaptation,1.20972,1048500,4.206
No topology adaptation,1.210242,1049000,4.242
No topology adaptation,1.210765,1049500,4.308
No topology adaptation,1.211285,1050000,4.179
No topology adaptation,1.211811,1050500,4.146
No topology adaptation,1.212332,1051000,4.268
No topology adaptation,1.212863,1051500,4.108
No topology adaptation,1.213385,1052000,4.023
No topology adaptation,1.213904,1052500,4.301
No topology adaptation,1.214428,1053000,4.289
No topology adaptation,1.214958,1053500,4.363
No topology adaptation,1.215482,1054000,4.423
No topology adaptation,1.216008,1054500,4.411
No topology adaptation,1.216541,1055000,4.517
No topology adaptation,1.217059,1055500,4.316
No topology adaptation,1.217579,1056000,4.163
No topology adaptation,1.218096,1056500,4.234
No topology adaptation,1.218623,1057000,4.246
No topology adaptation,1.219157,1057500,4.032
No topology adaptation,1.2197,1058000,4.115
No topology adaptation,1.220217,1058500,4.302
No topology adaptation,1.220731,1059000,4.307
No topology adaptation,1.221258,1059500,4.253
No topology adaptation,1.221785,1060000,4.283
No topology adaptation,1.222307,1060500,4.414
No topology adaptation,1.222831,1061000,4.385
No topology adaptation,1.223352,1061500,4.412
No topology adaptation,1.223882,1062000,4.302
No topology adaptation,1.224412,1062500,4.08
No topology adaptation,1.224936,1063000,4.251
No topology adaptation,1.225468,1063500,4.36
No topology adaptation,1.225984,1064000,4.301
No topology adaptation,1.226504,1064500,4.364
No topology adaptation,1.227024,1065000,4.251
No topology adaptation,1.227547,1065500,4.029
No topology adaptation,1.228073,1066000,4.063
No topology adaptation,1.228601,1066500,4.206
No topology adaptation,1.229119,1067000,4.171
No topology adaptation,1.22963,1067500,4.148
No topology adaptation,1.230154,1068000,4.382
No topology adaptation,1.230676,1068500,4.43
No topology adaptation,1.231201,1069000,4.363
No topology adaptation,1.23173,1069500,4.323
No topology adaptation,1.23225,1070000,4.351
No topology adaptation,1.232776,1070500,4.366
No topology adaptation,1.233312,1071000,4.155
No topology adaptation,1.233833,1071500,4.191
No topology adaptation,1.234354,1072000,4.456
No topology adaptation,1.234884,1072500,4.408
No topology adaptation,1.235406,1073000,4.171
No topology adaptation,1.235928,1073500,4.164
No topology adaptation,1.236456,1074000,4.363
No topology adaptation,1.236983,1074500,4.455
No topology adaptation,1.237508,1075000,4.374
No topology adaptation,1.238038,1075500,4.265
No topology adaptation,1.238559,1076000,4.087
No topology adaptation,1.239083,1076500,4.191
No topology adaptation,1.23961,1077000,4.363
No topology adaptation,1.240128,1077500,4.33
No topology adaptation,1.240646,1078000,4.388
No topology adaptation,1.241168,1078500,4.363
No topology adaptation,1.241689,1079000,4.24
No topology adaptation,1.242209,1079500,4.3
No topology adaptation,1.242732,1080000,4.266
No topology adaptation,1.24326,1080500,4.298
No topology adaptation,1.243782,1081000,4.295
No topology adaptation,1.244311,1081500,4.097
No topology adaptation,1.244834,1082000,4.153
No topology adaptation,1.245366,1082500,4.3
No topology adaptation,1.245888,1083000,4.301
No topology adaptation,1.246413,1083500,4.269
No topology adaptation,1.246932,1084000,4.166
No topology adaptation,1.247461,1084500,4.068
No topology adaptation,1.247984,1085000,4.137
No topology adaptation,1.248509,1085500,4.071
No topology adaptation,1.249037,1086000,4.189
No topology adaptation,1.249559,1086500,4.686
No topology adaptation,1.250084,1087000,4.631
No topology adaptation,1.250612,1087500,4.322
No topology adaptation,1.251133,1088000,4.356
No topology adaptation,1.251656,1088500,4.275
No topology adaptation,1.252165,1089000,4.161
No topology adaptation,1.252697,1089500,4.343
No topology adaptation,1.253227,1090000,4.391
No topology adaptation,1.253743,1090500,4.268
No topology adaptation,1.254266,1091000,4.149
No topology adaptation,1.254788,1091500,4.046
No topology adaptation,1.255313,1092000,4.119
No topology adaptation,1.255844,1092500,4.307
No topology adaptation,1.256363,1093000,4.276
No topology adaptation,1.256892,1093500,3.995
No topology adaptation,1.257417,1094000,4.048
No topology adaptation,1.257934,1094500,4.21
No topology adaptation,1.258463,1095000,4.141
No topology adaptation,1.258986,1095500,4.158
No topology adaptation,1.259515,1096000,4.33
No topology adaptation,1.260042,1096500,4.348
No topology adaptation,1.260571,1097000,4.373
No topology adaptation,1.261084,1097500,4.335
No topology adaptation,1.261605,1098000,4.201
No topology adaptation,1.262126,1098500,4.044
No topology adaptation,1.262646,1099000,4.062
No topology adaptation,1.263163,1099500,4.181
No topology adaptation,1.263687,1100000,4.178
No topology adaptation,1.264216,1100500,4.423
No topology adaptation,1.264745,1101000,4.232
No topology adaptation,1.265266,1101500,4.002
No topology adaptation,1.265789,1102000,4.34
No topology adaptation,1.266305,1102500,4.453
No topology adaptation,1.266823,1103000,4.197
No topology adaptation,1.267342,1103500,4.276
No topology adaptation,1.267867,1104000,4.485
No topology adaptation,1.268389,1104500,4.301
No topology adaptation,1.268909,1105000,4.28
No topology adaptation,1.269438,1105500,4.238
No topology adaptation,1.269967,1106000,4.145
No topology adaptation,1.270488,1106500,4.337
No topology adaptation,1.27101,1107000,4.513
No topology adaptation,1.271528,1107500,4.276
No topology adaptation,1.272047,1108000,4.193
No topology adaptation,1.272568,1108500,4.344
No topology adaptation,1.273086,1109000,4.249
No topology adaptation,1.27361,1109500,4.053
No topology adaptation,1.274133,1110000,4.174
No topology adaptation,1.274649,1110500,4.349
No topology adaptation,1.275173,1111000,4.443
No topology adaptation,1.275693,1111500,4.333
No topology adaptation,1.276216,1112000,4.129
No topology adaptation,1.276743,1112500,4.194
No topology adaptation,1.27726,1113000,4.108
No topology adaptation,1.277789,1113500,3.973
No topology adaptation,1.278307,1114000,4.246
No topology adaptation,1.278834,1114500,4.4
No topology adaptation,1.279357,1115000,4.255
No topology adaptation,1.279884,1115500,4.437
No topology adaptation,1.280405,1116000,4.501
No topology adaptation,1.280923,1116500,4.167
No topology adaptation,1.281439,1117000,4.064
No topology adaptation,1.281968,1117500,4.212
No topology adaptation,1.282493,1118000,4.18
No topology adaptation,1.283014,1118500,4.141
No topology adaptation,1.28354,1119000,4.141
No topology adaptation,1.284061,1119500,4.334
No topology adaptation,1.284584,1120000,4.368
No topology adaptation,1.285105,1120500,4.197
No topology adaptation,1.285624,1121000,4.095
No topology adaptation,1.286144,1121500,4.125
No topology adaptation,1.286664,1122000,4.17
No topology adaptation,1.287185,1122500,4.205
No topology adaptation,1.287702,1123000,4.302
No topology adaptation,1.288225,1123500,4.354
No topology adaptation,1.288751,1124000,4.497
No topology adaptation,1.289278,1124500,4.641
No topology adaptation,1.289797,1125000,4.469
No topology adaptation,1.290322,1125500,4.212
No topology adaptation,1.290842,1126000,4.316
No topology adaptation,1.291361,1126500,4.229
No topology adaptation,1.291884,1127000,4.204
No topology adaptation,1.292405,1127500,4.271
No topology adaptation,1.292923,1128000,4.167
No topology adaptation,1.293443,1128500,4.189
No topology adaptation,1.29396,1129000,4.127
No topology adaptation,1.294483,1129500,4.206
No topology adaptation,1.295005,1130000,4.257
No topology adaptation,1.295526,1130500,4.304
No topology adaptation,1.296058,1131000,4.288
No topology adaptation,1.29658,1131500,4.148
No topology adaptation,1.297101,1132000,4.095
No topology adaptation,1.297614,1132500,4.198
No topology adaptation,1.298133,1133000,4.379
No topology adaptation,1.298646,1133500,4.315
No topology adaptation,1.299167,1134000,4.099
No topology adaptation,1.299695,1134500,4.06
No topology adaptation,1.300209,1135000,4.104
No topology adaptation,1.300734,1135500,4.119
No topology adaptation,1.30126,1136000,4.305
No topology adaptation,1.301782,1136500,4.266
No topology adaptation,1.302305,1137000,4.238
No topology adaptation,1.302822,1137500,4.182
No topology adaptation,1.303336,1138000,4.157
No topology adaptation,1.303859,1138500,4.396
No topology adaptation,1.304384,1139000,4.383
No topology adaptation,1.304908,1139500,4.298
No topology adaptation,1.305444,1140000,4.291
No topology adaptation,1.305968,1140500,4.265
No topology adaptation,1.30648,1141000,4.279
No topology adaptation,1.306998,1141500,4.261
No topology adaptation,1.307518,1142000,4.289
No topology adaptation,1.308038,1142500,4.392
No topology adaptation,1.308563,1143000,4.247
No topology adaptation,1.309083,1143500,4.273
No topology adaptation,1.309604,1144000,4.274
No topology adaptation,1.310124,1144500,4.209
No topology adaptation,1.310648,1145000,4.233
No topology adaptation,1.311171,1145500,4.193
No topology adaptation,1.311697,1146000,4.246
No topology adaptation,1.312226,1146500,4.152
No topology adaptation,1.312743,1147000,4.351
No topology adaptation,1.313259,1147500,4.543
No topology adaptation,1.313788,1148000,4.265
No topology adaptation,1.314307,1148500,4.249
No topology adaptation,1.314831,1149000,4.335
No topology adaptation,1.315346,1149500,4.308
No topology adaptation,1.315859,1150000,4.244
No topology adaptation,1.316383,1150500,4.258
No topology adaptation,1.316906,1151000,4.3
No topology adaptation,1.317431,1151500,4.286
No topology adaptation,1.317948,1152000,4.451
No topology adaptation,1.31847,1152500,4.272
No topology adaptation,1.318986,1153000,4.056
No topology adaptation,1.319512,1153500,4.154
No topology adaptation,1.32003,1154000,4.236
No topology adaptation,1.32055,1154500,4.329
No topology adaptation,1.321065,1155000,4.359
No topology adaptation,1.321594,1155500,4.189
No topology adaptation,1.322114,1156000,4.249
No topology adaptation,1.32264,1156500,4.305
No topology adaptation,1.323163,1157000,4.116
No topology adaptation,1.32369,1157500,4.046
No topology adaptation,1.324209,1158000,4.142
No topology adaptation,1.324726,1158500,4.332
No topology adaptation,1.325245,1159000,4.324
No topology adaptation,1.325764,1159500,4.087
No topology adaptation,1.326281,1160000,4.106
No topology adaptation,1.326799,1160500,4.275
No topology adaptation,1.327333,1161000,4.308
No topology adaptation,1.32786,1161500,4.397
No topology adaptation,1.32838,1162000,4.345
No topology adaptation,1.328903,1162500,4.199
No topology adaptation,1.329426,1163000,4.053
No topology adaptation,1.329947,1163500,3.954
No topology adaptation,1.330472,1164000,4.056
No topology adaptation,1.331,1164500,4.18
No topology adaptation,1.331517,1165000,4.356
No topology adaptation,1.332034,1165500,4.339
No topology adaptation,1.332548,1166000,4.041
No topology adaptation,1.333073,1166500,4.032
No topology adaptation,1.333595,1167000,4.148
No topology adaptation,1.334125,1167500,4.429
No topology adaptation,1.33464,1168000,4.301
No topology adaptation,1.335157,1168500,4.222
No topology adaptation,1.335676,1169000,4.391
No topology adaptation,1.33619,1169500,4.205
No topology adaptation,1.336705,1170000,4.179
No topology adaptation,1.337222,1170500,4.173
No topology adaptation,1.337739,1171000,4.258
No topology adaptation,1.338265,1171500,4.308
No topology adaptation,1.338781,1172000,4.137
No topology adaptation,1.339312,1172500,3.989
No topology adaptation,1.339839,1173000,3.977
No topology adaptation,1.34036,1173500,4.054
No topology adaptation,1.340883,1174000,4.164
No topology adaptation,1.341405,1174500,4.168
No topology adaptation,1.341926,1175000,4.184
No topology adaptation,1.342444,1175500,4.304
No topology adaptation,1.34296,1176000,4.233
No topology adaptation,1.343478,1176500,4.16
No topology adaptation,1.343999,1177000,4.223
No topology adaptation,1.344516,1177500,4.213
No topology adaptation,1.345042,1178000,4.249
No topology adaptation,1.345569,1178500,4.213
No topology adaptation,1.346086,1179000,4.25
No topology adaptation,1.346608,1179500,4.164
No topology adaptation,1.347134,1180000,4.113
No topology adaptation,1.347651,1180500,4.227
No topology adaptation,1.348173,1181000,4.19
No topology adaptation,1.348689,1181500,4.352
No topology adaptation,1.349202,1182000,4.429
No topology adaptation,1.349723,1182500,4.202
No topology adaptation,1.350238,1183000,4.209
No topology adaptation,1.350758,1183500,4.127
No topology adaptation,1.351273,1184000,4.132
No topology adaptation,1.3518,1184500,4.365
No topology adaptation,1.352316,1185000,4.313
No topology adaptation,1.352832,1185500,4.311
No topology adaptation,1.35335,1186000,4.34
No topology adaptation,1.353865,1186500,4.281
No topology adaptation,1.35439,1187000,4.252
No topology adaptation,1.354914,1187500,4.148
No topology adaptation,1.355446,1188000,4.056
No topology adaptation,1.355962,1188500,4.11
No topology adaptation,1.356487,1189000,4.107
No topology adaptation,1.357009,1189500,4.124
No topology adaptation,1.357529,1190000,4.152
No topology adaptation,1.358048,1190500,4.112
No topology adaptation,1.358573,1191000,4.283
No topology adaptation,1.359093,1191500,4.145
No topology adaptation,1.359613,1192000,3.805
No topology adaptation,1.360141,1192500,4.068
No topology adaptation,1.360666,1193000,4.198
No topology adaptation,1.361179,1193500,3.95
No topology adaptation,1.361698,1194000,4.22
No topology adaptation,1.362218,1194500,4.383
No topology adaptation,1.362743,1195000,4.153
No topology adaptation,1.363256,1195500,4.261
No topology adaptation,1.363767,1196000,4.226
No topology adaptation,1.364291,1196500,4.053
No topology adaptation,1.364827,1197000,4.082
No topology adaptation,1.36535,1197500,4.092
No topology adaptation,1.365863,1198000,4.166
No topology adaptation,1.366382,1198500,4.173
No topology adaptation,1.366894,1199000,4.197
No topology adaptation,1.367418,1199500,4.407
No topology adaptation,1.367934,1200000,4.319
No topology adaptation,1.368453,1200500,4.232
No topology adaptation,1.368967,1201000,4.421
No topology adaptation,1.36949,1201500,4.405
No topology adaptation,1.37001,1202000,4.238
No topology adaptation,1.370538,1202500,4.141
No topology adaptation,1.371054,1203000,4.139
No topology adaptation,1.371572,1203500,4.266
No topology adaptation,1.372098,1204000,4.202
No topology adaptation,1.37262,1204500,4.036
No topology adaptation,1.373139,1205000,4.236
No topology adaptation,1.373654,1205500,4.235
No topology adaptation,1.374171,1206000,4.194
No topology adaptation,1.374696,1206500,4.281
No topology adaptation,1.375215,1207000,4.173
No topology adaptation,1.375729,1207500,4.08
No topology adaptation,1.37624,1208000,4.153
No topology adaptation,1.376767,1208500,4.151
No topology adaptation,1.377285,1209000,3.985
No topology adaptation,1.377805,1209500,4.034
No topology adaptation,1.378323,1210000,4.075
No topology adaptation,1.378841,1210500,3.989
No topology adaptation,1.379355,1211000,4.007
No topology adaptation,1.379873,1211500,4.076
No topology adaptation,1.380386,1212000,4.067
No topology adaptation,1.380909,1212500,4.062
No topology adaptation,1.381433,1213000,4.125
No topology adaptation,1.381951,1213500,4.158
No topology adaptation,1.382473,1214000,4.15
No topology adaptation,1.382995,1214500,4.161
No topology adaptation,1.383516,1215000,4.181
No topology adaptation,1.384028,1215500,4.119
No topology adaptation,1.384553,1216000,4.129
No topology adaptation,1.385075,1216500,4.294
No topology adaptation,1.385596,1217000,4.342
No topology adaptation,1.38611,1217500,4.2
No topology adaptation,1.386624,1218000,4.072
No topology adaptation,1.387142,1218500,4.191
No topology adaptation,1.387665,1219000,4.269
No topology adaptation,1.388185,1219500,4.173
No topology adaptation,1.388706,1220000,4.174
No topology adaptation,1.389225,1220500,4.157
No topology adaptation,1.389735,1221000,4.189
No topology adaptation,1.390248,1221500,4.273
No topology adaptation,1.390769,1222000,4.234
No topology adaptation,1.391287,1222500,4.26
No topology adaptation,1.391813,1223000,4.333
No topology adaptation,1.392333,1223500,4.172
No topology adaptation,1.392864,1224000,4.066
No topology adaptation,1.393378,1224500,4.147
No topology adaptation,1.393893,1225000,4.162
No topology adaptation,1.394403,1225500,4.104
No topology adaptation,1.394927,1226000,4.048
No topology adaptation,1.395448,1226500,4.076
No topology adaptation,1.395968,1227000,4.056
No topology adaptation,1.396489,1227500,4.006
No topology adaptation,1.397018,1228000,4.341
No topology adaptation,1.39754,1228500,4.482
No topology adaptation,1.398062,1229000,4.307
No topology adaptation,1.398578,1229500,4.218
No topology adaptation,1.399097,1230000,4.104
No topology adaptation,1.399617,1230500,4.122
No topology adaptation,1.400143,1231000,4.207
No topology adaptation,1.400666,1231500,4.2
No topology adaptation,1.401187,1232000,4.371
No topology adaptation,1.401706,1232500,4.408
No topology adaptation,1.402226,1233000,4.209
No topology adaptation,1.402743,1233500,4.05
No topology adaptation,1.403266,1234000,3.933
No topology adaptation,1.403778,1234500,4.223
No topology adaptation,1.404293,1235000,4.303
No topology adaptation,1.404818,1235500,4.236
No topology adaptation,1.405337,1236000,4.333
No topology adaptation,1.40586,1236500,4.296
No topology adaptation,1.406378,1237000,4.351
No topology adaptation,1.406892,1237500,4.39
No topology adaptation,1.407416,1238000,4.167
No topology adaptation,1.407937,1238500,4.078
No topology adaptation,1.408451,1239000,4.304
No topology adaptation,1.408972,1239500,4.253
No topology adaptation,1.409485,1240000,4.155
No topology adaptation,1.410003,1240500,4.169
No topology adaptation,1.410524,1241000,4.193
No topology adaptation,1.411042,1241500,4.261
No topology adaptation,1.411557,1242000,4.122
No topology adaptation,1.412072,1242500,4.087
No topology adaptation,1.412589,1243000,4.057
No topology adaptation,1.41311,1243500,3.999
No topology adaptation,1.413636,1244000,4.227
No topology adaptation,1.414162,1244500,4.089
No topology adaptation,1.414688,1245000,3.951
No topology adaptation,1.415206,1245500,4.215
No topology adaptation,1.415724,1246000,4.353
No topology adaptation,1.416252,1246500,4.356
No topology adaptation,1.416773,1247000,4.27
No topology adaptation,1.417293,1247500,4.368
No topology adaptation,1.417815,1248000,4.366
No topology adaptation,1.418328,1248500,4.211
No topology adaptation,1.418843,1249000,4.118
No topology adaptation,1.41936,1249500,4.105
No topology adaptation,1.419874,1250000,4.165
No topology adaptation,1.420396,1250500,4.148
No topology adaptation,1.420916,1251000,4.188
No topology adaptation,1.421439,1251500,4.168
No topology adaptation,1.421957,1252000,4.082
No topology adaptation,1.422478,1252500,4.037
No topology adaptation,1.42299,1253000,4.018
No topology adaptation,1.423511,1253500,4.015
No topology adaptation,1.424033,1254000,3.997
No topology adaptation,1.424552,1254500,4.118
No topology adaptation,1.425074,1255000,4.318
No topology adaptation,1.425588,1255500,4.303
No topology adaptation,1.426109,1256000,4.149
No topology adaptation,1.426621,1256500,4.007
No topology adaptation,1.427136,1257000,4.067
No topology adaptation,1.42766,1257500,4.265
No topology adaptation,1.428179,1258000,3.977
No topology adaptation,1.428701,1258500,3.962
No topology adaptation,1.42922,1259000,4.194
No topology adaptation,1.42974,1259500,4.079
No topology adaptation,1.430253,1260000,4.05
No topology adaptation,1.430773,1260500,4.112
No topology adaptation,1.431299,1261000,4.11
No topology adaptation,1.431814,1261500,4.004
No topology adaptation,1.432339,1262000,3.952
No topology adaptation,1.432861,1262500,4.023
No topology adaptation,1.433375,1263000,4.117
No topology adaptation,1.433893,1263500,4.219
No topology adaptation,1.43441,1264000,4.201
No topology adaptation,1.434936,1264500,3.963
No topology adaptation,1.435455,1265000,3.995
No topology adaptation,1.435964,1265500,4.303
No topology adaptation,1.436479,1266000,4.301
No topology adaptation,1.436995,1266500,4.063
No topology adaptation,1.437512,1267000,4.113
No topology adaptation,1.438034,1267500,4.17
No topology adaptation,1.438559,1268000,3.988
No topology adaptation,1.439083,1268500,3.821
No topology adaptation,1.439604,1269000,3.856
No topology adaptation,1.440121,1269500,3.996
No topology adaptation,1.440644,1270000,4.075
No topology adaptation,1.44117,1270500,4.204
No topology adaptation,1.441689,1271000,4.296
No topology adaptation,1.442208,1271500,4.276
No topology adaptation,1.442727,1272000,4.128
No topology adaptation,1.443243,1272500,3.962
No topology adaptation,1.443762,1273000,4.042
No topology adaptation,1.444281,1273500,4.116
No topology adaptation,1.444807,1274000,4.2
No topology adaptation,1.445332,1274500,4.286
No topology adaptation,1.445843,1275000,4.16
No topology adaptation,1.446357,1275500,4.036
No topology adaptation,1.446886,1276000,3.913
No topology adaptation,1.447404,1276500,3.967
No topology adaptation,1.447926,1277000,4.073
No topology adaptation,1.448444,1277500,4.277
No topology adaptation,1.448962,1278000,4.258
No topology adaptation,1.449482,1278500,4.149
No topology adaptation,1.450003,1279000,4.108
No topology adaptation,1.450522,1279500,4.088
No topology adaptation,1.45104,1280000,4.132
No topology adaptation,1.451559,1280500,4.048
No topology adaptation,1.45208,1281000,4.137
No topology adaptation,1.452598,1281500,4.25
No topology adaptation,1.453119,1282000,4.216
No topology adaptation,1.453641,1282500,4.109
No topology adaptation,1.454163,1283000,4.052
No topology adaptation,1.454674,1283500,4.062
No topology adaptation,1.455189,1284000,4.088
No topology adaptation,1.45572,1284500,4.048
No topology adaptation,1.456241,1285000,4.078
No topology adaptation,1.456761,1285500,4.326
No topology adaptation,1.457275,1286000,4.496
No topology adaptation,1.457792,1286500,4.562
No topology adaptation,1.458313,1287000,4.557
No topology adaptation,1.458827,1287500,4.373
No topology adaptation,1.459341,1288000,4.279
No topology adaptation,1.459858,1288500,4.311
No topology adaptation,1.460374,1289000,4.121
No topology adaptation,1.460903,1289500,4.079
No topology adaptation,1.461424,1290000,4.242
No topology adaptation,1.461952,1290500,4.227
No topology adaptation,1.462471,1291000,4.189
No topology adaptation,1.462983,1291500,4.2
No topology adaptation,1.463507,1292000,4.033
No topology adaptation,1.46402,1292500,3.886
No topology adaptation,1.464544,1293000,3.989
No topology adaptation,1.465061,1293500,4.002
No topology adaptation,1.465581,1294000,4.018
No topology adaptation,1.466099,1294500,4.081
No topology adaptation,1.466619,1295000,4.06
No topology adaptation,1.467132,1295500,3.918
No topology adaptation,1.467645,1296000,3.971
No topology adaptation,1.468165,1296500,4.213
No topology adaptation,1.468683,1297000,4.178
No topology adaptation,1.4692,1297500,4.159
No topology adaptation,1.469716,1298000,4.13
No topology adaptation,1.470234,1298500,4.072
No topology adaptation,1.470746,1299000,4.037
No topology adaptation,1.471266,1299500,3.948
No topology adaptation,1.471784,1300000,4.022
No topology adaptation,1.472301,1300500,4.235
No topology adaptation,1.472815,1301000,4.278
No topology adaptation,1.473331,1301500,4.294
No topology adaptation,1.47385,1302000,4.263
No topology adaptation,1.474369,1302500,4.113
No topology adaptation,1.474891,1303000,4.057
No topology adaptation,1.475408,1303500,3.92
No topology adaptation,1.475922,1304000,4.006
No topology adaptation,1.47644,1304500,4.208
No topology adaptation,1.476959,1305000,4.259
No topology adaptation,1.477479,1305500,4.269
No topology adaptation,1.477998,1306000,4.244
No topology adaptation,1.478516,1306500,4.071
No topology adaptation,1.479035,1307000,3.975
No topology adaptation,1.479556,1307500,4.078
No topology adaptation,1.480074,1308000,4.287
No topology adaptation,1.480589,1308500,4.134
No topology adaptation,1.481105,1309000,3.996
No topology adaptation,1.481615,1309500,4.178
No topology adaptation,1.482136,1310000,4.184
No topology adaptation,1.482656,1310500,4.133
No topology adaptation,1.483175,1311000,4.213
No topology adaptation,1.483691,1311500,4.14
No topology adaptation,1.484212,1312000,4.065
No topology adaptation,1.48473,1312500,4.155
No topology adaptation,1.485251,1313000,4.108
No topology adaptation,1.485764,1313500,4.075
No topology adaptation,1.486277,1314000,4.211
No topology adaptation,1.486796,1314500,4.22
No topology adaptation,1.487315,1315000,3.949
No topology adaptation,1.487836,1315500,4.205
No topology adaptation,1.488357,1316000,4.38
No topology adaptation,1.488877,1316500,4.186
No topology adaptation,1.48939,1317000,4.169
No topology adaptation,1.489908,1317500,4.058
No topology adaptation,1.490422,1318000,4.057
No topology adaptation,1.490936,1318500,4.163
No topology adaptation,1.491457,1319000,4.205
No topology adaptation,1.491986,1319500,4.1
No topology adaptation,1.492503,1320000,4.048
No topology adaptation,1.493022,1320500,4.175
No topology adaptation,1.49354,1321000,4.108
No topology adaptation,1.494053,1321500,3.949
No topology adaptation,1.494575,1322000,4.085
No topology adaptation,1.495096,1322500,4.144
No topology adaptation,1.495611,1323000,3.982
No topology adaptation,1.496129,1323500,4.028
No topology adaptation,1.496654,1324000,4.19
No topology adaptation,1.497178,1324500,4.157
No topology adaptation,1.497696,1325000,4.03
No topology adaptation,1.498216,1325500,3.846
No topology adaptation,1.498732,1326000,3.952
No topology adaptation,1.499244,1326500,4.302
No topology adaptation,1.49976,1327000,4.303
No topology adaptation,1.499999,1327234,4.198
No query memory + no topology,0.002505,1000,21.452
No query memory + no topology,0.003761,1500,22.389
No query memory + no topology,0.005002,2000,22.671
No query memory + no topology,0.006314,2500,22.597
No query memory + no topology,0.007603,3000,23.248
No query memory + no topology,0.00878,3500,22.858
No query memory + no topology,0.01,4000,22.904
No query memory + no topology,0.011333,4500,23.384
No query memory + no topology,0.012585,5000,23.134
No query memory + no topology,0.013847,5500,22.669
No query memory + no topology,0.015047,6000,22.479
No query memory + no topology,0.016272,6500,22.796
No query memory + no topology,0.017557,7000,22.962
No query memory + no topology,0.018845,7500,22.544
No query memory + no topology,0.020154,8000,22.356
No query memory + no topology,0.021386,8500,22.338
No query memory + no topology,0.022743,9000,22.627
No query memory + no topology,0.024001,9500,22.94
No query memory + no topology,0.025297,10000,22.279
No query memory + no topology,0.026541,10500,22.062
No query memory + no topology,0.027727,11000,22.258
No query memory + no topology,0.029054,11500,22.163
No query memory + no topology,0.03036,12000,22.27
No query memory + no topology,0.031613,12500,22.53
No query memory + no topology,0.032839,13000,22.804
No query memory + no topology,0.034087,13500,22.237
No query memory + no topology,0.035385,14000,21.874
No query memory + no topology,0.036625,14500,22.064
No query memory + no topology,0.037901,15000,21.767
No query memory + no topology,0.039175,15500,21.984
No query memory + no topology,0.040438,16000,22.261
No query memory + no topology,0.041772,16500,22.038
No query memory + no topology,0.043007,17000,22.072
No query memory + no topology,0.044301,17500,22.463
No query memory + no topology,0.045528,18000,22.863
No query memory + no topology,0.046747,18500,22.921
No query memory + no topology,0.048085,19000,23.089
No query memory + no topology,0.049354,19500,22.821
No query memory + no topology,0.050643,20000,22.785
No query memory + no topology,0.051899,20500,22.757
No query memory + no topology,0.053193,21000,22.557
No query memory + no topology,0.054523,21500,22.605
No query memory + no topology,0.055901,22000,22.595
No query memory + no topology,0.0572,22500,22.31
No query memory + no topology,0.058452,23000,22.757
No query memory + no topology,0.05967,23500,22.9
No query memory + no topology,0.060944,24000,22.036
No query memory + no topology,0.062157,24500,22.44
No query memory + no topology,0.063395,25000,22.246
No query memory + no topology,0.064654,25500,22.281
No query memory + no topology,0.065901,26000,22.913
No query memory + no topology,0.067153,26500,22.894
No query memory + no topology,0.06838,27000,22.681
No query memory + no topology,0.069544,27500,22.245
No query memory + no topology,0.070903,28000,22.71
No query memory + no topology,0.07222,28500,23.231
No query memory + no topology,0.073488,29000,22.84
No query memory + no topology,0.074735,29500,22.847
No query memory + no topology,0.076024,30000,23.644
No query memory + no topology,0.077361,30500,23.436
No query memory + no topology,0.078759,31000,22.092
No query memory + no topology,0.080052,31500,21.908
No query memory + no topology,0.081327,32000,22.394
No query memory + no topology,0.082599,32500,22.528
No query memory + no topology,0.083896,33000,22.258
No query memory + no topology,0.085168,33500,21.973
No query memory + no topology,0.086396,34000,22.716
No query memory + no topology,0.087679,34500,22.607
No query memory + no topology,0.088923,35000,22.211
No query memory + no topology,0.090136,35500,22.457
No query memory + no topology,0.091466,36000,22.588
No query memory + no topology,0.092777,36500,22.531
No query memory + no topology,0.094112,37000,22.641
No query memory + no topology,0.095382,37500,22.864
No query memory + no topology,0.09666,38000,22.599
No query memory + no topology,0.097979,38500,22.409
No query memory + no topology,0.099217,39000,22.601
No query memory + no topology,0.100478,39500,22.895
No query memory + no topology,0.101782,40000,22.441
No query memory + no topology,0.103005,40500,21.816
No query memory + no topology,0.104231,41000,21.989
No query memory + no topology,0.105491,41500,22.071
No query memory + no topology,0.10679,42000,22.301
No query memory + no topology,0.108039,42500,22.659
No query memory + no topology,0.109335,43000,22.458
No query memory + no topology,0.110584,43500,22.56
No query memory + no topology,0.111878,44000,22.679
No query memory + no topology,0.113191,44500,22.933
No query memory + no topology,0.114519,45000,22.484
No query memory + no topology,0.11585,45500,21.751
No query memory + no topology,0.117118,46000,21.738
No query memory + no topology,0.118421,46500,21.651
No query memory + no topology,0.119662,47000,22.306
No query memory + no topology,0.120993,47500,22.749
No query memory + no topology,0.122286,48000,21.958
No query memory + no topology,0.123576,48500,21.716
No query memory + no topology,0.12486,49000,22.632
No query memory + no topology,0.126099,49500,22.552
No query memory + no topology,0.127314,50000,22.304
No query memory + no topology,0.12859,50500,22.899
No query memory + no topology,0.129818,51000,22.966
No query memory + no topology,0.131136,51500,22.645
No query memory + no topology,0.13241,52000,22.814
No query memory + no topology,0.133668,52500,22.569
No query memory + no topology,0.134971,53000,22.101
No query memory + no topology,0.136132,53500,22.55
No query memory + no topology,0.137324,54000,22.597
No query memory + no topology,0.138615,54500,22.337
No query memory + no topology,0.139876,55000,22.03
No query memory + no topology,0.14115,55500,22.235
No query memory + no topology,0.142373,56000,22.605
No query memory + no topology,0.14371,56500,22.588
No query memory + no topology,0.144931,57000,22.53
No query memory + no topology,0.146145,57500,22.662
No query memory + no topology,0.147407,58000,22.261
No query memory + no topology,0.148716,58500,21.38
No query memory + no topology,0.149969,59000,22.177
No query memory + no topology,0.151287,59500,22.382
No query memory + no topology,0.152511,60000,22.031
No query memory + no topology,0.153787,60500,22.911
No query memory + no topology,0.155008,61000,22.378
No query memory + no topology,0.156285,61500,21.416
No query memory + no topology,0.157494,62000,22.156
No query memory + no topology,0.158787,62500,22.168
No query memory + no topology,0.160129,63000,22.404
No query memory + no topology,0.161362,63500,22.811
No query memory + no topology,0.162615,64000,22.363
No query memory + no topology,0.163846,64500,22.205
No query memory + no topology,0.165153,65000,22.41
No query memory + no topology,0.166402,65500,22.644
No query memory + no topology,0.167695,66000,22.748
No query memory + no topology,0.168981,66500,22.84
No query memory + no topology,0.170217,67000,22.777
No query memory + no topology,0.171467,67500,22.925
No query memory + no topology,0.17273,68000,23.002
No query memory + no topology,0.174118,68500,21.986
No query memory + no topology,0.175372,69000,21.715
No query memory + no topology,0.176597,69500,22.684
No query memory + no topology,0.177862,70000,22.96
No query memory + no topology,0.17906,70500,22.468
No query memory + no topology,0.18022,71000,22.456
No query memory + no topology,0.181498,71500,22.568
No query memory + no topology,0.182734,72000,22.311
No query memory + no topology,0.184025,72500,22.899
No query memory + no topology,0.185249,73000,22.662
No query memory + no topology,0.186579,73500,22.266
No query memory + no topology,0.187933,74000,22.504
No query memory + no topology,0.189181,74500,22.365
No query memory + no topology,0.190458,75000,22.216
No query memory + no topology,0.191707,75500,22.821
No query memory + no topology,0.192935,76000,22.579
No query memory + no topology,0.194137,76500,22.189
No query memory + no topology,0.19546,77000,22.597
No query memory + no topology,0.196742,77500,22.53
No query memory + no topology,0.197996,78000,22.901
No query memory + no topology,0.199297,78500,22.51
No query memory + no topology,0.200599,79000,22.062
No query memory + no topology,0.2019,79500,22.972
No query memory + no topology,0.20314,80000,23.134
No query memory + no topology,0.204495,80500,22.655
No query memory + no topology,0.205771,81000,22.259
No query memory + no topology,0.207056,81500,22.264
No query memory + no topology,0.208325,82000,22.078
No query memory + no topology,0.20962,82500,22.1
No query memory + no topology,0.210824,83000,22.977
No query memory + no topology,0.212068,83500,22.402
No query memory + no topology,0.213318,84000,22.059
No query memory + no topology,0.214574,84500,23.078
No query memory + no topology,0.215787,85000,23.022
No query memory + no topology,0.217084,85500,23.181
No query memory + no topology,0.218367,86000,23.234
No query memory + no topology,0.219713,86500,22.427
No query memory + no topology,0.220963,87000,21.998
No query memory + no topology,0.222167,87500,22.422
No query memory + no topology,0.223455,88000,23.351
No query memory + no topology,0.224704,88500,23.368
No query memory + no topology,0.225991,89000,22.144
No query memory + no topology,0.227253,89500,22.167
No query memory + no topology,0.228523,90000,23.358
No query memory + no topology,0.229779,90500,23.118
No query memory + no topology,0.231084,91000,22.593
No query memory + no topology,0.232348,91500,22.204
No query memory + no topology,0.233505,92000,21.997
No query memory + no topology,0.234828,92500,22.835
No query memory + no topology,0.236101,93000,22.314
No query memory + no topology,0.237341,93500,21.641
No query memory + no topology,0.23863,94000,21.717
No query memory + no topology,0.239981,94500,22.074
No query memory + no topology,0.241188,95000,22.5
No query memory + no topology,0.242411,95500,22.744
No query memory + no topology,0.243687,96000,22.379
No query memory + no topology,0.244884,96500,22.037
No query memory + no topology,0.246133,97000,22.789
No query memory + no topology,0.247336,97500,22.519
No query memory + no topology,0.248591,98000,22.091
No query memory + no topology,0.249838,98500,22.259
No query memory + no topology,0.251074,99000,22.098
No query memory + no topology,0.252392,99500,22.088
No query memory + no topology,0.253684,100000,22.121
No query memory + no topology,0.254917,100500,21.952
No query memory + no topology,0.256245,101000,22.231
No query memory + no topology,0.25754,101500,22.261
No query memory + no topology,0.258834,102000,22.999
No query memory + no topology,0.260067,102500,23.141
No query memory + no topology,0.261343,103000,22.521
No query memory + no topology,0.262654,103500,22.622
No query memory + no topology,0.26395,104000,22.269
No query memory + no topology,0.265301,104500,21.179
No query memory + no topology,0.266517,105000,21.453
No query memory + no topology,0.267808,105500,22.265
No query memory + no topology,0.269112,106000,22.219
No query memory + no topology,0.270443,106500,21.992
No query memory + no topology,0.27173,107000,22.15
No query memory + no topology,0.273018,107500,22.711
No query memory + no topology,0.274226,108000,22.408
No query memory + no topology,0.275473,108500,22.042
No query memory + no topology,0.276715,109000,22.36
No query memory + no topology,0.277982,109500,22.516
No query memory + no topology,0.279244,110000,22.602
No query memory + no topology,0.280484,110500,22.792
No query memory + no topology,0.281735,111000,22.837
No query memory + no topology,0.282984,111500,22.752
No query memory + no topology,0.28429,112000,22.617
No query memory + no topology,0.285547,112500,22.126
No query memory + no topology,0.286784,113000,22.581
No query memory + no topology,0.288018,113500,23.164
No query memory + no topology,0.28925,114000,23.515
No query memory + no topology,0.290544,114500,22.771
No query memory + no topology,0.291807,115000,21.813
No query memory + no topology,0.29311,115500,22.244
No query memory + no topology,0.294287,116000,22.522
No query memory + no topology,0.295517,116500,22.467
No query memory + no topology,0.296772,117000,22.385
No query memory + no topology,0.298032,117500,22.369
No query memory + no topology,0.299292,118000,22.407
No query memory + no topology,0.300475,118500,22.61
No query memory + no topology,0.301707,119000,22.362
No query memory + no topology,0.302912,119500,21.939
No query memory + no topology,0.304183,120000,22.097
No query memory + no topology,0.305488,120500,22.62
No query memory + no topology,0.306725,121000,22.986
No query memory + no topology,0.307989,121500,22.586
No query memory + no topology,0.309227,122000,22.467
No query memory + no topology,0.310479,122500,22.799
No query memory + no topology,0.311824,123000,22.856
No query memory + no topology,0.313111,123500,23.238
No query memory + no topology,0.314349,124000,22.279
No query memory + no topology,0.315621,124500,22.077
No query memory + no topology,0.316838,125000,23.147
No query memory + no topology,0.318176,125500,23.229
No query memory + no topology,0.319445,126000,22.465
No query memory + no topology,0.320714,126500,22.196
No query memory + no topology,0.32201,127000,22.24
No query memory + no topology,0.323289,127500,22.115
No query memory + no topology,0.324543,128000,22.445
No query memory + no topology,0.325772,128500,22.807
No query memory + no topology,0.327026,129000,22.712
No query memory + no topology,0.328336,129500,22.639
No query memory + no topology,0.32961,130000,22.327
No query memory + no topology,0.330844,130500,22.158
No query memory + no topology,0.332024,131000,22.758
No query memory + no topology,0.3333,131500,22.51
No query memory + no topology,0.334521,132000,21.942
No query memory + no topology,0.335776,132500,22.89
No query memory + no topology,0.337057,133000,22.493
No query memory + no topology,0.338311,133500,22.138
No query memory + no topology,0.339529,134000,22.748
No query memory + no topology,0.340808,134500,22.187
No query memory + no topology,0.342044,135000,22.262
No query memory + no topology,0.343337,135500,22.453
No query memory + no topology,0.344524,136000,21.898
No query memory + no topology,0.34579,136500,21.646
No query memory + no topology,0.347112,137000,22.03
No query memory + no topology,0.348386,137500,22.122
No query memory + no topology,0.349666,138000,22.546
No query memory + no topology,0.350887,138500,22.314
No query memory + no topology,0.352165,139000,22.285
No query memory + no topology,0.35347,139500,22.301
No query memory + no topology,0.354635,140000,21.83
No query memory + no topology,0.355833,140500,22.684
No query memory + no topology,0.357066,141000,22.681
No query memory + no topology,0.358392,141500,22.285
No query memory + no topology,0.359706,142000,22.516
No query memory + no topology,0.36089,142500,22.463
No query memory + no topology,0.362186,143000,22.361
No query memory + no topology,0.363481,143500,22.486
No query memory + no topology,0.364737,144000,22.239
No query memory + no topology,0.366034,144500,22.295
No query memory + no topology,0.367308,145000,22.589
No query memory + no topology,0.368625,145500,22.392
No query memory + no topology,0.369883,146000,21.942
No query memory + no topology,0.371195,146500,21.864
No query memory + no topology,0.372443,147000,22.326
No query memory + no topology,0.373717,147500,23.003
No query memory + no topology,0.374966,148000,22.578
No query memory + no topology,0.376233,148500,22.104
No query memory + no topology,0.37749,149000,22.265
No query memory + no topology,0.378746,149500,21.841
No query memory + no topology,0.380045,150000,22.023
No query memory + no topology,0.381318,150500,22.512
No query memory + no topology,0.382594,151000,22.576
No query memory + no topology,0.383821,151500,21.901
No query memory + no topology,0.385121,152000,21.974
No query memory + no topology,0.386463,152500,22.645
No query memory + no topology,0.387688,153000,22.948
No query memory + no topology,0.388881,153500,22.863
No query memory + no topology,0.390112,154000,23.058
No query memory + no topology,0.391361,154500,23.172
No query memory + no topology,0.392625,155000,22.713
No query memory + no topology,0.393921,155500,22.487
No query memory + no topology,0.395233,156000,22.545
No query memory + no topology,0.39652,156500,22.341
No query memory + no topology,0.397695,157000,22.376
No query memory + no topology,0.398919,157500,22.816
No query memory + no topology,0.400195,158000,23.154
No query memory + no topology,0.401494,158500,22.95
No query memory + no topology,0.402721,159000,22.042
No query memory + no topology,0.403976,159500,21.595
No query memory + no topology,0.405179,160000,22.201
No query memory + no topology,0.406429,160500,22.065
No query memory + no topology,0.407626,161000,21.796
No query memory + no topology,0.408909,161500,22.287
No query memory + no topology,0.410156,162000,22.464
No query memory + no topology,0.411426,162500,22.532
No query memory + no topology,0.412672,163000,22.936
No query memory + no topology,0.413938,163500,23.128
No query memory + no topology,0.415211,164000,22.884
No query memory + no topology,0.416527,164500,22.291
No query memory + no topology,0.417797,165000,22.238
No query memory + no topology,0.419096,165500,22.857
No query memory + no topology,0.420398,166000,22.674
No query memory + no topology,0.421639,166500,22.618
No query memory + no topology,0.422844,167000,22.546
No query memory + no topology,0.424132,167500,22.165
No query memory + no topology,0.425341,168000,22.452
No query memory + no topology,0.426666,168500,22.136
No query memory + no topology,0.427915,169000,22.094
No query memory + no topology,0.429223,169500,22.967
No query memory + no topology,0.430453,170000,22.119
No query memory + no topology,0.431762,170500,21.903
No query memory + no topology,0.433009,171000,22.608
No query memory + no topology,0.434302,171500,22.817
No query memory + no topology,0.435574,172000,22.81
No query memory + no topology,0.436825,172500,22.767
No query memory + no topology,0.438129,173000,22.871
No query memory + no topology,0.439377,173500,22.9
No query memory + no topology,0.440642,174000,22.716
No query memory + no topology,0.441951,174500,22.712
No query memory + no topology,0.443213,175000,21.977
No query memory + no topology,0.444476,175500,21.699
No query memory + no topology,0.445753,176000,22.631
No query memory + no topology,0.446991,176500,22.79
No query memory + no topology,0.448165,177000,22.782
No query memory + no topology,0.449382,177500,22.275
No query memory + no topology,0.450678,178000,22.099
No query memory + no topology,0.451988,178500,22.561
No query memory + no topology,0.45322,179000,22.596
No query memory + no topology,0.454535,179500,22.523
No query memory + no topology,0.455747,180000,22.301
No query memory + no topology,0.457029,180500,22.491
No query memory + no topology,0.458294,181000,22.879
No query memory + no topology,0.459556,181500,22.622
No query memory + no topology,0.460873,182000,22.992
No query memory + no topology,0.462101,182500,22.847
No query memory + no topology,0.463328,183000,22.116
No query memory + no topology,0.46453,183500,22.059
No query memory + no topology,0.465729,184000,21.893
No query memory + no topology,0.466975,184500,22.242
No query memory + no topology,0.46823,185000,22.513
No query memory + no topology,0.469449,185500,22.451
No query memory + no topology,0.470683,186000,22.228
No query memory + no topology,0.471931,186500,21.931
No query memory + no topology,0.473214,187000,22.108
No query memory + no topology,0.474481,187500,21.92
No query memory + no topology,0.475813,188000,21.767
No query memory + no topology,0.477031,188500,21.947
No query memory + no topology,0.47833,189000,22.303
No query memory + no topology,0.479617,189500,23.322
No query memory + no topology,0.480957,190000,23.431
No query memory + no topology,0.482224,190500,22.861
No query memory + no topology,0.483483,191000,22.802
No query memory + no topology,0.484792,191500,22.462
No query memory + no topology,0.486087,192000,22.307
No query memory + no topology,0.487414,192500,22.593
No query memory + no topology,0.488652,193000,22.638
No query memory + no topology,0.489973,193500,22.542
No query memory + no topology,0.491235,194000,22.323
No query memory + no topology,0.492467,194500,22.352
No query memory + no topology,0.493698,195000,22.839
No query memory + no topology,0.494895,195500,23.263
No query memory + no topology,0.496146,196000,23.21
No query memory + no topology,0.49731,196500,23.139
No query memory + no topology,0.498613,197000,23.075
No query memory + no topology,0.499887,197500,22.764
No query memory + no topology,0.501151,198000,22.717
No query memory + no topology,0.502416,198500,22.766
No query memory + no topology,0.503647,199000,22.128
No query memory + no topology,0.50493,199500,22.56
No query memory + no topology,0.506192,200000,23.225
No query memory + no topology,0.507386,200500,22.445
No query memory + no topology,0.508696,201000,22.616
No query memory + no topology,0.509988,201500,22.679
No query memory + no topology,0.511275,202000,22.215
No query memory + no topology,0.512545,202500,22.037
No query memory + no topology,0.513836,203000,22.195
No query memory + no topology,0.5151,203500,22.463
No query memory + no topology,0.516343,204000,21.991
No query memory + no topology,0.517579,204500,21.901
No query memory + no topology,0.518807,205000,22.752
No query memory + no topology,0.520128,205500,23.008
No query memory + no topology,0.521375,206000,23.119
No query memory + no topology,0.522647,206500,22.831
No query memory + no topology,0.523851,207000,22.141
No query memory + no topology,0.525125,207500,21.783
No query memory + no topology,0.526353,208000,22.707
No query memory + no topology,0.527638,208500,23.067
No query memory + no topology,0.528903,209000,22.396
No query memory + no topology,0.530124,209500,23.002
No query memory + no topology,0.531411,210000,22.835
No query memory + no topology,0.532624,210500,22.322
No query memory + no topology,0.533927,211000,22.748
No query memory + no topology,0.535196,211500,23.004
No query memory + no topology,0.536485,212000,22.479
No query memory + no topology,0.537792,212500,21.445
No query memory + no topology,0.539017,213000,21.834
No query memory + no topology,0.540272,213500,22.774
No query memory + no topology,0.541518,214000,22.596
No query memory + no topology,0.542839,214500,22.435
No query memory + no topology,0.544121,215000,22.248
No query memory + no topology,0.545428,215500,22.121
No query memory + no topology,0.546722,216000,21.555
No query memory + no topology,0.547979,216500,21.821
No query memory + no topology,0.549301,217000,22.745
No query memory + no topology,0.550499,217500,22.635
No query memory + no topology,0.551785,218000,22.161
No query memory + no topology,0.553061,218500,22.457
No query memory + no topology,0.554267,219000,22.981
No query memory + no topology,0.555545,219500,22.597
No query memory + no topology,0.556798,220000,23.037
No query memory + no topology,0.55805,220500,23.131
No query memory + no topology,0.559304,221000,22.47
No query memory + no topology,0.560648,221500,22.638
No query memory + no topology,0.561919,222000,22.966
No query memory + no topology,0.563253,222500,22.35
No query memory + no topology,0.564529,223000,22.101
No query memory + no topology,0.565785,223500,22.513
No query memory + no topology,0.567029,224000,22.529
No query memory + no topology,0.568335,224500,22.64
No query memory + no topology,0.569663,225000,22.954
No query memory + no topology,0.570931,225500,23.293
No query memory + no topology,0.572194,226000,22.919
No query memory + no topology,0.573394,226500,21.887
No query memory + no topology,0.574692,227000,21.086
No query memory + no topology,0.575962,227500,21.065
No query memory + no topology,0.577179,228000,21.924
No query memory + no topology,0.578456,228500,22.721
No query memory + no topology,0.579791,229000,22.465
No query memory + no topology,0.581052,229500,22.043
No query memory + no topology,0.582229,230000,21.973
No query memory + no topology,0.583609,230500,22.438
No query memory + no topology,0.584928,231000,22.972
No query memory + no topology,0.586166,231500,22.814
No query memory + no topology,0.58743,232000,22.756
No query memory + no topology,0.588728,232500,23.05
No query memory + no topology,0.589998,233000,23.365
No query memory + no topology,0.59124,233500,23.245
No query memory + no topology,0.592437,234000,22.896
No query memory + no topology,0.59369,234500,22.915
No query memory + no topology,0.594976,235000,22.277
No query memory + no topology,0.596305,235500,21.74
No query memory + no topology,0.597583,236000,22.369
No query memory + no topology,0.598769,236500,22.537
No query memory + no topology,0.600015,237000,21.539
No query memory + no topology,0.601298,237500,21.919
No query memory + no topology,0.602536,238000,22.746
No query memory + no topology,0.603809,238500,22.596
No query memory + no topology,0.605063,239000,22.527
No query memory + no topology,0.606332,239500,21.893
No query memory + no topology,0.607608,240000,21.599
No query memory + no topology,0.608882,240500,21.521
No query memory + no topology,0.610132,241000,22.025
No query memory + no topology,0.611422,241500,22.624
No query memory + no topology,0.612603,242000,22.114
No query memory + no topology,0.613906,242500,22.14
No query memory + no topology,0.615156,243000,22.465
No query memory + no topology,0.616337,243500,22.033
No query memory + no topology,0.617648,244000,22.103
No query memory + no topology,0.618875,244500,22.254
No query memory + no topology,0.62019,245000,21.75
No query memory + no topology,0.6215,245500,21.595
No query memory + no topology,0.622727,246000,21.954
No query memory + no topology,0.624015,246500,22.677
No query memory + no topology,0.625297,247000,22.833
No query memory + no topology,0.62653,247500,22.585
No query memory + no topology,0.627805,248000,22.561
No query memory + no topology,0.629056,248500,21.836
No query memory + no topology,0.63039,249000,21.511
No query memory + no topology,0.631618,249500,21.933
No query memory + no topology,0.63283,250000,22.342
No query memory + no topology,0.634004,250500,22.247
No query memory + no topology,0.635327,251000,22.612
No query memory + no topology,0.636527,251500,22.934
No query memory + no topology,0.637816,252000,22.366
No query memory + no topology,0.639095,252500,22.826
No query memory + no topology,0.640398,253000,23.058
No query memory + no topology,0.641662,253500,22.48
No query memory + no topology,0.642985,254000,22.372
No query memory + no topology,0.644246,254500,23.225
No query memory + no topology,0.645447,255000,23.119
No query memory + no topology,0.64673,255500,22.551
No query memory + no topology,0.647989,256000,22.565
No query memory + no topology,0.649299,256500,22.457
No query memory + no topology,0.650558,257000,22.714
No query memory + no topology,0.651841,257500,23.141
No query memory + no topology,0.653075,258000,23.607
No query memory + no topology,0.654305,258500,23.098
No query memory + no topology,0.655634,259000,22.637
No query memory + no topology,0.656874,259500,22.905
No query memory + no topology,0.658113,260000,21.922
No query memory + no topology,0.659453,260500,21.21
No query memory + no topology,0.66081,261000,22.179
No query memory + no topology,0.662034,261500,22.531
No query memory + no topology,0.663313,262000,22.506
No query memory + no topology,0.664622,262500,22.869
No query memory + no topology,0.665891,263000,22.778
No query memory + no topology,0.667219,263500,22.318
No query memory + no topology,0.668451,264000,22.436
No query memory + no topology,0.669757,264500,22.408
No query memory + no topology,0.671064,265000,21.702
No query memory + no topology,0.672349,265500,21.88
No query memory + no topology,0.673655,266000,22.372
No query memory + no topology,0.67502,266500,22.649
No query memory + no topology,0.676327,267000,22.952
No query memory + no topology,0.677591,267500,22.572
No query memory + no topology,0.678797,268000,22.213
No query memory + no topology,0.680029,268500,21.945
No query memory + no topology,0.681251,269000,21.815
No query memory + no topology,0.682539,269500,21.433
No query memory + no topology,0.683812,270000,21.825
No query memory + no topology,0.68512,270500,22.1
No query memory + no topology,0.686349,271000,21.892
No query memory + no topology,0.687572,271500,22.557
No query memory + no topology,0.68885,272000,22.302
No query memory + no topology,0.690074,272500,21.864
No query memory + no topology,0.691345,273000,22.479
No query memory + no topology,0.692615,273500,22.416
No query memory + no topology,0.693818,274000,22.363
No query memory + no topology,0.695136,274500,23.188
No query memory + no topology,0.696358,275000,22.877
No query memory + no topology,0.697662,275500,22.534
No query memory + no topology,0.698877,276000,22.737
No query memory + no topology,0.700148,276500,22.262
No query memory + no topology,0.701371,277000,21.167
No query memory + no topology,0.702589,277500,21.486
No query memory + no topology,0.703867,278000,21.501
No query memory + no topology,0.705193,278500,21.695
No query memory + no topology,0.70647,279000,22.842
No query memory + no topology,0.707743,279500,22.693
No query memory + no topology,0.709087,280000,22.694
No query memory + no topology,0.710312,280500,23.305
No query memory + no topology,0.711514,281000,23.11
No query memory + no topology,0.71275,281500,22.907
No query memory + no topology,0.714026,282000,22.609
No query memory + no topology,0.715155,282500,21.587
No query memory + no topology,0.716408,283000,22.16
No query memory + no topology,0.717705,283500,23.091
No query memory + no topology,0.718963,284000,22.886
No query memory + no topology,0.72027,284500,22.712
No query memory + no topology,0.721571,285000,22.309
No query memory + no topology,0.72277,285500,22.432
No query memory + no topology,0.724055,286000,22.544
No query memory + no topology,0.725246,286500,21.858
No query memory + no topology,0.726573,287000,21.948
No query memory + no topology,0.727779,287500,21.667
No query memory + no topology,0.729037,288000,22.539
No query memory + no topology,0.730259,288500,23.486
No query memory + no topology,0.731524,289000,22.446
No query memory + no topology,0.732749,289500,22.128
No query memory + no topology,0.734053,290000,22.141
No query memory + no topology,0.735244,290500,21.787
No query memory + no topology,0.736576,291000,22.42
No query memory + no topology,0.737915,291500,23.328
No query memory + no topology,0.739133,292000,22.399
No query memory + no topology,0.740407,292500,21.789
No query memory + no topology,0.741682,293000,22.917
No query memory + no topology,0.742974,293500,22.57
No query memory + no topology,0.744195,294000,21.441
No query memory + no topology,0.745541,294500,22.021
No query memory + no topology,0.746746,295000,22.421
No query memory + no topology,0.748089,295500,22.399
No query memory + no topology,0.749327,296000,22.884
No query memory + no topology,0.750605,296500,22.304
No query memory + no topology,0.751912,297000,22.142
No query memory + no topology,0.753185,297500,22.883
No query memory + no topology,0.754453,298000,22.852
No query memory + no topology,0.755732,298500,22.98
No query memory + no topology,0.757059,299000,22.278
No query memory + no topology,0.758281,299500,21.727
No query memory + no topology,0.759586,300000,22.408
No query memory + no topology,0.760872,300500,22.447
No query memory + no topology,0.762127,301000,21.827
No query memory + no topology,0.763407,301500,22.259
No query memory + no topology,0.764688,302000,22.714
No query memory + no topology,0.765915,302500,22.039
No query memory + no topology,0.767186,303000,22.132
No query memory + no topology,0.768428,303500,22.878
No query memory + no topology,0.769683,304000,22.904
No query memory + no topology,0.770931,304500,22.601
No query memory + no topology,0.772231,305000,22.309
No query memory + no topology,0.773478,305500,22.271
No query memory + no topology,0.774774,306000,22.649
No query memory + no topology,0.776022,306500,23.055
No query memory + no topology,0.777207,307000,22.606
No query memory + no topology,0.778409,307500,22.018
No query memory + no topology,0.77972,308000,22.557
No query memory + no topology,0.780965,308500,23.107
No query memory + no topology,0.782207,309000,22.602
No query memory + no topology,0.783425,309500,22.636
No query memory + no topology,0.784742,310000,22.878
No query memory + no topology,0.78598,310500,22.239
No query memory + no topology,0.787309,311000,22.291
No query memory + no topology,0.788546,311500,22.377
No query memory + no topology,0.789772,312000,22.561
No query memory + no topology,0.79112,312500,23.04
No query memory + no topology,0.792439,313000,23.184
No query memory + no topology,0.793715,313500,22.657
No query memory + no topology,0.794927,314000,22.164
No query memory + no topology,0.796144,314500,22.608
No query memory + no topology,0.797355,315000,23.182
No query memory + no topology,0.798624,315500,22.813
No query memory + no topology,0.799833,316000,22.675
No query memory + no topology,0.801082,316500,22.549
No query memory + no topology,0.80239,317000,22.577
No query memory + no topology,0.803669,317500,22.703
No query memory + no topology,0.804945,318000,23.054
No query memory + no topology,0.80624,318500,22.879
No query memory + no topology,0.807576,319000,22.129
No query memory + no topology,0.808794,319500,22.055
No query memory + no topology,0.810065,320000,22.266
No query memory + no topology,0.811319,320500,22.07
No query memory + no topology,0.812616,321000,21.782
No query memory + no topology,0.813825,321500,22.301
No query memory + no topology,0.815113,322000,21.908
No query memory + no topology,0.816386,322500,21.318
No query memory + no topology,0.817667,323000,21.997
No query memory + no topology,0.818998,323500,22.582
No query memory + no topology,0.820205,324000,22.137
No query memory + no topology,0.821514,324500,22.378
No query memory + no topology,0.822749,325000,22.718
No query memory + no topology,0.824078,325500,22.774
No query memory + no topology,0.825416,326000,22.41
No query memory + no topology,0.826721,326500,22.476
No query memory + no topology,0.827946,327000,22.761
No query memory + no topology,0.829232,327500,22.238
No query memory + no topology,0.830545,328000,21.796
No query memory + no topology,0.831825,328500,21.919
No query memory + no topology,0.833073,329000,22.421
No query memory + no topology,0.834282,329500,22.637
No query memory + no topology,0.835523,330000,22.648
No query memory + no topology,0.836782,330500,21.935
No query memory + no topology,0.838056,331000,22.085
No query memory + no topology,0.839273,331500,22.53
No query memory + no topology,0.840561,332000,22.557
No query memory + no topology,0.841832,332500,22.903
No query memory + no topology,0.84311,333000,22.784
No query memory + no topology,0.844413,333500,22.414
No query memory + no topology,0.845722,334000,22.187
No query memory + no topology,0.84702,334500,22.491
No query memory + no topology,0.84832,335000,23.012
No query memory + no topology,0.849597,335500,22.628
No query memory + no topology,0.850958,336000,22.502
No query memory + no topology,0.852217,336500,22.245
No query memory + no topology,0.853475,337000,21.52
No query memory + no topology,0.854732,337500,21.851
No query memory + no topology,0.855974,338000,22.008
No query memory + no topology,0.857273,338500,22.083
No query memory + no topology,0.858504,339000,22.863
No query memory + no topology,0.859837,339500,23.397
No query memory + no topology,0.861079,340000,23.356
No query memory + no topology,0.862318,340500,22.786
No query memory + no topology,0.863598,341000,22.545
No query memory + no topology,0.864899,341500,22.505
No query memory + no topology,0.866162,342000,22.346
No query memory + no topology,0.867479,342500,22.972
No query memory + no topology,0.8687,343000,22.83
No query memory + no topology,0.869934,343500,21.997
No query memory + no topology,0.87123,344000,21.546
No query memory + no topology,0.872482,344500,22.595
No query memory + no topology,0.873822,345000,22.852
No query memory + no topology,0.87505,345500,21.742
No query memory + no topology,0.876345,346000,21.84
No query memory + no topology,0.877525,346500,22.923
No query memory + no topology,0.878821,347000,23.51
No query memory + no topology,0.880013,347500,22.764
No query memory + no topology,0.881237,348000,22.836
No query memory + no topology,0.882466,348500,23.225
No query memory + no topology,0.883725,349000,21.709
No query memory + no topology,0.88501,349500,21.253
No query memory + no topology,0.886274,350000,21.952
No query memory + no topology,0.887549,350500,21.91
No query memory + no topology,0.888764,351000,22.438
No query memory + no topology,0.890019,351500,22.579
No query memory + no topology,0.891391,352000,22.925
No query memory + no topology,0.892634,352500,22.919
No query memory + no topology,0.893885,353000,22.373
No query memory + no topology,0.895183,353500,22.212
No query memory + no topology,0.896439,354000,22.28
No query memory + no topology,0.897635,354500,22.686
No query memory + no topology,0.898923,355000,22.702
No query memory + no topology,0.900231,355500,22.083
No query memory + no topology,0.901465,356000,22.101
No query memory + no topology,0.902742,356500,22.291
No query memory + no topology,0.903975,357000,21.925
No query memory + no topology,0.905244,357500,21.889
No query memory + no topology,0.906504,358000,21.902
No query memory + no topology,0.907817,358500,22.129
No query memory + no topology,0.909117,359000,21.906
No query memory + no topology,0.910364,359500,21.579
No query memory + no topology,0.911557,360000,22.184
No query memory + no topology,0.912787,360500,22.443
No query memory + no topology,0.914117,361000,22.594
No query memory + no topology,0.915396,361500,22.61
No query memory + no topology,0.916702,362000,22.58
No query memory + no topology,0.917926,362500,22.46
No query memory + no topology,0.919172,363000,22.016
No query memory + no topology,0.920431,363500,22.391
No query memory + no topology,0.921686,364000,22.625
No query memory + no topology,0.922891,364500,22.009
No query memory + no topology,0.924209,365000,21.858
No query memory + no topology,0.925489,365500,22.189
No query memory + no topology,0.926767,366000,22.059
No query memory + no topology,0.927963,366500,21.951
No query memory + no topology,0.929204,367000,21.722
No query memory + no topology,0.930475,367500,22.039
No query memory + no topology,0.931755,368000,22.54
No query memory + no topology,0.932989,368500,22.507
No query memory + no topology,0.934258,369000,22.384
No query memory + no topology,0.935487,369500,21.997
No query memory + no topology,0.936772,370000,22.287
No query memory + no topology,0.93805,370500,22.763
No query memory + no topology,0.939302,371000,22.769
No query memory + no topology,0.940487,371500,23.269
No query memory + no topology,0.941793,372000,23.266
No query memory + no topology,0.943111,372500,22.548
No query memory + no topology,0.944399,373000,22.897
No query memory + no topology,0.945658,373500,22.674
No query memory + no topology,0.946946,374000,22.239
No query memory + no topology,0.948184,374500,22.343
No query memory + no topology,0.949368,375000,22.72
No query memory + no topology,0.950626,375500,22.551
No query memory + no topology,0.951998,376000,22.286
No query memory + no topology,0.953257,376500,22.608
No query memory + no topology,0.954576,377000,22.446
No query memory + no topology,0.955794,377500,22.585
No query memory + no topology,0.957014,378000,22.41
No query memory + no topology,0.958247,378500,22.452
No query memory + no topology,0.959563,379000,22.44
No query memory + no topology,0.960928,379500,22.335
No query memory + no topology,0.962166,380000,22.322
No query memory + no topology,0.963465,380500,22.7
No query memory + no topology,0.964714,381000,22.518
No query memory + no topology,0.966007,381500,22.393
No query memory + no topology,0.967272,382000,22.384
No query memory + no topology,0.96855,382500,22.107
No query memory + no topology,0.969874,383000,22.129
No query memory + no topology,0.971098,383500,22.398
No query memory + no topology,0.972336,384000,23.184
No query memory + no topology,0.973533,384500,22.465
No query memory + no topology,0.974824,385000,21.702
No query memory + no topology,0.97603,385500,22.216
No query memory + no topology,0.977298,386000,22.85
No query memory + no topology,0.97859,386500,22.99
No query memory + no topology,0.979881,387000,22.822
No query memory + no topology,0.981164,387500,22.546
No query memory + no topology,0.982446,388000,22.334
No query memory + no topology,0.983726,388500,22.002
No query memory + no topology,0.985004,389000,22.277
No query memory + no topology,0.98632,389500,23.115
No query memory + no topology,0.987669,390000,23.129
No query memory + no topology,0.988984,390500,22.903
No query memory + no topology,0.99021,391000,22.723
No query memory + no topology,0.991437,391500,22.58
No query memory + no topology,0.992719,392000,22.593
No query memory + no topology,0.99393,392500,22.212
No query memory + no topology,0.995141,393000,21.96
No query memory + no topology,0.996432,393500,22.204
No query memory + no topology,0.997643,394000,22.482
No query memory + no topology,0.99898,394500,23.252
No query memory + no topology,1.00023,395000,23.406
No query memory + no topology,1.001476,395500,22.968
No query memory + no topology,1.002774,396000,22.48
No query memory + no topology,1.004074,396500,22.35
No query memory + no topology,1.005346,397000,22.74
No query memory + no topology,1.006577,397500,22.505
No query memory + no topology,1.007878,398000,22.829
No query memory + no topology,1.00915,398500,23.356
No query memory + no topology,1.010444,399000,22.732
No query memory + no topology,1.011752,399500,21.99
No query memory + no topology,1.01303,400000,22.246
No query memory + no topology,1.014275,400500,22.556
No query memory + no topology,1.015556,401000,22.178
No query memory + no topology,1.016844,401500,22.53
No query memory + no topology,1.018111,402000,23.037
No query memory + no topology,1.019437,402500,22.642
No query memory + no topology,1.020726,403000,22.202
No query memory + no topology,1.02196,403500,22.457
No query memory + no topology,1.023279,404000,23.223
No query memory + no topology,1.024536,404500,23.084
No query memory + no topology,1.025852,405000,22.655
No query memory + no topology,1.027082,405500,22.96
No query memory + no topology,1.028306,406000,22.722
No query memory + no topology,1.029613,406500,22.549
No query memory + no topology,1.030926,407000,22.02
No query memory + no topology,1.032162,407500,22.024
No query memory + no topology,1.033392,408000,22.598
No query memory + no topology,1.034652,408500,22.519
No query memory + no topology,1.035867,409000,22.845
No query memory + no topology,1.037177,409500,22.366
No query memory + no topology,1.03836,410000,21.985
No query memory + no topology,1.03962,410500,22.553
No query memory + no topology,1.040869,411000,23.135
No query memory + no topology,1.042094,411500,22.858
No query memory + no topology,1.043306,412000,22.578
No query memory + no topology,1.044588,412500,22.557
No query memory + no topology,1.0458,413000,22.123
No query memory + no topology,1.047069,413500,22.477
No query memory + no topology,1.048323,414000,22.723
No query memory + no topology,1.049609,414500,22.027
No query memory + no topology,1.050815,415000,22.07
No query memory + no topology,1.052041,415500,22.637
No query memory + no topology,1.053296,416000,22.668
No query memory + no topology,1.054551,416500,22.041
No query memory + no topology,1.055838,417000,22.053
No query memory + no topology,1.057054,417500,22.577
No query memory + no topology,1.058297,418000,22.739
No query memory + no topology,1.059504,418500,22.955
No query memory + no topology,1.060825,419000,22.493
No query memory + no topology,1.062081,419500,22.346
No query memory + no topology,1.06326,420000,22.173
No query memory + no topology,1.064471,420500,22.069
No query memory + no topology,1.065752,421000,22.473
No query memory + no topology,1.066984,421500,22.429
No query memory + no topology,1.068339,422000,22.21
No query memory + no topology,1.069549,422500,22.339
No query memory + no topology,1.070798,423000,22.888
No query memory + no topology,1.072043,423500,22.74
No query memory + no topology,1.073341,424000,22.625
No query memory + no topology,1.074597,424500,23.298
No query memory + no topology,1.075868,425000,23.223
No query memory + no topology,1.077128,425500,22.369
No query memory + no topology,1.078434,426000,22.084
No query memory + no topology,1.079664,426500,22.165
No query memory + no topology,1.080924,427000,22.999
No query memory + no topology,1.082174,427500,23.501
No query memory + no topology,1.083505,428000,23.083
No query memory + no topology,1.08479,428500,23.235
No query memory + no topology,1.086095,429000,22.967
No query memory + no topology,1.087369,429500,22.508
No query memory + no topology,1.088586,430000,22.567
No query memory + no topology,1.089782,430500,22.552
No query memory + no topology,1.09097,431000,22.731
No query memory + no topology,1.092261,431500,22.668
No query memory + no topology,1.093574,432000,22.724
No query memory + no topology,1.094872,432500,22.467
No query memory + no topology,1.096182,433000,22.576
No query memory + no topology,1.097531,433500,22.844
No query memory + no topology,1.098798,434000,22.733
No query memory + no topology,1.100068,434500,23.019
No query memory + no topology,1.10132,435000,22.618
No query memory + no topology,1.102627,435500,22.544
No query memory + no topology,1.103907,436000,22.751
No query memory + no topology,1.105201,436500,22.628
No query memory + no topology,1.106464,437000,22.801
No query memory + no topology,1.107729,437500,22.803
No query memory + no topology,1.108958,438000,22.665
No query memory + no topology,1.11023,438500,22.819
No query memory + no topology,1.111525,439000,22.062
No query memory + no topology,1.112762,439500,21.878
No query memory + no topology,1.113984,440000,22.643
No query memory + no topology,1.115228,440500,22.753
No query memory + no topology,1.116527,441000,22.566
No query memory + no topology,1.11777,441500,22.881
No query memory + no topology,1.119134,442000,22.449
No query memory + no topology,1.1204,442500,21.488
No query memory + no topology,1.121699,443000,21.999
No query memory + no topology,1.123002,443500,22.813
No query memory + no topology,1.124357,444000,22.714
No query memory + no topology,1.125605,444500,22.429
No query memory + no topology,1.126879,445000,22.168
No query memory + no topology,1.128184,445500,21.922
No query memory + no topology,1.129463,446000,21.893
No query memory + no topology,1.130823,446500,22.802
No query memory + no topology,1.132026,447000,22.86
No query memory + no topology,1.133284,447500,21.972
No query memory + no topology,1.134539,448000,22.038
No query memory + no topology,1.135824,448500,22.095
No query memory + no topology,1.137106,449000,22.355
No query memory + no topology,1.138386,449500,22.28
No query memory + no topology,1.13961,450000,22.826
No query memory + no topology,1.140817,450500,23.741
No query memory + no topology,1.142071,451000,23.244
No query memory + no topology,1.143337,451500,22.42
No query memory + no topology,1.144618,452000,22.561
No query memory + no topology,1.145923,452500,22.61
No query memory + no topology,1.147243,453000,22.881
No query memory + no topology,1.148553,453500,22.935
No query memory + no topology,1.149823,454000,22.868
No query memory + no topology,1.151025,454500,22.769
No query memory + no topology,1.152323,455000,22.159
No query memory + no topology,1.153608,455500,22.235
No query memory + no topology,1.154908,456000,22.079
No query memory + no topology,1.156133,456500,21.849
No query memory + no topology,1.157392,457000,22.345
No query memory + no topology,1.15876,457500,22.127
No query memory + no topology,1.160006,458000,22.038
No query memory + no topology,1.16133,458500,22.779
No query memory + no topology,1.162642,459000,22.448
No query memory + no topology,1.163869,459500,22.471
No query memory + no topology,1.165142,460000,22.692
No query memory + no topology,1.166395,460500,22.396
No query memory + no topology,1.167629,461000,22.312
No query memory + no topology,1.168905,461500,22.573
No query memory + no topology,1.170101,462000,22.057
No query memory + no topology,1.171317,462500,21.666
No query memory + no topology,1.172617,463000,22.241
No query memory + no topology,1.173874,463500,22.754
No query memory + no topology,1.175139,464000,22.971
No query memory + no topology,1.176335,464500,22.059
No query memory + no topology,1.177581,465000,22.262
No query memory + no topology,1.178793,465500,23.101
No query memory + no topology,1.180065,466000,22.535
No query memory + no topology,1.181362,466500,22.389
No query memory + no topology,1.182559,467000,22.594
No query memory + no topology,1.183822,467500,21.988
No query memory + no topology,1.185082,468000,22.433
No query memory + no topology,1.186378,468500,23.078
No query memory + no topology,1.187637,469000,22.536
No query memory + no topology,1.188924,469500,22.612
No query memory + no topology,1.190137,470000,22.644
No query memory + no topology,1.191368,470500,22.511
No query memory + no topology,1.192657,471000,22.591
No query memory + no topology,1.19389,471500,22.918
No query memory + no topology,1.195152,472000,22.817
No query memory + no topology,1.196478,472500,22.596
No query memory + no topology,1.197812,473000,23.764
No query memory + no topology,1.199108,473500,23.82
No query memory + no topology,1.20037,474000,23.04
No query memory + no topology,1.2016,474500,22.781
No query memory + no topology,1.202854,475000,22.331
No query memory + no topology,1.204093,475500,22.493
No query memory + no topology,1.205338,476000,22.656
No query memory + no topology,1.20665,476500,22.529
No query memory + no topology,1.207913,477000,22.884
No query memory + no topology,1.209189,477500,22.843
No query memory + no topology,1.210455,478000,22.199
No query memory + no topology,1.211705,478500,22.115
No query memory + no topology,1.212969,479000,22.714
No query memory + no topology,1.214257,479500,22.985
No query memory + no topology,1.215521,480000,22.241
No query memory + no topology,1.216837,480500,21.67
No query memory + no topology,1.218059,481000,22.314
No query memory + no topology,1.219294,481500,22.58
No query memory + no topology,1.220585,482000,21.923
No query memory + no topology,1.221865,482500,22.366
No query memory + no topology,1.223169,483000,22.663
No query memory + no topology,1.224475,483500,22.809
No query memory + no topology,1.225777,484000,22.604
No query memory + no topology,1.227021,484500,22.632
No query memory + no topology,1.228264,485000,23.12
No query memory + no topology,1.229546,485500,22.47
No query memory + no topology,1.230768,486000,22.514
No query memory + no topology,1.232082,486500,22.967
No query memory + no topology,1.233348,487000,22.929
No query memory + no topology,1.234579,487500,22.631
No query memory + no topology,1.235821,488000,22.429
No query memory + no topology,1.237122,488500,22.172
No query memory + no topology,1.238383,489000,22.535
No query memory + no topology,1.239564,489500,23.171
No query memory + no topology,1.240767,490000,22.673
No query memory + no topology,1.241955,490500,21.968
No query memory + no topology,1.243264,491000,22.292
No query memory + no topology,1.244514,491500,22.614
No query memory + no topology,1.245826,492000,22.74
No query memory + no topology,1.24706,492500,22.706
No query memory + no topology,1.248288,493000,22.367
No query memory + no topology,1.249593,493500,22.278
No query memory + no topology,1.250766,494000,22.056
No query memory + no topology,1.251993,494500,21.807
No query memory + no topology,1.253236,495000,22.658
No query memory + no topology,1.254462,495500,23.482
No query memory + no topology,1.255791,496000,23.243
No query memory + no topology,1.257089,496500,23.282
No query memory + no topology,1.25833,497000,23.186
No query memory + no topology,1.259651,497500,22.886
No query memory + no topology,1.261032,498000,22.751
No query memory + no topology,1.262269,498500,22.83
No query memory + no topology,1.263474,499000,22.495
No query memory + no topology,1.264818,499500,22.371
No query memory + no topology,1.266061,500000,22.559
No query memory + no topology,1.267313,500500,21.664
No query memory + no topology,1.268589,501000,21.726
No query memory + no topology,1.269809,501500,22.418
No query memory + no topology,1.271088,502000,21.997
No query memory + no topology,1.272279,502500,22.089
No query memory + no topology,1.273492,503000,22.617
No query memory + no topology,1.274702,503500,22.277
No query memory + no topology,1.275959,504000,22.31
No query memory + no topology,1.277163,504500,22.343
No query memory + no topology,1.278517,505000,22.608
No query memory + no topology,1.279793,505500,22.68
No query memory + no topology,1.281083,506000,22.105
No query memory + no topology,1.2825,506500,22.528
No query memory + no topology,1.283775,507000,22.896
No query memory + no topology,1.285068,507500,23.083
No query memory + no topology,1.286235,508000,22.563
No query memory + no topology,1.287501,508500,21.997
No query memory + no topology,1.288792,509000,21.959
No query memory + no topology,1.290132,509500,21.901
No query memory + no topology,1.291402,510000,21.901
No query memory + no topology,1.292678,510500,21.91
No query memory + no topology,1.29395,511000,22.124
No query memory + no topology,1.295257,511500,22.678
No query memory + no topology,1.296577,512000,22.688
No query memory + no topology,1.297761,512500,22.399
No query memory + no topology,1.298981,513000,22.323
No query memory + no topology,1.300146,513500,22.323
No query memory + no topology,1.301341,514000,22.679
No query memory + no topology,1.302626,514500,22.573
No query memory + no topology,1.303861,515000,21.886
No query memory + no topology,1.305123,515500,21.94
No query memory + no topology,1.306403,516000,21.971
No query memory + no topology,1.307667,516500,21.979
No query memory + no topology,1.30896,517000,22.684
No query memory + no topology,1.310181,517500,22.4
No query memory + no topology,1.311405,518000,22.605
No query memory + no topology,1.312707,518500,22.962
No query memory + no topology,1.314019,519000,22.677
No query memory + no topology,1.315406,519500,22.448
No query memory + no topology,1.31662,520000,22.175
No query memory + no topology,1.317867,520500,22.127
No query memory + no topology,1.319156,521000,22.256
No query memory + no topology,1.320348,521500,22.483
No query memory + no topology,1.321604,522000,22.338
No query memory + no topology,1.322819,522500,22.774
No query memory + no topology,1.32407,523000,23.041
No query memory + no topology,1.325315,523500,22.536
No query memory + no topology,1.326565,524000,22.459
No query memory + no topology,1.327873,524500,22.178
No query memory + no topology,1.329104,525000,21.989
No query memory + no topology,1.330369,525500,22.785
No query memory + no topology,1.331614,526000,23.31
No query memory + no topology,1.332896,526500,22.564
No query memory + no topology,1.334112,527000,23.035
No query memory + no topology,1.335362,527500,22.835
No query memory + no topology,1.336647,528000,21.723
No query memory + no topology,1.337919,528500,22.157
No query memory + no topology,1.339247,529000,22.284
No query memory + no topology,1.340499,529500,22.636
No query memory + no topology,1.341749,530000,23.372
No query memory + no topology,1.343052,530500,23.363
No query memory + no topology,1.344393,531000,22.554
No query memory + no topology,1.345613,531500,22.101
No query memory + no topology,1.346896,532000,22.527
No query memory + no topology,1.348191,532500,22.727
No query memory + no topology,1.349422,533000,22.128
No query memory + no topology,1.350648,533500,22.185
No query memory + no topology,1.351992,534000,21.925
No query memory + no topology,1.353225,534500,21.337
No query memory + no topology,1.354433,535000,22.496
No query memory + no topology,1.355766,535500,22.686
No query memory + no topology,1.356939,536000,22.477
No query memory + no topology,1.358164,536500,22.59
No query memory + no topology,1.359424,537000,22.222
No query memory + no topology,1.360754,537500,22.536
No query memory + no topology,1.36201,538000,22.722
No query memory + no topology,1.363311,538500,22.594
No query memory + no topology,1.364568,539000,21.618
No query memory + no topology,1.365842,539500,22.007
No query memory + no topology,1.367083,540000,23.08
No query memory + no topology,1.368325,540500,22.739
No query memory + no topology,1.369646,541000,22.39
No query memory + no topology,1.370877,541500,21.937
No query memory + no topology,1.372115,542000,22.54
No query memory + no topology,1.373365,542500,23.306
No query memory + no topology,1.374614,543000,22.871
No query memory + no topology,1.375879,543500,22.36
No query memory + no topology,1.377129,544000,22.075
No query memory + no topology,1.378419,544500,22.282
No query memory + no topology,1.379678,545000,22.639
No query memory + no topology,1.38093,545500,22.601
No query memory + no topology,1.382219,546000,22.869
No query memory + no topology,1.383522,546500,22.367
No query memory + no topology,1.384805,547000,21.733
No query memory + no topology,1.386029,547500,21.961
No query memory + no topology,1.387331,548000,21.416
No query memory + no topology,1.38855,548500,21.471
No query memory + no topology,1.389765,549000,22.677
No query memory + no topology,1.391047,549500,22.995
No query memory + no topology,1.392325,550000,22.511
No query memory + no topology,1.393548,550500,22.238
No query memory + no topology,1.394795,551000,22.316
No query memory + no topology,1.396016,551500,22.401
No query memory + no topology,1.397264,552000,21.961
No query memory + no topology,1.398488,552500,22.103
No query memory + no topology,1.399699,553000,22.658
No query memory + no topology,1.401022,553500,22.717
No query memory + no topology,1.402259,554000,21.889
No query memory + no topology,1.403408,554500,21.587
No query memory + no topology,1.404664,555000,21.76
No query memory + no topology,1.405873,555500,21.915
No query memory + no topology,1.407043,556000,22.881
No query memory + no topology,1.408336,556500,22.741
No query memory + no topology,1.409549,557000,22.241
No query memory + no topology,1.410777,557500,22.309
No query memory + no topology,1.412036,558000,22.207
No query memory + no topology,1.413315,558500,21.964
No query memory + no topology,1.414618,559000,21.893
No query memory + no topology,1.415858,559500,22.261
No query memory + no topology,1.417168,560000,22.654
No query memory + no topology,1.41842,560500,22.029
No query memory + no topology,1.419649,561000,22.223
No query memory + no topology,1.420881,561500,22.854
No query memory + no topology,1.42212,562000,22.905
No query memory + no topology,1.423359,562500,23.183
No query memory + no topology,1.424658,563000,22.644
No query memory + no topology,1.425907,563500,22.294
No query memory + no topology,1.427231,564000,22.882
No query memory + no topology,1.428538,564500,23.101
No query memory + no topology,1.429791,565000,23.154
No query memory + no topology,1.431032,565500,22.42
No query memory + no topology,1.432288,566000,21.491
No query memory + no topology,1.433576,566500,21.892
No query memory + no topology,1.434803,567000,22.724
No query memory + no topology,1.436028,567500,23.339
No query memory + no topology,1.437321,568000,22.489
No query memory + no topology,1.438579,568500,22.124
No query memory + no topology,1.439884,569000,22.73
No query memory + no topology,1.441182,569500,23.173
No query memory + no topology,1.442425,570000,22.321
No query memory + no topology,1.443691,570500,21.432
No query memory + no topology,1.444858,571000,22.319
No query memory + no topology,1.446097,571500,22.065
No query memory + no topology,1.44737,572000,21.408
No query memory + no topology,1.448627,572500,22.237
No query memory + no topology,1.449939,573000,22.65
No query memory + no topology,1.451169,573500,22.75
No query memory + no topology,1.452395,574000,22.724
No query memory + no topology,1.453681,574500,22.701
No query memory + no topology,1.454914,575000,22.669
No query memory + no topology,1.456228,575500,22.404
No query memory + no topology,1.457563,576000,23.022
No query memory + no topology,1.458858,576500,22.956
No query memory + no topology,1.460162,577000,22.771
No query memory + no topology,1.46151,577500,22.53
No query memory + no topology,1.462707,578000,21.884
No query memory + no topology,1.463999,578500,22.196
No query memory + no topology,1.465239,579000,22.658
No query memory + no topology,1.46651,579500,22.374
No query memory + no topology,1.467901,580000,21.704
No query memory + no topology,1.469172,580500,21.692
No query memory + no topology,1.470421,581000,22.194
No query memory + no topology,1.4717,581500,22.52
No query memory + no topology,1.473048,582000,22.544
No query memory + no topology,1.474348,582500,21.802
No query memory + no topology,1.475589,583000,21.789
No query memory + no topology,1.476823,583500,22.438
No query memory + no topology,1.478052,584000,22.644
No query memory + no topology,1.479285,584500,22.444
No query memory + no topology,1.480519,585000,22.339
No query memory + no topology,1.481773,585500,22.386
No query memory + no topology,1.483008,586000,22.044
No query memory + no topology,1.484337,586500,22.228
No query memory + no topology,1.485599,587000,23.259
No query memory + no topology,1.486779,587500,23.224
No query memory + no topology,1.488118,588000,22.44
No query memory + no topology,1.489398,588500,22.122
No query memory + no topology,1.490667,589000,22.059
No query memory + no topology,1.491961,589500,21.704
No query memory + no topology,1.493219,590000,21.819
No query memory + no topology,1.494474,590500,22.44
No query memory + no topology,1.495666,591000,21.999
No query memory + no topology,1.496957,591500,21.984
No query memory + no topology,1.498195,592000,22.126
No query memory + no topology,1.499469,592500,22.211
No query memory + no topology,1.499999,592702,22.308


==> csv-files/pubmedqa_zerorag_rolling_requests_to_found.csv <==
window_start,window_end,successful_top5_queries,p10,p25,p50,p75,p90,p99
1,25000,11983,3.0,6.0,14.0,28.0,40.0,49.0
25001,50000,14978,2.0,3.0,8.0,17.0,32.0,48.0
50001,75000,16642,2.0,3.0,5.0,12.0,26.0,48.0
75001,100000,17749,2.0,2.0,4.0,10.0,21.0,46.0
100001,125000,18572,2.0,2.0,4.0,8.0,17.0,44.0
125001,150000,19060,2.0,2.0,3.0,7.0,15.0,44.0
150001,175000,19601,2.0,2.0,3.0,6.0,13.0,43.0
175001,200000,19893,2.0,2.0,3.0,5.0,12.0,42.0
200001,225000,20200,2.0,2.0,3.0,5.0,10.0,40.0
225001,250000,20524,2.0,2.0,3.0,5.0,9.0,40.0
250001,275000,20779,2.0,2.0,3.0,5.0,9.0,38.0
275001,300000,20977,2.0,2.0,2.0,4.0,8.0,37.0
300001,325000,21160,2.0,2.0,2.0,4.0,8.0,35.409999999999854
325001,350000,21353,2.0,2.0,2.0,4.0,7.0,36.0
350001,375000,21324,2.0,2.0,2.0,4.0,7.0,34.0
375001,400000,21663,2.0,2.0,2.0,4.0,7.0,34.0
400001,425000,21667,2.0,2.0,2.0,4.0,6.0,30.0
425001,450000,21828,2.0,2.0,2.0,4.0,6.0,30.0
450001,475000,21904,2.0,2.0,2.0,3.0,6.0,27.0
475001,500000,21987,2.0,2.0,2.0,3.0,6.0,29.0
500001,525000,22062,2.0,2.0,2.0,3.0,6.0,26.0
525001,550000,22128,2.0,2.0,2.0,3.0,5.0,27.0
550001,575000,22279,2.0,2.0,2.0,3.0,5.0,24.0
575001,600000,22317,2.0,2.0,2.0,3.0,5.0,24.0
600001,625000,22462,2.0,2.0,2.0,3.0,5.0,24.0
625001,650000,22455,2.0,2.0,2.0,3.0,5.0,20.0
650001,675000,22477,2.0,2.0,2.0,3.0,5.0,18.0
675001,700000,22560,2.0,2.0,2.0,3.0,5.0,20.0
700001,725000,22515,2.0,2.0,2.0,3.0,5.0,18.0
725001,750000,22689,2.0,2.0,2.0,3.0,5.0,19.0
750001,775000,22737,2.0,2.0,2.0,3.0,5.0,16.0
775001,800000,22744,2.0,2.0,2.0,3.0,5.0,16.0
800001,825000,22727,2.0,2.0,2.0,3.0,5.0,15.0
825001,850000,22906,2.0,2.0,2.0,3.0,5.0,16.0
850001,875000,22873,2.0,2.0,2.0,3.0,4.0,15.0
875001,900000,22937,2.0,2.0,2.0,3.0,4.0,16.0
900001,925000,23014,2.0,2.0,2.0,3.0,4.0,14.0
925001,950000,23027,2.0,2.0,2.0,3.0,4.0,13.0
950001,975000,23001,2.0,2.0,2.0,3.0,4.0,14.0
975001,1000000,23053,2.0,2.0,2.0,3.0,4.0,14.0
1000001,1025000,23080,2.0,2.0,2.0,3.0,4.0,14.0
1025001,1050000,23040,2.0,2.0,2.0,3.0,4.0,14.0
1050001,1075000,23108,2.0,2.0,2.0,3.0,4.0,13.0
1075001,1100000,23132,2.0,2.0,2.0,3.0,4.0,13.0
1100001,1125000,23123,2.0,2.0,2.0,3.0,4.0,13.0
1125001,1150000,23174,2.0,2.0,2.0,3.0,4.0,13.0
1150001,1175000,23174,2.0,2.0,2.0,3.0,4.0,13.0
1175001,1200000,23105,2.0,2.0,2.0,3.0,4.0,13.0


==> csv-files/topic_addition_owner_topic_overlay.csv <==
series,owner_count,segment,event_index,rolling_recall
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),5999,0.4358
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),6999,0.4424
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),7999,0.44
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),8999,0.4436
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),9999,0.4548
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),10999,0.4638
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),11999,0.474
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),12999,0.495
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),13999,0.5008
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),14999,0.5122
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),15999,0.513
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),16999,0.5158
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),17999,0.5138
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),19999,0.5232
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),20999,0.5314
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),21999,0.532
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),22999,0.5364
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),23999,0.5416
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),24999,0.546
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),25999,0.5536
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),26999,0.5616
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),27999,0.5772
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),28999,0.5782
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),29999,0.5858
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),30999,0.5796
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),31999,0.5804
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),32999,0.5788
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),33999,0.5862
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),34999,0.5898
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),35999,0.595
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),36999,0.6034
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),37999,0.6108
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),39999,0.6112
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),40999,0.6116
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),41999,0.6174
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),42999,0.6142
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),43999,0.612
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),44999,0.6134
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),45999,0.619
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),47999,0.6314
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),48999,0.6412
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),49999,0.6434
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),50999,0.653
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),51999,0.654
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),52999,0.652
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),53999,0.6568
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),54999,0.6612
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),55999,0.664
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),56999,0.6648
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),57999,0.666
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),59999,0.6696
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),60999,0.6746
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),61999,0.683
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),62999,0.688
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),63999,0.6894
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),65999,0.6852
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),66999,0.6746
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),67999,0.679
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),68999,0.6862
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),69999,0.6946
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),70999,0.695
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),71999,0.6994
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),72999,0.6994
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),73999,0.7014
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),74999,0.6954
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),75999,0.7068
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),76999,0.7046
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),77999,0.7054
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),79999,0.7092
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),80999,0.7104
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),81999,0.7184
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),82999,0.7262
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),83999,0.7278
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),84999,0.7304
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),85999,0.7356
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),86999,0.7334
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),87999,0.7364
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),88999,0.7376
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),89999,0.7418
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),90999,0.7366
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),91999,0.7384
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),92999,0.7398
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),93999,0.7364
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),94999,0.7372
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),95999,0.7356
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),96999,0.7374
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),97999,0.7406
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),98999,0.7404
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),99999,0.7422
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),100999,0.7512
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),101999,0.753
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),102999,0.7544
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),103999,0.7566
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),104999,0.7628
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),105999,0.7582
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),107999,0.7634
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),108999,0.7648
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),109999,0.7616
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),110999,0.759
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),111999,0.763
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),112999,0.763
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),113999,0.7668
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),114999,0.7726
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),116999,0.7772
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),117999,0.7806
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),118999,0.7802
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),119999,0.7816
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),120999,0.7842
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),121999,0.7808
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),122999,0.782
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),123999,0.7842
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),124999,0.7932
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),125999,0.793
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),126999,0.7922
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),127999,0.7906
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),128999,0.7924
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),129999,0.7878
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),130999,0.7876
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),131999,0.7846
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),132999,0.7868
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),133999,0.7898
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),134999,0.784
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),135999,0.787
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),136999,0.7922
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),137999,0.7906
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),138999,0.7944
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),139999,0.8028
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),140999,0.801
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),141999,0.8016
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),142999,0.7968
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),143999,0.7958
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),144999,0.7956
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),145999,0.7918
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),146999,0.7928
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),147999,0.7968
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),148999,0.7944
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),149999,0.8016
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),150999,0.8032
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),151999,0.8022
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),152999,0.8036
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),153999,0.8012
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),154999,0.8004
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),155999,0.8012
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),156999,0.8092
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),157999,0.8138
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),158999,0.8196
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),159999,0.8256
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),160999,0.8266
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),161999,0.8202
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),162999,0.8242
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),163999,0.8186
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),164999,0.8112
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),165999,0.816
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),166999,0.8176
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),167999,0.8124
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),168999,0.8176
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),169999,0.8262
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),170999,0.8288
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),171999,0.8304
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),172999,0.8378
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),173999,0.8352
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),174999,0.8308
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),175999,0.8314
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),176999,0.8258
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),177999,0.8208
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),178999,0.8212
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),179999,0.8238
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),180999,0.8206
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),181999,0.8198
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),182999,0.8276
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),183999,0.8322
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),184999,0.8328
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),185999,0.8348
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),186999,0.8388
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),187999,0.8364
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),188999,0.8376
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),189999,0.8388
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),190999,0.8384
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),191999,0.8416
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),192999,0.844
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),193999,0.8412
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),194999,0.842
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),195999,0.8386
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),196999,0.8396
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),197999,0.8382
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),198999,0.8374
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),199999,0.8346
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),200999,0.8334
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),201999,0.8336
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),202999,0.835
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),203999,0.8402
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),204999,0.8428
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),205999,0.8426
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),206999,0.8464
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),207999,0.8472
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),208999,0.8448
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),209999,0.844
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),210999,0.8472
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),211999,0.8498
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),212999,0.851
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),213999,0.8534
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),214999,0.854
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),215999,0.8604
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),216999,0.8582
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),217999,0.8566
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),218999,0.8512
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),219999,0.8516
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),220999,0.8526
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),221999,0.848
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),222999,0.8516
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),223999,0.8554
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),224999,0.8544
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),225999,0.852
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),226999,0.8538
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),227999,0.8538
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),228999,0.8508
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),229999,0.8492
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),231999,0.85
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),232999,0.8556
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),233999,0.8572
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),234999,0.8536
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),235999,0.8568
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),236999,0.8606
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),237999,0.859
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),238999,0.8576
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),239999,0.864
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),240999,0.8646
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),241999,0.8652
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),242999,0.8652
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),243999,0.8672
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),244999,0.8642
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),245999,0.8602
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),246999,0.8618
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),247999,0.8626
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),248999,0.8634
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),249999,0.8676
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),250999,0.8716
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),251999,0.869
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),253999,0.872
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),255999,0.8676
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),256999,0.8648
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),257999,0.8666
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),258999,0.8648
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),259999,0.866
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),260999,0.8688
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),261999,0.8694
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),262999,0.8664
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),263999,0.8674
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),264999,0.87
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),265999,0.871
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),266999,0.8748
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),267999,0.8758
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),268999,0.879
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),269999,0.8796
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),270999,0.8834
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),271999,0.8806
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),272999,0.8814
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),273999,0.8792
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),274999,0.881
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),275999,0.8746
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),276999,0.8732
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),277999,0.873
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),279999,0.8686
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),280999,0.8702
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),281999,0.8782
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),282999,0.8812
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),283999,0.8836
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),285999,0.8858
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),286999,0.886
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),287999,0.8868
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),288999,0.8836
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),289999,0.8836
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),290999,0.8858
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),291999,0.8826
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),292999,0.8834
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),293999,0.8874
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),294999,0.8908
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),295999,0.8904
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),296999,0.8884
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),297999,0.8892
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),298999,0.8916
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),299999,0.8834
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),300999,0.8844
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),301999,0.887
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),302999,0.8858
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),303999,0.883
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),304999,0.8868
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),305999,0.8852
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),306999,0.8886
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),307999,0.8894
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),308999,0.8908
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),309999,0.8892
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),310999,0.887
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),311999,0.885
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),312999,0.8886
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),313999,0.8912
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),314999,0.8948
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),315999,0.8968
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),316999,0.8972
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),317999,0.8958
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),318999,0.9002
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),319999,0.901
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),320999,0.8996
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),321999,0.8978
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),322999,0.8918
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),323999,0.8874
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),324999,0.8876
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),325999,0.8888
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),326999,0.8888
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),327999,0.8866
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),328999,0.89
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),330999,0.8938
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),331999,0.8988
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),332999,0.8988
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),333999,0.901
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),334999,0.8982
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),335999,0.8954
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),336999,0.8914
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),337999,0.8962
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),338999,0.8976
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),339999,0.8986
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),340999,0.8994
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),341999,0.899
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),342999,0.897
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),343999,0.8986
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),344999,0.8994
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),345999,0.9024
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),346999,0.9022
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),347999,0.9038
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),348999,0.9008
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),349999,0.9046
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),350999,0.9032
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),351999,0.9032
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),352999,0.9058
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),353999,0.907
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),354999,0.9036
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),355999,0.9034
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),356999,0.903
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),357999,0.9038
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),358999,0.901
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),359999,0.8978
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),361999,0.8992
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),362999,0.8978
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),363999,0.9014
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),364999,0.9038
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),365999,0.9036
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),366999,0.905
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),367999,0.9078
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),368999,0.9074
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),369999,0.9058
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),370999,0.9092
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),371999,0.9094
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),372999,0.907
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),373999,0.9048
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),374999,0.9014
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),375999,0.9024
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),376999,0.9046
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),377999,0.9058
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),378999,0.9066
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),379999,0.9098
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),381999,0.9116
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),382999,0.9144
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),383999,0.9118
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),384999,0.9102
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),385999,0.9098
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),386999,0.9098
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),387999,0.9104
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),388999,0.9144
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),389999,0.9164
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),390999,0.9192
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),391999,0.9194
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),392999,0.92
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),393999,0.918
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),394999,0.9186
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),395999,0.913
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),396999,0.9162
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),397999,0.9142
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),398999,0.9154
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),399999,0.9148
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),400999,0.915
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),402999,0.911
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),403999,0.9074
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),404999,0.9096
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),405999,0.9124
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),406999,0.916
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),407999,0.9172
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),408999,0.919
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),409999,0.917
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),410999,0.914
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),411999,0.9154
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),412999,0.9148
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),413999,0.9152
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),414999,0.917
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),415999,0.9154
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),416999,0.915
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),417999,0.9142
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),418999,0.9152
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),419999,0.9166
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),420999,0.9202
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),421999,0.9226
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),422999,0.9238
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),423999,0.9222
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),424999,0.9208
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),425999,0.9174
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),426999,0.9156
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),427999,0.9112
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),428999,0.9146
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),429999,0.9158
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),430999,0.9158
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),431999,0.917
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),432999,0.9214
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),433999,0.9212
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),434999,0.9214
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),435999,0.9224
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),436999,0.9246
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),437999,0.9242
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),438999,0.9232
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),439999,0.9248
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),440999,0.924
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),441999,0.9218
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),442999,0.9224
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),443999,0.924
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),444999,0.9262
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),445999,0.928
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),446999,0.929
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),448999,0.925
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),449999,0.9248
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),450999,0.9262
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),451999,0.9228
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),452999,0.925
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),453999,0.9274
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),454999,0.9244
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),455999,0.9246
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),456999,0.927
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),458999,0.9286
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),459999,0.9278
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),460999,0.929
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),461999,0.93
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),462999,0.9254
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),463999,0.9272
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),464999,0.9314
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),465999,0.9322
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),466999,0.9304
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),467999,0.9336
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),468999,0.9324
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),469999,0.9294
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),470999,0.9292
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),471999,0.932
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),472999,0.9312
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),473999,0.9322
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),474999,0.932
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),475999,0.9296
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),476999,0.9292
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),477999,0.9284
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),478999,0.9318
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),479999,0.9356
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),480999,0.9372
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),481999,0.9372
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),483999,0.9342
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),484999,0.9332
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),485999,0.9302
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),486999,0.9286
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),487999,0.9284
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),488999,0.9306
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),489999,0.9306
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),490999,0.9306
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),491999,0.9328
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),492999,0.9342
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),493999,0.9296
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),494999,0.9314
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),495999,0.9302
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),496999,0.9274
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),497999,0.9266
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),498999,0.929
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),499999,0.9274
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),500999,0.9302
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),501999,0.933
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),502999,0.9378
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),503999,0.9372
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),504999,0.9364
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),505999,0.9364
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),506999,0.9386
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),507999,0.9356
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),508999,0.937
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),509999,0.9386
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),510999,0.9382
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),511999,0.9388
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),512999,0.9376
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),513999,0.9378
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),514999,0.9378
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),515999,0.9372
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),516999,0.936
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),517999,0.9372
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),518999,0.9358
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),519999,0.936
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),520999,0.9344
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),521999,0.9386
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),522999,0.941
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),523999,0.94
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),524999,0.9378
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),525999,0.939
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),526999,0.9398
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),527999,0.934
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),528999,0.9364
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),529999,0.9378
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),530999,0.936
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),531999,0.9338
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),532999,0.9384
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),533999,0.9378
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),534999,0.9346
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),535999,0.9366
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),536999,0.9382
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),537999,0.941
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),538999,0.9408
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),539999,0.9444
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),540999,0.9446
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),541999,0.9402
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),542999,0.9362
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),543999,0.9342
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),544999,0.9352
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),545999,0.9368
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),546999,0.9386
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),547999,0.9432
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),548999,0.9436
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),549999,0.9442
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),550999,0.9442
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),551999,0.942
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),552999,0.9424
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),553999,0.9452
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),554999,0.9456
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),555999,0.944
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),556999,0.9456
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),557999,0.9432
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),558999,0.9424
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),559999,0.9416
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),560999,0.9404
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),561999,0.9394
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),562999,0.941
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),563999,0.9374
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),564999,0.9392
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),565999,0.9426
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),566999,0.9432
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),567999,0.9434
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),568999,0.9474
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),569999,0.9498
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),570999,0.9476
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),571999,0.946
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),572999,0.9472
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),573999,0.9444
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),574999,0.9426
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),575999,0.9426
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),576999,0.9428
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),577999,0.943
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),578999,0.9424
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),579999,0.9432
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),580999,0.9436
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),581999,0.9436
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),582999,0.9462
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),583999,0.9476
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),584999,0.9448
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),585999,0.9426
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),586999,0.9428
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),587999,0.9418
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),588999,0.941
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),589999,0.9438
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),590999,0.9412
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),591999,0.944
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),592999,0.9418
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),593999,0.9434
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),594999,0.9448
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),595999,0.9478
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),596999,0.948
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),597999,0.9474
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),598999,0.9474
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),599999,0.9464
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),601388,0.9458
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),602827,0.944
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),604344,0.9416
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),605842,0.9432
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),607269,0.9436
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),608665,0.9438
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),610091,0.946
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),611475,0.9506
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),614368,0.9542
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),615799,0.952
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),617226,0.9524
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),618658,0.9546
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),621544,0.9552
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),622939,0.9562
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),624355,0.9554
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),625816,0.9546
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),627246,0.9554
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),628723,0.9532
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),630117,0.9522
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),631515,0.9538
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),632947,0.9488
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),635805,0.9492
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),637242,0.951
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),638657,0.9508
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),640093,0.9548
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),641486,0.9564
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),642885,0.951
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),644302,0.9488
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),645736,0.9474
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),647179,0.947
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),648609,0.946
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),649985,0.9524
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),651396,0.9514
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),652856,0.9526
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),654265,0.9514
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),655650,0.9526
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),657101,0.951
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),658538,0.9546
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),659954,0.956
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),661379,0.9562
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),662848,0.9594
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),664289,0.9598
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),665720,0.9564
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),667171,0.9568
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),668565,0.955
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),670005,0.9532
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),671444,0.9514
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),672854,0.9536
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),674282,0.954
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),675768,0.9558
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),677168,0.956
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),678622,0.9572
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),680029,0.9546
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),681445,0.9502
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),682898,0.95
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),684348,0.9506
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),685823,0.9518
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),690047,0.9556
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),691445,0.9566
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),692877,0.9574
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),694309,0.9568
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),695751,0.9568
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),697215,0.9558
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),700087,0.951
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),701525,0.9542
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),703007,0.9552
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),704444,0.9544
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),705830,0.9538
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),707212,0.9526
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),708653,0.952
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),710094,0.9512
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),711511,0.949
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),712923,0.9476
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),714314,0.9504
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),715755,0.953
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),717151,0.9522
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),718566,0.9552
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),719965,0.9588
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),721391,0.9578
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),722805,0.9578
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),724251,0.9598
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),725703,0.9592
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),727144,0.9588
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),728546,0.9596
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),729943,0.9596
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),731360,0.961
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),732750,0.9584
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),734198,0.9598
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),735589,0.9622
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),737031,0.9616
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),738538,0.9632
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),739946,0.9646
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),741353,0.9642
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),742776,0.964
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),744193,0.9594
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),745608,0.9578
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),747034,0.9588
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),748469,0.958
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),749933,0.9596
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),751322,0.9626
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),752791,0.9624
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),754258,0.9618
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),755680,0.9608
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),757149,0.9586
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),758579,0.9592
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),759992,0.9576
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),762811,0.9546
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),764221,0.9542
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),765630,0.9552
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),767069,0.956
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),768494,0.958
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),769966,0.9588
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),771326,0.9596
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),772771,0.9568
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),774181,0.9554
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),775582,0.957
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),776986,0.9584
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),778401,0.9552
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),779845,0.9574
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),781285,0.9582
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),782744,0.958
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),784106,0.9578
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),785519,0.9594
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),786935,0.9604
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),788348,0.9592
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),789767,0.9602
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),791182,0.9596
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),792603,0.9572
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),794056,0.958
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),795505,0.9596
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),796916,0.96
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),798380,0.959
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),799812,0.9612
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),801252,0.961
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),802664,0.9604
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),804082,0.9606
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),805535,0.9622
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),806951,0.9628
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),808394,0.964
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),809826,0.9628
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),811262,0.9644
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),812709,0.9636
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),814109,0.9636
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),815577,0.9642
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),817046,0.9632
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),818468,0.9638
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),819878,0.9628
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),821273,0.963
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),822708,0.9638
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),824131,0.9638
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),825553,0.9626
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),826972,0.9636
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),828414,0.9632
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),829813,0.9622
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),831286,0.9614
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),832746,0.962
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),834191,0.9624
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),837001,0.9638
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),838424,0.9668
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),839907,0.9638
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),841366,0.9652
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),842791,0.968
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),844253,0.9656
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),845650,0.9652
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),847067,0.967
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),848497,0.9654
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),849927,0.9632
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),851353,0.9644
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),852808,0.9658
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),854233,0.9662
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),857119,0.967
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),858550,0.9662
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),859991,0.9646
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),861413,0.9642
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),862875,0.9658
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),864324,0.967
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),865780,0.9652
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),867175,0.967
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),868612,0.966
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),870067,0.9634
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),872890,0.9664
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),874354,0.9656
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),875846,0.963
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),877261,0.9656
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),878670,0.9646
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),880110,0.9624
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),881548,0.9634
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),882981,0.9654
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),884446,0.9654
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),885863,0.9656
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),887308,0.9672
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),890159,0.965
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),891549,0.967
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),892923,0.9684
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),894363,0.9682
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),895773,0.9666
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),897171,0.9672
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),898597,0.967
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),900013,0.9646
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),901429,0.964
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),902880,0.966
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),904353,0.966
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),905771,0.9668
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),907218,0.967
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),908613,0.9686
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),910034,0.9684
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),911421,0.9688
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),912875,0.9694
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),914302,0.9712
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),915732,0.9702
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),917170,0.9702
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),918607,0.9694
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),920025,0.969
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),921451,0.969
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),922915,0.9698
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),924289,0.9708
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),925681,0.9722
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),927128,0.97
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),928553,0.9682
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),930005,0.9694
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),931447,0.9702
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),932863,0.9674
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),934256,0.9684
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),935709,0.9678
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),937183,0.9676
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),938616,0.9668
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),940038,0.9678
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),941476,0.9684
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),942879,0.9698
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),944283,0.9688
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),945731,0.9696
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),947157,0.97
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),948567,0.9694
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),950017,0.97
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),951455,0.9698
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),952901,0.971
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),954371,0.9704
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),955801,0.9704
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),957225,0.9716
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),958669,0.9702
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),960111,0.9686
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),961561,0.9688
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),962949,0.9686
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),964347,0.9682
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),965772,0.9692
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),967232,0.971
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),968654,0.9708
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),970095,0.9724
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),971546,0.9716
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),973001,0.9712
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),974492,0.9706
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),975912,0.9706
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),977360,0.9696
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),978813,0.9684
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),980262,0.9696
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),981662,0.9698
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),984500,0.9702
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),985899,0.9714
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),987359,0.9724
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),988791,0.9728
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),990225,0.9716
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),991650,0.9706
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),993078,0.9674
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),994526,0.9688
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),995929,0.9676
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),997361,0.9672
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),998800,0.9694
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1000241,0.9708
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1001643,0.9716
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1003049,0.9706
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1004454,0.9696
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1005863,0.9688
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1007276,0.967
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1008705,0.9658
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1010097,0.9658
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1011561,0.9684
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1013016,0.9702
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1014441,0.9722
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1015856,0.9726
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1017303,0.975
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1018761,0.9726
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1020214,0.9744
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1021631,0.9744
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1023104,0.9746
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1024535,0.9744
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1025939,0.976
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1027370,0.9748
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1028815,0.9744
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1030233,0.9762
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1031697,0.9766
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1033104,0.9748
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1034505,0.9756
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1035932,0.9744
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1037345,0.972
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1038753,0.9698
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1040155,0.9712
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1041571,0.9726
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1042958,0.9736
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1044402,0.9744
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1045801,0.976
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1047262,0.9774
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1048685,0.9776
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1050133,0.9762
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1051558,0.9762
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1052985,0.9764
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1054420,0.9754
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1055874,0.974
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1057309,0.9748
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1058761,0.973
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1060187,0.972
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1061584,0.9714
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1063012,0.9708
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1064450,0.9722
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1065882,0.9742
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1067298,0.9758
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1070154,0.9758
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1071565,0.9726
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1073008,0.9736
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1074455,0.9734
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1075846,0.9718
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1077252,0.9722
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1078683,0.975
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1080113,0.9752
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1081505,0.9774
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1082939,0.9788
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1084372,0.979
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1085792,0.9804
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1087206,0.98
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1088654,0.9794
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1090069,0.9794
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1091502,0.9792
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1092904,0.98
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1094325,0.9794
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1097209,0.9804
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1098645,0.98
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1100077,0.9776
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1101523,0.9766
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1104399,0.9774
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1105868,0.9766
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1107247,0.9766
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1108685,0.9774
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1110135,0.9756
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1111584,0.9754
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1113010,0.9752
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1114380,0.9762
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1115799,0.976
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1117235,0.9764
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1118631,0.9788
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1120088,0.9788
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1121536,0.981
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1122954,0.9792
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1124388,0.9798
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1125813,0.9762
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1127229,0.9766
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1128695,0.9754
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1130110,0.9768
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1131550,0.978
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1133004,0.9794
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1134422,0.9792
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1135834,0.9778
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1137288,0.9772
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1138709,0.9772
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1140154,0.976
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1141571,0.976
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1144402,0.9788
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1145821,0.9784
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1147278,0.9792
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1148713,0.979
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1150117,0.9792
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1151576,0.9764
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1152991,0.976
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1154427,0.9766
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1155828,0.9778
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1157279,0.9778
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1160124,0.9778
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1161594,0.978
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1163097,0.9754
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1164464,0.9766
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1165870,0.9768
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1167277,0.977
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1170085,0.978
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1171491,0.9772
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1172875,0.9762
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1174320,0.9788
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1175776,0.9788
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1177198,0.9778
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1178634,0.976
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1180023,0.975
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1181443,0.9744
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1182898,0.9744
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1184316,0.9752
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1185763,0.9768
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1187233,0.9764
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1188655,0.9764
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1190061,0.9756
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1191497,0.9768
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1192970,0.9764
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1194430,0.9788
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1195870,0.9792
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1197306,0.98
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1198713,0.9808
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1200155,0.9808
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1201619,0.9816
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1203045,0.9804
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1204484,0.98
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1205961,0.9798
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1207370,0.9794
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1208781,0.9794
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1210209,0.9804
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1211614,0.9798
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1214446,0.9816
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1215871,0.9814
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1217313,0.9816
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1218752,0.9814
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1220216,0.981
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1221639,0.9818
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1223068,0.9812
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1224442,0.9806
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1225917,0.9798
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1227333,0.9808
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1228738,0.98
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1230123,0.981
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1231490,0.9822
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1232897,0.9808
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1234301,0.9808
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1235724,0.9808
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1237128,0.98
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1238571,0.981
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1240025,0.9816
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1241462,0.9818
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1242873,0.982
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1244296,0.9832
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1245745,0.9816
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1247180,0.982
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1250006,0.9804
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1251451,0.9786
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1252844,0.9804
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1254327,0.9818
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1255783,0.9844
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1257203,0.9846
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1258580,0.9854
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1260019,0.9846
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1261439,0.9852
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1262912,0.9832
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1265792,0.9834
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1267221,0.9816
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1268672,0.9822
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1270090,0.981
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1271546,0.9804
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1272984,0.981
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1274430,0.9808
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1275843,0.9804
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1277253,0.98
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1278652,0.9796
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1280049,0.9784
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1281479,0.9794
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1282892,0.9788
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1284318,0.98
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1285778,0.9796
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1287198,0.9808
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1288626,0.981
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1290073,0.9818
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1291476,0.9824
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1292970,0.9844
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1294429,0.9846
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1295892,0.9826
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1297298,0.9824
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1298762,0.9822
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1300221,0.981
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1301644,0.979
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1303058,0.9804
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1304487,0.981
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1307302,0.9806
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1308742,0.984
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1310186,0.984
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1311646,0.985
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1313079,0.9852
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1314532,0.9832
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1315941,0.984
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1317380,0.9854
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1318803,0.9838
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1320206,0.9832
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1321666,0.985
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1323101,0.9858
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1324563,0.9844
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1326007,0.9848
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1327405,0.986
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1328846,0.9852
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1330246,0.9872
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1331703,0.9872
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1333127,0.9864
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1335946,0.9876
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1337320,0.986
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1338704,0.9858
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1340092,0.9852
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1341518,0.9844
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1342969,0.9842
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1344373,0.9834
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1345809,0.984
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1347239,0.9862
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1348672,0.986
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1350091,0.9868
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1351525,0.9846
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1354416,0.9854
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1355858,0.9852
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1357306,0.9848
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1358730,0.9842
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1361584,0.982
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1362998,0.982
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1364446,0.9816
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1365896,0.9826
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1367290,0.9838
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1368733,0.986
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1370163,0.9858
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1373009,0.985
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1374416,0.9844
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1375815,0.9832
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1377217,0.985
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1378704,0.986
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1380132,0.9868
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1381565,0.9866
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1382973,0.9878
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1384420,0.9854
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1385900,0.9856
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1387298,0.9864
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1388715,0.9856
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1390133,0.9848
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1391569,0.9854
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1392985,0.9864
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1394420,0.984
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1395869,0.985
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1397303,0.9856
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1398701,0.9856
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1400110,0.9862
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1401540,0.988
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1402949,0.9892
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1404396,0.9892
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1405818,0.99
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1407235,0.989
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1408670,0.989
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1410096,0.9876
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1411515,0.9864
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1412911,0.985
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1414313,0.9842
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1415707,0.9846
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1417109,0.985
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1418520,0.9862
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1419920,0.9868
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1421308,0.9868
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1422795,0.9878
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1424224,0.9878
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1425663,0.9858
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1427060,0.9852
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1428440,0.9844
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1429885,0.9836
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1431297,0.983
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1432722,0.9828
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1434153,0.9834
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1435562,0.9862
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1436979,0.9868
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1438403,0.9882
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1441288,0.9898
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1442723,0.9898
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1444137,0.9892
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1445552,0.987
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1446975,0.9876
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1448448,0.9878
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1449845,0.9872
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1451281,0.987
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1452690,0.9892
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1454151,0.9888
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1455584,0.9878
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1457033,0.9882
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1458452,0.9894
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1461330,0.9888
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1462748,0.9894
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1464158,0.988
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1465631,0.987
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1467090,0.9884
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1468542,0.9888
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1469985,0.988
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1471440,0.9882
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1472863,0.9902
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1474327,0.9908
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1475764,0.9896
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1477183,0.99
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1478614,0.9908
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1480029,0.9902
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1481416,0.9902
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1482809,0.9904
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1484257,0.9882
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1485668,0.989
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1487104,0.9878
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1488576,0.9872
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1490040,0.9874
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1491478,0.9886
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1492890,0.9892
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1494282,0.9894
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1495695,0.9894
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1497102,0.9894
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1498520,0.9882
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1499999,0.988
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1499999,0.988
1 owners topic,1,topic,616458,0.1504
1 owners topic,1,topic,619763,0.1744
1 owners topic,1,topic,623124,0.1982
1 owners topic,1,topic,626439,0.2078
1 owners topic,1,topic,629709,0.2132
1 owners topic,1,topic,633137,0.2186
1 owners topic,1,topic,636435,0.2318
1 owners topic,1,topic,639782,0.2416
1 owners topic,1,topic,643275,0.261
1 owners topic,1,topic,646614,0.2834
1 owners topic,1,topic,650031,0.303
1 owners topic,1,topic,653313,0.3186
1 owners topic,1,topic,656806,0.328
1 owners topic,1,topic,660094,0.3352
1 owners topic,1,topic,663360,0.3386
1 owners topic,1,topic,666599,0.3428
1 owners topic,1,topic,669992,0.345
1 owners topic,1,topic,673338,0.353
1 owners topic,1,topic,676537,0.3604
1 owners topic,1,topic,679914,0.3702
1 owners topic,1,topic,683253,0.382
1 owners topic,1,topic,686449,0.3862
1 owners topic,1,topic,689870,0.3938
1 owners topic,1,topic,693294,0.4044
1 owners topic,1,topic,696549,0.4178
1 owners topic,1,topic,699790,0.4276
1 owners topic,1,topic,702975,0.444
1 owners topic,1,topic,706453,0.467
1 owners topic,1,topic,709755,0.4802
1 owners topic,1,topic,713186,0.4958
1 owners topic,1,topic,716642,0.5134
1 owners topic,1,topic,720088,0.5336
1 owners topic,1,topic,723457,0.5492
1 owners topic,1,topic,726657,0.5746
1 owners topic,1,topic,730123,0.5952
1 owners topic,1,topic,733565,0.616
1 owners topic,1,topic,736924,0.6386
1 owners topic,1,topic,740124,0.6616
1 owners topic,1,topic,743552,0.6822
1 owners topic,1,topic,746919,0.7028
1 owners topic,1,topic,750178,0.7194
1 owners topic,1,topic,753481,0.7422
1 owners topic,1,topic,756721,0.7574
1 owners topic,1,topic,760018,0.7688
1 owners topic,1,topic,763516,0.7846
1 owners topic,1,topic,766856,0.7988
1 owners topic,1,topic,770099,0.8112
1 owners topic,1,topic,773557,0.8278
1 owners topic,1,topic,777032,0.8482
1 owners topic,1,topic,780350,0.8606
1 owners topic,1,topic,783744,0.878
1 owners topic,1,topic,787159,0.8842
1 owners topic,1,topic,790536,0.8874
1 owners topic,1,topic,793862,0.8926
1 owners topic,1,topic,797146,0.9006
1 owners topic,1,topic,800414,0.9088
1 owners topic,1,topic,803760,0.917
1 owners topic,1,topic,807126,0.9268
1 owners topic,1,topic,810337,0.9318
1 owners topic,1,topic,813710,0.9364
1 owners topic,1,topic,816912,0.9402
1 owners topic,1,topic,820319,0.9426
1 owners topic,1,topic,823694,0.9446
1 owners topic,1,topic,827046,0.944
1 owners topic,1,topic,830407,0.947
1 owners topic,1,topic,833577,0.9488
1 owners topic,1,topic,836994,0.9542
1 owners topic,1,topic,840146,0.9588
1 owners topic,1,topic,843444,0.9662
1 owners topic,1,topic,846841,0.9706
1 owners topic,1,topic,850182,0.9758
1 owners topic,1,topic,853395,0.9802
1 owners topic,1,topic,856730,0.9834
1 owners topic,1,topic,860013,0.9852
1 owners topic,1,topic,863251,0.9866
1 owners topic,1,topic,866568,0.9894
1 owners topic,1,topic,869877,0.9908
1 owners topic,1,topic,873208,0.992
1 owners topic,1,topic,876326,0.994
1 owners topic,1,topic,879749,0.9952
1 owners topic,1,topic,883045,0.9954
1 owners topic,1,topic,886284,0.9962
1 owners topic,1,topic,889621,0.9972
1 owners topic,1,topic,893157,0.9976
1 owners topic,1,topic,896584,0.998
1 owners topic,1,topic,899960,0.9984
1 owners topic,1,topic,903230,0.9988
1 owners topic,1,topic,906504,0.999
1 owners topic,1,topic,909921,0.9984
1 owners topic,1,topic,913274,0.9982
1 owners topic,1,topic,916612,0.9982
1 owners topic,1,topic,919933,0.9982
1 owners topic,1,topic,923239,0.9986
1 owners topic,1,topic,926709,0.9992
1 owners topic,1,topic,929978,0.9996
1 owners topic,1,topic,933323,0.9998
1 owners topic,1,topic,936644,0.9998
1 owners topic,1,topic,939875,1.0
1 owners topic,1,topic,943332,1.0
1 owners topic,1,topic,946655,1.0
1 owners topic,1,topic,949929,1.0
1 owners topic,1,topic,953234,1.0
1 owners topic,1,topic,956517,1.0
1 owners topic,1,topic,959750,1.0
1 owners topic,1,topic,963126,1.0
1 owners topic,1,topic,966508,1.0
1 owners topic,1,topic,969818,0.9998
1 owners topic,1,topic,972983,0.9998
1 owners topic,1,topic,976184,0.9998
1 owners topic,1,topic,979414,0.9998
1 owners topic,1,topic,982701,0.9998
1 owners topic,1,topic,986225,1.0
1 owners topic,1,topic,989477,1.0
1 owners topic,1,topic,992808,1.0
1 owners topic,1,topic,996156,1.0
1 owners topic,1,topic,999437,1.0
1 owners topic,1,topic,1002870,1.0
1 owners topic,1,topic,1006316,1.0
1 owners topic,1,topic,1009774,1.0
1 owners topic,1,topic,1012952,1.0
1 owners topic,1,topic,1016298,1.0
1 owners topic,1,topic,1019541,1.0
1 owners topic,1,topic,1022763,1.0
1 owners topic,1,topic,1026166,1.0
1 owners topic,1,topic,1029448,1.0
1 owners topic,1,topic,1032743,1.0
1 owners topic,1,topic,1036148,1.0
1 owners topic,1,topic,1039599,1.0
1 owners topic,1,topic,1043130,1.0
1 owners topic,1,topic,1046429,1.0
1 owners topic,1,topic,1049695,1.0
1 owners topic,1,topic,1053023,1.0
1 owners topic,1,topic,1056241,1.0
1 owners topic,1,topic,1059570,1.0
1 owners topic,1,topic,1062954,1.0
1 owners topic,1,topic,1066225,1.0
1 owners topic,1,topic,1069673,1.0
1 owners topic,1,topic,1072980,1.0
1 owners topic,1,topic,1076391,1.0
1 owners topic,1,topic,1079684,1.0
1 owners topic,1,topic,1083135,1.0
1 owners topic,1,topic,1086511,1.0
1 owners topic,1,topic,1089840,1.0
1 owners topic,1,topic,1093204,1.0
1 owners topic,1,topic,1096432,1.0
1 owners topic,1,topic,1099781,1.0
1 owners topic,1,topic,1103073,1.0
1 owners topic,1,topic,1106398,1.0
1 owners topic,1,topic,1109659,1.0
1 owners topic,1,topic,1112977,1.0
1 owners topic,1,topic,1116435,1.0
1 owners topic,1,topic,1119786,1.0
1 owners topic,1,topic,1123095,1.0
1 owners topic,1,topic,1126447,1.0
1 owners topic,1,topic,1129742,1.0
1 owners topic,1,topic,1132984,1.0
1 owners topic,1,topic,1136380,1.0
1 owners topic,1,topic,1139643,1.0
1 owners topic,1,topic,1143000,1.0
1 owners topic,1,topic,1146402,1.0
1 owners topic,1,topic,1149730,1.0
1 owners topic,1,topic,1153018,1.0
1 owners topic,1,topic,1156328,1.0
1 owners topic,1,topic,1159667,1.0
1 owners topic,1,topic,1162807,1.0
1 owners topic,1,topic,1166328,1.0
1 owners topic,1,topic,1169776,1.0
1 owners topic,1,topic,1173271,1.0
1 owners topic,1,topic,1176537,1.0
1 owners topic,1,topic,1179907,1.0
1 owners topic,1,topic,1183289,1.0
1 owners topic,1,topic,1186520,1.0
1 owners topic,1,topic,1189861,1.0
1 owners topic,1,topic,1193046,1.0
1 owners topic,1,topic,1196303,1.0
1 owners topic,1,topic,1199648,1.0
1 owners topic,1,topic,1202839,1.0
1 owners topic,1,topic,1206095,1.0
1 owners topic,1,topic,1209500,1.0
1 owners topic,1,topic,1213003,1.0
1 owners topic,1,topic,1216268,1.0
1 owners topic,1,topic,1219511,1.0
1 owners topic,1,topic,1222832,1.0
1 owners topic,1,topic,1226164,1.0
1 owners topic,1,topic,1229683,1.0
1 owners topic,1,topic,1233276,1.0
1 owners topic,1,topic,1236668,1.0
1 owners topic,1,topic,1239950,1.0
1 owners topic,1,topic,1243302,1.0
1 owners topic,1,topic,1246571,1.0
1 owners topic,1,topic,1249977,1.0
1 owners topic,1,topic,1253303,1.0
1 owners topic,1,topic,1256541,1.0
1 owners topic,1,topic,1259958,1.0
1 owners topic,1,topic,1263184,1.0
1 owners topic,1,topic,1266397,1.0
1 owners topic,1,topic,1269802,1.0
1 owners topic,1,topic,1273022,1.0
1 owners topic,1,topic,1276380,1.0
1 owners topic,1,topic,1279853,1.0
1 owners topic,1,topic,1283236,1.0
1 owners topic,1,topic,1286508,1.0
1 owners topic,1,topic,1289822,1.0
1 owners topic,1,topic,1293061,1.0
1 owners topic,1,topic,1296211,1.0
1 owners topic,1,topic,1299469,1.0
1 owners topic,1,topic,1302856,1.0
1 owners topic,1,topic,1306274,1.0
1 owners topic,1,topic,1309581,1.0
1 owners topic,1,topic,1312785,1.0
1 owners topic,1,topic,1316133,1.0
1 owners topic,1,topic,1319418,1.0
1 owners topic,1,topic,1322768,1.0
1 owners topic,1,topic,1325969,1.0
1 owners topic,1,topic,1329397,1.0
1 owners topic,1,topic,1332700,1.0
1 owners topic,1,topic,1336150,1.0
1 owners topic,1,topic,1339760,1.0
1 owners topic,1,topic,1343082,1.0
1 owners topic,1,topic,1346385,1.0
1 owners topic,1,topic,1349736,1.0
1 owners topic,1,topic,1353000,1.0
1 owners topic,1,topic,1356335,1.0
1 owners topic,1,topic,1359623,1.0
1 owners topic,1,topic,1363004,1.0
1 owners topic,1,topic,1366254,1.0
1 owners topic,1,topic,1369655,1.0
1 owners topic,1,topic,1372989,1.0
1 owners topic,1,topic,1376441,1.0
1 owners topic,1,topic,1379660,1.0
1 owners topic,1,topic,1383069,1.0
1 owners topic,1,topic,1386256,1.0
1 owners topic,1,topic,1389658,1.0
1 owners topic,1,topic,1393037,1.0
1 owners topic,1,topic,1396313,1.0
1 owners topic,1,topic,1399739,1.0
1 owners topic,1,topic,1403108,1.0
1 owners topic,1,topic,1406455,1.0
1 owners topic,1,topic,1409772,1.0
1 owners topic,1,topic,1413219,1.0
1 owners topic,1,topic,1416786,1.0
1 owners topic,1,topic,1420225,1.0
1 owners topic,1,topic,1423443,1.0
1 owners topic,1,topic,1426850,1.0
1 owners topic,1,topic,1430260,1.0
1 owners topic,1,topic,1433605,1.0
1 owners topic,1,topic,1437057,1.0
1 owners topic,1,topic,1440351,1.0
1 owners topic,1,topic,1443648,1.0
1 owners topic,1,topic,1447034,1.0
1 owners topic,1,topic,1450340,1.0
1 owners topic,1,topic,1453640,1.0
1 owners topic,1,topic,1456925,1.0
1 owners topic,1,topic,1460253,1.0
1 owners topic,1,topic,1463589,1.0
1 owners topic,1,topic,1466812,1.0
1 owners topic,1,topic,1470047,1.0
1 owners topic,1,topic,1473287,1.0
1 owners topic,1,topic,1476548,1.0
1 owners topic,1,topic,1479912,1.0
1 owners topic,1,topic,1483410,1.0
1 owners topic,1,topic,1486769,1.0
1 owners topic,1,topic,1489902,1.0
1 owners topic,1,topic,1493300,1.0
1 owners topic,1,topic,1496753,1.0
1 owners topic,1,topic,1499998,1.0
1 owners topic,1,topic,1499998,1.0
5 owners topic,5,topic,616458,0.8704
5 owners topic,5,topic,619763,0.9022
5 owners topic,5,topic,623124,0.9018
5 owners topic,5,topic,626439,0.9044
5 owners topic,5,topic,629709,0.902
5 owners topic,5,topic,633137,0.904
5 owners topic,5,topic,636435,0.9082
5 owners topic,5,topic,639782,0.913
5 owners topic,5,topic,643275,0.9168
5 owners topic,5,topic,646614,0.9214
5 owners topic,5,topic,650031,0.9228
5 owners topic,5,topic,653313,0.9206
5 owners topic,5,topic,656806,0.9212
5 owners topic,5,topic,660094,0.9222
5 owners topic,5,topic,663360,0.9232
5 owners topic,5,topic,666599,0.9318
5 owners topic,5,topic,669992,0.9424
5 owners topic,5,topic,673338,0.9514
5 owners topic,5,topic,676537,0.9646
5 owners topic,5,topic,679914,0.9758
5 owners topic,5,topic,683253,0.9826
5 owners topic,5,topic,686449,0.9878
5 owners topic,5,topic,689870,0.992
5 owners topic,5,topic,693294,0.9934
5 owners topic,5,topic,696549,0.9956
5 owners topic,5,topic,699790,0.9966
5 owners topic,5,topic,702975,0.9978
5 owners topic,5,topic,706453,0.9986
5 owners topic,5,topic,709755,0.9994
5 owners topic,5,topic,713186,0.9998
5 owners topic,5,topic,716642,0.9998
5 owners topic,5,topic,720088,0.9998
5 owners topic,5,topic,723457,0.9998
5 owners topic,5,topic,726657,0.9996
5 owners topic,5,topic,730123,0.9996
5 owners topic,5,topic,733565,0.9998
5 owners topic,5,topic,736924,0.9998
5 owners topic,5,topic,740124,0.9998
5 owners topic,5,topic,743552,1.0
5 owners topic,5,topic,746919,1.0
5 owners topic,5,topic,750178,1.0
5 owners topic,5,topic,753481,1.0
5 owners topic,5,topic,756721,1.0
5 owners topic,5,topic,760018,1.0
5 owners topic,5,topic,763516,1.0
5 owners topic,5,topic,766856,1.0
5 owners topic,5,topic,770099,1.0
5 owners topic,5,topic,773557,1.0
5 owners topic,5,topic,777032,1.0
5 owners topic,5,topic,780350,1.0
5 owners topic,5,topic,783744,1.0
5 owners topic,5,topic,787159,1.0
5 owners topic,5,topic,790536,1.0
5 owners topic,5,topic,793862,1.0
5 owners topic,5,topic,797146,1.0
5 owners topic,5,topic,800414,1.0
5 owners topic,5,topic,803760,1.0
5 owners topic,5,topic,807126,1.0
5 owners topic,5,topic,810337,1.0
5 owners topic,5,topic,813710,1.0
5 owners topic,5,topic,816912,1.0
5 owners topic,5,topic,820319,1.0
5 owners topic,5,topic,823694,1.0
5 owners topic,5,topic,827046,1.0
5 owners topic,5,topic,830407,1.0
5 owners topic,5,topic,833577,1.0
5 owners topic,5,topic,836994,1.0
5 owners topic,5,topic,840146,1.0
5 owners topic,5,topic,843444,1.0
5 owners topic,5,topic,846841,1.0
5 owners topic,5,topic,850182,1.0
5 owners topic,5,topic,853395,1.0
5 owners topic,5,topic,856730,1.0
5 owners topic,5,topic,860013,1.0
5 owners topic,5,topic,863251,1.0
5 owners topic,5,topic,866568,1.0
5 owners topic,5,topic,869877,1.0
5 owners topic,5,topic,873208,1.0
5 owners topic,5,topic,876326,1.0
5 owners topic,5,topic,879749,1.0
5 owners topic,5,topic,883045,1.0
5 owners topic,5,topic,886284,1.0
5 owners topic,5,topic,889621,1.0
5 owners topic,5,topic,893157,1.0
5 owners topic,5,topic,896584,1.0
5 owners topic,5,topic,899960,1.0
5 owners topic,5,topic,903230,1.0
5 owners topic,5,topic,906504,1.0
5 owners topic,5,topic,909921,1.0
5 owners topic,5,topic,913274,1.0
5 owners topic,5,topic,916612,1.0
5 owners topic,5,topic,919933,1.0
5 owners topic,5,topic,923239,1.0
5 owners topic,5,topic,926709,1.0
5 owners topic,5,topic,929978,1.0
5 owners topic,5,topic,933323,1.0
5 owners topic,5,topic,936644,1.0
5 owners topic,5,topic,939875,1.0
5 owners topic,5,topic,943332,1.0
5 owners topic,5,topic,946655,1.0
5 owners topic,5,topic,949929,1.0
5 owners topic,5,topic,953234,1.0
5 owners topic,5,topic,956517,1.0
5 owners topic,5,topic,959750,1.0
5 owners topic,5,topic,963126,1.0
5 owners topic,5,topic,966508,1.0
5 owners topic,5,topic,969818,1.0
5 owners topic,5,topic,972983,1.0
5 owners topic,5,topic,976184,1.0
5 owners topic,5,topic,979414,1.0
5 owners topic,5,topic,982701,1.0
5 owners topic,5,topic,986225,1.0
5 owners topic,5,topic,989477,1.0
5 owners topic,5,topic,992808,1.0
5 owners topic,5,topic,996156,1.0
5 owners topic,5,topic,999437,1.0
5 owners topic,5,topic,1002870,1.0
5 owners topic,5,topic,1006316,1.0
5 owners topic,5,topic,1009774,1.0
5 owners topic,5,topic,1012952,1.0
5 owners topic,5,topic,1016298,1.0
5 owners topic,5,topic,1019541,1.0
5 owners topic,5,topic,1022763,1.0
5 owners topic,5,topic,1026166,1.0
5 owners topic,5,topic,1029448,1.0
5 owners topic,5,topic,1032743,1.0
5 owners topic,5,topic,1036148,1.0
5 owners topic,5,topic,1039599,1.0
5 owners topic,5,topic,1043130,1.0
5 owners topic,5,topic,1046429,1.0
5 owners topic,5,topic,1049695,1.0
5 owners topic,5,topic,1053023,1.0
5 owners topic,5,topic,1056241,1.0
5 owners topic,5,topic,1059570,1.0
5 owners topic,5,topic,1062954,1.0
5 owners topic,5,topic,1066225,1.0
5 owners topic,5,topic,1069673,1.0
5 owners topic,5,topic,1072980,1.0
5 owners topic,5,topic,1076391,1.0
5 owners topic,5,topic,1079684,1.0
5 owners topic,5,topic,1083135,1.0
5 owners topic,5,topic,1086511,1.0
5 owners topic,5,topic,1089840,1.0
5 owners topic,5,topic,1093204,1.0
5 owners topic,5,topic,1096432,1.0
5 owners topic,5,topic,1099781,1.0
5 owners topic,5,topic,1103073,1.0
5 owners topic,5,topic,1106398,1.0
5 owners topic,5,topic,1109659,1.0
5 owners topic,5,topic,1112977,1.0
5 owners topic,5,topic,1116435,1.0
5 owners topic,5,topic,1119786,1.0
5 owners topic,5,topic,1123095,1.0
5 owners topic,5,topic,1126447,1.0
5 owners topic,5,topic,1129742,1.0
5 owners topic,5,topic,1132984,1.0
5 owners topic,5,topic,1136380,1.0
5 owners topic,5,topic,1139643,1.0
5 owners topic,5,topic,1143000,1.0
5 owners topic,5,topic,1146402,1.0
5 owners topic,5,topic,1149730,1.0
5 owners topic,5,topic,1153018,1.0
5 owners topic,5,topic,1156328,1.0
5 owners topic,5,topic,1159667,1.0
5 owners topic,5,topic,1162807,1.0
5 owners topic,5,topic,1166328,1.0
5 owners topic,5,topic,1169776,1.0
5 owners topic,5,topic,1173271,1.0
5 owners topic,5,topic,1176537,1.0
5 owners topic,5,topic,1179907,1.0
5 owners topic,5,topic,1183289,1.0
5 owners topic,5,topic,1186520,1.0
5 owners topic,5,topic,1189861,1.0
5 owners topic,5,topic,1193046,1.0
5 owners topic,5,topic,1196303,1.0
5 owners topic,5,topic,1199648,1.0
5 owners topic,5,topic,1202839,1.0
5 owners topic,5,topic,1206095,1.0
5 owners topic,5,topic,1209500,1.0
5 owners topic,5,topic,1213003,1.0
5 owners topic,5,topic,1216268,1.0
5 owners topic,5,topic,1219511,1.0
5 owners topic,5,topic,1222832,1.0
5 owners topic,5,topic,1226164,1.0
5 owners topic,5,topic,1229683,1.0
5 owners topic,5,topic,1233276,1.0
5 owners topic,5,topic,1236668,1.0
5 owners topic,5,topic,1239950,1.0
5 owners topic,5,topic,1243302,1.0
5 owners topic,5,topic,1246571,1.0
5 owners topic,5,topic,1249977,1.0
5 owners topic,5,topic,1253303,1.0
5 owners topic,5,topic,1256541,1.0
5 owners topic,5,topic,1259958,1.0
5 owners topic,5,topic,1263184,1.0
5 owners topic,5,topic,1266397,1.0
5 owners topic,5,topic,1269802,1.0
5 owners topic,5,topic,1273022,1.0
5 owners topic,5,topic,1276380,1.0
5 owners topic,5,topic,1279853,1.0
5 owners topic,5,topic,1283236,1.0
5 owners topic,5,topic,1286508,1.0
5 owners topic,5,topic,1289822,1.0
5 owners topic,5,topic,1293061,1.0
5 owners topic,5,topic,1296211,1.0
5 owners topic,5,topic,1299469,1.0
5 owners topic,5,topic,1302856,1.0
5 owners topic,5,topic,1306274,1.0
5 owners topic,5,topic,1309581,1.0
5 owners topic,5,topic,1312785,1.0
5 owners topic,5,topic,1316133,1.0
5 owners topic,5,topic,1319418,1.0
5 owners topic,5,topic,1322768,1.0
5 owners topic,5,topic,1325969,1.0
5 owners topic,5,topic,1329397,1.0
5 owners topic,5,topic,1332700,1.0
5 owners topic,5,topic,1336150,1.0
5 owners topic,5,topic,1339760,1.0
5 owners topic,5,topic,1343082,1.0
5 owners topic,5,topic,1346385,1.0
5 owners topic,5,topic,1349736,1.0
5 owners topic,5,topic,1353000,1.0
5 owners topic,5,topic,1356335,1.0
5 owners topic,5,topic,1359623,1.0
5 owners topic,5,topic,1363004,1.0
5 owners topic,5,topic,1366254,1.0
5 owners topic,5,topic,1369655,1.0
5 owners topic,5,topic,1372989,1.0
5 owners topic,5,topic,1376441,1.0
5 owners topic,5,topic,1379660,1.0
5 owners topic,5,topic,1383069,1.0
5 owners topic,5,topic,1386256,1.0
5 owners topic,5,topic,1389658,1.0
5 owners topic,5,topic,1393037,1.0
5 owners topic,5,topic,1396313,1.0
5 owners topic,5,topic,1399739,1.0
5 owners topic,5,topic,1403108,1.0
5 owners topic,5,topic,1406455,1.0
5 owners topic,5,topic,1409772,1.0
5 owners topic,5,topic,1413219,1.0
5 owners topic,5,topic,1416786,1.0
5 owners topic,5,topic,1420225,1.0
5 owners topic,5,topic,1423443,1.0
5 owners topic,5,topic,1426850,1.0
5 owners topic,5,topic,1430260,1.0
5 owners topic,5,topic,1433605,1.0
5 owners topic,5,topic,1437057,1.0
5 owners topic,5,topic,1440351,1.0
5 owners topic,5,topic,1443648,1.0
5 owners topic,5,topic,1447034,1.0
5 owners topic,5,topic,1450340,1.0
5 owners topic,5,topic,1453640,1.0
5 owners topic,5,topic,1456925,1.0
5 owners topic,5,topic,1460253,1.0
5 owners topic,5,topic,1463589,1.0
5 owners topic,5,topic,1466812,1.0
5 owners topic,5,topic,1470047,1.0
5 owners topic,5,topic,1473287,1.0
5 owners topic,5,topic,1476548,1.0
5 owners topic,5,topic,1479912,1.0
5 owners topic,5,topic,1483410,1.0
5 owners topic,5,topic,1486769,1.0
5 owners topic,5,topic,1489902,1.0
5 owners topic,5,topic,1493300,1.0
5 owners topic,5,topic,1496753,1.0
5 owners topic,5,topic,1499998,1.0
5 owners topic,5,topic,1499998,1.0
10 owners topic,10,topic,616458,0.967
10 owners topic,10,topic,619763,1.0
10 owners topic,10,topic,623124,1.0
10 owners topic,10,topic,626439,1.0
10 owners topic,10,topic,629709,1.0
10 owners topic,10,topic,633137,1.0
10 owners topic,10,topic,636435,1.0
10 owners topic,10,topic,639782,1.0
10 owners topic,10,topic,643275,1.0
10 owners topic,10,topic,646614,1.0
10 owners topic,10,topic,650031,1.0
10 owners topic,10,topic,653313,1.0
10 owners topic,10,topic,656806,1.0
10 owners topic,10,topic,660094,1.0
10 owners topic,10,topic,663360,1.0
10 owners topic,10,topic,666599,1.0
10 owners topic,10,topic,669992,1.0
10 owners topic,10,topic,673338,1.0
10 owners topic,10,topic,676537,1.0
10 owners topic,10,topic,679914,1.0
10 owners topic,10,topic,683253,1.0
10 owners topic,10,topic,686449,1.0
10 owners topic,10,topic,689870,1.0
10 owners topic,10,topic,693294,1.0
10 owners topic,10,topic,696549,1.0
10 owners topic,10,topic,699790,1.0
10 owners topic,10,topic,702975,1.0
10 owners topic,10,topic,706453,1.0
10 owners topic,10,topic,709755,1.0
10 owners topic,10,topic,713186,1.0
10 owners topic,10,topic,716642,1.0
10 owners topic,10,topic,720088,1.0
10 owners topic,10,topic,723457,1.0
10 owners topic,10,topic,726657,1.0
10 owners topic,10,topic,730123,1.0
10 owners topic,10,topic,733565,1.0
10 owners topic,10,topic,736924,1.0
10 owners topic,10,topic,740124,1.0
10 owners topic,10,topic,743552,1.0
10 owners topic,10,topic,746919,1.0
10 owners topic,10,topic,750178,1.0
10 owners topic,10,topic,753481,1.0
10 owners topic,10,topic,756721,1.0
10 owners topic,10,topic,760018,1.0
10 owners topic,10,topic,763516,1.0
10 owners topic,10,topic,766856,1.0
10 owners topic,10,topic,770099,1.0
10 owners topic,10,topic,773557,1.0
10 owners topic,10,topic,777032,1.0
10 owners topic,10,topic,780350,1.0
10 owners topic,10,topic,783744,1.0
10 owners topic,10,topic,787159,1.0
10 owners topic,10,topic,790536,1.0
10 owners topic,10,topic,793862,1.0
10 owners topic,10,topic,797146,1.0
10 owners topic,10,topic,800414,1.0
10 owners topic,10,topic,803760,1.0
10 owners topic,10,topic,807126,1.0
10 owners topic,10,topic,810337,1.0
10 owners topic,10,topic,813710,1.0
10 owners topic,10,topic,816912,1.0
10 owners topic,10,topic,820319,1.0
10 owners topic,10,topic,823694,1.0
10 owners topic,10,topic,827046,1.0
10 owners topic,10,topic,830407,1.0
10 owners topic,10,topic,833577,1.0
10 owners topic,10,topic,836994,1.0
10 owners topic,10,topic,840146,1.0
10 owners topic,10,topic,843444,1.0
10 owners topic,10,topic,846841,1.0
10 owners topic,10,topic,850182,1.0
10 owners topic,10,topic,853395,1.0
10 owners topic,10,topic,856730,1.0
10 owners topic,10,topic,860013,1.0
10 owners topic,10,topic,863251,1.0
10 owners topic,10,topic,866568,1.0
10 owners topic,10,topic,869877,1.0
10 owners topic,10,topic,873208,1.0
10 owners topic,10,topic,876326,1.0
10 owners topic,10,topic,879749,1.0
10 owners topic,10,topic,883045,1.0
10 owners topic,10,topic,886284,1.0
10 owners topic,10,topic,889621,1.0
10 owners topic,10,topic,893157,1.0
10 owners topic,10,topic,896584,1.0
10 owners topic,10,topic,899960,1.0
10 owners topic,10,topic,903230,1.0
10 owners topic,10,topic,906504,1.0
10 owners topic,10,topic,909921,1.0
10 owners topic,10,topic,913274,1.0
10 owners topic,10,topic,916612,1.0
10 owners topic,10,topic,919933,1.0
10 owners topic,10,topic,923239,1.0
10 owners topic,10,topic,926709,1.0
10 owners topic,10,topic,929978,1.0
10 owners topic,10,topic,933323,1.0
10 owners topic,10,topic,936644,1.0
10 owners topic,10,topic,939875,1.0
10 owners topic,10,topic,943332,1.0
10 owners topic,10,topic,946655,1.0
10 owners topic,10,topic,949929,1.0
10 owners topic,10,topic,953234,1.0
10 owners topic,10,topic,956517,1.0
10 owners topic,10,topic,959750,1.0
10 owners topic,10,topic,963126,1.0
10 owners topic,10,topic,966508,1.0
10 owners topic,10,topic,969818,1.0
10 owners topic,10,topic,972983,1.0
10 owners topic,10,topic,976184,1.0
10 owners topic,10,topic,979414,1.0
10 owners topic,10,topic,982701,1.0
10 owners topic,10,topic,986225,1.0
10 owners topic,10,topic,989477,1.0
10 owners topic,10,topic,992808,1.0
10 owners topic,10,topic,996156,1.0
10 owners topic,10,topic,999437,1.0
10 owners topic,10,topic,1002870,1.0
10 owners topic,10,topic,1006316,1.0
10 owners topic,10,topic,1009774,1.0
10 owners topic,10,topic,1012952,1.0
10 owners topic,10,topic,1016298,1.0
10 owners topic,10,topic,1019541,1.0
10 owners topic,10,topic,1022763,1.0
10 owners topic,10,topic,1026166,1.0
10 owners topic,10,topic,1029448,1.0
10 owners topic,10,topic,1032743,1.0
10 owners topic,10,topic,1036148,1.0
10 owners topic,10,topic,1039599,1.0
10 owners topic,10,topic,1043130,1.0
10 owners topic,10,topic,1046429,1.0
10 owners topic,10,topic,1049695,1.0
10 owners topic,10,topic,1053023,1.0
10 owners topic,10,topic,1056241,1.0
10 owners topic,10,topic,1059570,1.0
10 owners topic,10,topic,1062954,1.0
10 owners topic,10,topic,1066225,1.0
10 owners topic,10,topic,1069673,1.0
10 owners topic,10,topic,1072980,1.0
10 owners topic,10,topic,1076391,1.0
10 owners topic,10,topic,1079684,1.0
10 owners topic,10,topic,1083135,1.0
10 owners topic,10,topic,1086511,1.0
10 owners topic,10,topic,1089840,1.0
10 owners topic,10,topic,1093204,1.0
10 owners topic,10,topic,1096432,1.0
10 owners topic,10,topic,1099781,1.0
10 owners topic,10,topic,1103073,1.0
10 owners topic,10,topic,1106398,1.0
10 owners topic,10,topic,1109659,1.0
10 owners topic,10,topic,1112977,1.0
10 owners topic,10,topic,1116435,1.0
10 owners topic,10,topic,1119786,1.0
10 owners topic,10,topic,1123095,1.0
10 owners topic,10,topic,1126447,1.0
10 owners topic,10,topic,1129742,1.0
10 owners topic,10,topic,1132984,1.0
10 owners topic,10,topic,1136380,1.0
10 owners topic,10,topic,1139643,1.0
10 owners topic,10,topic,1143000,1.0
10 owners topic,10,topic,1146402,1.0
10 owners topic,10,topic,1149730,1.0
10 owners topic,10,topic,1153018,1.0
10 owners topic,10,topic,1156328,1.0
10 owners topic,10,topic,1159667,1.0
10 owners topic,10,topic,1162807,1.0
10 owners topic,10,topic,1166328,1.0
10 owners topic,10,topic,1169776,1.0
10 owners topic,10,topic,1173271,1.0
10 owners topic,10,topic,1176537,1.0
10 owners topic,10,topic,1179907,1.0
10 owners topic,10,topic,1183289,1.0
10 owners topic,10,topic,1186520,1.0
10 owners topic,10,topic,1189861,1.0
10 owners topic,10,topic,1193046,1.0
10 owners topic,10,topic,1196303,1.0
10 owners topic,10,topic,1199648,1.0
10 owners topic,10,topic,1202839,1.0
10 owners topic,10,topic,1206095,1.0
10 owners topic,10,topic,1209500,1.0
10 owners topic,10,topic,1213003,1.0
10 owners topic,10,topic,1216268,1.0
10 owners topic,10,topic,1219511,1.0
10 owners topic,10,topic,1222832,1.0
10 owners topic,10,topic,1226164,1.0
10 owners topic,10,topic,1229683,1.0
10 owners topic,10,topic,1233276,1.0
10 owners topic,10,topic,1236668,1.0
10 owners topic,10,topic,1239950,1.0
10 owners topic,10,topic,1243302,1.0
10 owners topic,10,topic,1246571,1.0
10 owners topic,10,topic,1249977,1.0
10 owners topic,10,topic,1253303,1.0
10 owners topic,10,topic,1256541,1.0
10 owners topic,10,topic,1259958,1.0
10 owners topic,10,topic,1263184,1.0
10 owners topic,10,topic,1266397,1.0
10 owners topic,10,topic,1269802,1.0
10 owners topic,10,topic,1273022,1.0
10 owners topic,10,topic,1276380,1.0
10 owners topic,10,topic,1279853,1.0
10 owners topic,10,topic,1283236,1.0
10 owners topic,10,topic,1286508,1.0
10 owners topic,10,topic,1289822,1.0
10 owners topic,10,topic,1293061,1.0
10 owners topic,10,topic,1296211,1.0
10 owners topic,10,topic,1299469,1.0
10 owners topic,10,topic,1302856,1.0
10 owners topic,10,topic,1306274,1.0
10 owners topic,10,topic,1309581,1.0
10 owners topic,10,topic,1312785,1.0
10 owners topic,10,topic,1316133,1.0
10 owners topic,10,topic,1319418,1.0
10 owners topic,10,topic,1322768,1.0
10 owners topic,10,topic,1325969,1.0
10 owners topic,10,topic,1329397,1.0
10 owners topic,10,topic,1332700,1.0
10 owners topic,10,topic,1336150,1.0
10 owners topic,10,topic,1339760,1.0
10 owners topic,10,topic,1343082,1.0
10 owners topic,10,topic,1346385,1.0
10 owners topic,10,topic,1349736,1.0
10 owners topic,10,topic,1353000,1.0
10 owners topic,10,topic,1356335,1.0
10 owners topic,10,topic,1359623,1.0
10 owners topic,10,topic,1363004,1.0
10 owners topic,10,topic,1366254,1.0
10 owners topic,10,topic,1369655,1.0
10 owners topic,10,topic,1372989,1.0
10 owners topic,10,topic,1376441,1.0
10 owners topic,10,topic,1379660,1.0
10 owners topic,10,topic,1383069,1.0
10 owners topic,10,topic,1386256,1.0
10 owners topic,10,topic,1389658,1.0
10 owners topic,10,topic,1393037,1.0
10 owners topic,10,topic,1396313,1.0
10 owners topic,10,topic,1399739,1.0
10 owners topic,10,topic,1403108,1.0
10 owners topic,10,topic,1406455,1.0
10 owners topic,10,topic,1409772,1.0
10 owners topic,10,topic,1413219,1.0
10 owners topic,10,topic,1416786,1.0
10 owners topic,10,topic,1420225,1.0
10 owners topic,10,topic,1423443,1.0
10 owners topic,10,topic,1426850,1.0
10 owners topic,10,topic,1430260,1.0
10 owners topic,10,topic,1433605,1.0
10 owners topic,10,topic,1437057,1.0
10 owners topic,10,topic,1440351,1.0
10 owners topic,10,topic,1443648,1.0
10 owners topic,10,topic,1447034,1.0
10 owners topic,10,topic,1450340,1.0
10 owners topic,10,topic,1453640,1.0
10 owners topic,10,topic,1456925,1.0
10 owners topic,10,topic,1460253,1.0
10 owners topic,10,topic,1463589,1.0
10 owners topic,10,topic,1466812,1.0
10 owners topic,10,topic,1470047,1.0
10 owners topic,10,topic,1473287,1.0
10 owners topic,10,topic,1476548,1.0
10 owners topic,10,topic,1479912,1.0
10 owners topic,10,topic,1483410,1.0
10 owners topic,10,topic,1486769,1.0
10 owners topic,10,topic,1489902,1.0
10 owners topic,10,topic,1493300,1.0
10 owners topic,10,topic,1496753,1.0
10 owners topic,10,topic,1499998,1.0
10 owners topic,10,topic,1499998,1.0
25 owners topic,25,topic,616458,0.9946
25 owners topic,25,topic,619763,1.0
25 owners topic,25,topic,623124,1.0
25 owners topic,25,topic,626439,1.0
25 owners topic,25,topic,629709,1.0
25 owners topic,25,topic,633137,1.0
25 owners topic,25,topic,636435,1.0
25 owners topic,25,topic,639782,1.0
25 owners topic,25,topic,643275,1.0
25 owners topic,25,topic,646614,1.0
25 owners topic,25,topic,650031,1.0
25 owners topic,25,topic,653313,1.0
25 owners topic,25,topic,656806,1.0
25 owners topic,25,topic,660094,1.0
25 owners topic,25,topic,663360,1.0
25 owners topic,25,topic,666599,1.0
25 owners topic,25,topic,669992,1.0
25 owners topic,25,topic,673338,1.0
25 owners topic,25,topic,676537,1.0
25 owners topic,25,topic,679914,1.0
25 owners topic,25,topic,683253,1.0
25 owners topic,25,topic,686449,1.0
25 owners topic,25,topic,689870,1.0
25 owners topic,25,topic,693294,1.0
25 owners topic,25,topic,696549,1.0
25 owners topic,25,topic,699790,1.0
25 owners topic,25,topic,702975,1.0
25 owners topic,25,topic,706453,1.0
25 owners topic,25,topic,709755,1.0
25 owners topic,25,topic,713186,1.0
25 owners topic,25,topic,716642,1.0
25 owners topic,25,topic,720088,1.0
25 owners topic,25,topic,723457,1.0
25 owners topic,25,topic,726657,1.0
25 owners topic,25,topic,730123,1.0
25 owners topic,25,topic,733565,1.0
25 owners topic,25,topic,736924,1.0
25 owners topic,25,topic,740124,1.0
25 owners topic,25,topic,743552,1.0
25 owners topic,25,topic,746919,1.0
25 owners topic,25,topic,750178,1.0
25 owners topic,25,topic,753481,1.0
25 owners topic,25,topic,756721,1.0
25 owners topic,25,topic,760018,1.0
25 owners topic,25,topic,763516,1.0
25 owners topic,25,topic,766856,1.0
25 owners topic,25,topic,770099,1.0
25 owners topic,25,topic,773557,1.0
25 owners topic,25,topic,777032,1.0
25 owners topic,25,topic,780350,1.0
25 owners topic,25,topic,783744,1.0
25 owners topic,25,topic,787159,1.0
25 owners topic,25,topic,790536,1.0
25 owners topic,25,topic,793862,1.0
25 owners topic,25,topic,797146,1.0
25 owners topic,25,topic,800414,1.0
25 owners topic,25,topic,803760,1.0
25 owners topic,25,topic,807126,1.0
25 owners topic,25,topic,810337,1.0
25 owners topic,25,topic,813710,1.0
25 owners topic,25,topic,816912,1.0
25 owners topic,25,topic,820319,1.0
25 owners topic,25,topic,823694,1.0
25 owners topic,25,topic,827046,1.0
25 owners topic,25,topic,830407,1.0
25 owners topic,25,topic,833577,1.0
25 owners topic,25,topic,836994,1.0
25 owners topic,25,topic,840146,1.0
25 owners topic,25,topic,843444,1.0
25 owners topic,25,topic,846841,1.0
25 owners topic,25,topic,850182,1.0
25 owners topic,25,topic,853395,1.0
25 owners topic,25,topic,856730,1.0
25 owners topic,25,topic,860013,1.0
25 owners topic,25,topic,863251,1.0
25 owners topic,25,topic,866568,1.0
25 owners topic,25,topic,869877,1.0
25 owners topic,25,topic,873208,1.0
25 owners topic,25,topic,876326,1.0
25 owners topic,25,topic,879749,1.0
25 owners topic,25,topic,883045,1.0
25 owners topic,25,topic,886284,1.0
25 owners topic,25,topic,889621,1.0
25 owners topic,25,topic,893157,1.0
25 owners topic,25,topic,896584,1.0
25 owners topic,25,topic,899960,1.0
25 owners topic,25,topic,903230,1.0
25 owners topic,25,topic,906504,1.0
25 owners topic,25,topic,909921,1.0
25 owners topic,25,topic,913274,1.0
25 owners topic,25,topic,916612,1.0
25 owners topic,25,topic,919933,1.0
25 owners topic,25,topic,923239,1.0
25 owners topic,25,topic,926709,1.0
25 owners topic,25,topic,929978,1.0
25 owners topic,25,topic,933323,1.0
25 owners topic,25,topic,936644,1.0
25 owners topic,25,topic,939875,1.0
25 owners topic,25,topic,943332,1.0
25 owners topic,25,topic,946655,1.0
25 owners topic,25,topic,949929,1.0
25 owners topic,25,topic,953234,1.0
25 owners topic,25,topic,956517,1.0
25 owners topic,25,topic,959750,1.0
25 owners topic,25,topic,963126,1.0
25 owners topic,25,topic,966508,1.0
25 owners topic,25,topic,969818,1.0
25 owners topic,25,topic,972983,1.0
25 owners topic,25,topic,976184,1.0
25 owners topic,25,topic,979414,1.0
25 owners topic,25,topic,982701,1.0
25 owners topic,25,topic,986225,1.0
25 owners topic,25,topic,989477,1.0
25 owners topic,25,topic,992808,1.0
25 owners topic,25,topic,996156,1.0
25 owners topic,25,topic,999437,1.0
25 owners topic,25,topic,1002870,1.0
25 owners topic,25,topic,1006316,1.0
25 owners topic,25,topic,1009774,1.0
25 owners topic,25,topic,1012952,1.0
25 owners topic,25,topic,1016298,1.0
25 owners topic,25,topic,1019541,1.0
25 owners topic,25,topic,1022763,1.0
25 owners topic,25,topic,1026166,1.0
25 owners topic,25,topic,1029448,1.0
25 owners topic,25,topic,1032743,1.0
25 owners topic,25,topic,1036148,1.0
25 owners topic,25,topic,1039599,1.0
25 owners topic,25,topic,1043130,1.0
25 owners topic,25,topic,1046429,1.0
25 owners topic,25,topic,1049695,1.0
25 owners topic,25,topic,1053023,1.0
25 owners topic,25,topic,1056241,1.0
25 owners topic,25,topic,1059570,1.0
25 owners topic,25,topic,1062954,1.0
25 owners topic,25,topic,1066225,1.0
25 owners topic,25,topic,1069673,1.0
25 owners topic,25,topic,1072980,1.0
25 owners topic,25,topic,1076391,1.0
25 owners topic,25,topic,1079684,1.0
25 owners topic,25,topic,1083135,1.0
25 owners topic,25,topic,1086511,1.0
25 owners topic,25,topic,1089840,1.0
25 owners topic,25,topic,1093204,1.0
25 owners topic,25,topic,1096432,1.0
25 owners topic,25,topic,1099781,1.0
25 owners topic,25,topic,1103073,1.0
25 owners topic,25,topic,1106398,1.0
25 owners topic,25,topic,1109659,1.0
25 owners topic,25,topic,1112977,1.0
25 owners topic,25,topic,1116435,1.0
25 owners topic,25,topic,1119786,1.0
25 owners topic,25,topic,1123095,1.0
25 owners topic,25,topic,1126447,1.0
25 owners topic,25,topic,1129742,1.0
25 owners topic,25,topic,1132984,1.0
25 owners topic,25,topic,1136380,1.0
25 owners topic,25,topic,1139643,1.0
25 owners topic,25,topic,1143000,1.0
25 owners topic,25,topic,1146402,1.0
25 owners topic,25,topic,1149730,1.0
25 owners topic,25,topic,1153018,1.0
25 owners topic,25,topic,1156328,1.0
25 owners topic,25,topic,1159667,1.0
25 owners topic,25,topic,1162807,1.0
25 owners topic,25,topic,1166328,1.0
25 owners topic,25,topic,1169776,1.0
25 owners topic,25,topic,1173271,1.0
25 owners topic,25,topic,1176537,1.0
25 owners topic,25,topic,1179907,1.0
25 owners topic,25,topic,1183289,1.0
25 owners topic,25,topic,1186520,1.0
25 owners topic,25,topic,1189861,1.0
25 owners topic,25,topic,1193046,1.0
25 owners topic,25,topic,1196303,1.0
25 owners topic,25,topic,1199648,1.0
25 owners topic,25,topic,1202839,1.0
25 owners topic,25,topic,1206095,1.0
25 owners topic,25,topic,1209500,1.0
25 owners topic,25,topic,1213003,1.0
25 owners topic,25,topic,1216268,1.0
25 owners topic,25,topic,1219511,1.0
25 owners topic,25,topic,1222832,1.0
25 owners topic,25,topic,1226164,1.0
25 owners topic,25,topic,1229683,1.0
25 owners topic,25,topic,1233276,1.0
25 owners topic,25,topic,1236668,1.0
25 owners topic,25,topic,1239950,1.0
25 owners topic,25,topic,1243302,1.0
25 owners topic,25,topic,1246571,1.0
25 owners topic,25,topic,1249977,1.0
25 owners topic,25,topic,1253303,1.0
25 owners topic,25,topic,1256541,1.0
25 owners topic,25,topic,1259958,1.0
25 owners topic,25,topic,1263184,1.0
25 owners topic,25,topic,1266397,1.0
25 owners topic,25,topic,1269802,1.0
25 owners topic,25,topic,1273022,1.0
25 owners topic,25,topic,1276380,1.0
25 owners topic,25,topic,1279853,1.0
25 owners topic,25,topic,1283236,1.0
25 owners topic,25,topic,1286508,1.0
25 owners topic,25,topic,1289822,1.0
25 owners topic,25,topic,1293061,1.0
25 owners topic,25,topic,1296211,1.0
25 owners topic,25,topic,1299469,1.0
25 owners topic,25,topic,1302856,1.0
25 owners topic,25,topic,1306274,1.0
25 owners topic,25,topic,1309581,1.0
25 owners topic,25,topic,1312785,1.0
25 owners topic,25,topic,1316133,1.0
25 owners topic,25,topic,1319418,1.0
25 owners topic,25,topic,1322768,1.0
25 owners topic,25,topic,1325969,1.0
25 owners topic,25,topic,1329397,1.0
25 owners topic,25,topic,1332700,1.0
25 owners topic,25,topic,1336150,1.0
25 owners topic,25,topic,1339760,1.0
25 owners topic,25,topic,1343082,1.0
25 owners topic,25,topic,1346385,1.0
25 owners topic,25,topic,1349736,1.0
25 owners topic,25,topic,1353000,1.0
25 owners topic,25,topic,1356335,1.0
25 owners topic,25,topic,1359623,1.0
25 owners topic,25,topic,1363004,1.0
25 owners topic,25,topic,1366254,1.0
25 owners topic,25,topic,1369655,1.0
25 owners topic,25,topic,1372989,1.0
25 owners topic,25,topic,1376441,1.0
25 owners topic,25,topic,1379660,1.0
25 owners topic,25,topic,1383069,1.0
25 owners topic,25,topic,1386256,1.0
25 owners topic,25,topic,1389658,1.0
25 owners topic,25,topic,1393037,1.0
25 owners topic,25,topic,1396313,1.0
25 owners topic,25,topic,1399739,1.0
25 owners topic,25,topic,1403108,1.0
25 owners topic,25,topic,1406455,1.0
25 owners topic,25,topic,1409772,1.0
25 owners topic,25,topic,1413219,1.0
25 owners topic,25,topic,1416786,1.0
25 owners topic,25,topic,1420225,1.0
25 owners topic,25,topic,1423443,1.0
25 owners topic,25,topic,1426850,1.0
25 owners topic,25,topic,1430260,1.0
25 owners topic,25,topic,1433605,1.0
25 owners topic,25,topic,1437057,1.0
25 owners topic,25,topic,1440351,1.0
25 owners topic,25,topic,1443648,1.0
25 owners topic,25,topic,1447034,1.0
25 owners topic,25,topic,1450340,1.0
25 owners topic,25,topic,1453640,1.0
25 owners topic,25,topic,1456925,1.0
25 owners topic,25,topic,1460253,1.0
25 owners topic,25,topic,1463589,1.0
25 owners topic,25,topic,1466812,1.0
25 owners topic,25,topic,1470047,1.0
25 owners topic,25,topic,1473287,1.0
25 owners topic,25,topic,1476548,1.0
25 owners topic,25,topic,1479912,1.0
25 owners topic,25,topic,1483410,1.0
25 owners topic,25,topic,1486769,1.0
25 owners topic,25,topic,1489902,1.0
25 owners topic,25,topic,1493300,1.0
25 owners topic,25,topic,1496753,1.0
25 owners topic,25,topic,1499998,1.0
25 owners topic,25,topic,1499998,1.0
50 owners topic,50,topic,616458,0.9956
50 owners topic,50,topic,619763,1.0
50 owners topic,50,topic,623124,1.0
50 owners topic,50,topic,626439,1.0
50 owners topic,50,topic,629709,1.0
50 owners topic,50,topic,633137,1.0
50 owners topic,50,topic,636435,1.0
50 owners topic,50,topic,639782,1.0
50 owners topic,50,topic,643275,1.0
50 owners topic,50,topic,646614,1.0
50 owners topic,50,topic,650031,1.0
50 owners topic,50,topic,653313,1.0
50 owners topic,50,topic,656806,1.0
50 owners topic,50,topic,660094,1.0
50 owners topic,50,topic,663360,1.0
50 owners topic,50,topic,666599,1.0
50 owners topic,50,topic,669992,1.0
50 owners topic,50,topic,673338,1.0
50 owners topic,50,topic,676537,1.0
50 owners topic,50,topic,679914,1.0
50 owners topic,50,topic,683253,1.0
50 owners topic,50,topic,686449,1.0
50 owners topic,50,topic,689870,1.0
50 owners topic,50,topic,693294,1.0
50 owners topic,50,topic,696549,1.0
50 owners topic,50,topic,699790,1.0
50 owners topic,50,topic,702975,1.0
50 owners topic,50,topic,706453,1.0
50 owners topic,50,topic,709755,1.0
50 owners topic,50,topic,713186,1.0
50 owners topic,50,topic,716642,1.0
50 owners topic,50,topic,720088,1.0
50 owners topic,50,topic,723457,1.0
50 owners topic,50,topic,726657,1.0
50 owners topic,50,topic,730123,1.0
50 owners topic,50,topic,733565,1.0
50 owners topic,50,topic,736924,1.0
50 owners topic,50,topic,740124,1.0
50 owners topic,50,topic,743552,1.0
50 owners topic,50,topic,746919,1.0
50 owners topic,50,topic,750178,1.0
50 owners topic,50,topic,753481,1.0
50 owners topic,50,topic,756721,1.0
50 owners topic,50,topic,760018,1.0
50 owners topic,50,topic,763516,1.0
50 owners topic,50,topic,766856,1.0
50 owners topic,50,topic,770099,1.0
50 owners topic,50,topic,773557,1.0
50 owners topic,50,topic,777032,1.0
50 owners topic,50,topic,780350,1.0
50 owners topic,50,topic,783744,1.0
50 owners topic,50,topic,787159,1.0
50 owners topic,50,topic,790536,1.0
50 owners topic,50,topic,793862,1.0
50 owners topic,50,topic,797146,1.0
50 owners topic,50,topic,800414,1.0
50 owners topic,50,topic,803760,1.0
50 owners topic,50,topic,807126,1.0
50 owners topic,50,topic,810337,1.0
50 owners topic,50,topic,813710,1.0
50 owners topic,50,topic,816912,1.0
50 owners topic,50,topic,820319,1.0
50 owners topic,50,topic,823694,1.0
50 owners topic,50,topic,827046,1.0
50 owners topic,50,topic,830407,1.0
50 owners topic,50,topic,833577,1.0
50 owners topic,50,topic,836994,1.0
50 owners topic,50,topic,840146,1.0
50 owners topic,50,topic,843444,1.0
50 owners topic,50,topic,846841,1.0
50 owners topic,50,topic,850182,1.0
50 owners topic,50,topic,853395,1.0
50 owners topic,50,topic,856730,1.0
50 owners topic,50,topic,860013,1.0
50 owners topic,50,topic,863251,1.0
50 owners topic,50,topic,866568,1.0
50 owners topic,50,topic,869877,1.0
50 owners topic,50,topic,873208,1.0
50 owners topic,50,topic,876326,1.0
50 owners topic,50,topic,879749,1.0
50 owners topic,50,topic,883045,1.0
50 owners topic,50,topic,886284,1.0
50 owners topic,50,topic,889621,1.0
50 owners topic,50,topic,893157,1.0
50 owners topic,50,topic,896584,1.0
50 owners topic,50,topic,899960,1.0
50 owners topic,50,topic,903230,1.0
50 owners topic,50,topic,906504,1.0
50 owners topic,50,topic,909921,1.0
50 owners topic,50,topic,913274,1.0
50 owners topic,50,topic,916612,1.0
50 owners topic,50,topic,919933,1.0
50 owners topic,50,topic,923239,1.0
50 owners topic,50,topic,926709,1.0
50 owners topic,50,topic,929978,1.0
50 owners topic,50,topic,933323,1.0
50 owners topic,50,topic,936644,1.0
50 owners topic,50,topic,939875,1.0
50 owners topic,50,topic,943332,1.0
50 owners topic,50,topic,946655,1.0
50 owners topic,50,topic,949929,1.0
50 owners topic,50,topic,953234,1.0
50 owners topic,50,topic,956517,1.0
50 owners topic,50,topic,959750,1.0
50 owners topic,50,topic,963126,1.0
50 owners topic,50,topic,966508,1.0
50 owners topic,50,topic,969818,1.0
50 owners topic,50,topic,972983,1.0
50 owners topic,50,topic,976184,1.0
50 owners topic,50,topic,979414,1.0
50 owners topic,50,topic,982701,1.0
50 owners topic,50,topic,986225,1.0
50 owners topic,50,topic,989477,1.0
50 owners topic,50,topic,992808,1.0
50 owners topic,50,topic,996156,1.0
50 owners topic,50,topic,999437,1.0
50 owners topic,50,topic,1002870,1.0
50 owners topic,50,topic,1006316,1.0
50 owners topic,50,topic,1009774,1.0
50 owners topic,50,topic,1012952,1.0
50 owners topic,50,topic,1016298,1.0
50 owners topic,50,topic,1019541,1.0
50 owners topic,50,topic,1022763,1.0
50 owners topic,50,topic,1026166,1.0
50 owners topic,50,topic,1029448,1.0
50 owners topic,50,topic,1032743,1.0
50 owners topic,50,topic,1036148,1.0
50 owners topic,50,topic,1039599,1.0
50 owners topic,50,topic,1043130,1.0
50 owners topic,50,topic,1046429,1.0
50 owners topic,50,topic,1049695,1.0
50 owners topic,50,topic,1053023,1.0
50 owners topic,50,topic,1056241,1.0
50 owners topic,50,topic,1059570,1.0
50 owners topic,50,topic,1062954,1.0
50 owners topic,50,topic,1066225,1.0
50 owners topic,50,topic,1069673,1.0
50 owners topic,50,topic,1072980,1.0
50 owners topic,50,topic,1076391,1.0
50 owners topic,50,topic,1079684,1.0
50 owners topic,50,topic,1083135,1.0
50 owners topic,50,topic,1086511,1.0
50 owners topic,50,topic,1089840,1.0
50 owners topic,50,topic,1093204,1.0
50 owners topic,50,topic,1096432,1.0
50 owners topic,50,topic,1099781,1.0
50 owners topic,50,topic,1103073,1.0
50 owners topic,50,topic,1106398,1.0
50 owners topic,50,topic,1109659,1.0
50 owners topic,50,topic,1112977,1.0
50 owners topic,50,topic,1116435,1.0
50 owners topic,50,topic,1119786,1.0
50 owners topic,50,topic,1123095,1.0
50 owners topic,50,topic,1126447,1.0
50 owners topic,50,topic,1129742,1.0
50 owners topic,50,topic,1132984,1.0
50 owners topic,50,topic,1136380,1.0
50 owners topic,50,topic,1139643,1.0
50 owners topic,50,topic,1143000,1.0
50 owners topic,50,topic,1146402,1.0
50 owners topic,50,topic,1149730,1.0
50 owners topic,50,topic,1153018,1.0
50 owners topic,50,topic,1156328,1.0
50 owners topic,50,topic,1159667,1.0
50 owners topic,50,topic,1162807,1.0
50 owners topic,50,topic,1166328,1.0
50 owners topic,50,topic,1169776,1.0
50 owners topic,50,topic,1173271,1.0
50 owners topic,50,topic,1176537,1.0
50 owners topic,50,topic,1179907,1.0
50 owners topic,50,topic,1183289,1.0
50 owners topic,50,topic,1186520,1.0
50 owners topic,50,topic,1189861,1.0
50 owners topic,50,topic,1193046,1.0
50 owners topic,50,topic,1196303,1.0
50 owners topic,50,topic,1199648,1.0
50 owners topic,50,topic,1202839,1.0
50 owners topic,50,topic,1206095,1.0
50 owners topic,50,topic,1209500,1.0
50 owners topic,50,topic,1213003,1.0
50 owners topic,50,topic,1216268,1.0
50 owners topic,50,topic,1219511,1.0
50 owners topic,50,topic,1222832,1.0
50 owners topic,50,topic,1226164,1.0
50 owners topic,50,topic,1229683,1.0
50 owners topic,50,topic,1233276,1.0
50 owners topic,50,topic,1236668,1.0
50 owners topic,50,topic,1239950,1.0
50 owners topic,50,topic,1243302,1.0
50 owners topic,50,topic,1246571,1.0
50 owners topic,50,topic,1249977,1.0
50 owners topic,50,topic,1253303,1.0
50 owners topic,50,topic,1256541,1.0
50 owners topic,50,topic,1259958,1.0
50 owners topic,50,topic,1263184,1.0
50 owners topic,50,topic,1266397,1.0
50 owners topic,50,topic,1269802,1.0
50 owners topic,50,topic,1273022,1.0
50 owners topic,50,topic,1276380,1.0
50 owners topic,50,topic,1279853,1.0
50 owners topic,50,topic,1283236,1.0
50 owners topic,50,topic,1286508,1.0
50 owners topic,50,topic,1289822,1.0
50 owners topic,50,topic,1293061,1.0
50 owners topic,50,topic,1296211,1.0
50 owners topic,50,topic,1299469,1.0
50 owners topic,50,topic,1302856,1.0
50 owners topic,50,topic,1306274,1.0
50 owners topic,50,topic,1309581,1.0
50 owners topic,50,topic,1312785,1.0
50 owners topic,50,topic,1316133,1.0
50 owners topic,50,topic,1319418,1.0
50 owners topic,50,topic,1322768,1.0
50 owners topic,50,topic,1325969,1.0
50 owners topic,50,topic,1329397,1.0
50 owners topic,50,topic,1332700,1.0
50 owners topic,50,topic,1336150,1.0
50 owners topic,50,topic,1339760,1.0
50 owners topic,50,topic,1343082,1.0
50 owners topic,50,topic,1346385,1.0
50 owners topic,50,topic,1349736,1.0
50 owners topic,50,topic,1353000,1.0
50 owners topic,50,topic,1356335,1.0
50 owners topic,50,topic,1359623,1.0
50 owners topic,50,topic,1363004,1.0
50 owners topic,50,topic,1366254,1.0
50 owners topic,50,topic,1369655,1.0
50 owners topic,50,topic,1372989,1.0
50 owners topic,50,topic,1376441,1.0
50 owners topic,50,topic,1379660,1.0
50 owners topic,50,topic,1383069,1.0
50 owners topic,50,topic,1386256,1.0
50 owners topic,50,topic,1389658,1.0
50 owners topic,50,topic,1393037,1.0
50 owners topic,50,topic,1396313,1.0
50 owners topic,50,topic,1399739,1.0
50 owners topic,50,topic,1403108,1.0
50 owners topic,50,topic,1406455,1.0
50 owners topic,50,topic,1409772,1.0
50 owners topic,50,topic,1413219,1.0
50 owners topic,50,topic,1416786,1.0
50 owners topic,50,topic,1420225,1.0
50 owners topic,50,topic,1423443,1.0
50 owners topic,50,topic,1426850,1.0
50 owners topic,50,topic,1430260,1.0
50 owners topic,50,topic,1433605,1.0
50 owners topic,50,topic,1437057,1.0
50 owners topic,50,topic,1440351,1.0
50 owners topic,50,topic,1443648,1.0
50 owners topic,50,topic,1447034,1.0
50 owners topic,50,topic,1450340,1.0
50 owners topic,50,topic,1453640,1.0
50 owners topic,50,topic,1456925,1.0
50 owners topic,50,topic,1460253,1.0
50 owners topic,50,topic,1463589,1.0
50 owners topic,50,topic,1466812,1.0
50 owners topic,50,topic,1470047,1.0
50 owners topic,50,topic,1473287,1.0
50 owners topic,50,topic,1476548,1.0
50 owners topic,50,topic,1479912,1.0
50 owners topic,50,topic,1483410,1.0
50 owners topic,50,topic,1486769,1.0
50 owners topic,50,topic,1489902,1.0
50 owners topic,50,topic,1493300,1.0
50 owners topic,50,topic,1496753,1.0
50 owners topic,50,topic,1499998,1.0
50 owners topic,50,topic,1499998,1.0


==> csv_files_-_mean_and__std/amazon_relevant_retrieval_histogram.csv <==
relevant_docs_bin,event_count,zerorag_mean_query_retrieval_recall,zerorag_mean_query_retrieval_recall_std,zerorag_no_query_memory_mean_query_retrieval_recall,zerorag_no_query_memory_mean_query_retrieval_recall_std,zerorag_no_new_connections_mean_query_retrieval_recall,zerorag_no_new_connections_mean_query_retrieval_recall_std,zerorag_no_query_memory_no_new_connections_mean_query_retrieval_recall,zerorag_no_query_memory_no_new_connections_mean_query_retrieval_recall_std,lsh_w3p0_k10_l50_mean_query_retrieval_recall,lsh_w3p0_k10_l20_mean_query_retrieval_recall,lsh_w3p0_k10_l10_mean_query_retrieval_recall,semantica_mean_query_retrieval_recall,semantica_mean_query_retrieval_recall_std
1-10,41210,0.9494097152409531,0.0006774944135484507,0.5816210081541283,0.004867184248646617,0.9489156257342438,0.0005372504163929251,0.5445232105784156,0.0018965770200428263,0.911432346132673,0.6219613054312979,0.4803929351405708,0.5243319313003914,0.0044644887005864005
11-50,125810,0.958878376953335,0.00041048897349955324,0.5490137327208647,0.003914100522762724,0.9578786630007101,0.0003687196839723508,0.4676607615960886,0.0006506293532445322,0.9175705232274938,0.7003272154118341,0.5039913365252268,0.42035355898608556,0.005050548364304513
51-100,133571,0.9793143643059957,0.00020959921950485766,0.6926098087800081,0.004658841534854772,0.9790085266611547,0.00010516381391855039,0.6158465330548215,0.0017854664392270576,0.9036666866096028,0.6680583980948113,0.424830778167196,0.6664624104919581,0.004491242913421946


==> csv_files_-_mean_and__std/amazon_retrieval_pct_rolling1000.csv <==
window_index,ZeroRAG,ZeroRAG_std,Semantica,Semantica_std,ZeroRAG no query memory,ZeroRAG no query memory_std,ZeroRAG no new connections,ZeroRAG no new connections_std,ZeroRAG no query memory and no new connections,ZeroRAG no query memory and no new connections_std,LSH w=0.75 k=10 L=20,LSH w=0.75 k=10 L=20_std,LSH w=2.0 k=10 L=50,LSH w=2.0 k=10 L=50_std,LSH w=2.5 k=10 L=50,LSH w=2.5 k=10 L=50_std,LSH w=3.0 k=10 L=10,LSH w=3.0 k=10 L=10_std,LSH w=3.0 k=10 L=20,LSH w=3.0 k=10 L=20_std,LSH w=3.0 k=10 L=50,LSH w=3.0 k=10 L=50_std,LSH w=3.0 k=8 L=50,LSH w=3.0 k=8 L=50_std,LSH w=4.0 k=10 L=50,LSH w=4.0 k=10 L=50_std
1,32.59515529937264,0.21820653092134312,39.81343143585521,0.24782015045326156,33.465203027592324,0.10581284693842995,32.39330264667492,0.21415369166931478,33.47132456176727,0.10437385710405582,0.0110583,,34.5255,,69.5531,,46.9972,,65.171,,90.403,,99.1181,,99.7482,
2,31.417532213978912,0.1478148872101812,39.61522842639594,0.151572705080331,33.06474033580633,0.047339573896704804,31.234986333463493,0.1304200413896226,33.04849668098399,0.07752238212553199,0.0105428,,33.9623,,69.0615,,46.9416,,64.2608,,90.1663,,99.0607,,99.7376,
3,35.06573733089916,0.17500807620305395,41.30981135153108,0.1548648120118598,34.63047192439841,0.18477833028645516,34.994134143051625,0.1897844591983916,34.623403619055985,0.17361439415841334,0.0115017,,34.7612,,69.119,,47.1975,,64.377,,90.4063,,99.0991,,99.7407,
4,37.507648268705374,0.21949802490379397,41.10520330827753,0.14803151239944193,34.899345262630256,0.0836967762196469,37.44981762219106,0.1887259944572603,34.889071623421415,0.05984969544481291,0.0132563,,34.2912,,68.8671,,45.7751,,64.4025,,90.2628,,99.1191,,99.7475,
5,40.6323900681803,0.24041297241714307,42.56679271850846,0.13058688831970236,36.41432542107866,0.18876884993052653,40.58207011534715,0.2786280910456555,36.410394849655646,0.16199544748068037,0.0138218,,34.5327,,68.8137,,46.4093,,64.7987,,90.2466,,99.08,,99.7352,
6,39.13947442086205,0.28822631668617926,39.78326758055973,0.14954858497976495,33.55199906556548,0.24695605513382932,39.11490523746519,0.25213345131414716,33.51997857244989,0.26306260796757086,0.0112777,,34.4136,,69.2621,,46.8079,,64.7279,,90.3659,,99.076,,99.7479,
7,41.00078402834631,0.24880404080374255,40.727846867568516,0.1845075250989924,34.24635816667316,0.1715294860571154,40.968426615379954,0.2734773312482261,34.22110465695511,0.1596683998884868,0.0125618,,33.7682,,68.502,,45.7054,,63.1381,,89.982,,99.1083,,99.7215,
8,42.53725369256107,0.14720219525566253,41.73402186774803,0.14815601649045954,35.44806136442674,0.06515939853466877,42.476317959418466,0.13735823503109043,35.43060741071253,0.06382096439002077,0.0118109,,34.9123,,69.01,,46.7274,,65.2286,,90.0954,,99.0986,,99.7126,
9,41.446942686558764,0.22580192164643992,40.24553423302224,0.15534563034885326,33.883603501426755,0.1794969030817718,41.399283707667465,0.16127434482694408,33.841012059531494,0.18533783948408428,0.00884808,,34.222,,69.005,,46.6451,,64.7014,,90.1511,,99.1311,,99.7404,
10,44.39916219802393,0.05642436267640472,42.42637979625182,0.21952394801284295,36.04500444122775,0.2524547220054715,44.34327949030058,0.14516355842352646,36.01675603952144,0.2582010122462202,0.0142558,,34.4163,,68.7342,,46.5335,,63.8872,,90.1486,,99.1168,,99.7427,
11,45.71257120338194,0.17584963029258496,43.066313187403715,0.23226562788955846,36.50225701286139,0.17655328827544275,45.65654891985813,0.16578305016203476,36.48367248235589,0.16016359584202353,0.0116433,,34.5782,,68.5006,,46.9678,,64.2411,,89.9102,,99.0061,,99.7154,
12,43.08407297303078,0.309473760427391,40.97974634814039,0.23438564656793517,34.26515815813675,0.11136542985642175,43.0205958466112,0.3372658898309995,34.2337190153346,0.10777740599557031,0.0156126,,34.5131,,69.3479,,46.5306,,64.4663,,90.5409,,99.1069,,99.7613,
13,44.834274761433974,0.40000803970014226,42.59427441529419,0.17785118340316644,36.28829982628109,0.17557483937365337,44.8884456376652,0.44836482338481054,36.22305247695466,0.17417061827306582,0.0123312,,34.4896,,68.7284,,45.8045,,64.2725,,90.3425,,99.0901,,99.732,
14,46.81850888233561,0.3383412535695631,44.03258265014996,0.17345372738165366,37.78427014543868,0.20198046992569532,46.818417512032326,0.28428434047243645,37.754437741417476,0.1849277577144041,0.0121066,,34.8642,,68.827,,46.2683,,64.0545,,90.3821,,99.0657,,99.7432,
15,46.386388160061784,0.3597844977605337,42.896968457877584,0.19142780954109834,36.44720073602072,0.1583150800600921,46.33650231142309,0.24050379563858734,36.43806862711691,0.15393883343848372,0.0134028,,35.045,,69.0101,,46.076,,64.7376,,90.0387,,99.0707,,99.711,
16,42.65617666574957,0.2315968964577481,40.35180210069754,0.14265183980162455,34.195568790561424,0.2089478698443075,42.68915179077182,0.222998189093188,34.1419589247277,0.20607761556901594,0.0119358,,34.5577,,68.8341,,46.1996,,65.1433,,90.1317,,99.1255,,99.7512,
17,42.63768608139469,0.16352627695420666,39.95182914570903,0.05227166058299521,34.0890380077409,0.20500181122966663,42.61219534569614,0.09980694362956799,34.08501726382521,0.21522066110718768,0.0126868,,34.271,,69.1947,,46.0822,,64.4496,,90.5766,,99.1328,,99.7498,
18,42.1142594684894,0.05653658163503356,39.14507917620315,0.1681010906437098,33.3326098205236,0.21421134161698535,41.968135720667206,0.1186898896645975,33.26280375425629,0.16805140513933986,0.0110465,,34.0226,,68.8689,,45.4453,,64.0477,,90.4184,,99.1273,,99.7519,
19,43.085366124118686,0.23248130043424514,40.032339166076945,0.17831352055213934,33.79999314506455,0.10124058078479975,43.02734111166892,0.201475859395703,33.74708917262945,0.11756976516314484,0.0137099,,34.4819,,69.0913,,46.5976,,64.4739,,90.1614,,99.1042,,99.7357,
20,44.62703977923157,0.18868188346171227,40.8125601215271,0.2354653788428383,34.52318460192476,0.0822831645020727,44.577288535450485,0.12992137269363102,34.44905829557375,0.09773576890444843,0.0141462,,34.1434,,68.682,,45.3243,,63.4962,,89.9718,,99.0999,,99.711,
21,42.693446308697986,0.20863184465943183,39.572701887456695,0.215526532008059,33.648096141075186,0.1799593849301022,42.64928030212109,0.15424857585543156,33.59016826288375,0.1798115506820557,0.0128017,,34.2645,,69.1172,,46.2115,,63.9477,,90.4429,,99.0997,,99.747,
22,46.01477473362438,0.10439588505053744,42.259603137654494,0.14507326740755958,36.04731955412279,0.1726245438384357,45.87985207698321,0.18614431759712752,35.990047697267286,0.1584769712726188,0.0118584,,34.5717,,68.9619,,47.1175,,65.4432,,90.1889,,99.1262,,99.7297,
23,45.4602207260065,0.22075641599716547,41.72094987300085,0.19905739361392116,35.67600257181235,0.19298081850872353,45.415192790437615,0.10777360736038376,35.589638906512924,0.16863623970805805,0.0112464,,34.1007,,68.8639,,44.6734,,62.2493,,90.3816,,99.1565,,99.7645,
24,46.62263113066931,0.14009904771441783,42.748864362268435,0.12554615954425202,36.37966676130314,0.15763744843132174,46.57352367094897,0.17554305937871686,36.30855632053375,0.1704404056030342,0.0108684,,35.2753,,69.5713,,48.1309,,65.6995,,90.3355,,99.1075,,99.7392,
25,43.43324594541783,0.11951539098022218,39.933278512342866,0.23166174650617447,33.970355956490586,0.20710681418735238,43.46878460235785,0.12544068751575974,33.918940923597994,0.16422175442518785,0.0120091,,34.3292,,69.1394,,45.5109,,63.9588,,90.5383,,99.0824,,99.734,
26,47.93248983506556,0.11380142049259634,43.544965488087314,0.2661297479846247,36.989406649651244,0.2271644614424666,48.01630935037603,0.11861741556872181,36.93140572690929,0.21853164633521063,0.0154548,,35.1081,,69.0668,,46.3244,,64.5049,,90.2123,,99.0554,,99.7243,
27,44.19545782248899,0.03713741603590753,40.228251587850686,0.1860686942147466,33.99735306278061,0.15571646746850154,44.15336445666108,0.13933199850088723,33.890810723212226,0.14276670915430847,0.0110116,,33.5417,,68.8817,,45.4488,,62.3827,,90.5442,,99.0561,,99.7523,
28,43.83536917264344,0.09978496482766197,40.209800845286885,0.26726198845995613,34.27142033811475,0.20469515632236848,43.79122374487705,0.13745260535780685,34.20470190829918,0.20200667259981692,0.0102059,,34.0692,,69.0528,,45.8346,,63.5668,,90.4535,,99.0883,,99.7368,
29,44.81048828326623,0.10576971565672147,41.50007226179416,0.1472620700275542,35.596903065964696,0.20339208947756654,44.78307009394033,0.11594510008046852,35.47240631774543,0.15149791353048292,0.010736,,34.6563,,69.08,,46.1034,,64.9532,,90.561,,99.1378,,99.7574,
30,43.33709223367921,0.22943116878308006,39.75491428895938,0.1724668554947922,33.72005386855747,0.1840039692847626,43.27904561790643,0.17780383946608583,33.6229849995538,0.16816421416921218,0.0101409,,34.4325,,69.3215,,46.6458,,64.346,,90.3951,,99.1263,,99.753,
31,45.02103930268571,0.08487995776637426,41.60201453624549,0.11120255179757078,35.36251628832743,0.15551796262518133,45.01113845436302,0.07349316231562153,35.30315211098769,0.12325302464827051,0.0135012,,35.0398,,69.4964,,47.9031,,64.818,,90.5817,,99.0883,,99.7515,
32,44.498056307172845,0.13070462966806465,40.3653175399093,0.12856597080793258,34.1112309493925,0.211110633189207,44.4161878391476,0.07327845862831316,34.04033714503166,0.18909159038358053,0.013035,,34.5685,,69.0342,,46.4054,,64.5039,,90.1447,,99.0829,,99.733,
33,45.77123163242689,0.13852394534134144,41.75176993650393,0.22704072869121145,35.40016428139926,0.11034785415112107,45.839899518890185,0.21295151544250246,35.33523401407257,0.06066997581573208,0.0108652,,34.2233,,69.1675,,46.8693,,63.8396,,90.6912,,99.0754,,99.7431,
34,47.5244289044289,0.1494288312498483,43.15384615384615,0.06345508988365488,36.99934731934732,0.21964545283346742,47.495524475524476,0.26040882028051016,36.84517482517482,0.2563055200373392,0.0144522,,35.3163,,69.083,,46.3527,,65.042,,90.2699,,99.0776,,99.714,
35,46.44793197446799,0.2639090436788946,42.44241275254367,0.15280274494476864,36.04644223326565,0.2923512245751746,46.46013708311365,0.16004755101563078,36.00928844665313,0.28029725245367604,0.0141346,,34.8272,,68.7289,,46.1443,,65.8782,,90.3351,,99.077,,99.7139,
36,44.32271841054684,0.09790808272641739,40.20792457112204,0.20520282077494603,33.622834978697945,0.2173986056350022,44.17829769236324,0.18675239897292786,33.53676023066052,0.19577252207729137,0.0121726,,34.1534,,68.4366,,46.5123,,64.4284,,89.8852,,99.0212,,99.7246,
37,46.57484586392454,0.10409105297498178,41.7319448378031,0.18361971248223496,35.934511230692145,0.10076439473490711,46.47550162305832,0.10605645114900772,35.78937278054944,0.10622045463344307,0.0126359,,34.6772,,69.1375,,45.7868,,63.7611,,90.3965,,99.0586,,99.7325,
38,44.75765916955738,0.3579260648663667,40.63280544022787,0.08639312724211808,34.053769306687435,0.19406726413127945,44.91744295964387,0.2634704895648296,33.94033405930781,0.14927515822401385,0.0127011,,34.6973,,69.1278,,47.2276,,64.8536,,89.9326,,99.012,,99.7168,
39,44.928959443287646,0.23765180490053625,41.01998492098135,0.1809274605092054,34.60877047519794,0.19477363904180325,44.994580325013416,0.21849349224312273,34.51382695886268,0.18527344452365088,0.0108602,,34.278,,68.843,,45.9547,,65.1309,,90.3524,,99.0704,,99.7408,
40,47.72428705479172,0.18412476643672362,43.511257983943715,0.1517619996855759,36.69558792197608,0.17843939593620198,47.66571924623412,0.21199487882034468,36.57496180853041,0.16505664420087887,0.014506,,34.7536,,69.1932,,46.3776,,64.4056,,90.6355,,99.0805,,99.7448,
41,45.018203871146305,0.11921809506967702,40.80092962865731,0.22458898706589644,34.59260570761062,0.11772232645391921,44.979048758697466,0.1418901941429911,34.43492701153285,0.202187244832518,0.010786,,34.1928,,68.6843,,45.8807,,64.1515,,90.335,,99.0565,,99.7497,
42,47.39632124595603,0.13285468939305758,42.66603468590631,0.21230888477504833,36.49501085471672,0.1643983765375422,47.48396386083605,0.12577644251199877,36.374591690496366,0.18432268550386674,0.0114025,,34.7143,,68.5839,,45.5645,,63.9599,,90.2824,,99.0227,,99.7398,
43,43.853149691857915,0.1118251621795489,39.90027923454472,0.09199332460777299,33.90342011062773,0.20673645591701906,43.91129280263735,0.09282388731843949,33.749861612835765,0.1999031891570303,0.0123011,,34.6267,,69.5042,,46.9241,,65.5744,,90.3039,,99.1235,,99.7423,
44,47.80034509282165,0.1878880922379492,42.87189295192954,0.20112618966849685,35.823221928870225,0.17912638677370288,47.71072259295447,0.23570859011482528,35.65409410824458,0.21799815073393794,0.0108563,,34.7484,,68.9179,,46.813,,64.6236,,89.9685,,99.0506,,99.7043,
45,48.75241026401661,0.13621776334435667,43.974386309700385,0.13504250409067142,36.88705132008306,0.15219458666317093,48.611780628893506,0.1810694246017249,36.76853122218926,0.16052827289975166,0.0115878,,35.3943,,69.4879,,46.7853,,64.9436,,90.5775,,99.0549,,99.7344,
46,44.823134186222745,0.10284452103377205,40.869355551142974,0.20869958291070223,34.82803755739173,0.10263335326068268,45.01959322281162,0.12268382335887147,34.71744830185315,0.11477907100322665,0.0105362,,34.3481,,68.4624,,46.4657,,64.8238,,89.894,,99.1221,,99.7105,
47,47.584916078458654,0.12068590987564984,43.04926165130116,0.22952318587158063,36.98399827830953,0.14476296313582843,47.45839791484154,0.031354522130936716,36.90173973344231,0.17684442499956465,0.0147822,,34.7888,,68.9937,,45.8546,,64.8836,,90.487,,99.0796,,99.7372,
48,43.47653396915462,0.14292306583489173,39.639754927111944,0.05852917866330882,33.83808690228272,0.1471960696690534,43.491825873499735,0.09825652398218436,33.688025030432904,0.15773301295930653,0.012475,,34.178,,68.7826,,46.4769,,65.2133,,90.2695,,99.0501,,99.732,
49,45.80775020791444,0.14297807414260935,41.424092808792416,0.20688596498036163,35.31395605899506,0.10339360795158753,45.681001358023394,0.13330367099995083,35.242665094587906,0.0780704291328142,0.0128433,,34.3797,,69.2093,,46.0271,,63.6732,,90.3673,,99.0856,,99.7505,
50,45.93796729535478,0.18315897888093924,41.59313456790665,0.1523541472767049,35.769971189391384,0.12547808770441182,45.94160699172517,0.14266982724833024,35.5848728956635,0.15788898848996014,0.0124978,,34.3175,,69.1183,,45.5359,,64.2439,,90.6065,,99.1092,,99.7516,
51,45.797254420713294,0.12002984889815123,41.703937788912135,0.14316533231073747,35.76399972022814,0.13329972526869488,45.776525869359254,0.15098838575270573,35.65378656374453,0.16743562339159274,0.012293,,34.9335,,69.1117,,46.2478,,66.0656,,90.265,,99.1062,,99.731,
52,45.58360295899314,0.15815865782904448,41.23564230635312,0.10953664359090759,34.85356730528412,0.15752842077511364,45.501340831947026,0.1932488187392593,34.75961744038541,0.13273569924799425,0.0136425,,33.7655,,68.3142,,45.0972,,63.3593,,90.0025,,99.1014,,99.7326,
53,46.135629709364906,0.20136705818473827,41.8277590588595,0.14730834144813532,35.919686286499235,0.23135379235714992,46.25728498544595,0.18233636680576418,35.77815852552956,0.20444987749105764,0.0144373,,34.4412,,68.9715,,45.3301,,63.8467,,90.3495,,99.083,,99.7495,
54,46.126187361599165,0.12846701196511062,41.38614580928686,0.1591932367616696,35.164157283196964,0.16381645185225144,46.19172202700045,0.0969860765338271,34.984268260360295,0.21182670216500832,0.0136798,,34.7515,,69.3293,,46.5538,,64.0421,,90.1965,,99.0723,,99.7311,
55,44.86237771170028,0.09894120717832772,40.41699325263031,0.1674029245858857,34.231019653217544,0.21537501280047924,44.716108671220205,0.1557448708617781,34.06550796040327,0.19223616649713773,0.00933103,,34.6362,,69.0469,,47.3365,,65.3904,,90.3009,,99.0661,,99.7263,
56,47.40036141946502,0.1226006846703076,42.62331398260862,0.13169200570956605,36.28677906414865,0.2311710258428972,47.343258026579115,0.08649571422389384,36.125177344868746,0.1456359168477387,0.0134595,,35.1592,,69.303,,47.8715,,65.6069,,90.3824,,99.0817,,99.7363,
57,46.27986448915534,0.18546513674067014,41.605752882558676,0.12500020152856364,35.337195026768875,0.19537087412540793,46.29357589155757,0.10719959425232087,35.178311514624795,0.19178538612392074,0.0126567,,35.1514,,68.8907,,45.8054,,64.6324,,90.1413,,99.0562,,99.7357,
58,45.18687816530505,0.09239780968275067,40.82811503180532,0.10972536324911525,35.18281088379756,0.14102086666385416,45.12878004265484,0.09586668768309636,34.9982760507316,0.12434946794425848,0.0138329,,34.3712,,68.6821,,46.4372,,65.3212,,90.2263,,99.1104,,99.7271,
59,46.30154501864678,0.10030134919102503,41.63165276766007,0.19394105453729127,35.797679753840804,0.19151297470714013,46.30750328900873,0.09020666508284474,35.61497395974906,0.22717829222411337,0.0117426,,33.7119,,68.2148,,44.7592,,62.9065,,90.2791,,99.1247,,99.7504,
60,46.69514956786189,0.10634850884156037,42.127777137250895,0.1003736196279408,35.279437709243815,0.13329956546016714,46.75314504743404,0.1066764400346786,35.06176975403042,0.18431001971102812,0.0126172,,34.357,,68.9024,,46.0533,,64.2231,,90.466,,99.0963,,99.7333,
61,47.593664385857494,0.08355661075719394,42.91462384525656,0.11094302483906625,36.75223797882468,0.16157380022266862,47.5706477289487,0.19085751860942088,36.62035030011039,0.10889265957653475,0.0136312,,34.9422,,68.6511,,46.2782,,65.2373,,90.1938,,99.0874,,99.7283,
62,47.12464948576278,0.045693839870011806,42.58414025508681,0.11445651775396107,36.23880543400903,0.11490486949394228,47.045353006284,0.08972824557687428,36.07248937512488,0.15554549927510639,0.0121235,,34.4322,,68.9352,,45.298,,63.9091,,90.2922,,99.0986,,99.7526,
63,48.488436922594886,0.1283030199832257,43.579324231547226,0.14413585522772834,37.523902555903184,0.17957150424350102,48.38462495449875,0.17847849253379258,37.33111548332696,0.1166590354112717,0.0168182,,35.0023,,69.0122,,46.9658,,65.2543,,90.0982,,99.0865,,99.7187,
64,44.58069142435842,0.17512703904799296,40.028440709805786,0.16759361992087218,33.643137769787806,0.17467861531217793,44.62117095734904,0.10452342364251047,33.47976528334663,0.20385728937311778,0.0123216,,34.7867,,69.1806,,47.0318,,64.8468,,90.1205,,99.0777,,99.7414,
65,47.06283148663551,0.17216745072338807,42.19078751597262,0.13333929192689517,36.06010082444993,0.18977746878701032,47.04366433860211,0.16214307697834773,35.843660837753156,0.0810549430351059,0.0142222,,34.7521,,69.1372,,46.709,,64.9941,,90.1889,,99.0793,,99.7324,
66,46.68183137263656,0.10994958720277256,41.80065629394826,0.1818119957697401,35.64488693439293,0.20615631294874057,46.63673906734826,0.11468026859804767,35.45782083621671,0.17558966641844878,0.0138402,,34.6724,,69.1321,,47.33,,64.7258,,90.3489,,99.0285,,99.7306,
67,47.050284172147556,0.0670082527431078,42.33351801544181,0.09932146961180441,36.01408350014298,0.18347792914068914,47.09559086359737,0.1400883017702207,35.824143909064915,0.14904134242441663,0.0120639,,34.9471,,69.2777,,46.5799,,65.2707,,90.3524,,99.164,,99.7299,
68,48.255936782203364,0.06567770891250653,43.107039632488124,0.13867616007695996,36.54023706673738,0.1922088226106116,48.192197564604506,0.1322730754925242,36.35032296634587,0.12912117684349814,0.0130355,,34.6817,,68.5862,,46.6249,,64.2923,,89.7842,,99.0498,,99.7107,
69,47.98270625281989,0.05341801090101724,42.847375006395616,0.19993892805991786,36.76125977366494,0.13172772545078215,47.964007795675165,0.21195353702758246,36.584089566539994,0.12503654439046857,0.0132564,,34.8819,,68.7852,,47.2841,,64.9299,,89.7689,,99.116,,99.7205,
70,45.91673825048439,0.13608367000436214,41.458306245164096,0.16605756957873927,35.43213534350641,0.12906128766383534,45.983071404058855,0.06434486264190864,35.23245379380024,0.13604961110397532,0.0140681,,34.8038,,68.7697,,46.0118,,65.6148,,90.2615,,99.0866,,99.7306,
71,44.22519209986117,0.047488031489807334,40.197195864956925,0.1358001286013236,33.67882256678636,0.13124970192850666,44.34601968267379,0.19375987773475523,33.505989086144,0.18934476139840611,0.0106637,,34.6877,,68.9601,,47.4675,,66.1346,,90.1892,,99.0876,,99.7197,
72,47.222125610939244,0.029806504508426698,42.286056856248514,0.11600220674839093,36.26750443903421,0.22859691986439554,47.28299071921507,0.07013475843275609,36.091499020666674,0.23229051304491127,0.011212,,34.6107,,68.6108,,46.7105,,65.0302,,90.1554,,99.0413,,99.727,
73,46.97415529947563,0.16488833024436492,42.23902901135459,0.2782656123280624,35.661995258914,0.16694404181989533,47.03312978389365,0.09692894592441109,35.514781425261184,0.16690019590943841,0.0126755,,34.4714,,69.2892,,46.2561,,63.575,,90.315,,99.1187,,99.7305,
74,46.22805060235331,0.14840313324428922,41.171555408216825,0.10258103102711069,34.81349254416443,0.1530135283944361,46.32197904248243,0.09396778429182087,34.59605458049901,0.11968462115320422,0.0121129,,33.9811,,68.789,,45.8005,,63.3076,,90.1685,,99.079,,99.7361,
75,47.23742779096324,0.13011012500534402,42.438807039541445,0.16330219197860601,36.211096681742866,0.09598537114044073,47.268684787962925,0.12337725466320545,36.041914826922216,0.06004105624768499,0.0132103,,34.5817,,69.2461,,46.167,,64.0943,,90.6439,,99.0957,,99.7562,
76,44.22232134246311,0.24706398668795126,40.21180923907802,0.11472937984194227,34.105185328061204,0.14139292694059116,44.22175876812293,0.10480494388077298,33.8987205452149,0.17271871802608793,0.0130598,,34.3755,,69.2274,,46.2456,,64.5066,,90.6492,,99.1232,,99.7569,
77,47.40201231416128,0.08416739393471653,42.36579419273341,0.13565182709791962,36.30106975963535,0.20090964587584406,47.3019266273862,0.1389681395001386,36.084291052357266,0.2047519291236922,0.0117046,,34.627,,68.9657,,46.4034,,64.1937,,90.3192,,99.0541,,99.7374,
78,44.18107268384958,0.044784631166192586,40.15573235998926,0.1665923875721723,34.52562598796375,0.17597909429381045,44.29590359694511,0.042875021668933824,34.30763298522017,0.09013297622915027,0.0149393,,34.8839,,69.4378,,46.5788,,64.9689,,90.4172,,99.1636,,99.7474,
79,45.42708493494513,0.08553832456013953,40.9852769455168,0.17292116047927786,34.757794741588164,0.22251001830031472,45.43086647024846,0.161082710513543,34.509501626891286,0.21492367410121355,0.00789551,,34.1435,,68.8591,,46.0535,,63.529,,90.3533,,99.0904,,99.7446,
80,47.39080459770115,0.0708474264406218,42.47304642252517,0.23170036267801508,36.16590929341531,0.10995673329396224,47.43290564020315,0.11853630046037193,35.89240844693932,0.1073808576887388,0.0122516,,34.0704,,68.2603,,45.619,,64.2404,,90.1196,,99.1141,,99.732,
81,44.18546029560214,0.07898373334299973,39.86326601664537,0.1574935254006775,33.317150876128345,0.17136721469124275,44.08412543738342,0.046828519691775726,33.118059972342,0.20891059810724266,0.0141986,,34.8983,,69.2518,,48.1055,,66.0806,,89.9466,,99.0831,,99.7298,
82,44.9815749122026,0.08499795978644843,40.21009546421329,0.13882856506867441,34.201744406522565,0.18061267217698063,44.777992118843876,0.057755880038257906,33.923966628744786,0.1538781080306682,0.0136024,,34.2847,,68.8643,,46.2381,,64.2186,,90.2164,,99.1053,,99.7319,
83,45.59946124250946,0.08517289124764688,41.41282500566402,0.20780018094011363,35.50287150259713,0.13243368036214048,45.55672646625387,0.10745222023444397,35.25041207049575,0.14085227007033704,0.0128869,,34.753,,68.7766,,46.7879,,66.4424,,90.1361,,99.1039,,99.7425,
84,46.28733685749055,0.1084125732695158,41.484052222773094,0.15899423530478923,35.39957976249498,0.12675738934382916,46.27733529072151,0.06607368981607425,35.12322745837867,0.18997572145104197,0.0128776,,34.3582,,68.7988,,46.0538,,65.0362,,90.2165,,99.0949,,99.7279,
85,44.425069919521206,0.06888816287214809,39.99963307539893,0.09464522062751449,34.17764043019871,0.20352085968643957,44.436240735153824,0.025186202298135923,33.91463703003074,0.17710697370421366,0.0114154,,33.995,,69.055,,45.8872,,63.6757,,90.5209,,99.1318,,99.7505,
86,45.291467649774134,0.12656223376059209,40.7804272240716,0.1957246827443865,35.04183209999404,0.20399945995939153,45.28628618543474,0.09984936998081195,34.77782415508205,0.15883536454233818,0.009047,,34.7384,,69.4341,,46.7245,,64.6155,,90.4392,,99.1171,,99.752,
87,45.022498254619705,0.17016253280660226,40.329665008050945,0.10913177598630983,34.00783706017425,0.19108108208290026,45.07165139206689,0.18074977075028792,33.728495502366854,0.24167582664846823,0.0119049,,34.0581,,68.5374,,46.0546,,64.8827,,89.9432,,99.0839,,99.7234,
88,47.557880744896224,0.06195181330813878,42.62174086041722,0.21371428630330852,36.497203797064316,0.25469960767872823,47.551059671276725,0.12784154688004537,36.28946712548589,0.16884030782943854,0.00830772,,34.6869,,69.082,,45.8512,,63.4275,,90.4883,,99.0658,,99.7499,
89,47.1054556397514,0.14553061699755634,42.02940770802944,0.24795728975725984,35.66783834955717,0.14089555147165836,47.17922568618682,0.09812380705528116,35.41050000626941,0.17736816981307604,0.010449,,33.8901,,68.7422,,46.7784,,62.9541,,90.2118,,99.0512,,99.7476,
90,45.31340753574055,0.11463441666786812,40.57654356379288,0.12118925794198984,34.3648132683543,0.16867004880909897,45.280087081884396,0.07379175324778758,34.126335207089525,0.17824996850401217,0.0116331,,34.6252,,69.0882,,46.2502,,65.5603,,90.1644,,99.0687,,99.7302,
91,48.134441422204894,0.11466084624286438,43.245722841928995,0.1854006642955973,37.10960688243685,0.1491275018643229,48.09753958198588,0.14801969366428785,36.84677540822384,0.15692765771743594,0.0112965,,35.0049,,68.7087,,46.4731,,65.1306,,90.0547,,99.1162,,99.7105,
92,48.187588228321424,0.2511109529179404,43.07145551137405,0.17838105257475412,36.88544057586827,0.15068829831607755,48.2295714393474,0.092732711458018,36.617118718951716,0.17749476088044364,0.0099139,,35.3357,,69.2615,,46.7777,,65.1738,,90.2986,,99.0575,,99.7293,
93,45.67521883863973,0.14825717527549878,40.77956416404778,0.08883340820050273,34.64177909452216,0.20875999700762837,45.65552284383683,0.0514315054542938,34.36955230921057,0.17930170458999545,0.0122066,,34.5462,,68.8522,,45.9399,,64.3132,,90.109,,99.1015,,99.7364,
94,45.96217703093673,0.06427584925549831,41.2321061573883,0.163461362301619,35.086407907334355,0.10929626922976016,45.96561281631747,0.1171196892246268,34.80735509470407,0.12948965176415225,0.0125699,,34.5068,,69.1135,,46.6909,,64.3468,,90.2824,,99.0554,,99.7346,
95,49.76334379083141,0.04770194052130241,44.150438912140714,0.15923067473110125,38.010653139462036,0.1689013658133075,49.715411650444736,0.11676437441657136,37.714442759754704,0.17819065456107186,0.0116453,,34.9623,,68.883,,46.8244,,64.0234,,90.2056,,99.0404,,99.7273,
96,44.44596619054743,0.0651741124672626,40.048166775881214,0.1266795696951382,33.78463172222562,0.1902069993852465,44.485704834165965,0.11491683778612131,33.537856009574355,0.14364550153973807,0.00990306,,33.2724,,69.0447,,45.9023,,62.4392,,90.4551,,99.111,,99.7503,
97,46.41089595774866,0.15152082506785947,41.18409213604463,0.12617594121692308,35.170976476348706,0.25367297304383996,46.46977832275236,0.11268413406348189,34.83789563550686,0.2729097109866835,0.0123456,,34.1652,,68.6768,,45.9628,,63.2383,,90.1641,,99.0205,,99.7347,
98,46.46074313964566,0.05519360198669769,41.55431835140755,0.0899152100215651,35.48787489758659,0.24608481356212775,46.46728039447172,0.1022197981571283,35.154474901457334,0.23024120180029828,0.0118273,,34.4412,,69.2667,,46.7298,,64.4995,,90.4464,,99.0719,,99.7428,
99,45.54273204180264,0.09513805751088622,40.903796108885125,0.09978942311604296,35.041430872815894,0.17042081512472734,45.534677186170434,0.24118650490124297,34.74443388822339,0.18345952708779287,0.00888099,,34.5555,,69.0452,,45.8848,,64.6867,,90.449,,99.0689,,99.7534,
100,45.58112518438967,0.09329089076445872,41.051846403931414,0.145132542791419,34.566344759572594,0.18566988288357117,45.55350329916466,0.11994968818747484,34.27955353672959,0.16604484117267423,0.0125364,,33.949,,68.7896,,46.2079,,63.9971,,90.2034,,99.0903,,99.7361,
101,45.708553735001935,0.07444488313639001,40.82785016987055,0.19249549007652217,34.91927923278717,0.2029577722246132,45.67101019223326,0.03011078362935873,34.60276093407302,0.2222095247085607,0.0109663,,34.537,,68.9791,,46.0999,,64.585,,90.3028,,99.0853,,99.7478,
102,45.546350187372425,0.11384188720498023,41.00370110569743,0.17632668292685555,35.050081837197695,0.20087688551528118,45.52477971364353,0.07145239916245114,34.73482430807018,0.1456836841731997,0.012007,,34.3729,,69.3147,,47.2138,,64.4382,,90.319,,99.1189,,99.7502,
103,45.766675095235925,0.1350278284363616,41.135867154694644,0.14173837655111043,35.027337580779545,0.09481908235203718,45.76986689769237,0.10069583106886694,34.73982664781983,0.06390051612677339,0.0118138,,33.9973,,68.8103,,45.8571,,63.8688,,90.3931,,99.1283,,99.7455,
104,45.688771056290214,0.19643405673412923,40.98026663217908,0.2211044167393268,34.53470852597886,0.10793198634744056,45.64208348152219,0.06999496040254184,34.26096328149418,0.15484121321833572,0.0101307,,34.4816,,69.2075,,46.8941,,64.8617,,90.3924,,99.0969,,99.7334,
105,47.04208841595294,0.13636413609102838,41.76256596591401,0.14994612859613335,35.24682065922658,0.13382152039220566,46.97724716670992,0.09224306115491998,34.932952677567265,0.14454454703977634,0.0112466,,34.4489,,68.7503,,46.7075,,64.5728,,89.9217,,99.0209,,99.7167,
106,46.96624500518798,0.11865157620027,41.84453716581672,0.18194187239726956,35.693048104731,0.1278212616412157,46.9604168046449,0.08235644670711932,35.354261871647125,0.11156566247637267,0.0130251,,34.2862,,68.9823,,46.5077,,64.1031,,90.4402,,99.1238,,99.73,
107,46.07498006075107,0.0824249926690367,41.28586943610107,0.13217858969390656,35.009630232992244,0.1701155181976887,46.12682210796043,0.06831317165020068,34.67202056712315,0.20938618266366113,0.0129393,,34.6767,,69.3841,,46.8036,,65.0403,,90.6252,,99.0989,,99.7397,
108,45.249660322520356,0.0920778297589542,40.39891891210806,0.15589955701320676,34.42954133565175,0.18628325633116752,45.226224151436305,0.06963990907237695,34.16065537278422,0.12577291434969623,0.0105001,,34.4274,,68.6986,,46.4387,,64.9516,,90.0501,,99.0739,,99.7159,
109,46.68483341878169,0.2031563127478563,41.97019503767626,0.18939488610872168,35.75690731509765,0.15482382045805274,46.66678155521759,0.11411638678354734,35.44722522607913,0.1494151755113901,0.0137866,,35.1143,,69.1789,,46.4267,,65.6847,,90.1684,,99.1416,,99.7281,
110,48.0363001424436,0.07750120292074676,42.782428893075405,0.1802979234980413,37.20815144970822,0.14942378456430414,48.015760694757155,0.17561074526428516,36.91559068143179,0.26182062590184585,0.0158526,,35.7037,,69.3328,,46.7475,,65.303,,90.105,,99.0374,,99.7365,
111,45.756093686643844,0.1266242216663788,41.55595406796169,0.061478508037521126,36.098828289921954,0.12483572781120675,45.76829987083182,0.043386721171818875,35.841871391964816,0.1135392857371738,0.0117046,,35.3248,,69.64,,46.9411,,65.5662,,90.6102,,99.1096,,99.7607,
112,46.95604966840221,0.12305960628340201,42.53661828944169,0.2382649455994743,36.445615447174916,0.13176380951612926,46.91278684676074,0.06575482595355128,36.14202111158622,0.1969742815032687,0.012786,,35.3303,,69.6722,,47.4839,,65.8578,,90.5469,,99.1184,,99.752,
113,45.528996423697905,0.11411397823167717,40.61773628840769,0.1500847588466904,34.636631849536585,0.19210703414505245,45.51931495244812,0.09524468876814997,34.279085100966896,0.17269304481421968,0.0116845,,34.0149,,68.8576,,46.4494,,64.2695,,90.3008,,99.0339,,99.7486,
114,45.482400235317186,0.06298376643307856,40.37168676667647,0.19786278337064606,34.14448311926006,0.1224802376360628,45.466630715429616,0.08483428890624925,33.832646991535114,0.15080795230948968,0.013686,,34.3214,,68.8824,,47.1709,,64.7041,,90.0889,,99.1039,,99.7195,
115,45.109829844637105,0.07599084643272905,40.443942023625915,0.159208682617445,34.73821120445119,0.15279393601715138,45.07730323290987,0.08895471673611413,34.435890216381814,0.20395140284693447,0.010506,,34.3414,,69.0293,,46.9394,,65.4155,,90.404,,99.1169,,99.7535,
116,47.79973453245206,0.1571979135122685,42.649799544912774,0.1476295634768058,36.45537616932134,0.07628875989982986,47.795174630693104,0.06381661379859958,36.132526095279374,0.06400498122903872,0.0121898,,34.925,,68.9685,,47.0699,,65.3048,,90.3107,,99.0767,,99.7278,
117,45.072033830173815,0.06965381242521425,40.6517212548036,0.1226866571080678,34.95670734648594,0.12170429356257804,45.15202675542263,0.09314229254767482,34.65136751724471,0.18823083106226884,0.0118582,,34.7326,,68.7875,,45.6981,,64.6228,,90.1078,,99.1315,,99.7214,
118,48.69679054642183,0.0964653417294143,42.842433400414556,0.18544034599667816,36.50258460010074,0.22696211181967219,48.61828926630781,0.08280006274277035,36.069829465137495,0.25901438083775974,0.0146232,,35.119,,68.7903,,46.6746,,65.2761,,90.1365,,98.9367,,99.7187,
119,46.08651585265034,0.08774478009888491,41.04050934624593,0.19553770203929802,34.88987427393466,0.09441685074365301,46.0553366473765,0.07100250321022042,34.53552217653185,0.1506667432205361,0.0124545,,35.0137,,69.1161,,48.1012,,65.3664,,89.8013,,99.1355,,99.7125,
120,46.71927690502885,0.12326391235657293,41.4461033648331,0.13485650575386732,35.48922759916366,0.20162365100851948,46.65733073023761,0.0789904596940514,35.12278848692897,0.20401100140890985,0.0138524,,34.5522,,68.8263,,46.325,,65.2075,,90.0598,,99.0801,,99.7214,
121,45.993301155105,0.1489035204810316,41.486353969001925,0.08346927794529664,35.449115523235825,0.21822073008386356,46.083001150435344,0.08540032541941052,35.09863603367252,0.2166859190428056,0.0099761,,34.4116,,68.9739,,46.4523,,65.5334,,90.3709,,99.1249,,99.7442,
122,46.80256383766379,0.08052109406554948,42.026361554488005,0.1067073424981113,35.914647795168484,0.21928052345639193,46.75697780532741,0.1303617787751615,35.52826420097457,0.18174723397716658,0.0103311,,34.5518,,68.8211,,46.1799,,64.4283,,90.2369,,99.0334,,99.7338,
123,44.5705904505183,0.09208502947549191,39.91437575565378,0.19228260871567185,33.82252789725091,0.14285691475180717,44.583513368877966,0.09087870002333082,33.47888133510396,0.16063321907783237,0.0101084,,34.2683,,68.6371,,46.8216,,64.1066,,90.023,,99.0768,,99.7306,
124,42.27622446879163,0.043199311536306,38.23111787757448,0.1798967242712308,32.19948034596996,0.12209573584434992,42.293157888604505,0.11808416915427401,31.837625592766788,0.15993847859767046,0.0133992,,34.1189,,69.4973,,46.8811,,64.856,,90.5635,,99.1421,,99.7666,
125,44.113669050476595,0.09265373466059694,39.40106527539452,0.10877963775803175,33.56756166992333,0.1324369946881065,44.07625546771938,0.1094979040670684,33.17227903470576,0.15870715078360165,0.0101171,,34.243,,69.1721,,46.3107,,64.7906,,90.4205,,99.1379,,99.7449,
126,44.31801848206051,0.14723974122004807,39.73960613136963,0.21014509926281627,33.583968369983246,0.1617917133030245,44.26207146478168,0.05356340339584865,33.23260970033328,0.16192001420423074,0.0126227,,34.3311,,69.0227,,47.3945,,64.3763,,90.0668,,99.094,,99.7192,
127,45.935222010008744,0.040438589848577795,40.96234037691071,0.08521672890534769,34.71251595968829,0.13552976577256903,45.92838738487535,0.10942968908112063,34.334850508299034,0.08546227599651418,0.0109019,,34.1044,,68.762,,45.9826,,64.0696,,90.2196,,99.0719,,99.7396,
128,45.55256153876378,0.06081221618416131,41.0238710224441,0.25080934125734516,35.00443587829356,0.23958530791793411,45.48692294807024,0.1449337187302792,34.61023209259715,0.24398843667153997,0.0136489,,35.3187,,69.8404,,47.4838,,66.2201,,90.5949,,99.0932,,99.7479,
129,48.523223209901474,0.09916070198598294,43.32550124594437,0.1581712618739249,36.95984984419959,0.12336731381104571,48.53744946238533,0.07845824383470229,36.60644219781834,0.1250892352189752,0.0126201,,35.4543,,69.4576,,47.9611,,65.8953,,90.1683,,99.0478,,99.74,
130,49.06154689454525,0.11415670483706984,43.82272882729671,0.07457210437911453,37.08143005055119,0.18189482645537766,48.98115222982754,0.15272461985241811,36.64563099973295,0.20004767237216775,0.014992,,35.1239,,68.9267,,46.3991,,65.7796,,90.1938,,99.0595,,99.7168,
131,46.187066192652786,0.045107804546741265,41.28643981716607,0.16030031072528153,35.2866937531742,0.18276535908869013,46.16497375994582,0.11179899460064566,34.96326392415778,0.16898081141696158,0.0105807,,34.7962,,69.3931,,46.4876,,65.1693,,90.6499,,99.0805,,99.738,
132,45.082632855142954,0.10907174106975134,40.58731534943972,0.16395169720163444,34.69796938187796,0.15009771472898822,45.09821042426329,0.07885631264529397,34.24552298613801,0.2586380266694595,0.013118,,34.6109,,69.4323,,46.5437,,65.2294,,90.3702,,99.1414,,99.7469,
133,46.414988886452655,0.05722026489411442,41.400435943404744,0.2027477338811923,35.498045993318975,0.10212418744876138,46.37401708519813,0.1706810267687881,35.133899973774604,0.15086033453449327,0.0128977,,34.0268,,69.004,,46.5191,,63.9811,,90.5518,,99.1391,,99.7511,
134,47.24434897598301,0.09784650957272617,42.44916341222727,0.10802316282360522,36.30329535444874,0.16512959351583303,47.24280362319001,0.04968760327268179,35.895498828843344,0.14175614822403712,0.0134666,,34.7724,,69.0333,,46.0866,,64.0513,,90.317,,99.0865,,99.7474,
135,45.88427047607061,0.10234847761864523,41.03797866649885,0.11282579927450528,34.82730772054582,0.22235443272350183,45.8202070419433,0.09187034210009798,34.38398204377878,0.20312450774477517,0.00985914,,33.9119,,68.5905,,46.1364,,63.763,,90.2942,,99.063,,99.7336,
136,45.80919449933755,0.11043208847274072,41.24813018587224,0.2163274512484836,34.706314527667146,0.19047945092937132,45.84989793613224,0.10613939193051061,34.31869569907135,0.1866028961062686,0.0120075,,34.6472,,69.4844,,46.2092,,64.9246,,90.3694,,99.1226,,99.7564,
137,47.846474942253245,0.16195151954349116,42.4103728090203,0.14200458560576365,36.17893585599954,0.14440797472994965,47.950630703675074,0.04452708375206878,35.68934140859753,0.19311452977286594,0.010469,,34.6986,,68.9203,,46.019,,64.7846,,90.1146,,99.1026,,99.7089,
138,48.15888591094055,0.07295871418046443,43.16427293044957,0.16739155767937092,37.12702681043925,0.05277102676534514,48.18421825887968,0.05313737803421282,36.733418219701356,0.12198516444496878,0.0144693,,34.9344,,69.1985,,46.9167,,65.1816,,90.2646,,99.1574,,99.7413,
139,47.018365181155424,0.10595979046794878,41.947482973789036,0.23499376509719713,36.18024981142026,0.17214061719287305,46.97405704726273,0.09529392556235472,35.83827747266404,0.16616628928002683,0.011023,,35.18,,69.6483,,46.9936,,64.9451,,90.3795,,99.1221,,99.7486,
140,47.38269401553926,0.09116444523068012,42.30523366811534,0.25664846923423457,36.482000283156076,0.06109523743924809,47.42130620755341,0.09724163777511652,36.024317100481795,0.12381478638696096,0.0143723,,35.1337,,69.6268,,46.3432,,63.8249,,90.4709,,99.0742,,99.7452,
141,45.175104033073,0.09195661989683529,40.37244781609003,0.15238043846711793,34.33583068499685,0.14295076366205825,45.16840909423754,0.11782580813046267,33.81956721404765,0.20092097458185074,0.00962397,,34.6777,,69.36,,47.2177,,64.9079,,90.325,,99.1177,,99.7324,
142,45.13864116792179,0.07156008991576276,40.43285110318404,0.08743081681947364,34.676641564275336,0.20681802849308015,45.20709472849782,0.0808358502242411,34.34114480116264,0.12612771147435375,0.0148633,,34.8727,,69.5035,,47.2398,,65.4617,,90.4413,,99.0347,,99.7572,
143,45.906600639378176,0.12062933380048896,41.134791784199415,0.1150916484435229,35.061660293779646,0.2104483668785305,46.09477841158403,0.06087752290904488,34.6059466349067,0.20331105150768403,0.0121189,,34.4073,,69.1793,,47.1571,,64.8179,,90.0685,,99.1101,,99.747,
144,47.12680068965817,0.0753418902895207,41.90980591420965,0.22561244073153883,35.641820732305796,0.10268965042879978,47.12528066221081,0.07745455426229785,35.25382286903009,0.13270070405122972,0.010423,,34.1135,,68.7537,,46.4753,,64.4133,,90.3142,,99.0713,,99.7275,
145,48.28273191156489,0.07903793274274043,43.61042971832164,0.12828100464773162,37.26872147099452,0.1609684567131598,48.417071169059014,0.08080100307533293,36.881981764044916,0.1514414635435144,0.0146955,,35.3955,,69.629,,47.4573,,65.9547,,90.5329,,99.1058,,99.7466,
146,43.73527744411276,0.061506912624439504,39.23904554626579,0.1656634768414517,33.36005296353999,0.211348069158097,43.73535673084928,0.13763037608449122,32.9187826314475,0.14938736877188835,0.0101091,,34.1385,,68.9906,,47.327,,64.9432,,90.2329,,99.0593,,99.7368,
147,46.59681058054674,0.04800887846208633,41.33696188512315,0.09761515971177347,35.25909454273568,0.1859192080631712,46.64779130224932,0.11734503853736024,34.86060026244514,0.12193832230058857,0.0129283,,34.4975,,69.1366,,46.0514,,64.4027,,90.5401,,99.0832,,99.7449,
148,46.093360677525105,0.032619480059154805,41.29346094916617,0.18245789549100605,35.545950992235426,0.19532314460695957,46.0879148901226,0.07062766388248708,35.18929513790592,0.201225766750178,0.0157755,,34.6812,,69.3324,,46.2872,,63.6783,,90.4684,,99.1187,,99.7439,
149,46.87058283513076,0.07531505857045516,41.58868305766249,0.1278449588553314,35.97669829512343,0.12771000613984204,46.92233440061562,0.054412024109814425,35.48694848019152,0.16722010240085666,0.0146254,,34.1781,,68.6939,,45.6789,,63.719,,90.3636,,99.0928,,99.7316,
150,47.6565061783795,0.08143257407816527,42.46679873477295,0.16075726808854007,36.851248262501784,0.1041606270830077,47.664123808377205,0.045744217641255844,36.40601092298095,0.09926286934172514,0.0135716,,34.1259,,68.4197,,45.5033,,63.6315,,90.6135,,99.0699,,99.7345,
151,45.265712964159064,0.14493751077242253,40.55955362388896,0.1815324329662813,34.72749471824383,0.20789927278627865,45.29275722256716,0.11219390913647746,34.36141796922205,0.1943894980100405,0.013543,,34.8942,,69.6731,,46.8732,,65.2488,,90.4612,,99.1245,,99.7514,
152,45.95330152285139,0.0688084751391616,40.69840818279389,0.156057137224294,34.94933167815379,0.17233224256857638,45.94519803964672,0.12311553528953104,34.4762692942642,0.17555085448755237,0.0150863,,33.9282,,68.8059,,45.8177,,64.3649,,90.1129,,99.0933,,99.7312,
153,45.07647761424842,0.07518013889165717,40.12465128771739,0.1303433243815555,34.52071518828937,0.1946064228573574,45.03480509755805,0.15847167503343507,34.0737123334778,0.10345531864545619,0.010174,,34.6419,,68.9623,,46.9235,,65.6792,,90.1353,,99.0603,,99.7267,
154,43.66658287197535,0.07159249176355494,39.079544546622,0.17446280371341977,33.57095948818982,0.17436799471290207,43.612018886933676,0.1435374187837402,33.189791078398706,0.1821890828562136,0.0142256,,34.036,,68.9605,,46.6992,,65.0321,,90.2097,,99.1322,,99.7365,
155,48.15175299470871,0.07598079823687698,42.70443320816784,0.188297541630047,36.661831754079174,0.20594426534190313,47.96879448006615,0.1885547067552559,36.215167165973064,0.23118511613495396,0.0155892,,34.627,,68.689,,46.6135,,64.8845,,89.8494,,99.052,,99.7232,
156,45.13625065841454,0.024759291502262915,40.6290739399526,0.14331445692615827,34.95074236239136,0.18116733668045332,45.03259151962075,0.1698860203065121,34.4858605478009,0.13549029616887007,0.010082,,34.5217,,68.721,,47.1707,,65.3036,,90.1516,,99.0852,,99.7393,
157,48.14234626969883,0.04761427753206314,42.76170740331294,0.18692118864535387,36.86859690189637,0.13982099894325753,48.01187860016918,0.06543571734287752,36.35384264211577,0.06907648186823484,0.0123083,,35.1341,,69.0834,,46.7529,,65.7481,,90.1655,,99.0603,,99.7312,
158,46.387055335761644,0.12002225004510267,41.44066715065495,0.13585975113513443,35.90625411895651,0.08783313101882188,46.26934994236076,0.18487288228258192,35.47581139520433,0.14805150903988742,0.0135991,,35.0788,,69.6485,,47.1169,,64.7633,,90.3965,,99.0725,,99.7324,
159,47.58183920956654,0.10328807845731529,42.55443553310084,0.15059693934560556,36.67510938162477,0.18594358059397295,47.602705516474394,0.12066717107589413,36.08712349079996,0.24863991356378395,0.0139849,,34.6907,,69.0351,,45.7545,,64.8312,,90.2141,,99.1147,,99.7532,
160,46.17743323248907,0.0944229036636066,41.50403839625602,0.06757279071794889,35.607104502977286,0.17099118896617033,46.18200218199364,0.05170182351836057,35.04802734537629,0.13932499112537566,0.0100346,,34.6098,,68.9079,,46.8281,,65.7425,,90.4283,,99.0892,,99.7442,
161,48.109353779927645,0.08691798930562197,43.03119119907462,0.2017367121646235,37.3488487603842,0.13481454025331077,48.14783657342047,0.07118418837695618,36.87367575561636,0.15439704878938362,0.0129768,,35.0357,,69.1992,,46.1547,,63.8779,,90.4323,,99.0907,,99.7532,
162,47.25205068363509,0.054539479655278666,42.08200074912842,0.23343610734075362,36.14810579111729,0.13083759461174332,47.19588821585537,0.12356525091815046,35.640471551959145,0.1300255773373189,0.0135198,,34.5501,,68.8888,,46.2605,,65.1553,,90.3509,,99.0326,,99.7376,
163,46.758773225145134,0.08479297227020088,41.50434484557528,0.19342987428382938,35.28695813383978,0.14805425394978147,46.677459618050236,0.07096242459537933,34.78976379819911,0.13504432871441371,0.0101319,,35.0334,,69.5027,,47.4646,,65.2432,,90.1564,,99.1241,,99.7348,
164,45.24165313866802,0.10954384176977537,40.77751698323907,0.21637472303406666,34.89111081240371,0.11836252923264544,45.31212970334908,0.08048281329594048,34.41692430180017,0.16331835505229708,0.0119943,,34.9248,,69.5472,,47.3306,,64.478,,90.381,,99.1288,,99.7477,
165,47.19762084016841,0.08633817547639557,42.348559279186986,0.16547179175009952,36.67072171822323,0.1578503735075726,47.1847271009178,0.1255570820223351,36.23675024782915,0.20905309988163648,0.0141301,,34.7078,,68.6934,,46.0103,,65.4223,,90.3469,,99.0612,,99.7525,
166,44.08390108872579,0.09299287818998164,39.90873027476437,0.14483240355742,34.0267259276587,0.1812340938322036,44.08978820043471,0.02047446763943567,33.532754369036134,0.18948188184677028,0.0107216,,34.4761,,69.1525,,45.7887,,65.169,,90.4715,,99.1113,,99.7499,
167,47.101278155223916,0.0890324207571836,41.92022229534569,0.09852724999034027,36.36382797058716,0.09634677117907132,47.09142799381461,0.08406841643484689,35.82817705342529,0.1339041244395483,0.0148398,,34.4749,,68.9845,,44.8266,,63.8232,,90.4991,,99.0836,,99.7466,
168,47.10032418789844,0.043739873618778534,41.97101890733448,0.060860380781556866,36.350819172776916,0.0817035405513392,47.06285764017319,0.095545941659665,35.79191053284306,0.12260943918653211,0.0115315,,34.4409,,68.8012,,46.7,,63.6968,,90.1443,,99.0842,,99.7311,
169,46.72712980921216,0.05785013973843638,41.66398954212626,0.14763721122255194,35.62708794354115,0.06131416908870916,46.654890166693725,0.05135469801857369,35.02661460513837,0.07807509618941842,0.0126024,,34.5287,,68.6776,,46.165,,64.8249,,90.1575,,99.0063,,99.7405,
170,47.786646428696045,0.057526721402389736,42.77234027705084,0.20095759060378687,36.94533130953627,0.12934477154945362,47.784596461844444,0.05623156467958838,36.450068041452944,0.12209039719389495,0.0143934,,34.9153,,69.0965,,45.9483,,64.9887,,90.327,,99.0869,,99.7468,
171,47.57862750945228,0.08520146828144737,42.17712602821427,0.25005275626812606,36.092317805547516,0.19049198856388802,47.59312426944819,0.07329001918351556,35.538611227805916,0.12549853589756724,0.0119718,,34.6901,,69.017,,46.9377,,64.0615,,90.1925,,99.0383,,99.7307,
172,48.615715881653394,0.07911543553506982,43.321876464016725,0.21535242843092417,37.132599372950374,0.21875053614648327,48.58409312047281,0.13258962854927386,36.490684348985546,0.15907975971131655,0.00788317,,34.7938,,68.4381,,46.1546,,65.4832,,90.206,,99.0133,,99.7349,
173,45.751628607525134,0.03185095941955856,41.008851888279374,0.15368177510991265,35.50117490195433,0.1577579998027223,45.74076436528545,0.08820424214770926,34.9092794620554,0.17473076513445765,0.0141976,,34.8635,,69.1766,,46.1543,,65.805,,90.2395,,99.1018,,99.7218,
174,46.170293247676156,0.07659425583740093,41.07150017879695,0.24610457280024964,35.4211856821879,0.10027368948054487,46.063593839463074,0.09126161331659526,34.77941830012671,0.06882172775426153,0.0115753,,34.7482,,68.8604,,47.0046,,64.2931,,90.0103,,99.0585,,99.7358,
175,46.905139488095365,0.0558020050460614,41.399507246064964,0.07976734212492013,35.56861437163114,0.08162894422221587,46.9078937458982,0.05413784113806351,34.92588249217296,0.18932889968493677,0.00903741,,33.9673,,68.2537,,46.0921,,65.2032,,89.7311,,99.0823,,99.7179,
176,48.3754825972671,0.1119818502509937,43.055298844914546,0.14627171172994735,37.45543915508096,0.12583145480089072,48.374358317087484,0.08093277507534258,36.926892557040354,0.1517433923849711,0.0116925,,34.7805,,68.7353,,45.4308,,63.9081,,90.4007,,99.0729,,99.7412,
177,47.681757024483915,0.0723073948361132,42.449044461184094,0.13859902600218948,36.46492003431145,0.12987783241759354,47.661292078324145,0.07992297343362839,36.00154140232778,0.1269548664760426,0.00957934,,34.6204,,68.7799,,46.5625,,64.5088,,90.199,,99.0514,,99.7551,
178,48.398919421944946,0.07958159176265943,42.733654675804,0.15040077821142084,36.4778666714853,0.09003255769647497,48.33319028021846,0.07496113064156659,35.890641164060845,0.1421967663483522,0.012423,,35.0275,,68.8017,,47.4555,,66.1032,,90.0277,,99.0348,,99.7023,
179,47.10218689104032,0.08072814882066208,42.200914393401504,0.26875369955841394,36.580469494783266,0.1991094049790394,47.069937602714425,0.10610787711629996,36.03386838839822,0.14416550479586118,0.0126077,,34.626,,69.2238,,46.1831,,64.6888,,90.3416,,99.1453,,99.7445,
180,45.75914069117944,0.01813336990838131,40.71672134813101,0.18736742157735012,35.066714253157265,0.13688212708582542,45.65525307556362,0.08179800070694215,34.55398415025864,0.21709956011801193,0.012685,,33.5541,,68.2977,,46.1064,,63.503,,90.1758,,99.0716,,99.7396,
181,44.62522242439579,0.08456301077424254,39.899662999425615,0.06547416581546256,33.86164901329927,0.06476281285321506,44.55288177666382,0.08656307393686212,33.33317266559823,0.08139138096470509,0.0114476,,35.1907,,69.536,,46.9347,,66.0409,,90.4298,,99.09,,99.7357,
182,47.22385535642328,0.1444457745266339,42.24544575755774,0.11732397910164911,36.027894666147,0.08717333036662939,47.230020896777845,0.05216621846305441,35.4759026461178,0.14875954346451414,0.0101291,,34.7534,,69.6435,,46.9598,,64.4909,,90.6748,,99.1588,,99.7397,
183,48.531980469042345,0.15909174887250155,43.015959051210935,0.2015884439619101,37.01928375905167,0.09767133511519784,48.50558237950202,0.0894474134493329,36.3812392134095,0.1603155253741532,0.0133805,,34.6636,,69.1346,,47.5079,,64.2113,,90.1248,,99.1675,,99.7231,
184,44.915661480960125,0.09100126131380645,40.32922360022329,0.15150128602876548,34.87225849250459,0.1517946672927844,44.89673082057132,0.06877363604192911,34.31825352522875,0.09621801035496454,0.00829228,,34.2534,,69.0921,,45.9772,,64.2933,,90.4914,,99.1239,,99.7595,
185,45.82631624746282,0.050035369362501525,41.0779700941615,0.13546539725063692,35.20587836511512,0.1577181014151411,45.796811096203385,0.07752973316187273,34.68377075023626,0.18130846834974587,0.00870179,,34.2126,,68.7875,,46.2551,,64.4904,,90.0304,,99.1065,,99.7485,
186,46.76140170658347,0.08667311096165342,41.531528675210154,0.13082876897707843,35.74698431016954,0.1681281174491266,46.64844676385357,0.06394512972388357,35.18867745065091,0.1976364717513965,0.00993429,,35.0133,,69.023,,46.9097,,65.133,,90.1376,,99.0013,,99.7364,
187,46.241465537841805,0.09090071129468393,41.09172839927628,0.18145349631975,35.2647390161472,0.1979126294441456,46.20246304577885,0.06464654395107237,34.735175639231215,0.13378293468628544,0.0166422,,34.392,,69.2249,,47.2291,,64.3432,,90.285,,99.086,,99.7329,
188,47.74713567568417,0.05090699456843072,42.316785400758434,0.16712110109965125,36.02432009483759,0.09107874479178647,47.627960026313836,0.0794049538676787,35.42799280635304,0.1612666304565176,0.0121241,,34.1471,,68.8064,,44.7998,,62.9729,,90.3975,,99.0968,,99.7497,
189,46.10684712070282,0.08743711119129098,41.08406963373128,0.1420157558322669,35.56836504522913,0.13597735995564947,46.1217307946999,0.12863143991655507,35.044409267399494,0.2725418943210318,0.0124031,,34.5387,,69.0851,,46.8533,,64.4532,,90.6029,,99.0834,,99.7425,
190,45.1653843037112,0.07865641954134447,40.320691166967606,0.14186026661622128,34.777143118354864,0.14794543184786343,45.0986446362044,0.10948673024703903,34.234540479104375,0.10875021495828477,0.00872686,,34.346,,69.0762,,45.6676,,64.2452,,90.538,,99.1103,,99.7336,
191,45.62140556044512,0.062423909595237644,40.97310925423807,0.13651188016798096,35.544912332782125,0.1719639535520461,45.64394169037699,0.12114170457246116,35.001243877301434,0.1185848758259401,0.011289,,34.5635,,69.3661,,46.1752,,64.4337,,90.6943,,99.1205,,99.7498,
192,46.454085731440216,0.08636119954835114,41.305167733588156,0.12174166239559311,35.30261388717411,0.13156963888596304,46.46195022536426,0.04232702082800233,34.72338968144572,0.14309319612238208,0.0126847,,34.675,,68.9799,,47.221,,65.1199,,90.2842,,99.0472,,99.7328,
193,45.196166212201376,0.11098754214838637,39.98042407716414,0.11822595179112101,34.32314517113671,0.15686979591859035,45.09905986732327,0.03720492388324823,33.71539619877091,0.2127365413632939,0.0099711,,34.3832,,68.8311,,46.7321,,64.5448,,90.2572,,99.0086,,99.7279,
194,46.86276299773952,0.12541526948072015,41.62754303599374,0.14409037382276335,35.90545122587376,0.1181481146048107,46.861111111111114,0.069896912688696,35.26182403060337,0.15274791774272364,0.00847679,,34.2916,,68.5844,,46.3637,,65.2789,,90.221,,99.1195,,99.7327,
195,46.63606821434216,0.05723152867728745,41.43538494512846,0.10061211198305604,35.98988519085424,0.14827588999871227,46.659276851765654,0.04162810410287147,35.31848009404694,0.11421828856276718,0.0123404,,34.4443,,68.7268,,46.0832,,64.5111,,90.1415,,99.1238,,99.7276,
196,47.5247685063628,0.12849493546677002,42.41050954856553,0.09672884606871718,36.670298797458386,0.1654912859775082,47.43821001592886,0.14425008860429234,36.09143342260498,0.24367356177430016,0.0120342,,34.6013,,69.0691,,47.0499,,64.4948,,90.1941,,99.0837,,99.7407,
197,44.28193700669496,0.08363134549745674,39.63865344224957,0.09657037232089002,34.08065475838643,0.20210696101500522,44.32425829382953,0.08331995538784054,33.42432016014312,0.12579653729494641,0.0108365,,34.1384,,69.0759,,46.5968,,63.885,,90.4127,,99.11,,99.762,
198,46.96994510259695,0.13783973464588997,41.88460539464938,0.15611989539269508,36.249719349683694,0.14206767739591608,47.03791750861761,0.08585026847617759,35.70070129561393,0.11359821590611825,0.00990531,,34.6463,,69.3818,,46.9463,,63.9537,,90.3643,,99.1158,,99.7508,
199,45.945393639711,0.06032721551441264,41.09370554432951,0.156304397102445,35.72943123739665,0.18623234195496347,45.91922644796986,0.07117951868235532,35.16073093688931,0.1995624710593135,0.0128759,,34.7494,,69.2629,,46.816,,64.9868,,90.3586,,99.1502,,99.741,
200,47.289218146123304,0.12315136571993275,42.47911329442111,0.2243743532756229,36.57647307397723,0.23710043383509738,47.32452086029457,0.06292283727605522,36.024879169637906,0.2221292878403013,0.0127653,,35.177,,69.7427,,47.8215,,65.9606,,90.6476,,99.1117,,99.7392,
201,46.85457076724661,0.018483012518710523,41.8271538507529,0.15655377482375818,35.53505692640138,0.1339277577212779,46.80259820124529,0.06186887411377859,34.9443547629419,0.13593289972487077,0.0134522,,34.7366,,69.3499,,48.0682,,65.175,,90.2111,,99.1207,,99.7307,
202,47.27840845422496,0.07285476912662281,42.17260134640083,0.21050660767484977,36.55504124537767,0.15143312994808383,47.285993811038416,0.08477039166923901,35.86356701404153,0.19699655446517933,0.0131451,,35.3771,,69.525,,47.649,,65.6185,,90.4851,,99.0251,,99.7365,
203,48.26043107357762,0.08982573608064665,42.65814416800724,0.1614449470693153,36.870034903738336,0.2258247833434028,48.179161994409085,0.09398689171598541,36.194025978128195,0.17843080684089252,0.0106042,,34.7444,,68.7832,,46.7798,,64.8463,,90.2085,,99.058,,99.7268,
204,46.33843296876518,0.057166722412929354,41.42196694054264,0.10290499587090753,35.692078470325306,0.1537328056530991,46.31213223782944,0.04782418324596064,35.04021766122153,0.15618848133245292,0.0125242,,34.2266,,69.2344,,46.5961,,64.5521,,90.6421,,99.0825,,99.7497,
205,46.48418918225219,0.06824320851763764,41.461987303434235,0.20781331960210464,35.68338153009017,0.19292887436768943,46.40958402491401,0.05303382437304912,35.077685186769564,0.16232285616886005,0.0124057,,34.4773,,68.7914,,47.2382,,64.8609,,90.1101,,99.0674,,99.7388,
206,47.76277260609239,0.07821527989648615,42.668108911323806,0.18609520761842693,36.84502425593287,0.17791310554590165,47.71745116035138,0.1386963277092938,36.16135658406538,0.11908618515887388,0.0113631,,34.7511,,69.0807,,46.4912,,64.9786,,90.2646,,99.1666,,99.7349,
207,46.58269526256666,0.15256066040873775,41.41937927442853,0.16407074951459893,36.02541092618178,0.19146242100499314,46.63378396408727,0.08259082668815902,35.34524685699037,0.17696708239470682,0.0111904,,34.1834,,68.5206,,45.2884,,63.9108,,90.3788,,99.0798,,99.7454,
208,45.403526574100404,0.12149219102246962,40.374670368226056,0.12697498880610317,34.840293533386664,0.09807993559627874,45.37885405776969,0.09998510471794313,34.06325247594634,0.12813218797099157,0.00920616,,33.6223,,68.4992,,46.3774,,64.1254,,90.1189,,99.1074,,99.7281,
209,46.237513734891614,0.03104294384632297,41.620966936369996,0.16295523438573842,35.566127260013985,0.10045241452121027,46.25295508274232,0.0717594610694535,34.832642426664,0.16249707956404838,0.00915659,,34.885,,69.357,,47.0539,,65.3979,,90.5504,,99.1085,,99.7574,
210,45.01554026709834,0.06736527912155837,40.077013354917035,0.18089953075020887,34.11918251719951,0.18366547481954978,44.893524888709024,0.09930636277694257,33.47527316875759,0.14676824850566647,0.0105221,,34.21,,68.8003,,47.0235,,65.6224,,90.1004,,99.0781,,99.7339,
211,46.04114557543285,0.04948554830334344,41.02567683667467,0.19665613427392506,35.3911199705438,0.18995864156623876,46.0353474435317,0.053350776669410876,34.7051205545892,0.19202921182569468,0.012485,,34.712,,68.722,,47.0916,,65.9711,,90.1021,,99.0681,,99.7114,
212,46.94604404842329,0.08086297764817901,41.89392145660867,0.16261348579107449,36.14216792619641,0.1432372615337966,46.96854832228032,0.04844578041787278,35.441841874892745,0.18085536365365426,0.0110784,,34.8732,,69.478,,47.1375,,65.8024,,90.3594,,99.1337,,99.7352,
213,46.96521482680605,0.12857367652291832,41.724340579975326,0.19911584139893584,35.804769049612844,0.1481178008396529,46.98906653291342,0.07290101357884513,35.01495036993824,0.13200302727190358,0.012055,,34.3185,,68.395,,45.3012,,64.4431,,90.1259,,99.0799,,99.7245,
214,45.49485039967211,0.16544500379124216,40.46983116675324,0.08626025658841736,34.996942459051965,0.21568642835469107,45.470959936350546,0.07636814598175382,34.268831274150735,0.15339144016347256,0.0133699,,33.8285,,69.2041,,46.6088,,64.0015,,90.4057,,99.1608,,99.7451,
215,46.25504221338942,0.1288373394061333,41.10218464300918,0.23984899922433214,35.6244336071689,0.14992328134945676,46.24665433071862,0.16166776379148678,34.912854535568414,0.17104533246417425,0.0124343,,34.4049,,68.7322,,46.6598,,64.7789,,90.0816,,99.0952,,99.7277,
216,45.02453753094869,0.11080940727592564,40.18800700497192,0.19353456140346792,34.77070794500695,0.17561248019286607,44.99804746472353,0.08222924589709381,34.134463254091266,0.0806009897448286,0.0124801,,34.1567,,68.97,,45.584,,63.9834,,90.2568,,99.0708,,99.7438,
217,45.09344182315152,0.0534472727543849,40.69727707159144,0.07111674106706463,34.797387915742114,0.14814187230367412,45.06200536052928,0.0867498189372433,34.12330033865644,0.19367624292777527,0.0134728,,34.5789,,69.2421,,46.9804,,64.7601,,90.1896,,99.1349,,99.7389,
218,44.882549122031584,0.07459396237858255,40.086792301201434,0.1618387424869501,34.62317675895045,0.17315391781447834,44.79547554948367,0.06209409426776516,33.93904448105437,0.1492661632983987,0.0102463,,34.3039,,69.1106,,46.9958,,65.0213,,90.2883,,99.1246,,99.7396,
219,48.29955739797073,0.047775831029531,43.25108840274069,0.1348586372847421,37.33379795986713,0.1809021542410115,48.347211788238916,0.05700155638652467,36.70474190599459,0.200259418171954,0.013803,,34.141,,68.9518,,45.5914,,64.2929,,90.7133,,99.0983,,99.7599,
220,46.509971139595955,0.04737754378186164,41.88766976070998,0.0745833318688135,36.20082681157536,0.19695404448113027,46.590052260731646,0.11372754996237419,35.47762668677361,0.07877539399447087,0.0108335,,34.9512,,69.3763,,46.6746,,65.7998,,90.3627,,99.1043,,99.7419,
221,49.36751728211904,0.06515232091269582,44.045436303046976,0.11078973334606272,38.14782581247379,0.14726458323336603,49.27462448311471,0.055155011560350936,37.422405201996746,0.13078041504588836,0.0164592,,34.9469,,68.8744,,46.4106,,64.7361,,90.3353,,99.0972,,99.7312,
222,47.401729078396315,0.034625617486551796,41.764345717714484,0.13431731904941915,35.647647398033136,0.19897597008487541,47.38387277046629,0.05764469676254503,34.853553783778366,0.2526118826668009,0.0122456,,34.5166,,68.804,,46.0417,,64.9019,,90.0105,,99.0582,,99.731,
223,47.40019125029883,0.04859048094956809,42.278055735801374,0.1237406917298592,36.71186093371128,0.2282607516585331,47.37615689354872,0.04676545198828415,35.92760663911751,0.1444663886330395,0.0153683,,35.0216,,69.1353,,47.1628,,64.6834,,90.1094,,99.0538,,99.7426,
224,46.14004329136555,0.1001732604515766,41.01052554414559,0.09103913594495466,35.25326263360559,0.2336541913796811,46.16232022171044,0.059929872567867075,34.42917911344333,0.21484780659212876,0.0118104,,34.4435,,68.9964,,47.0349,,64.7389,,90.2438,,99.0556,,99.7345,
225,47.46930201300464,0.06905394319506253,41.86684706416425,0.22039275103515923,36.19069024295804,0.18784185161054456,47.43970554855823,0.07873634806747022,35.39817258521779,0.167318044952516,0.0129067,,34.9975,,68.8705,,47.0704,,65.5328,,90.147,,99.0255,,99.7352,
226,47.172330284116555,0.03713415594839172,41.60870953182964,0.20157868466307588,35.949891571172245,0.15540613232872905,47.12288233545788,0.038017440995488115,35.19760465858679,0.1042907505515646,0.0129894,,34.406,,69.0514,,46.153,,64.8314,,90.5358,,99.107,,99.7442,
227,45.05838461968691,0.09637685597926166,39.923438157047066,0.22953160723836558,34.51037499974107,0.24715643357027003,45.012149221020536,0.054313319215640955,33.77529016234177,0.22179902034615845,0.00745732,,33.9089,,68.7696,,46.0042,,63.7075,,90.2568,,99.0469,,99.7433,
228,44.84478191189133,0.09872314020610332,39.98442669215525,0.11191624255480628,34.830279783951255,0.1443041084361711,44.76703897034891,0.07862462594311583,34.11415481845561,0.07757148201935854,0.0133897,,33.5407,,69.0373,,45.3601,,62.5147,,90.559,,99.1558,,99.761,
229,48.65467029222392,0.03658831264022714,43.460019914382016,0.18326722793358227,37.78261904156838,0.2900549905719224,48.61290091555332,0.10286888182651366,37.10289636435464,0.15756214308996813,0.0127064,,34.6429,,69.3721,,46.7318,,63.4578,,90.4429,,99.0884,,99.75,
230,46.77822686103987,0.09150040450469306,41.47472203357795,0.18898812151395708,36.093810782833444,0.17304981122232801,46.68033696629238,0.10228698646711663,35.424713352278346,0.08898262455937773,0.012967,,34.8307,,69.4161,,46.6221,,64.1955,,90.4185,,99.0771,,99.7464,
231,49.94012513916827,0.056583926441458425,43.92942661488386,0.18768236068173566,38.038383260567926,0.1678539766703626,49.82869596666107,0.16523867371470938,37.18004297374536,0.14166389328786166,0.0130009,,34.769,,68.4152,,46.3533,,64.5918,,89.9971,,99.0552,,99.7111,
232,45.835266869670626,0.05036024424913983,40.680993580798216,0.16092815447374836,35.21459129138011,0.12446474651644035,45.856469813922295,0.0903784532162961,34.419126805270324,0.15274441284405318,0.0127051,,34.3956,,68.7477,,46.0933,,64.3672,,90.1331,,99.0952,,99.7288,
233,47.628677904406985,0.056776317526338466,42.24340252199159,0.16999534612650793,36.70793430688565,0.2075067903043229,47.58920136932877,0.08821755545178167,35.92967023443255,0.14106961410352048,0.0162499,,34.8934,,69.0397,,46.3916,,64.1314,,90.203,,99.0705,,99.7424,
234,44.73405208636188,0.07024531106054187,40.08766025577199,0.21732250918890514,34.48365679874782,0.18122435343967425,44.723338497628276,0.08085265266060303,33.664007519425844,0.1268179204140781,0.0103551,,34.2725,,69.0748,,46.5414,,64.6567,,90.0696,,99.129,,99.7399,
235,46.17097727008056,0.0865350757392678,40.934096996516935,0.19635198739600218,35.365594926792085,0.19780595323854105,46.17902325926083,0.07389705956396414,34.501328646897534,0.14372417988404226,0.0127042,,34.7151,,69.2343,,46.5257,,64.2483,,90.1451,,99.0567,,99.7355,
236,46.99915501777894,0.05951799787733824,41.62082173448685,0.1076833025806557,35.77873475707834,0.12748684949364164,46.92928313767205,0.050534799727991866,35.00349573863027,0.1501160852881229,0.0135111,,34.4538,,68.8869,,46.8332,,64.2253,,90.1926,,99.045,,99.7259,
237,46.47009365244537,0.07877402307308884,41.182809573361084,0.17519869581236958,35.61298647242456,0.2578725915168409,46.35912591050989,0.055769526165131936,34.77369406867846,0.25690727740619185,0.0126951,,35.1047,,69.3598,,46.7944,,64.8375,,90.179,,99.0479,,99.7261,
238,45.44380851150812,0.06674529158593218,40.565267159968926,0.19388415391321182,35.00208495155554,0.13297272581156644,45.44871427987409,0.04962828059255316,34.29197498058134,0.12682177893903815,0.00940272,,34.7306,,69.5286,,47.0535,,65.3324,,90.418,,99.1239,,99.748,
239,48.404357251099164,0.11431698388337617,42.9379959272523,0.20402324214096862,37.349859900197295,0.11930929950303597,48.42755243266262,0.08385609726604334,36.53114247594972,0.25830293251839453,0.0138174,,34.6014,,68.9504,,46.568,,63.4357,,90.225,,99.1202,,99.7291,
240,48.221440442212504,0.031210918703687654,42.856136421113476,0.11230157376417726,37.76933776509267,0.1693452465538261,48.20757614075653,0.10000432806416648,36.96927273384154,0.14819690685382875,0.0119676,,34.5594,,68.9982,,46.382,,64.5918,,90.3343,,99.1103,,99.7345,
241,45.637578553814336,0.08115274956539739,40.53146548656264,0.1779771347869296,35.154260641660635,0.16915847319671581,45.58289965626818,0.08559317316237715,34.37184162378742,0.15735290295239085,0.015491,,35.4052,,69.5649,,46.7651,,65.7154,,90.5608,,99.0628,,99.7555,
242,47.220597494074696,0.09239200945119233,41.63463170719653,0.21195054746424605,36.057948716846774,0.2512902455573439,47.073061195546835,0.1169089308779504,35.20045038753527,0.19176735131278988,0.0146118,,34.9218,,69.2767,,47.1972,,65.15,,90.2243,,99.0795,,99.7301,
243,47.03087025302472,0.04399265826128862,41.76626808424141,0.10161385238247146,36.13604828945392,0.21370335008551394,46.97125964419227,0.09620663312443553,35.34303718040495,0.23099280246164133,0.00994247,,34.3079,,68.9017,,45.9934,,63.7248,,90.4924,,99.0997,,99.7466,
244,45.11820252814561,0.04439971335593882,40.42776912889375,0.17173284631287405,34.88872993642569,0.23997817767243146,45.06570814324155,0.03185274260686028,34.21107150656881,0.20054266281845734,0.0114205,,34.1666,,69.0285,,46.8278,,64.62,,90.2467,,99.0864,,99.753,
245,44.502786781839056,0.10705301625160932,39.74287186773084,0.10383034573241977,34.64806556946459,0.21159621751212412,44.40416992504243,0.07460239001539552,33.8933163002362,0.15708927754328406,0.0109442,,33.8322,,68.8241,,45.7022,,63.2298,,90.1192,,99.0646,,99.7572,
246,46.986888717499575,0.024486631752446336,41.91863074462847,0.14703839257370468,36.227270944718235,0.17584385753272444,46.914730911515186,0.0806907345531412,35.50822015102594,0.10402000875726383,0.0163401,,34.8615,,69.1586,,46.3156,,65.3043,,90.3559,,99.0876,,99.7551,
247,48.29232472440733,0.10887812166369179,43.20960762430021,0.14415837745060986,37.550037838554005,0.17294164152601027,48.21637814301401,0.11225737612126745,36.771349590063615,0.1514103125979349,0.0175158,,35.9372,,70.1848,,47.891,,65.2453,,90.3418,,99.133,,99.7494,
248,45.74749803391013,0.03676093922629265,40.813494327908515,0.1300016284047591,35.240091218270216,0.2044141812452337,45.67802606651298,0.05963731956812348,34.45593779893385,0.11624770425326757,0.0132802,,34.848,,69.5151,,46.883,,65.2512,,90.4895,,99.158,,99.7375,
249,46.858297903820294,0.0797490784702705,41.613453496316346,0.09218633646639109,35.95037402251533,0.12057619254714444,46.791848528496644,0.07812304363868243,35.127916135405286,0.16955734570039044,0.0108791,,34.6372,,69.1237,,47.1279,,65.3369,,90.0907,,99.0951,,99.7239,
250,47.036122952658744,0.05242161484927047,41.819588234665645,0.1413587678250665,36.47796403730889,0.12791282051641203,47.0237293930361,0.07777733548662369,35.681442781285725,0.18103520894345565,0.0138893,,34.7315,,69.2751,,46.1874,,63.9365,,90.307,,99.1397,,99.732,
251,46.893563061841824,0.06578909578237044,41.649997758503275,0.10489716789999949,36.43764262857118,0.1773104866405147,46.838913236998785,0.06211806927715193,35.59620610669097,0.19805582843355238,0.0117412,,34.3933,,69.0381,,45.3497,,64.3066,,90.3803,,99.122,,99.7368,
252,47.43032649013277,0.05613705188378455,42.15217856690361,0.1834749401716327,36.563312347906624,0.17934599662227127,47.37226341152262,0.08685527175447592,35.71416712904509,0.23178200570154067,0.0135437,,35.5819,,69.5101,,46.6267,,65.4494,,90.4264,,99.0948,,99.7409,
253,45.75782058250145,0.10205746969625576,41.03934476455886,0.2178447226098413,35.56784343515952,0.13580804681267894,45.76923641903675,0.07127898374709202,34.87504485542389,0.16137996315901493,0.00986295,,34.3178,,69.3374,,45.3687,,63.4956,,90.7146,,99.1209,,99.7671,
254,46.05066657292392,0.07584410265396133,41.25382294615513,0.14033479530633414,35.30121403742403,0.1337631339054685,45.9472324868226,0.10428904306010796,34.46865442634612,0.11726002737136718,0.0117868,,34.3475,,69.1321,,46.3603,,63.7708,,90.2827,,99.0916,,99.7601,
255,44.98535587291373,0.07035353241463305,40.27093697662715,0.21391017632399706,34.914940309712975,0.2564085528041103,44.97100050326296,0.08249124374455256,34.181290168221835,0.1520449606155539,0.0103128,,34.3984,,69.5031,,46.8503,,64.1786,,90.7169,,99.0912,,99.7649,
256,48.36860318019861,0.11870034577054135,42.76360910374801,0.16159487233411798,37.15357275925847,0.2580067011602426,48.383194522222794,0.12896999316891128,36.33422651385173,0.14245527123861668,0.0136097,,34.8055,,69.146,,46.3699,,63.8788,,90.2459,,99.021,,99.739,
257,46.95538160811212,0.07560868597547285,41.56439255109343,0.14351631815195146,36.29177792903642,0.19844433061277672,46.945346178683,0.11039752724547315,35.44644571269002,0.16524081837587717,0.0109081,,34.6017,,69.0839,,46.8118,,64.6692,,90.2741,,99.0979,,99.7341,
258,44.86302154295757,0.048737874155944015,39.93752344845289,0.08564428869116486,34.35625851549079,0.23700315895295213,44.7721501490828,0.04036817382889978,33.50374187943052,0.1605542746081889,0.0116502,,33.3942,,68.7981,,45.7897,,62.7976,,90.5181,,99.1304,,99.7551,
259,48.41180102915952,0.07693856649435436,43.2043910806175,0.16149635965170692,37.604162378502004,0.1203287660489575,48.28898799313894,0.08481682434956209,36.91640937678674,0.15513481670606885,0.0125786,,35.1307,,69.4763,,47.4447,,64.6744,,90.3883,,99.1424,,99.7402,
260,45.33304261224682,0.09546611476459795,41.009784336026435,0.12107092527997046,35.83538114909474,0.1999815827382227,45.33638197607837,0.023752173460092584,35.07015610543746,0.18124786197820628,0.013161,,35.2725,,69.7566,,47.2921,,65.4207,,90.5311,,99.0966,,99.744,
261,48.102248335971204,0.10169421784873627,42.987966957916875,0.21070948095948389,37.14125273724606,0.14672053945023497,48.027535069271295,0.054967740718734205,36.27175162066648,0.14647682740280962,0.010407,,35.553,,69.6876,,48.3657,,65.8919,,90.3814,,99.1197,,99.7361,
262,48.278607190081715,0.06330844528407566,42.7122498106981,0.13886106223844216,37.186080942101874,0.2004185134524953,48.19922470983126,0.05421581927957553,36.220471729032695,0.11164572752553838,0.01424,,35.4681,,69.3008,,47.4855,,65.904,,89.8324,,99.0882,,99.6987,
263,46.454902109432744,0.03529235889365177,41.58869746686967,0.18485273728671242,35.898093571463164,0.22309914784971657,46.45397553420221,0.05378642392314386,35.10869359210052,0.1988331892021582,0.0124245,,34.0799,,68.7837,,45.4761,,63.7223,,90.4582,,99.093,,99.7448,
264,45.27300172455681,0.07143067647814313,40.05603813939039,0.10358959315320618,34.77542924736836,0.29916534167181075,45.24763122363878,0.03921718300673359,33.99507724660366,0.1503570192521803,0.00975788,,34.2743,,68.8459,,45.9678,,64.2015,,90.1519,,99.0626,,99.7447,
265,48.73888403355287,0.05295818450412441,43.1851354638748,0.24161172648737486,37.55592896593356,0.17246303164099067,48.70496175296651,0.0668356577326392,36.721567002135345,0.16855829455218324,0.0126139,,34.8924,,68.8665,,46.1519,,65.1918,,90.3851,,99.0161,,99.7313,
266,46.26589532961785,0.07663796850842267,41.06368929458375,0.1316383329246129,35.24008073290863,0.13277828558630034,46.15301876292599,0.12434867798706913,34.471830693455814,0.2002420841261811,0.0116282,,34.6676,,69.156,,47.068,,64.5288,,90.2809,,99.0502,,99.7483,
267,45.64125996419329,0.08839066646234181,40.34884542052115,0.1546808505156404,34.960226305054896,0.169499383165564,45.57093425605537,0.11116304706745168,34.049398306035215,0.09259250043101351,0.00872321,,34.0928,,68.9661,,45.779,,63.9395,,90.2601,,99.1127,,99.7452,
268,45.19949183362016,0.05594731612422941,40.23886255154723,0.19538164336856345,35.060151962853524,0.19404703456628591,45.12111569308699,0.03419115395768814,34.14431600480566,0.12097295119266832,0.0125824,,34.3926,,69.2387,,47.2343,,65.257,,90.4958,,99.1125,,99.7534,
269,47.56633013218746,0.07614632601978401,42.086411146760845,0.2918212689932671,36.52714889836453,0.14511245729712355,47.476211315211344,0.04279001471344466,35.60603694915478,0.1475524475781946,0.0103357,,34.9895,,68.7727,,46.7932,,65.4415,,90.1962,,99.0627,,99.7284,
270,46.26710218297995,0.07493911066551379,41.44292471779426,0.17052971529531866,36.02751913446391,0.21360396708800938,46.286662558286764,0.018423459068666735,35.12504968966308,0.1570036135715083,0.010937,,34.6978,,69.286,,47.138,,65.1163,,90.5199,,99.1019,,99.7457,
271,49.28709815124947,0.09118077629090228,42.96433379774923,0.14178685146081643,37.68293998714647,0.18307469378111216,49.18295640589011,0.1066902029006406,36.73206017704097,0.14875937597181293,0.0138387,,34.0583,,68.3946,,45.3594,,63.283,,90.0202,,99.0693,,99.708,
272,47.34092756901976,0.11901108219527694,41.91669023295274,0.15598178118079567,36.42811693591148,0.25082261583565885,47.32099932836085,0.05323439651940104,35.630854749195805,0.25503276629544375,0.0108258,,34.3422,,68.5739,,45.5111,,64.3322,,90.1269,,99.0849,,99.7369,
273,48.364077884233296,0.03322299471394659,42.957702326813546,0.1252287383900008,37.58766391452161,0.14667504287512775,48.35401121462316,0.1125843974778508,36.62444258024637,0.12250233430987982,0.0105965,,34.9419,,69.4256,,46.3023,,64.4722,,90.2371,,99.1397,,99.7269,
274,46.03296151689346,0.04074492666988477,40.88332832770813,0.24527401683725064,35.278316261701086,0.18820788058567187,45.96743333242322,0.06054885441127677,34.42363551207546,0.18260688461647825,0.0130216,,34.3893,,68.7926,,46.8734,,64.4337,,90.0025,,99.1074,,99.7213,
275,47.24087901046359,0.0302921531556509,41.95395329498995,0.31951421953681686,36.54939886355762,0.19804128067760926,47.24447370244612,0.1445739717941026,35.736738618252375,0.19688108825402875,0.0129929,,34.3663,,68.9406,,45.4313,,63.8762,,90.5141,,99.0944,,99.7414,
276,47.32038897406482,0.053294323235964114,41.622240567807786,0.20255615881246655,36.57509836926805,0.22981181019793798,47.269226233234335,0.06644245462782634,35.63834417986298,0.30038133799782557,0.0102926,,34.6331,,69.3199,,46.3059,,64.2541,,90.403,,99.1022,,99.7463,
277,46.523089171974526,0.07180088427470553,41.61515253100905,0.17704885123790182,36.2019359704995,0.20618524593381354,46.444770365403954,0.08790452398421394,35.38933121019108,0.09412880148445064,0.010476,,34.7804,,69.3201,,47.2498,,64.6755,,90.3828,,99.1688,,99.7521,
278,44.859366855340184,0.05039141229596465,40.22059493197483,0.19921541215789473,34.99537843541145,0.20045787096216816,44.81692984716864,0.07518275447739005,34.16710104852352,0.18184191797351984,0.0110452,,34.6193,,69.4643,,46.6278,,64.7033,,90.409,,99.1561,,99.7721,
279,45.99280844600171,0.07801330124731612,40.97455794507926,0.16134538815446295,35.82852259740043,0.12872117099027428,45.953277881897215,0.07127932148933956,35.02733918770123,0.2096426515640307,0.012954,,34.6287,,69.7205,,46.3345,,64.2685,,90.4853,,99.168,,99.7606,
280,47.99564143479487,0.032184907576894406,42.912098679294445,0.25798197197160694,37.1494466732562,0.2503193743678459,47.953218641049325,0.10396387768467784,36.31322234496838,0.11336343790843169,0.00990583,,35.4325,,69.1855,,47.1179,,65.2372,,90.0567,,99.1291,,99.7349,
281,47.810359139961506,0.06411969684112195,42.3840799832152,0.12612326209746272,36.84213166944893,0.18125129312650198,47.766709540881024,0.13986113107156248,35.97675670251681,0.25448224099703365,0.0111747,,35.2595,,69.4533,,47.3628,,65.7485,,90.4014,,99.1188,,99.7355,
282,47.079345624603405,0.06591820122784728,41.75289679331716,0.2541005243574985,36.433793169391784,0.2576374983055325,47.04835667283838,0.13918043858844875,35.37590945836702,0.17856463096062075,0.00999644,,34.2706,,68.7183,,46.835,,64.7706,,89.9631,,99.0675,,99.7288,
283,46.12119994501486,0.09286879008795898,40.981273329033215,0.17848622568041386,35.61776866058305,0.24596248634968926,46.059574288101004,0.0481868902724637,34.644573918008696,0.18175208438387716,0.0137463,,34.197,,68.7321,,45.9617,,64.3113,,90.1293,,99.0968,,99.7367,
284,46.19542803275791,0.0990193837534027,41.30370925251029,0.061377521712719985,35.88076861570057,0.11638271905541367,46.1379838567136,0.08019736784122856,34.983124458173066,0.13828331459138107,0.011573,,34.7318,,69.3658,,46.575,,64.4719,,90.3456,,99.108,,99.745,
285,47.319089051914176,0.06758264239627672,42.023549619375395,0.21141146579119002,36.69204164018274,0.20835560728004812,47.218666230168935,0.05333480845380342,35.71038942541735,0.23765569709693177,0.0123296,,35.1352,,69.1753,,47.6879,,65.6464,,90.0899,,99.0993,,99.727,
286,46.36327285875322,0.05490207907770122,40.79996596975562,0.06641355791096124,35.318544356296655,0.17122552572083488,46.269689686709064,0.07320819967953245,34.36242210264373,0.1890556262998163,0.00957101,,34.003,,68.3476,,45.3889,,64.1257,,90.0206,,99.0059,,99.7322,
287,45.414696352043485,0.05780284511008061,40.88704923173409,0.170951929651164,35.35536740880109,0.2993948205873271,45.31999581896101,0.07229154245714157,34.43298839761681,0.23188683586180242,0.00648061,,34.9313,,69.0022,,47.7859,,65.1126,,89.9847,,99.1404,,99.7447,
288,46.61073370274134,0.019988347894787813,41.41243256216803,0.09550733462779658,35.7775621158522,0.1575408676363173,46.530716171513845,0.03101802813450672,34.89883020797462,0.1289726530555933,0.0129397,,34.5073,,68.7955,,46.6024,,64.4922,,89.8114,,99.0761,,99.7233,
289,46.59766136514684,0.07298701518777227,41.43239739683751,0.15543320523763338,36.00330769213897,0.1782227919410598,46.59805618251091,0.09162623417924048,35.07566236096397,0.1416253987226183,0.0103091,,34.8345,,69.5398,,47.0686,,64.8518,,90.4897,,99.0965,,99.7302,
290,46.17204650270239,0.08665589280422831,40.74346965156714,0.0715023010283224,35.290262310500225,0.15900991389493999,46.11063897985909,0.041936633938606145,34.25291379961156,0.12824841372322673,0.0109656,,34.148,,68.6501,,45.3568,,64.2689,,90.2043,,99.0392,,99.7541,
291,46.135280918270475,0.047723344092137306,41.13385690860447,0.24818153835520676,36.136402865280054,0.11281670710151614,46.14408388711487,0.08641703085549278,35.270691291965136,0.14654189782967814,0.0114352,,34.529,,69.4785,,46.6801,,64.6347,,90.6861,,99.0882,,99.7586,
292,45.08927805838087,0.02478416099100175,40.390798214847145,0.11192927997784043,35.03546215124801,0.23541586363925598,45.083969964354104,0.01988026206289275,34.1247973737184,0.156833504956323,0.0130661,,34.5175,,69.3537,,45.9403,,64.5997,,90.6412,,99.0831,,99.7497,
293,45.65872940355552,0.038393454221401155,40.38441410152719,0.2395553227336313,35.0858350381401,0.13052289163407516,45.58153733923276,0.06968351803641239,34.168450766766576,0.21237732848446214,0.0130834,,33.4846,,68.2753,,45.2214,,63.35,,90.105,,99.0245,,99.732,
294,46.81366528476733,0.16800710848396144,41.814352539517145,0.11539990264172327,36.762941450329215,0.15674144791059452,46.886292593167354,0.05047909844494601,35.84321723900947,0.1956448723627493,0.0128583,,34.8185,,69.2059,,46.6965,,64.8243,,90.1876,,99.084,,99.7362,
295,46.77742901389385,0.07686627995962408,41.570926964753916,0.11230277538937368,36.351808083972024,0.2551838526137467,46.67693244519016,0.052460633598034434,35.42412049074218,0.2343087530290336,0.0133616,,34.7734,,68.9992,,46.6194,,65.3285,,90.2029,,99.0818,,99.7332,
296,48.24610676069321,0.07066228490634888,42.460976789278064,0.2068748740402495,36.91742177761935,0.15629019698723506,48.2336193332622,0.020812406572178165,35.87774127412628,0.13622241313082958,0.0124874,,34.5087,,68.3371,,45.0812,,64.0119,,89.9201,,99.0666,,99.7137,
297,46.45631315275537,0.07982796692854795,41.35000424556338,0.12030242300479382,36.46467691262631,0.1660051522936487,46.399677337182645,0.06271456649054083,35.57310860151142,0.10127964758365758,0.0118876,,34.0664,,69.3617,,46.2529,,63.3423,,90.668,,99.1392,,99.7538,
298,46.63943161634103,0.049410292582125315,41.80908995925191,0.10400419294850516,36.753860620624806,0.1577817227743336,46.66375509351165,0.0343050858124236,35.863337164350646,0.16513934164900018,0.0140006,,34.4089,,68.928,,45.9534,,64.5512,,90.4827,,99.1269,,99.7553,
299,46.08879856780472,0.07616468730266615,40.87941383348064,0.19642702153622718,35.5819318640891,0.1039232202125501,46.03613709209401,0.07182682330843278,34.66671314875841,0.15063804135802203,0.0102534,,34.2753,,68.8536,,45.6203,,63.8781,,90.394,,99.0961,,99.7453,
300,45.74012084464936,0.052615420650452084,40.57786479715362,0.18506032372669728,35.26023705762227,0.09785746821639425,45.703235857597,0.0531327222957257,34.304132718583546,0.14676359528975907,0.0120003,,33.7013,,68.2246,,45.1287,,63.7016,,90.1533,,99.0876,,99.733,
301,45.74465999974434,0.08679653034571573,40.51250367504506,0.14862668487880001,35.2041194592038,0.20614504179995902,45.73400769522478,0.044710096375540714,34.26918799613108,0.1362309893943232,0.0117175,,34.6549,,68.9794,,46.198,,64.8977,,90.3275,,99.0577,,99.7373,
302,46.629666960292724,0.0814317614145086,41.20578669196368,0.19301244734237116,35.57439185526494,0.1392815141977257,46.70797194741835,0.02685356788084034,34.6718728825044,0.09617428627255868,0.012705,,34.3648,,68.7011,,45.8209,,64.5144,,90.0632,,99.0835,,99.7241,
303,47.930207754494774,0.04428152352718753,42.28283471059566,0.20660748958945974,36.87014895943499,0.17509312618126202,47.87885170380196,0.06684389698865549,35.900344166203595,0.10937458720666085,0.0112033,,34.2728,,68.3309,,45.5606,,65.4581,,90.1359,,99.1203,,99.726,
304,48.06290947310616,0.050474903388944746,43.05180263818276,0.17727822702754462,37.53290976568742,0.1629355122985587,48.13240877653768,0.06058793991715312,36.58274085627283,0.19631034151243915,0.0146291,,35.3366,,69.734,,47.1742,,65.5688,,90.5535,,99.1198,,99.7342,
305,44.56323804222496,0.0591010819056435,39.75515884060276,0.1366231573421466,34.568764661444874,0.18933201834631805,44.50363802632102,0.07820500825411518,33.57564311558188,0.1971685434166171,0.0103376,,34.3829,,68.9812,,46.7866,,65.1805,,90.2229,,99.1187,,99.7286,
306,45.897184888946406,0.06595984889335499,41.22418820563022,0.15203745046089892,35.78962748359922,0.2019594664180302,45.83869937569532,0.05362150281175361,34.78969636375401,0.20390772167751134,0.0131498,,35.2639,,69.7445,,47.0009,,65.8588,,90.6674,,99.1035,,99.7522,
307,49.137505610400396,0.051508911847135186,43.43229223654565,0.06550513350350687,37.778616391524444,0.19527677573303445,49.077170080544136,0.04799262008363756,36.76425599949981,0.15020880756251542,0.0136213,,35.0524,,68.8569,,47.3196,,65.0684,,90.0192,,99.0523,,99.7008,
308,46.445928754549975,0.08574402930579086,41.01385603244339,0.16477428724501134,35.59964956313783,0.22422069539243566,46.438782253429565,0.08521579263498323,34.53770532737217,0.2094688430710066,0.0129154,,34.4227,,69.5888,,46.9964,,63.879,,90.5561,,99.128,,99.7445,
309,46.42412062009641,0.05148689606333265,41.57169838177527,0.2510682075005798,36.3714120003994,0.11653627652387528,46.447405040567155,0.09151102526516422,35.32743716286985,0.16826468344654802,0.0152963,,35.0768,,69.0776,,46.4764,,65.2701,,89.9953,,99.137,,99.7406,
310,47.05901843580602,0.07235835245758868,42.09266057883041,0.18020963562475242,37.00644568439561,0.10773471953219664,47.09939784319183,0.07784299630874177,35.95101456574466,0.13908676081114044,0.0161253,,35.3971,,69.4851,,47.4666,,65.1323,,90.5159,,99.144,,99.7469,
311,45.519411450081236,0.04668501965588829,40.99254220867687,0.21792956623076432,35.99624587500379,0.21217770964710986,45.501649998486236,0.06798854354167354,35.00511650906743,0.22068296625440542,0.0113027,,34.525,,69.5218,,46.8359,,64.6061,,90.6888,,99.1503,,99.7544,
312,46.636306794497706,0.056506856956107195,41.662067528136724,0.04615285835224904,36.36185910796165,0.19190475921424496,46.577865777407254,0.08866687602744554,35.32346811171321,0.16455370088745358,0.0129221,,35.1146,,69.1903,,47.598,,65.5204,,90.1301,,99.0427,,99.7478,
313,45.49033763704438,0.08135728703389591,40.25591410486728,0.12709068821779723,34.80394049797686,0.15624970928107235,45.475352999445946,0.11962163140232149,33.772728799046355,0.14377434792082489,0.00839475,,34.3285,,68.5684,,46.3573,,64.491,,90.0331,,99.0312,,99.736,
314,45.922615503224876,0.03709641288123784,40.68550821836811,0.21897983966398737,35.54417568733638,0.1261448944579234,45.83122833628973,0.099226254780744,34.49520812831811,0.19603550524833716,0.012536,,34.87,,69.5648,,46.13,,65.3096,,90.7867,,99.0276,,99.7497,
315,45.49130801963192,0.08465682598762164,40.15205355940778,0.09521319709459929,35.1703513918184,0.1398931341841493,45.38086825968643,0.05691353879652308,34.12201002810971,0.1313896880702335,0.0116274,,34.4264,,68.9928,,45.9606,,64.0732,,90.3487,,99.059,,99.735,
316,45.32179770013796,0.057906468974064346,40.74164691175775,0.1670904812870213,35.54501960413424,0.21469258442574066,45.2301815258534,0.035691731091275464,34.58539363497862,0.27332443549919816,0.0129529,,34.8343,,69.3182,,47.4112,,65.69,,90.2907,,99.1377,,99.7426,
317,46.67972127775679,0.034008333771411305,41.483692230197704,0.12090737008364295,35.86882424547706,0.11242637102994049,46.6228014943542,0.13201411148626632,34.853754774797466,0.1611531271376759,0.00860513,,34.656,,69.4149,,46.5804,,64.278,,90.5014,,99.1237,,99.7542,
318,46.105771319007935,0.059664013503019545,41.21151574945654,0.11199516568020848,36.06665880693394,0.2533677286853699,46.02287182223767,0.071133976231278,35.13623192002929,0.08662619747981287,0.0115828,,34.6494,,69.2389,,46.8074,,64.8246,,90.5989,,99.1247,,99.7508,
319,46.31974208389829,0.1031616556403505,41.20738654252215,0.17977615789280213,35.69065180066914,0.060215347490488895,46.28645310788063,0.0635639746539475,34.60987251119777,0.1255799735320728,0.00755614,,33.8771,,68.6038,,45.9436,,62.8771,,90.1709,,99.0865,,99.7383,
320,47.61081123079945,0.09208281966185122,42.32062037454703,0.15177512014991107,36.97694746542983,0.08690891057908516,47.663991125173474,0.0743278991464469,35.933507865833,0.08948482211539965,0.0129496,,34.8501,,68.827,,46.4167,,64.8335,,90.1993,,99.0912,,99.7509,
321,45.517397235173156,0.03809341924844773,40.79052059368447,0.10078721507952727,35.77877313353829,0.2441211713373838,45.46324083311277,0.0754694755141099,34.725329315715534,0.23645259629388718,0.0130301,,34.7584,,69.3418,,47.0749,,66.2492,,90.5613,,99.1225,,99.7484,
322,46.17332633438745,0.06954953626150273,41.13434135224756,0.1262419794536426,36.20793697534579,0.14518547268077645,46.2201851306541,0.046158831444415245,35.176958104480605,0.12380102330411093,0.0123762,,34.5902,,69.2802,,46.4186,,64.969,,90.4932,,99.1324,,99.7493,
323,44.50997803991216,0.06581925749602442,39.59931839727359,0.16060116544241454,34.357297429189714,0.18555560742407004,44.505458021832084,0.024824925583082604,33.278573114292456,0.14201137045149612,0.00920004,,34.3105,,69.6405,,46.783,,64.3705,,90.4482,,99.1296,,99.7558,
324,46.36481453223092,0.059020834801860836,41.130451789556034,0.18704324348388404,35.71099739298449,0.24188122671137954,46.27467584244428,0.07879695397881904,34.68001194971662,0.16192376317688165,0.0128954,,35.0879,,69.5886,,47.4045,,65.2167,,90.4067,,99.073,,99.7365,
325,47.33109097790503,0.054553060520358417,42.58083277915935,0.15946349579759656,37.34475466308004,0.22404312841957041,47.30453339263529,0.05379204650129162,36.401767939734384,0.1203931063997277,0.0145404,,35.7366,,69.7607,,47.5176,,66.4686,,90.549,,99.1122,,99.7537,
326,48.00467315716272,0.064672241906577,42.325630041724615,0.21922937794319045,37.29108205841447,0.15317892729437213,47.87128789986092,0.10650936796979733,36.152077885952714,0.1645473037099158,0.0133519,,34.8141,,68.804,,45.9901,,64.9369,,90.3655,,99.0881,,99.729,
327,46.348129059572436,0.0738529717160281,41.276771307422635,0.11017873838275033,36.131928138952674,0.21809901928702782,46.35953420355158,0.07483433397589073,35.05470364986208,0.1216018454453764,0.0103683,,34.9254,,69.0517,,46.9937,,65.6595,,90.1989,,99.0906,,99.7358,
328,48.204596525202334,0.05132595646077767,42.36106290078009,0.07172517613204978,37.21189506184117,0.2997793779917422,48.17312786597731,0.03916118812135978,36.02869174415843,0.1593731718753044,0.0127884,,35.2024,,69.3692,,47.7842,,65.1022,,90.2191,,99.0212,,99.7159,
329,46.797896610033696,0.05084885250095529,41.56046402773034,0.19596643709042452,36.10071645139389,0.10527401503052969,46.856764540927124,0.11260697649384094,35.16895011828406,0.2278246105489539,0.0156025,,34.4169,,68.9094,,45.4133,,64.227,,90.3429,,99.0413,,99.7535,
330,47.15499644377308,0.10174560881152514,42.02390048730218,0.09819548729074958,36.577038004285086,0.09400180014960725,47.14240101468072,0.06519911470091916,35.444770584828674,0.1965733576679815,0.0125514,,34.556,,69.069,,46.1871,,63.8586,,90.2771,,99.0763,,99.7316,
331,46.77351443417515,0.028797482396580847,41.69725841453187,0.10656235791832727,36.412508753879806,0.2087483221051743,46.853790754173765,0.10586779020825308,35.40773626829669,0.09538318076007445,0.010375,,35.1258,,69.2644,,46.8125,,65.538,,90.331,,99.1231,,99.7335,
332,48.69898844374948,0.09211437623352844,42.93272250504021,0.1899881287742016,37.454594169605876,0.22206463075911523,48.71005714436309,0.029195279818544407,36.371398829001755,0.1450048580695262,0.0155928,,34.5844,,68.4584,,46.0223,,65.028,,89.8956,,99.0539,,99.7167,
333,46.733970952887,0.06206513972003585,41.77643572397467,0.11348450134090489,36.50544741366649,0.19964326829264295,46.735137330119315,0.06305145943030084,35.40011058984129,0.12152873737629459,0.0136077,,35.1512,,69.2495,,46.4147,,65.8344,,90.4916,,99.0986,,99.7399,
334,45.35779137319418,0.04292899368686766,40.616605830034445,0.14423370321138876,35.27168783095985,0.2523376126175408,45.37740990180453,0.07563528033742946,34.1086011002005,0.19528327871888077,0.0102822,,34.2584,,68.9223,,45.7291,,64.4002,,90.1591,,99.0927,,99.736,
335,46.92502697904893,0.037243706234830365,41.86194815339851,0.1686098751099299,36.62897049652093,0.2616392843942729,47.004378375041775,0.0688029558063217,35.62890451225924,0.3216565596050609,0.0142611,,35.1507,,69.0838,,47.4465,,65.7823,,90.1454,,99.0566,,99.7335,
336,45.17710202563978,0.08940980227793846,40.413332363354186,0.15795206544962803,35.30319931454807,0.2579701538938134,45.16808930274666,0.03484793421437612,34.25691514299109,0.09706321039041262,0.0145497,,34.2419,,69.5016,,46.5362,,63.9768,,90.7434,,99.1236,,99.767,
337,48.456129555811195,0.03276824137583638,43.31086082203019,0.2585668241358579,37.71217350205552,0.23790449015780568,48.43035750911831,0.09654999877821856,36.509715794073315,0.21255890280426254,0.0111471,,34.8464,,68.7431,,46.4077,,65.6427,,90.2387,,99.0748,,99.7267,
338,44.454701524899164,0.04265043914978837,39.4568103647996,0.2389403108166093,34.46121615707986,0.30394316578919106,44.49208640501211,0.057407010061789235,33.42540944166236,0.18333054528547157,0.0104947,,33.9824,,68.7836,,46.8834,,65.5231,,90.2391,,99.0769,,99.7307,
339,45.97147546665851,0.08934701748300955,40.852392166457676,0.16055237934100366,35.85678604561071,0.16183903312591902,45.89893058486508,0.07392334740795098,34.791040972158505,0.19166980607326273,0.0120296,,34.6501,,69.0518,,46.8516,,64.2193,,90.1724,,99.0295,,99.7578,
340,48.52213507092043,0.07083124626185851,43.117774324564586,0.20470460424151787,37.543241489663835,0.20800594754522309,48.47415439249488,0.06506017538329642,36.4506304679617,0.12529130765060728,0.0147775,,34.2914,,69.0204,,46.0649,,63.4169,,90.324,,99.1316,,99.7317,
341,45.79023486374832,0.06850592729349413,40.44731802157534,0.16617760946971893,35.37655180427398,0.2521809828171142,45.79002736860889,0.08346529059074935,34.14552464108528,0.19383625760517142,0.0105823,,34.4274,,68.7498,,47.058,,65.0462,,90.1861,,99.026,,99.7344,
342,49.248942052316615,0.0347023722007283,43.700835716404356,0.23109243807134522,38.20738718054961,0.24374907626797532,49.229786916090994,0.047017310521850195,37.04933919308423,0.10583302810464015,0.0106417,,35.0777,,68.9288,,46.8334,,64.9468,,90.2202,,99.102,,99.7394,
343,47.520258445418456,0.08309798108845047,42.329513415393045,0.14394472243158296,37.06180089548282,0.278114873983949,47.5073182019352,0.04893373038903735,35.942829285388534,0.16613483487528444,0.0114575,,35.12,,69.111,,46.5999,,65.6237,,90.53,,99.0958,,99.7293,
344,46.07485628386414,0.09524088477251903,41.213410202193735,0.16298438448167676,36.15629542751421,0.10772187207099748,46.075021474824894,0.015077493311588905,35.15693141271309,0.16809863283331278,0.0119763,,34.223,,68.5105,,45.1971,,64.6473,,90.4181,,99.1065,,99.7553,
345,47.01000462152328,0.04620479043606306,41.698811205349685,0.22410291895986634,36.43691403749726,0.13839267199131036,46.950771013285255,0.056648426864822576,35.261050973449024,0.2302437296215067,0.00954681,,34.1181,,68.2267,,45.3491,,63.8154,,89.9689,,99.0668,,99.7279,
346,49.65415688673737,0.06791214514712543,44.238375163128055,0.09434337644909127,39.07271149654436,0.2900610384129625,49.6079111001519,0.08173290595612112,38.01636282006248,0.0973676161304345,0.0160511,,35.1277,,69.5976,,46.4658,,64.186,,90.6962,,99.1065,,99.765,
347,47.60660078619786,0.0533932831119616,41.954802722574065,0.10570066163513234,36.5902762611924,0.15797050427520132,47.56255914682973,0.07140012042408318,35.36962218825071,0.20377799785718162,0.0145592,,34.4398,,68.775,,45.5287,,64.0462,,90.1707,,99.0903,,99.7438,
348,46.8286150084919,0.09346394416319119,41.716164905182765,0.1249690863353548,36.677145422485694,0.35314620474826397,46.834586384829244,0.07575123101830665,35.63951060676539,0.11862482812387526,0.0110341,,34.9726,,69.4798,,47.4779,,66.1884,,90.6812,,99.0766,,99.751,
349,45.41363332811173,0.07318370297012317,40.62774649396905,0.1867640341074176,35.43886191061167,0.29032796205647987,45.36074399584471,0.07593950361542406,34.33878028872711,0.18129045526189816,0.010718,,34.848,,69.4406,,46.88,,65.4265,,90.2946,,99.1652,,99.7428,
350,45.050878479524364,0.045582349130320596,40.363351333224244,0.16033686412695403,35.19267559994586,0.2056461607308093,45.00570703611897,0.08492424659718753,34.12314672840366,0.14665427115448088,0.0127272,,34.6347,,69.0153,,46.8506,,65.2713,,90.3797,,99.0826,,99.7358,
351,45.65212130409905,0.04666013281607552,41.022803480714764,0.13126540023208233,36.037867026523735,0.27608334797708234,45.636247669713555,0.048116185935383374,34.918919362347495,0.12266337636845785,0.0125102,,34.8549,,69.1836,,46.8512,,65.6463,,90.3444,,99.127,,99.7535,
352,46.41750541602314,0.07887099063873283,41.252122355477695,0.17930078092389135,36.072144537849965,0.2581132776051739,46.391301193079926,0.07789226673520756,34.98118644594861,0.16083161056148157,0.0118168,,34.499,,69.4549,,46.8272,,64.8045,,90.712,,99.1363,,99.7525,
353,46.34307823863588,0.029752364902348834,41.27001261503814,0.07988400224019573,36.0675793519765,0.21824006065485205,46.325086992964366,0.07412745574878596,34.991364202077676,0.12465236162751135,0.0141813,,35.0448,,69.2343,,45.6531,,65.2221,,90.5116,,99.1169,,99.7272,
354,46.2710398538021,0.06356063903736668,41.10260415006534,0.1955452497056351,36.092393671840966,0.24138404353583648,46.30040693165036,0.07311201289108146,34.94563265653056,0.17679079234081838,0.0116873,,34.3486,,69.0902,,46.3932,,64.2302,,90.2944,,99.1031,,99.7454,
355,47.62802746105992,0.06940705963796152,42.255046048054616,0.20177295302713658,36.99793974941447,0.380604318062126,47.58404860491284,0.08071958428894903,35.71678153514394,0.15221758956918985,0.0161062,,35.5117,,69.8378,,47.4828,,65.5041,,90.3734,,99.0781,,99.7195,
356,46.10269722679499,0.05533741358070396,41.109408636190956,0.1772915320180778,36.00113967329366,0.1471759578461975,46.16592798953189,0.037602147475145675,34.77101008821916,0.10446408263975236,0.00970833,,34.8565,,69.5515,,47.41,,65.1433,,90.4958,,99.1231,,99.7429,
357,46.3917889005868,0.04107361055172213,41.65513885801291,0.19636484831284826,36.559735580452084,0.2718336807981505,46.36813207555084,0.08070717222575101,35.48058168944964,0.09547705800930881,0.0161487,,35.1744,,69.385,,46.4347,,65.5764,,90.2474,,99.1452,,99.7393,
358,44.688639808809846,0.06115609339120444,39.50664381750544,0.08649015560740728,34.639853216342395,0.33702918441484797,44.625582582964455,0.08931044013898645,33.49517483039746,0.12308758997477118,0.00948684,,34.3874,,69.3444,,46.511,,63.9795,,90.3109,,99.1163,,99.7408,
359,46.13938951294052,0.07087880526108618,41.110317729095854,0.211810213812245,36.471685102597895,0.2058908039664664,46.103279297217675,0.07191905705869525,35.27976236621879,0.17389393270979822,0.0116287,,34.5059,,68.8079,,45.9858,,64.4133,,90.3963,,99.1285,,99.7366,
360,48.03721140905983,0.04040276905054353,42.563249378285505,0.12453777986256634,37.42041836703585,0.18074220166423713,47.956203425853744,0.09381718694056766,36.18587412404674,0.20076454133313654,0.0113237,,34.9547,,68.8037,,45.7948,,64.3053,,90.2298,,99.0514,,99.7437,
361,45.68350586667865,0.08282049846910819,40.575061200635915,0.27820442755355274,35.64705113062811,0.18025426548588638,45.70058891563507,0.06518249980553709,34.60535296112993,0.1281538733209497,0.0124649,,34.6105,,69.3047,,46.9018,,64.9556,,90.4188,,99.1215,,99.7415,
362,44.82254237801492,0.07665947344552254,39.83002352371049,0.14733597246084454,34.701733485446596,0.33540166844614216,44.804611858776966,0.07711458779018532,33.38799987884784,0.20767779166724093,0.0131248,,34.7361,,69.7045,,47.6013,,65.2479,,90.5277,,99.1045,,99.7407,
363,46.836739841431324,0.0708994038339528,41.4227881519098,0.23918395729050215,36.09392209451904,0.2482002698499697,46.781585518627196,0.025311925534691172,34.889018740699015,0.1036241846364641,0.0121911,,34.5515,,68.8584,,46.0669,,64.3901,,89.9896,,99.0586,,99.7322,
364,44.535134473690015,0.08177504159895775,39.54491383132163,0.1711374928440894,34.44608715363521,0.17003203360899546,44.5000692077617,0.06459182387631987,33.23424921614687,0.12202136145410437,0.0116349,,34.326,,69.7666,,46.8103,,63.7446,,90.8305,,99.1438,,99.7651,
365,48.122617858671504,0.023053213441995377,42.757135383758296,0.19208323107200137,37.66522407698039,0.2680317349184111,48.099246546956635,0.06735601223088973,36.57451757038003,0.21550475165679275,0.013135,,35.0794,,69.2941,,46.4147,,65.3876,,90.5577,,99.0905,,99.7359,
366,47.62457334982552,0.06589176812947699,42.39812465198522,0.1266107010349755,37.16797796508588,0.17344930385354454,47.6209603720092,0.037181183371848704,36.067677450342806,0.1843158752139025,0.0114765,,34.6816,,69.1146,,46.0752,,63.8048,,90.3967,,99.1227,,99.7662,
367,45.33943162333799,0.05860086942710542,40.327831464937255,0.16365760351494377,35.17416824065301,0.3776269929832999,45.32815282768115,0.0429988789249527,33.92155846417635,0.1901641918265531,0.0126472,,35.0572,,69.5875,,47.9019,,66.0973,,90.3071,,99.0627,,99.7261,
368,46.227463974136796,0.05643118395651342,41.16291189817424,0.15555591243591185,35.66638843104771,0.31517925642833455,46.241149776917176,0.01694280048216856,34.490129697344614,0.1456808413466934,0.0163128,,35.0193,,69.4205,,46.6584,,65.8118,,90.4882,,99.1568,,99.7292,
369,47.422602640359784,0.04332843435016272,41.587117365443206,0.1973017996888422,36.607081877936366,0.22126625274352202,47.45853653092881,0.08709869222646432,35.36247475142006,0.19608624321968926,0.011606,,34.3276,,68.6123,,45.7517,,64.3752,,90.3367,,99.0514,,99.7266,
370,46.577924514144215,0.04588334310798648,41.430693865300306,0.16157999966157155,36.31086194513823,0.26438650230959565,46.47403230820354,0.08831054848713962,35.022006881840305,0.1384412967810118,0.0135064,,34.752,,69.1316,,45.8791,,64.706,,90.1823,,99.1345,,99.732,
371,45.43629353036847,0.042500387743195915,40.75386648961119,0.0467060182697702,35.8152369233768,0.2702773832200529,45.40214131544911,0.0807542219144039,34.71241682758005,0.12502503410953042,0.0123858,,34.3733,,69.5568,,46.8304,,64.623,,90.6603,,99.1117,,99.7673,
372,48.03437661016501,0.11953175625984003,43.00211826152823,0.15535222222345582,37.76186512707367,0.27193563693623785,48.077534537351426,0.08486587378672088,36.50711445218058,0.12613096498386012,0.0132116,,35.0211,,69.0177,,48.1488,,65.8962,,90.1093,,99.1115,,99.7234,
373,47.56859374350697,0.07425681371207454,42.46974657769437,0.21063197731121183,37.28752616349643,0.21806396735274636,47.49283169408229,0.09857770810583628,36.09243669910175,0.16554814142977112,0.0109356,,34.8928,,69.3063,,46.7656,,64.618,,90.4738,,99.1225,,99.7553,
374,47.10720969795668,0.0594127278467305,41.610357670313505,0.23768045777892283,36.57218941425488,0.2423335569335932,47.05303673915346,0.06480471212370792,35.3595709368723,0.06616550036325246,0.0130863,,34.2623,,68.7589,,46.1139,,63.4544,,90.2212,,99.1103,,99.7499,
375,44.58740743771223,0.08090916671231264,39.78795565192488,0.1798735893826886,34.77768686331465,0.2967462827583821,44.613549891584505,0.06959337995226003,33.54244568997259,0.1722028640646134,0.0112507,,34.3391,,69.433,,46.7201,,65.0338,,90.6789,,99.1435,,99.7629,
376,47.416974086177106,0.043871220166612615,41.68123937053166,0.1332676090617384,36.51201710226256,0.19932804204356458,47.44587038785812,0.04416841782470788,35.1666179777571,0.13290442053956006,0.0104172,,34.169,,68.2317,,45.7658,,64.405,,90.0577,,99.0591,,99.7088,
377,47.870259957071305,0.04072038876746012,42.606592998913534,0.14377648249952563,37.38355813481022,0.21464694067996687,47.892121790285394,0.06505463129503376,36.044553974437115,0.1605466016812475,0.0125871,,34.564,,68.5505,,45.9167,,64.5026,,90.1273,,99.0917,,99.7306,
378,46.79184626818134,0.09007852690739016,41.440789892769935,0.20571332309235824,36.81482110627455,0.2391048040245218,46.727041087164245,0.039801959005100356,35.54712814523835,0.13336772381728576,0.0127402,,34.2737,,69.0326,,45.419,,63.4135,,90.3646,,99.1254,,99.7384,
379,45.79031062460017,0.05388969141309239,40.80874094984718,0.10369929126866624,35.87124158450025,0.24416927415288647,45.75273916266412,0.05535849563590293,34.60900293463581,0.25960980810288486,0.0134039,,34.2688,,69.1429,,45.2765,,63.4673,,90.1646,,99.1476,,99.7398,
380,46.10987783122383,0.09141608776893946,40.686371399004955,0.13338111261633373,35.555409772232366,0.25228602064705924,46.05295179486311,0.0844763967294325,34.16853069456113,0.27142860147641534,0.0118508,,33.955,,68.6255,,46.4544,,64.3571,,90.185,,99.0253,,99.7323,
381,47.23966226455943,0.03420123966601716,42.152957307625364,0.10470132862164051,37.23562947586482,0.30636526158621047,47.151492768573114,0.062415922477179246,36.0481217817285,0.13060837275071804,0.0120984,,34.6947,,69.0481,,46.6598,,64.6751,,90.5588,,99.109,,99.7472,
382,45.881414347715086,0.10717382848842667,40.815292315547616,0.11537480936840695,35.96204578333759,0.21916312598202667,45.85239554080504,0.07782771775023138,34.621479023061866,0.19480753952668453,0.0136159,,34.6179,,69.1037,,46.9243,,64.5047,,90.3538,,99.0777,,99.7356,
383,46.85472265394953,0.04686821044614174,41.71282827880285,0.06415003505492933,37.073375930427694,0.24773132361411118,46.751639456776346,0.08636972683493453,35.89695222660592,0.19513518419464063,0.0119555,,34.9004,,69.4857,,46.8572,,64.4086,,90.6928,,99.1487,,99.7472,
384,48.09182125641861,0.05339997732098105,42.70398543803863,0.2014733464020708,37.399071899684266,0.31155317415053213,48.00714614770953,0.05718659848253154,35.99289879661569,0.17120791357193121,0.013708,,35.1883,,69.4275,,47.3547,,65.7592,,90.3633,,99.0497,,99.7472,
385,46.94699385058003,0.05118460820138641,41.70248921117495,0.1938146977997856,36.58076266267361,0.16699550156449955,46.98304072413416,0.03318431916231642,35.296198463906855,0.16581210619965214,0.0117773,,34.4906,,68.8968,,46.4279,,64.7138,,90.249,,99.0704,,99.7352,
386,48.04627138462237,0.05110427084152101,42.340905220856186,0.19823766485230476,37.28206700042003,0.25254271971096937,48.12055988829479,0.085181507619439,35.85496486507964,0.18196896457899883,0.0120333,,34.4418,,68.53,,45.9869,,64.5343,,90.0026,,99.0802,,99.698,
387,48.073198128477046,0.061605220032853306,42.791319883604714,0.23188516513382829,37.8048079389367,0.16810535365406007,48.043435960482206,0.05768080793803372,36.47333787357491,0.06475963973472623,0.0134881,,34.95,,69.2846,,46.7799,,65.5511,,90.3879,,99.099,,99.7271,
388,46.78560122408062,0.05942786881225733,41.27046729629434,0.11035780457211206,36.058759387256195,0.21671975729822782,46.76506797516664,0.030062307240450007,34.730165848854185,0.16705389039569632,0.0134104,,34.1571,,69.0396,,45.7538,,63.9303,,90.4276,,99.1019,,99.7298,
389,47.62905428363051,0.07135545038125161,42.34776756053697,0.12594348880626183,37.03375873509164,0.20501137744519213,47.64645413170646,0.08105792651903909,35.75950120435516,0.15553033621744244,0.0121193,,34.6789,,68.9179,,45.3721,,64.6435,,90.3552,,99.0859,,99.739,
390,45.53785006726183,0.0393584103868028,40.359993477640536,0.1486036052472957,35.55990379519791,0.25899681358263593,45.48571195630019,0.07281886349043598,34.187884717296484,0.08476832786470626,0.00978354,,34.1986,,68.6107,,45.489,,64.9596,,90.2368,,99.1044,,99.7326,
391,47.32660315533202,0.09871826901332709,41.628580528083134,0.18207283284987014,36.81773586438185,0.2669653415244198,47.3133935957148,0.041870560997342356,35.50926272275101,0.154469724194398,0.0145348,,34.4528,,69.4241,,47.057,,63.4275,,90.4502,,99.089,,99.7371,
392,46.779624967445095,0.044539166565797185,41.46375553433458,0.08492382788385176,36.524394478687384,0.17771180000536835,46.74876291344735,0.06949532338383115,35.14063720809098,0.1329385255666272,0.013239,,34.4594,,69.1149,,45.8892,,63.6989,,90.2739,,99.1347,,99.7326,
393,47.078687874205194,0.09757302494242522,41.84989345750138,0.11274954761652785,36.567091912368525,0.19380140400656945,47.06384231283608,0.010365287677388034,35.18965417947345,0.230285447891343,0.0119447,,33.8063,,68.2247,,45.145,,63.6657,,90.0821,,99.0711,,99.7477,
394,47.896011220001775,0.11294729042415255,42.26277261504512,0.09994323988571473,37.457767835272335,0.20909362436322257,47.8445067296166,0.08051199948914517,36.0234891690999,0.18289338459211768,0.0136565,,33.9461,,68.3338,,45.0679,,63.7153,,90.1727,,99.0802,,99.7217,
395,45.81325119410596,0.08718373361209478,41.07095955128672,0.2441132645660579,35.7470056297283,0.1951836323566058,45.774082437537075,0.05289655014898067,34.579060740709906,0.17670647659480787,0.00936554,,33.944,,68.6692,,45.1787,,63.899,,90.4141,,99.1109,,99.7484,
396,44.49728435356946,0.05241041854758156,39.61714225877769,0.10333793516830904,34.84025202463345,0.2864438050297071,44.43516727552204,0.06465355297959527,33.54851711282034,0.2501106990354383,0.0130398,,34.1008,,68.8757,,46.3865,,64.2021,,90.0439,,99.1003,,99.7441,
397,46.017611064126164,0.07191408985468442,41.11586488234416,0.21899719066363316,35.775541847005954,0.3602374741125711,45.99302688091803,0.0323860254747034,34.4826957199476,0.07441534687898055,0.0147173,,35.018,,69.6398,,47.0723,,65.3458,,90.6137,,99.107,,99.7401,
398,47.00116905974195,0.06070323693158322,41.76806368592118,0.27770961653434906,36.8538161450148,0.06730701563546264,46.93325225568579,0.04645646349686547,35.62287759987324,0.15774378607248876,0.0126327,,34.1714,,68.5701,,45.0572,,63.135,,90.3968,,99.0909,,99.7424,
399,45.00799012202554,0.08079886664028871,39.84845567318515,0.12870710042819097,34.71333824320542,0.2647773971074197,44.9098853194163,0.06627271649499447,33.5157132449424,0.14562248089581617,0.00913157,,33.7143,,68.1963,,45.9163,,63.9275,,89.8638,,99.0729,,99.7288,
400,45.97121698921609,0.048855030902644765,40.877151721274764,0.09836137891221812,36.115909188517065,0.20707410335779114,45.94998864958719,0.050452188455850526,34.8235573216298,0.07645432180767506,0.0128843,,33.8694,,68.9874,,46.1082,,63.5709,,90.4967,,99.1171,,99.7462,
401,46.02151517347773,0.050503018958080334,41.21122764875806,0.15311684985343957,36.41626373171262,0.2533812524790665,46.01642110930495,0.035521615262744284,35.08207448515784,0.18084904834681875,0.0153236,,34.4332,,68.9531,,46.8627,,64.7269,,90.453,,99.1052,,99.7434,
402,48.037038051416886,0.08152250081528764,42.76123831434414,0.18023546799513437,37.63032245106632,0.27031530657145497,47.92342243645925,0.06959134774933816,36.36539585159217,0.1979914318493017,0.0118682,,35.1111,,69.2279,,47.4524,,65.79,,90.3714,,99.1229,,99.7348,
403,46.41225822230256,0.03689252907188314,41.22773624831194,0.2176465681887155,36.5009623257446,0.23010691435900285,46.40864285486426,0.07064515927475903,35.11653179928331,0.1372850328108585,0.0138235,,34.0527,,68.6199,,46.1272,,64.2376,,90.264,,99.0404,,99.7393,
404,45.20912641927902,0.05899770843301331,40.06757092257274,0.13366058153477123,35.49798900989771,0.21066722994520995,45.1809477308087,0.11718222176213888,34.100061240027806,0.233002292707952,0.0113791,,34.5294,,68.7535,,46.5708,,65.1877,,90.1126,,99.0518,,99.7325,
405,45.27449141033001,0.08604884102546832,40.384349979298385,0.1697034840870879,35.606897337992365,0.1590185416925466,45.25665001870146,0.12825887163338093,34.310236198423475,0.1528860825119513,0.00940073,,34.4307,,69.0186,,46.8185,,64.6528,,90.2734,,99.1313,,99.7464,
406,44.442676432489485,0.028200051832887957,39.39949784906686,0.15073978143824762,34.454750443779886,0.18074405356042544,44.384025523340426,0.020544322902309724,33.0740752586717,0.17782742928605266,0.0113943,,33.8976,,68.9938,,46.2135,,63.7422,,90.3052,,99.1112,,99.7567,
407,45.71936346851882,0.015860411719322814,40.7396057055058,0.1306759522935565,36.306116211791995,0.10037605754736083,45.64835864136282,0.048991914761330906,34.97674340714319,0.15045913588011983,0.0140251,,34.5696,,69.7813,,46.531,,64.9282,,90.6076,,99.1857,,99.7444,
408,44.95811733595621,0.06882154765346067,39.83432362923966,0.17801698625337248,35.319702991849205,0.1454443753671111,44.9559002555689,0.022111817028316938,34.01416512814725,0.12673555326970987,0.0126978,,33.9504,,69.1302,,45.0434,,63.1076,,90.6121,,99.0652,,99.743,
409,46.84410773426439,0.061616500640937946,41.250663002576836,0.09037865620184198,36.364365334257705,0.19342796194445994,46.89380682506338,0.061115539391969925,34.97913891104698,0.1557624550816379,0.0116939,,34.6674,,68.6211,,46.0516,,64.9924,,90.0842,,99.0538,,99.7216,
410,45.81299394181148,0.09321251787639703,40.799822160172184,0.15620387359357163,35.92231557428137,0.16646141359415675,45.81752304023003,0.05428192817913196,34.550497369798805,0.1764779198072165,0.0122577,,34.4758,,68.6738,,47.1681,,65.8271,,90.0597,,99.1035,,99.727,
411,46.203439637133556,0.029101978062430416,41.013194768317696,0.1992030100800309,36.335717499061055,0.16282687646425795,46.14801087938983,0.03852790427437951,35.055366849228,0.1366418945497042,0.0130008,,34.4123,,68.5959,,45.9435,,64.5464,,90.1838,,99.0877,,99.7425,
412,46.161387912874694,0.03989451033413625,41.15553182771935,0.1095348066208291,35.95325892173539,0.2133803733699225,46.1715274242744,0.05657310131947935,34.655484234094416,0.19873653925064008,0.0132434,,34.2693,,68.8825,,46.4903,,64.5185,,90.4246,,99.0963,,99.744,
413,49.08615277293338,0.06659954001752337,43.098550507079686,0.12880701899670718,37.821433774995256,0.13105054726471546,49.098117822625866,0.07507854122798958,36.31683981403399,0.12480480626846636,0.0141285,,34.4136,,68.3207,,45.3327,,62.6002,,89.9765,,99.0196,,99.7201,
414,46.106665467228765,0.05368487114142994,41.27642000498857,0.2148616237020336,35.995812871331665,0.19198997097353396,46.05179118331364,0.05327347268084693,34.6889298696838,0.15123120809892646,0.0116536,,34.2715,,68.9498,,46.8635,,64.2182,,90.3661,,99.0859,,99.7594,
415,47.85049448635588,0.05008668173124376,42.44169999250444,0.13913498737544117,37.2977632373755,0.12516309078944443,47.79489508423684,0.04524555527695423,35.876032292626576,0.145648451045472,0.0134479,,34.2827,,68.9794,,47.0479,,64.408,,90.1544,,99.082,,99.7478,
416,45.794474014810895,0.05735359640455417,40.61830534250198,0.20442868022677996,35.651943930177204,0.1899609714031827,45.72302300978577,0.041620087017001546,34.294168209468396,0.24389640056006023,0.0136373,,34.0492,,68.7091,,46.2357,,63.6949,,90.2091,,99.1016,,99.7312,
417,45.245376257378865,0.043818927897443946,40.79570759544708,0.1383286617073521,35.41279244073649,0.1755761552462601,45.18963289189385,0.051649354302276275,34.154390100176784,0.15163774445035824,0.0109585,,35.0792,,69.5312,,47.3783,,66.034,,90.3289,,99.1744,,99.7415,
418,47.92543994058817,0.06429795967111551,42.43642195821935,0.0806207076691823,37.48112623001058,0.15231710210335314,47.936713872528514,0.05763167026744662,36.104856514610255,0.09505058703909434,0.0127503,,35.0223,,69.0215,,46.9987,,65.2745,,90.1586,,99.0829,,99.717,
419,47.565758268536065,0.11588658616229777,42.29304775328257,0.24196235816561196,37.55737340086187,0.11843555319375308,47.571692866568206,0.08112877410435398,36.184278260713185,0.217372401714645,0.0128133,,34.741,,69.2536,,46.6131,,64.6305,,90.3329,,99.142,,99.7343,
420,46.49650207847511,0.09932782164382176,41.32781608030011,0.14662628629026753,36.40774443205245,0.13748218164929663,46.44572307276353,0.047809574054227706,35.07447869140559,0.11627358866499596,0.0130961,,34.0747,,68.5893,,44.7894,,64.1742,,90.3072,,99.1074,,99.736,
421,48.11708084111947,0.03612959469900476,42.996433799415335,0.07478869521797865,38.168467141870494,0.13949189035605175,48.08406850927603,0.07197732066509178,36.90413826954569,0.17964475108176983,0.0136827,,34.9414,,69.1806,,46.3102,,65.6055,,90.5407,,99.1397,,99.7468,
422,47.11545517944316,0.06197770760008535,41.97126763585644,0.19675637842574462,36.946043667185236,0.05038797699639446,47.11408186256102,0.04644635185250001,35.63783058848774,0.09639064838204293,0.0113728,,34.3924,,69.363,,45.9855,,63.7867,,90.4237,,99.1007,,99.7474,
423,45.849536491271266,0.07894893158965806,40.86312982625986,0.17872037023852225,36.04439168000267,0.11918837851980334,45.806513533870664,0.06253261439962145,34.65517996824397,0.0838597677269494,0.0104323,,34.7662,,69.5484,,47.3655,,64.5747,,90.2347,,99.1416,,99.7434,
424,48.14038800244706,0.09432055419141659,42.55338789141505,0.08478706202860643,37.91068236789912,0.10897871812606527,48.08778930914142,0.0705244417750442,36.51668636940567,0.2030137973562051,0.0117563,,34.4994,,68.7395,,46.778,,64.2351,,89.961,,99.0704,,99.7296,
425,47.657391716717754,0.024715606182190552,42.23729978659856,0.20361932836180302,37.05044844756437,0.17471477454042972,47.56406937613254,0.10179382483273544,35.59723034955634,0.13865357041415913,0.00935399,,34.4771,,68.9559,,47.0253,,65.2293,,90.2847,,99.1188,,99.7346,
426,47.332619312826665,0.04996185727017032,42.083411875589064,0.15711940209903705,36.968468854425495,0.28277328082050723,47.353911404335534,0.06267735698040884,35.63182246594122,0.09464950370204178,0.0122098,,35.126,,69.3893,,47.0791,,64.9623,,90.2714,,99.0946,,99.7359,
427,47.76131981678478,0.062255698398203926,42.43161801338341,0.13105317652019863,37.63259949214181,0.07330683296259688,47.74841486352134,0.11335410871035662,36.20664605093067,0.15995658880613392,0.0149241,,35.0042,,69.4945,,46.1787,,63.6969,,90.6483,,99.1013,,99.7382,
428,46.70975036673686,0.057744860663505815,41.59228948883817,0.18829173036758345,36.968042402767445,0.07741792653924076,46.625558511867986,0.055812278994203456,35.58389972636596,0.16598707198136406,0.00924723,,33.6919,,68.1933,,44.8604,,63.4289,,90.0834,,99.0728,,99.7484,
429,47.89407358919896,0.04715608447078514,42.81318603025324,0.19992840030425893,37.79833549300667,0.2752313248951282,47.836363555401185,0.0647221460451699,36.499369909739016,0.10704689715454656,0.0142494,,34.3039,,68.8052,,46.4938,,64.1258,,90.5366,,99.1372,,99.7391,
430,47.14543332074207,0.047906081695897954,41.71936855898365,0.13666294801299556,36.8858186132968,0.06727927674605186,47.13617127528122,0.07804482368133228,35.61324771276561,0.15227866890704292,0.0130181,,33.9633,,68.8183,,45.9148,,62.9832,,90.586,,99.09,,99.7574,
431,46.88143892252766,0.08066186416147199,41.65721986858311,0.23210846964818457,36.51222925089793,0.17880830276040874,46.91449734221482,0.06459450851154284,35.16336834774534,0.19645407045897764,0.0111771,,34.2198,,68.8294,,46.7783,,64.8811,,90.2789,,99.0959,,99.7251,
432,46.19285009284508,0.047252640696406896,41.055422654198104,0.20943870938296916,35.7254462418656,0.22943262682178864,46.202929220268665,0.03314794331533192,34.28342004449872,0.19578181265748407,0.00982819,,34.8064,,69.4136,,48.3857,,65.5522,,90.0323,,99.0916,,99.7144,
433,46.289626637358786,0.09952492469955468,41.25211936426371,0.11572089852306819,36.304496076178246,0.1886389119517992,46.32507971729297,0.06980176455158046,34.790732982000264,0.17948389592997338,0.0102188,,34.4806,,69.0749,,46.1395,,64.7828,,90.1812,,99.1147,,99.7462,
434,46.36595652328156,0.05344110531479808,40.92266469671264,0.19762073128358038,35.98822201214944,0.09255755782564087,46.376599283387485,0.02424723604755975,34.526407609364796,0.0850254359210326,0.013773,,33.9903,,68.7533,,46.2321,,63.0913,,90.2813,,99.0768,,99.7354,
435,48.17616315900612,0.05610531475835668,42.50677482930949,0.16430336185356295,37.296227211937776,0.19301445962459898,48.200446962764836,0.031030003004475074,35.762828183289926,0.20913195545405527,0.0140776,,34.4641,,68.6455,,46.9634,,64.4123,,89.902,,99.0861,,99.718,
436,45.47168934549605,0.10831355340292584,40.67670798355406,0.23513329924994422,35.672333848531686,0.1870955149673567,45.44788920204867,0.06086822246843534,34.256326332696915,0.11172838825713514,0.010304,,34.9777,,68.9679,,47.6857,,66.3414,,90.1415,,99.131,,99.7266,
437,47.30460307802356,0.11352880618218944,42.49866424158363,0.20341395956961805,37.673883033360156,0.14236356120051114,47.28938088415212,0.04648069791631757,36.43015564584192,0.08062473014726684,0.0135211,,35.3489,,69.2924,,45.9209,,65.4923,,90.5489,,99.1549,,99.7486,
438,45.971397466349956,0.06681327544737507,40.64920658485088,0.09128917308104752,35.848055225653205,0.04919571126806863,45.97069642385854,0.08266460056606077,34.48143474531538,0.16713637561530933,0.0121651,,34.3657,,69.1269,,46.1041,,63.7872,,90.2924,,99.1229,,99.7357,
439,46.10028446114745,0.06039005044303741,41.238553361360914,0.20425051802940142,36.606209652628344,0.2146184091311453,46.10833769911198,0.021414284534979854,35.358867004671744,0.22999507090458896,0.0114737,,34.5774,,69.6404,,45.8701,,65.1526,,91.0464,,99.1494,,99.7612,
440,44.744092777107326,0.07585110644649158,40.071195958689366,0.28272460389438464,35.174644373962735,0.1611384056309956,44.77639577028893,0.028599035201870158,33.85899480685923,0.1983907765160762,0.0111181,,34.0479,,68.7603,,45.4065,,63.7693,,90.1686,,99.0974,,99.7437,
441,47.68537417531851,0.10263770976612602,42.30960391579573,0.11615891870699477,37.300756303788845,0.14578379919227522,47.63907777923861,0.05995769784460896,35.977601855304364,0.11379440024126095,0.0099145,,34.4346,,68.8267,,46.6768,,63.9416,,90.2224,,99.0872,,99.7502,
442,48.37307858543991,0.06261157310945772,43.2003369055667,0.2000672659523168,38.14963483426241,0.2514696769420417,48.40198153668835,0.0958517726881391,36.85862156860572,0.12343083723468543,0.0124123,,34.9819,,69.5149,,46.8727,,64.8439,,90.4786,,99.0527,,99.7329,
443,47.30328039544493,0.11967506136861249,42.26460176021219,0.23890500750518423,37.24196889488048,0.17365431668899356,47.30073762316553,0.05914066909324021,35.97159109591293,0.13558738796519337,0.0105218,,34.7492,,68.8947,,46.1351,,64.8414,,90.3434,,99.0872,,99.735,
444,48.164341774967426,0.1044610373741538,42.594088889090635,0.07777977260447352,37.85662083460056,0.14436949388202755,48.120855027531015,0.056678585257055415,36.288056578164934,0.1739081221588459,0.013391,,34.8371,,68.8845,,45.4248,,64.0093,,90.2879,,99.0388,,99.7279,
445,48.48523977326341,0.030252383932298694,42.6914021143119,0.20857249493628371,37.90234795623289,0.1266317792141153,48.47774509516209,0.03461661691705082,36.39952955092882,0.173953718774557,0.0153505,,34.3556,,68.1298,,45.348,,63.9659,,90.0224,,99.1126,,99.7214,
446,46.15908953899946,0.03251580184997005,40.71458098297407,0.18089009115401466,35.711093121592874,0.11731391276045769,46.1419085921958,0.03699955612400921,34.181730495965276,0.18512029181344242,0.0096885,,34.2062,,68.5894,,47.175,,64.1157,,89.9263,,99.0228,,99.7115,
447,45.010917630795575,0.015472266945622763,40.48740545253187,0.15912668149047013,35.829857756623234,0.17234509347086882,45.010721270529466,0.03969353690836134,34.5043081442384,0.05219021683515718,0.0125671,,34.7937,,69.0788,,46.6562,,65.3998,,90.2423,,99.1309,,99.7432,
448,48.17800333084176,0.11344195791709485,42.6450030816843,0.09053935975877282,37.76820488610882,0.20949603921328885,48.140979407354955,0.13118725419963423,36.34940617473369,0.19850126955639158,0.0163919,,35.1933,,69.2148,,46.4172,,65.6281,,90.3432,,99.1151,,99.7305,
449,45.45263235168169,0.024235740791296145,40.71884469349386,0.16856476824943142,36.00377652437408,0.22173961551040616,45.417803498382945,0.04350465604831468,34.788151664566335,0.19107308139917775,0.00876839,,34.6345,,69.296,,46.6588,,65.3624,,90.575,,99.1285,,99.7482,
450,45.44138446764944,0.06501652345969343,40.12402383823992,0.08793882307673316,35.33404573092618,0.2720153723955391,45.41763788122124,0.06676391732363562,33.87392229033743,0.20302520456338327,0.0102069,,34.4371,,68.8284,,45.9265,,65.0373,,90.0902,,99.0491,,99.7188,
451,48.47361864727042,0.034441983460906586,42.643174067006626,0.1764377235889094,37.77280637500758,0.22906101072976787,48.45668270060699,0.07946402173047905,36.19836985681427,0.16613060045180686,0.0149298,,34.31,,68.4226,,46.3033,,64.612,,90.0883,,99.0867,,99.7212,
452,48.29171017646698,0.06932248339911808,43.230328451460615,0.21146975873331178,38.42807500943322,0.17762593622410022,48.36822892443774,0.04266741648742261,37.09531498170395,0.10663911481679679,0.0127239,,34.9733,,68.8969,,47.36,,65.0771,,90.0844,,99.1324,,99.7376,
453,47.288113811316876,0.08028112004518367,41.95888433380883,0.13739362294772586,37.169581775110416,0.1261530270725325,47.14670642009261,0.08160233143749888,35.755550700611295,0.15268256090093799,0.0132797,,35.0124,,68.9576,,46.3252,,65.3612,,90.4403,,99.0835,,99.7393,
454,46.42562865827618,0.03640029931707782,40.875139213371185,0.06598054798606376,36.23093928203583,0.21832122578775184,46.382796995503305,0.07714502265126125,34.56205357516685,0.11278303399513716,0.0096298,,34.8532,,69.1472,,46.7091,,64.8316,,89.9293,,99.0456,,99.7197,
455,48.02907736973915,0.040469410313539546,42.64209569823364,0.1446181279627038,37.604441390926624,0.10333811670286551,47.98023093459808,0.03941447768563043,36.21989760865229,0.11891850268090971,0.0110813,,35.0391,,69.0971,,46.0267,,64.4638,,90.2575,,99.0949,,99.7334,
456,46.14381154678944,0.08713297963239222,41.24445577678757,0.17986176670843526,36.15625199201344,0.18033422831464332,46.174820127612236,0.08751291409885024,34.805034576212634,0.13981941560022323,0.0113095,,34.3498,,68.7778,,46.4629,,64.482,,90.2492,,99.1251,,99.7526,
457,45.34020268769211,0.03898896982169528,40.57110428035367,0.049816651584188194,35.885132869901,0.19277729117862702,45.287046648867204,0.07248389375728037,34.512042912595476,0.2056399134348949,0.0139353,,34.9188,,69.4304,,46.2692,,64.7225,,90.4499,,99.092,,99.7605,
458,48.37057675857594,0.07687411632316794,42.65741362316823,0.14961037912439862,37.96404604369526,0.17497350004616485,48.377042812913245,0.11043556498218926,36.3520676780354,0.06839489043061504,0.0123484,,35.0027,,68.7898,,46.3257,,65.1621,,90.0528,,99.0404,,99.716,
459,46.30558347448234,0.061623746352857355,41.040721936815466,0.18396570316126593,35.68581199597968,0.17150788617791857,46.217170749764875,0.08476532627859645,34.1551182746175,0.18489105672593992,0.0114067,,34.6777,,69.2611,,46.6216,,64.6446,,90.5602,,99.0653,,99.7297,
460,46.950865149107635,0.055084330299358726,41.60454214254989,0.187660780179715,36.094407037072806,0.1189145477414651,46.921807375933845,0.06326981194507691,34.57387785200727,0.21141571395004732,0.0109735,,34.724,,69.2857,,47.5029,,64.3825,,90.2869,,99.06,,99.7377,
461,46.72475598859538,0.04261652268641478,41.48068060895693,0.05665284494566234,36.94041579500696,0.19405121080112792,46.713666984409286,0.05970952749365118,35.50950775483918,0.18958096471211,0.0115155,,34.2889,,69.0474,,45.6937,,64.5391,,90.3803,,99.153,,99.7475,
462,48.44608387028531,0.09803123831646553,42.92670521167874,0.19822702671558032,37.96682188198385,0.1583660591982587,48.413090300205475,0.09787541132153091,36.60346274944917,0.19629345395906198,0.011703,,34.7195,,68.8926,,46.7933,,65.1155,,90.4622,,99.0932,,99.7322,
463,46.37057718490943,0.046576985408567424,41.265963497233855,0.1364521183563104,35.975130551677786,0.19000080645545006,46.373420884821535,0.042789660568063596,34.642684797407924,0.13236732531237894,0.0150802,,34.8997,,69.326,,46.8726,,65.1177,,90.4967,,99.137,,99.7387,
464,46.069370069083924,0.05901024523461225,40.848383272697546,0.17459355446326627,36.20340923026612,0.17442089396347718,46.10869476352042,0.053200130202779666,34.81723419041001,0.14407301289201235,0.0114459,,34.97,,69.238,,46.9429,,65.4597,,90.3699,,99.1129,,99.7376,
465,47.5189888719502,0.06111578382954826,42.61543868603498,0.08817118816101585,37.39687357989206,0.11193891287229403,47.534300853575814,0.08174776325666495,36.07305874741722,0.09337305983591672,0.0136554,,34.4338,,69.0105,,45.7293,,63.5805,,90.3998,,99.171,,99.7461,
466,49.478531407560816,0.02441498419455144,43.640112105579334,0.1877937372739315,38.502983794245594,0.07403470000459739,49.51242487921068,0.03585790025683206,36.9909609617331,0.14371540278082187,0.0161286,,35.3712,,69.3972,,47.0175,,65.6545,,90.2272,,99.0437,,99.7293,
467,46.50267264419347,0.0512221686024779,41.377704974566775,0.07877369892604529,36.7821363910682,0.10421637315830128,46.47404948702474,0.08437229523364688,35.403224415897924,0.12089709555918428,0.0129321,,35.2054,,69.5877,,47.2713,,66.1139,,90.6337,,99.143,,99.7338,
468,47.13077023306284,0.053924851260670245,41.96002623051668,0.15759559772190515,37.13040710701752,0.17850258866745788,47.15341221000647,0.08576561827773811,35.68230315898299,0.1629721923675412,0.012389,,35.0865,,69.231,,46.9439,,65.2702,,90.1986,,99.0589,,99.7559,
469,44.61038073298087,0.05960434468672777,39.82317208787935,0.14750930378523824,34.87986679752939,0.16045799522759144,44.55528779936378,0.11413785616722662,33.50674684388907,0.18736139056668408,0.00999835,,34.4894,,69.1935,,47.7384,,65.6698,,90.1116,,99.0999,,99.7445,
470,45.71572051019655,0.039614371479128246,40.43647335605094,0.09887507016648323,35.69219407724688,0.2211336312263029,45.69289037526243,0.06029759611468738,34.21798347874709,0.11473372418158777,0.015403,,34.411,,69.0396,,46.6169,,64.5392,,90.0957,,99.0828,,99.731,
471,46.23110459806915,0.08018662226379229,40.93568633686513,0.08459602757635892,35.96472643433156,0.10953813870462165,46.19638110749886,0.042447469619895206,34.6040641095337,0.20212668103785394,0.0128924,,33.7879,,69.057,,46.3831,,63.588,,90.4061,,99.1308,,99.7514,
472,45.64754058648444,0.05465363964287957,40.47176587807308,0.18837987085803376,35.814647155101774,0.0144714905156366,45.650868815129535,0.062358741309436395,34.503535716316954,0.19080476659485188,0.0130601,,34.1409,,68.9879,,46.6594,,63.1312,,90.1838,,99.0856,,99.7314,
473,47.0084606425978,0.0869716017767843,41.77193943961088,0.2074394229593802,36.76496026580804,0.18247539508942093,46.943635678564085,0.06904610778925813,35.46666267041173,0.15272742106583997,0.0147719,,35.2134,,69.4222,,46.9009,,65.7984,,90.4218,,99.0619,,99.7296,
474,48.6096479474297,0.05954071296164232,43.07427266565027,0.12173700471625565,38.07419384623007,0.16502326555718635,48.660813011059496,0.07007367708370313,36.55829371719142,0.09119328991842802,0.0146379,,34.3939,,68.6659,,46.2091,,64.0171,,90.2277,,99.106,,99.7336,
475,46.21404253631492,0.08051831218819862,40.86116312127797,0.15865010155026757,35.875284142500206,0.18810533283127934,46.1124296297224,0.05693311220839082,34.40849306890599,0.18908437658751875,0.0144028,,34.5891,,69.1435,,46.5163,,64.8926,,90.3925,,99.0406,,99.7504,
476,46.599316473588,0.0695382818452325,41.227211311051775,0.14181087953666258,36.39213192790107,0.13781394910248218,46.608811089367535,0.02988010664357585,34.895419599722466,0.11632733069137462,0.0113849,,33.9435,,68.7662,,45.9451,,63.5293,,90.259,,99.0843,,99.7388,
477,45.65018421800938,0.02393049747393257,40.72300198640408,0.044201409586244175,35.96487890299761,0.10828491026160565,45.612501866728856,0.03178975296457537,34.53965954957111,0.10072738281193748,0.0108424,,34.2502,,68.8883,,46.4135,,63.8906,,90.3511,,99.0682,,99.7596,
478,46.79862613994853,0.07040639231784929,41.37597036941331,0.08124878479992684,36.666989674515754,0.2328297397688143,46.78226040892794,0.05672841027456667,35.2481238627432,0.09413645546542707,0.015289,,34.4324,,68.9809,,45.9169,,64.1993,,90.3677,,99.082,,99.7349,
479,46.31220311623981,0.08325520950194082,41.453629144050616,0.07609627039395692,36.22518909172309,0.14845514656453612,46.33844902686817,0.02584746621860523,34.83559339785967,0.18036162799123215,0.0131435,,34.3752,,68.9787,,46.0601,,63.971,,90.397,,99.0982,,99.7458,
480,47.059563212093174,0.07672972054964583,42.12614125773002,0.10762276403226785,37.4764562965092,0.12357309780148916,47.047617336788356,0.05835259657809637,36.05902879135586,0.14838236095180932,0.0145955,,35.3497,,70.0078,,47.572,,65.1555,,90.8639,,99.1564,,99.755,
481,45.79506397042325,0.050909766173736826,40.53244027085461,0.2174233207540916,35.36569356688847,0.06102558531844095,45.75547172027069,0.06397420321664622,33.76069756176328,0.1991452739109321,0.0100658,,33.7891,,68.6577,,45.805,,63.5881,,90.1837,,99.0404,,99.7448,
482,46.294122833236926,0.09001928464523062,40.800710481101504,0.14692540415627464,36.024789425357554,0.13742252075448894,46.29769244167669,0.04764471771423162,34.561895075015535,0.2067715012849378,0.011827,,34.6544,,69.2883,,46.9307,,64.614,,90.2403,,99.056,,99.7381,
483,46.644154402496405,0.07472170897325064,41.33217806155847,0.11842459757155055,36.40487332614466,0.13196356597791747,46.55306023442978,0.049565973291281505,34.972745895995885,0.13308513438782524,0.0129227,,34.3709,,68.9735,,45.9881,,63.7011,,90.4292,,99.0566,,99.7507,
484,49.193894758733556,0.052683218275686935,43.48307088572113,0.1431484869634781,38.685863093219766,0.08316178701393716,49.19470854977914,0.055016552209211984,37.14653211988046,0.0670213228777253,0.0137892,,34.9446,,68.8004,,46.7182,,64.9236,,90.1197,,99.0687,,99.726,
485,49.965445142428926,0.04416099479597025,43.71596554691042,0.11988652179998453,38.508358852427165,0.09239692909314628,49.90003608137738,0.07176009706861415,36.764009288641766,0.17717474773380923,0.0150339,,35.0787,,68.9527,,47.0564,,65.3931,,90.1468,,99.0318,,99.7225,
486,47.1329096937665,0.06788433610948083,41.76880437699836,0.17117276474911866,36.55879848098377,0.13077661427477325,47.102225058695986,0.12832841610435608,35.10009488568283,0.17980591864740894,0.0131023,,34.5912,,68.7222,,46.928,,65.1169,,90.1163,,99.1215,,99.7268,
487,46.964499487098216,0.05099377411072983,41.40134617979188,0.07273810137862141,36.711003938314725,0.1374893772059031,47.00103436977327,0.05236596859452689,35.090020152007384,0.19833962324239363,0.0117785,,34.9024,,68.9049,,47.7857,,66.18,,90.1217,,99.0616,,99.7231,
488,47.03744721192795,0.03742133024571295,41.6252262345945,0.08580374563505068,36.40648970093941,0.11319969666006954,46.980263724898734,0.10424390333810642,34.910281823666296,0.13209052866498205,0.014005,,34.9472,,69.1662,,46.0278,,63.8706,,90.1194,,99.0537,,99.7365,
489,46.83873602751505,0.06468324674808291,41.95378331900258,0.1842546958684219,37.48323301805675,0.18050402192654325,46.80494411006019,0.09180843659684056,36.172785898538265,0.13957722540809514,0.0120378,,34.8639,,69.3446,,45.8418,,64.5712,,90.6786,,99.1801,,99.7549,
490,47.07548638132296,0.06639828796672269,41.7516961692333,0.19168500340736377,36.55952211322409,0.09617975370162477,47.01529018468789,0.09427264823950351,34.95439250287719,0.11960057867033518,0.0113991,,34.8169,,69.1005,,47.484,,65.4367,,89.9475,,99.083,,99.7348,
491,45.22292160171802,0.0383769692326927,40.49804971260442,0.185127398280315,35.72464674493474,0.1560192013664126,45.19686645486436,0.07171923959362943,34.30550718055986,0.17719526856914034,0.0115459,,34.1661,,68.8025,,46.4522,,64.2321,,90.2794,,99.1171,,99.7616,
492,48.4080121701595,0.0936004323867359,42.75209536558366,0.26128490276381827,37.422215886691006,0.0750434479569884,48.394158145253435,0.04923831633465902,35.90909799606653,0.14874455608156983,0.0151459,,34.8195,,69.1512,,46.4653,,64.7707,,90.3218,,99.0786,,99.7325,
493,45.5868956668214,0.06943488059828157,40.79767621464609,0.20037632469058525,35.82302420474608,0.14157726109608118,45.61936866173558,0.07296747589337264,34.38282052893279,0.1430474241107796,0.010946,,34.6616,,69.0971,,47.3181,,65.6585,,90.1918,,99.0728,,99.7531,
494,45.468291623271554,0.07882519910957995,40.57535320068133,0.10628877045000268,35.735158871788,0.1364135329291458,45.5047130644156,0.04006699261553323,34.364421489868384,0.1811200168421317,0.00974487,,34.065,,68.9811,,45.7284,,64.4308,,90.233,,99.1749,,99.734,
495,46.380624026636596,0.07307791696111689,40.7727189732023,0.09250528510191625,36.138166586112455,0.10000234739745854,46.363782825841795,0.04722868158034264,34.65755867031846,0.12692032315696308,0.0109554,,34.3999,,68.8769,,46.1402,,64.5482,,90.2895,,99.0233,,99.7265,
496,45.87348238488115,0.01464552644353321,40.51794496623293,0.10687157805956793,35.24258583432358,0.0781620824436485,45.897417464150244,0.04639640535327252,33.75721541148461,0.04514482741619734,0.0116292,,34.158,,69.2445,,46.0004,,63.1774,,90.6463,,99.0697,,99.7425,
497,49.450920484624945,0.018031467573854206,43.50059408302482,0.12888458304935405,38.49653413339572,0.17193772479466257,49.355270823871585,0.06699505812964243,37.0187124684035,0.07206796410500797,0.0123863,,34.4389,,68.6336,,45.8458,,64.1892,,90.2174,,99.1031,,99.7323,
498,46.44879840156095,0.05786933633720419,41.18029727898981,0.13753313016112423,36.21175909240017,0.11502389751044177,46.37982524528286,0.07117351609964279,34.77695555299942,0.20136410348663641,0.0108636,,33.9276,,68.8294,,45.9513,,63.3166,,90.1489,,99.0757,,99.7437,
499,44.64978522864424,0.07193145508274114,39.662761201159746,0.14172887621394537,34.83257973252533,0.08161203332396291,44.532172807587095,0.056406871638184815,33.330876575201174,0.14700250547494242,0.0115039,,33.9908,,69.0244,,46.4745,,63.8531,,90.2449,,99.0877,,99.7481,
500,45.32086878501311,0.024457817878357973,40.38836578571414,0.11153358771869512,35.32710242171676,0.11984057090450408,45.27435154849667,0.05732444716663192,33.966984207439076,0.12585297922824054,0.0104235,,34.4522,,68.9827,,46.3413,,65.3318,,90.449,,99.0858,,99.765,
501,45.67450358507569,0.05263272372363033,40.74035885813741,0.2747848072625695,36.02880433549792,0.17138508145711695,45.669430656573056,0.03183178924979062,34.499749446823955,0.1882398222180924,0.0119606,,34.413,,69.1898,,47.444,,64.8376,,90.16,,99.1564,,99.7367,
502,45.63299302222104,0.03963103753975935,40.80538701759926,0.19365115196568164,36.12164259746438,0.13302819243078084,45.59715065482037,0.0697815886012383,34.65009606492636,0.13455199878920915,0.0133281,,34.3691,,69.3078,,46.3966,,64.3762,,90.592,,99.105,,99.7591,
503,48.87483388741989,0.06503055101759855,42.79998911480703,0.11562333343485126,37.90800197747672,0.059319637668733445,48.86376727457446,0.0909507966501165,36.2799853049895,0.22536831989847875,0.0149671,,34.9939,,69.0071,,46.4587,,64.5392,,90.1401,,99.0026,,99.7286,
504,47.20667435628366,0.057215214988442675,41.63836540713053,0.14562453920573895,36.66642094582289,0.06750923237889886,47.14410226612435,0.0630573008090057,35.074843678180855,0.20424998465535155,0.013876,,34.3004,,68.7172,,46.7706,,64.6305,,89.8085,,99.0679,,99.7136,
505,47.62306760856264,0.07013689221062794,42.12517061524177,0.1712806716225443,36.9643537158823,0.09323323850515969,47.57360523376963,0.08345083307152458,35.442786665696815,0.1470258402918026,0.0141199,,34.626,,69.1583,,46.3489,,64.3109,,90.5587,,99.0726,,99.7501,
506,45.11615703471084,0.06336102237801158,39.92039246474204,0.07065904131477224,35.411929333566555,0.1151272828198068,45.152726873339816,0.058416188716773176,33.97321737291066,0.20824136101754856,0.0099662,,34.6862,,69.3234,,47.3508,,65.3467,,90.3891,,99.0721,,99.7515,
507,47.849131246916194,0.025357421067763633,42.200209699020235,0.21526394862519097,37.33488404877705,0.10544760604694152,47.830540283358005,0.08240222186240044,35.736942271093255,0.13344680000947864,0.0105731,,34.7325,,68.4476,,45.7267,,65.5197,,90.0089,,99.0506,,99.7313,
508,46.472203892397744,0.019152685482055686,41.499198724815535,0.14140888789793793,36.942471012691854,0.12482639868677771,46.44790854322172,0.03775803790129639,35.65987368132386,0.13574820558053977,0.0147829,,35.0247,,69.6032,,46.8377,,65.4284,,90.7127,,99.1265,,99.7588,
509,46.819349050512194,0.039224689598517916,41.575994186504936,0.2077114385053346,37.06776515014288,0.18392676481611933,46.798081205660914,0.09053181489880793,35.53848350463396,0.14322183639054345,0.0127863,,34.9464,,68.7384,,46.6034,,65.3157,,89.833,,99.1018,,99.7159,
510,45.99477521832706,0.061977856324323136,40.933171255148935,0.10625376482063886,35.99113049533618,0.10186500299597384,45.963133321523614,0.0537219004208728,34.52977983022514,0.2594089387108147,0.0152712,,35.0887,,69.5796,,47.1764,,65.2811,,90.5296,,99.1143,,99.7561,
511,48.00584207117957,0.04298475277224824,42.4876108592713,0.14489698635481707,37.28646816484561,0.18700297614049802,47.98609293118573,0.040000893486108705,35.713977339010064,0.15042419953343886,0.0135488,,35.1087,,70.0066,,47.6269,,65.191,,90.511,,99.0539,,99.7458,
512,46.638800618211874,0.08602204203379177,41.593904143330434,0.12000398035165263,37.11410914272787,0.13042559196869655,46.548309960103765,0.092757987195005,35.65572955978832,0.17007904623408548,0.0126856,,34.7841,,69.2535,,46.9167,,65.1391,,90.504,,99.101,,99.7429,
513,47.59056069377591,0.053731695657261935,41.99338074248047,0.11527741384472176,37.116250974196724,0.044847612319803595,47.52795865392942,0.09231049287904641,35.56467504599053,0.14100334320397892,0.0149958,,34.4725,,68.6597,,45.7244,,63.9787,,90.1693,,99.058,,99.7347,
514,47.112881566034815,0.052223312964421544,41.60632198750064,0.2462079918285533,37.05697019782036,0.1125337275164946,47.06721415904826,0.054657562113441034,35.40407692440129,0.08074923092773005,0.0129126,,34.4204,,68.7936,,47.0727,,64.1369,,89.928,,99.0587,,99.7349,
515,46.79193207329026,0.03426431226374784,41.60089363523948,0.09934436281556998,36.74244745655155,0.19475284041650537,46.82331362206966,0.03722407484891095,35.18141099614685,0.21087663317391614,0.0130394,,34.5175,,68.6317,,46.3391,,64.7681,,90.2517,,99.0788,,99.7344,
516,47.66722349217514,0.07025327736832707,42.22472305257605,0.14676953797338763,37.30455424652717,0.08253339664203009,47.72999824160366,0.025600089646181132,35.75004395990856,0.1441743095868265,0.0103306,,34.4441,,68.8612,,46.5885,,64.8459,,90.4255,,99.0881,,99.7424,
517,47.60143161940043,0.09143280280426866,42.495033907914156,0.11733408956088201,37.557245301146416,0.07387760524977206,47.59208368135649,0.06082978118506395,36.09321105999559,0.08980900562867909,0.0153635,,35.0405,,69.5413,,46.2188,,65.1302,,90.5679,,99.1219,,99.7594,
518,47.470441695730344,0.032132094048263844,41.98782574789333,0.12293262496348703,37.04871867079696,0.16632920326000933,47.44765288217837,0.04424339606741354,35.473387778090675,0.17558319290355578,0.0101813,,35.1944,,69.4461,,46.8466,,64.8262,,90.3301,,99.0466,,99.7364,
519,45.735600184909345,0.0538098700580235,40.55349530022087,0.25382590461177124,35.932939544917566,0.17494792673442358,45.74217473932919,0.03739464085639172,34.37234578047152,0.12964145772203922,0.0104782,,34.3031,,69.0043,,46.5294,,64.3811,,90.3761,,99.0372,,99.7528,
520,47.117011040483206,0.065591738636869,41.647311559465564,0.16624486088506088,37.21097030973194,0.12659770406219784,47.09273015715845,0.048843824134500724,35.61592292111081,0.13244332830056638,0.0142069,,34.2614,,68.8772,,45.7428,,63.552,,90.3781,,99.0714,,99.7462,
521,46.656169767267954,0.08162330770781288,41.27217435377598,0.22673538579882446,36.36278281388915,0.15138760982176658,46.64474504166909,0.022468408298846415,34.60009305958306,0.20948197551419911,0.0101784,,34.0392,,68.5031,,46.5057,,64.0125,,89.9959,,99.0466,,99.7416,
522,47.501325657973695,0.03511944660600697,41.94879359669011,0.11194576975435347,37.21919509102852,0.15831805313566852,47.50006000920868,0.04100921090608057,35.605842060127046,0.21477084599230942,0.0148386,,35.304,,69.5976,,47.7719,,66.2417,,90.1498,,99.0654,,99.7285,
523,45.877144789113345,0.03214228667309703,40.42912687008706,0.21303734064888044,35.724325923421524,0.20525851137840512,45.821105570112415,0.031051104867756713,34.20273011579748,0.15483931142713342,0.0105655,,34.6837,,69.3323,,46.7029,,64.1558,,90.3303,,99.077,,99.7521,
524,47.581756948160276,0.045827103952828574,42.278627859188745,0.21321639079183533,37.45230376309033,0.15331478562523132,47.57222444547364,0.08624358885303589,35.85147281662972,0.21426972147075524,0.0134894,,34.8658,,69.342,,46.4957,,65.1477,,90.6224,,99.1106,,99.7491,
525,49.087396357249574,0.04989977620981412,43.53928445159156,0.10599191709128941,38.65982367901826,0.14604160530011898,49.09369190588611,0.05268320350677223,37.191865968681924,0.18027055508539552,0.0120893,,34.9052,,68.9331,,45.853,,64.5383,,90.5555,,99.0846,,99.7409,
526,45.016062810921504,0.04110888631016882,40.411417168399005,0.2045634119757528,35.78150553900437,0.28100436553683483,45.00411376935936,0.056385693073907235,34.25391914481876,0.22157058871304042,0.0140814,,35.1217,,69.7349,,48.2749,,66.3958,,90.1829,,99.1276,,99.7423,
527,45.51313940563327,0.037866757292000286,40.4724733122208,0.11473506790428196,36.05448711226694,0.20131668117386245,45.45542249533357,0.05505247672043969,34.543444978083514,0.08620686264877228,0.00985718,,34.4296,,68.983,,46.8619,,65.0383,,90.2678,,99.1252,,99.7389,
528,45.47810966950684,0.06294912279795047,40.38540052930544,0.1771850846589069,36.00713271365866,0.17654465162921887,45.399278659953524,0.08967636135239042,34.57264233152595,0.19008542608175194,0.0102876,,34.3133,,69.362,,45.3052,,64.0004,,90.6403,,99.1147,,99.7674,
529,46.20114150920053,0.049602086395238755,40.77682835297708,0.19600571317507343,36.276073670232506,0.2297901476675711,46.14740644820732,0.054520225689522875,34.65820707174847,0.2277556592581784,0.0138152,,34.2678,,69.1256,,45.8928,,64.1447,,90.504,,99.1235,,99.7404,
530,45.58969651817063,0.05739126598024578,40.42568955368866,0.23971343394667324,35.928741659703554,0.09320540162251964,45.54038535153758,0.044242829536972075,34.43808731945651,0.15596740482462904,0.0098787,,34.4822,,69.5209,,46.5377,,63.7917,,90.4878,,99.1694,,99.7543,
531,48.419869262889236,0.04978948323650392,42.9236585556414,0.19930515859293316,38.2850520430929,0.1781428388635539,48.39161233755523,0.05701516499855112,36.66611686474004,0.13573836995422264,0.0123705,,35.1938,,69.0988,,46.852,,65.7781,,90.4588,,99.0974,,99.7363,
532,44.93001722442388,0.07047469557550802,40.26800499723353,0.1678203553391091,35.37173278486284,0.2801090406142845,44.89850102544953,0.05437801844216709,33.825992261717396,0.11426056995922244,0.0113396,,34.5703,,69.3298,,47.4485,,64.9848,,90.2534,,99.1159,,99.7474,
533,46.21109898468763,0.06297252446399426,40.97959453649502,0.22035062492924976,36.38175083506962,0.21004234198293187,46.139001885107646,0.05193435478373728,34.79412640142871,0.07284222988049437,0.0113685,,34.5086,,69.0069,,46.5925,,65.0505,,90.4089,,99.1248,,99.7307,
534,46.81097643898956,0.04010298303089471,41.687264134906336,0.17356031176032105,36.82848570360045,0.1271202351253286,46.78407506884711,0.07210927770232785,35.32285893992452,0.15336817716892814,0.0104121,,34.7684,,69.4047,,47.4119,,65.2503,,90.3274,,99.1515,,99.7465,
535,45.63066098398291,0.06022513991254625,40.71295715667414,0.17706243895173535,35.999829944625716,0.21878306086650065,45.567740495498846,0.05007383656955426,34.39693050049422,0.06344548427790898,0.010841,,34.2202,,68.7712,,45.6307,,63.4704,,90.3494,,99.1013,,99.7572,
536,48.28848750691039,0.06947365460372311,43.00812934448664,0.18592169570989298,38.24117961591793,0.18955616120734842,48.25273470423505,0.05949972307542058,36.65935599641112,0.09623152926855583,0.0174459,,35.3778,,69.4696,,46.8935,,66.149,,90.6984,,99.0894,,99.7453,
537,46.876547783054406,0.053843195753174235,41.66342716106933,0.18480748762407467,37.11283052321831,0.19933702284418572,46.836216978893965,0.06124404525910096,35.51674623225382,0.1501935213403891,0.00978095,,34.2731,,68.1493,,45.9773,,64.4617,,90.0911,,99.0477,,99.7363,
538,44.65863567286986,0.05967786807699576,39.7819562984236,0.15177161573425965,35.14443074327392,0.19715591269258168,44.65137024038491,0.0556567338457195,33.64472438783686,0.13045547607557922,0.0161454,,34.0297,,69.2293,,46.2406,,64.6311,,90.4397,,99.0674,,99.7429,
539,47.26571710264102,0.08077341174848397,41.82144280589876,0.16754326507165607,37.13129575632984,0.23641210234665155,47.233915797864526,0.11577574976896028,35.406095949319294,0.09845616877173383,0.0142644,,34.7731,,68.8251,,46.8354,,65.1039,,90.3218,,99.0969,,99.7338,
540,49.637556602021725,0.07217081546563428,43.71637804198668,0.12638715795564148,39.28954047014794,0.1983070306053874,49.55132630857208,0.046143817327805155,37.56069688932906,0.1406344076019184,0.0133321,,35.1659,,68.599,,46.3139,,65.764,,90.0211,,99.0425,,99.7086,
541,46.42089093701997,0.05168704013584021,40.99035433239794,0.17786356642595458,36.5223678226021,0.21512903791483698,46.42977284624428,0.08662531257983509,34.943147199409594,0.14621832125684261,0.00986879,,33.7783,,68.6179,,46.0169,,63.7813,,90.3217,,99.1155,,99.7411,
542,45.901373058368236,0.0926685018102446,40.7607697609076,0.21336596520137704,36.12829348459948,0.25366229483510316,45.883517998197526,0.04271570598933235,34.53647882097227,0.18600793444113947,0.0127233,,35.0364,,69.1553,,46.4212,,65.6576,,90.1833,,99.1032,,99.7455,
543,46.459415601411266,0.06690201868835949,41.40511113204979,0.18697296064289165,36.72841483714941,0.1940112926004538,46.410209700890945,0.03513501949101982,35.10139556309348,0.11201499657675638,0.00900363,,34.8135,,69.2229,,47.1813,,65.4474,,90.3293,,99.1304,,99.7439,
544,45.57448467873136,0.04780494288488137,39.87529980041259,0.14290366363297327,35.43355751974909,0.1883219810151654,45.43200610502659,0.025550125941010266,33.6449021350821,0.21209332482515506,0.0106922,,34.0603,,69.1438,,46.5823,,63.5787,,90.2328,,99.0863,,99.7281,
545,44.652144253583366,0.038850905046091816,39.70760268809826,0.12886926844723656,34.961108492489195,0.15813527976894737,44.64335363925467,0.061097522343837835,33.40433444906515,0.06402524231506958,0.0133251,,34.1201,,69.3981,,46.6982,,63.7113,,90.6714,,99.1444,,99.7737,
546,48.27909408978004,0.024551992962258178,42.71263430555525,0.10433713697400077,37.946700996891224,0.20614529132941148,48.247053531662765,0.04437054466790144,36.1989616731996,0.16818684534082745,0.0124085,,34.8708,,68.797,,46.1041,,64.5952,,90.1428,,99.1296,,99.7217,
547,46.20028292878935,0.048322833391224666,41.32587141445754,0.21498861983823353,36.7422179048771,0.17590215552687888,46.17136868355264,0.03952169739325689,35.34584212739252,0.13924832837569837,0.0113917,,34.3469,,69.198,,45.8297,,63.868,,90.3931,,99.1535,,99.751,
548,46.71355582699607,0.05199350924594138,41.19569547876416,0.11696195971985886,36.861884935489094,0.1141458558025602,46.625469001055116,0.059285435636732574,35.138938142208566,0.1524961713607794,0.0137909,,33.867,,68.4713,,45.7548,,63.4197,,90.3067,,99.0915,,99.7439,
549,47.99893225041353,0.06458630289889872,42.21619303512196,0.3057974145585782,37.18507951233601,0.07155857905201198,47.90756089235859,0.07213329871899882,35.37953246571386,0.10928623279509089,0.0102837,,34.5693,,68.6578,,47.1425,,64.7566,,90.1106,,98.981,,99.7289,
550,47.773602549748844,0.03249601401680014,42.65904830538648,0.1296440391687856,37.95634026964538,0.240469171506123,47.67579926304366,0.02627701685799658,36.36768030336177,0.10457759260549303,0.0158716,,35.2982,,69.3758,,47.1152,,66.0309,,90.4269,,99.094,,99.7278,
551,47.261052600543756,0.08488327259037026,41.81373632969213,0.1314997100611623,36.78567442291452,0.23202120440092594,47.24395221157309,0.0504089398326296,35.0247976699667,0.1498759860330382,0.0117934,,34.8764,,68.7271,,46.7734,,65.3633,,89.8577,,99.0443,,99.721,
552,46.11203268161638,0.04090229688606808,40.674016395333474,0.08217810934311472,36.09863204450941,0.1511329397666767,46.07688484469731,0.07087846386128593,34.46723554712977,0.17784753808820383,0.0121633,,34.6584,,69.6275,,46.6516,,64.0857,,90.5856,,99.1165,,99.7475,
553,47.293688570192245,0.12621977330721884,42.21412234300904,0.2097585854721742,37.33850528528157,0.23500154887249544,47.30313761160024,0.053472554233041335,35.73260978991337,0.09353270770536166,0.0156748,,35.2153,,69.9154,,46.9269,,65.354,,90.56,,99.08,,99.7554,
554,46.86123740372545,0.053468731671227544,41.45794455942727,0.19027423879488037,37.06341397211006,0.1343721830023408,46.85703864553999,0.06349007943574449,35.30642452414074,0.20009094958321275,0.01442,,33.4306,,68.0619,,45.2077,,63.5751,,90.0771,,99.1153,,99.7307,
555,50.13614297096481,0.02466634035489946,44.26721821786581,0.08142517744876662,39.636967518390186,0.24991352130057756,50.15138320146751,0.028379433594117237,37.83875928773926,0.1767182245924647,0.0136653,,34.9817,,68.5347,,46.5235,,65.7007,,90.0716,,99.1009,,99.7165,
556,45.983790294073444,0.08605437363775696,41.01868413087147,0.19174509367890755,36.570518994227754,0.12597236575252557,45.94077890409857,0.08093952272529333,34.94950606752703,0.18083823758446033,0.0103718,,34.846,,69.5394,,46.6633,,65.4336,,90.7934,,99.1239,,99.7583,
557,48.52266238119206,0.0503700386082722,43.0816143659702,0.1579049714727876,38.19567675664207,0.1583507812563402,48.44569537769131,0.04919627296261895,36.43004015375344,0.1331808996746275,0.0146711,,35.6188,,69.5066,,47.3801,,65.5863,,90.4112,,99.0868,,99.7416,
558,46.928561042160275,0.0959003396170475,41.29213675359889,0.18327561515598775,36.618667191282256,0.09671939403951525,46.91329301776565,0.09660283172045546,34.83735491100067,0.22896781886659623,0.0121888,,34.2652,,68.6869,,46.8842,,64.263,,89.922,,99.11,,99.7184,
559,46.39251804791693,0.05080559185059114,41.109217226659766,0.1119361175588403,36.4460727605406,0.2537739719346949,46.315210769527944,0.10245077524662814,34.83255396332468,0.12818517047074987,0.0154954,,34.7015,,69.4638,,46.0382,,64.489,,90.6648,,99.0921,,99.7497,
560,47.92465786168442,0.10772340004907842,41.908021399670574,0.15011053632350385,37.04828833057363,0.10742957660798975,47.859076824122,0.0639041320587673,35.21514839393821,0.12191973092161015,0.0115169,,34.5754,,69.1684,,46.3857,,63.955,,90.1833,,99.0471,,99.7358,
561,48.38091807419662,0.034650006201491605,42.657185295870356,0.26943434147677514,37.67479609716182,0.17165692362842014,48.3003797884925,0.05609887637422022,35.94640268253418,0.12642524839567287,0.011785,,34.9999,,68.526,,46.6869,,64.848,,89.6835,,99.0574,,99.7127,
562,46.35786070049723,0.05180257941210377,41.747074946214376,0.15859681846807386,36.96948007932064,0.1744362683074851,46.31323231600264,0.03910259882430137,35.39304555042376,0.15889395384676097,0.0138937,,34.5851,,69.615,,47.4436,,64.7667,,90.6114,,99.1445,,99.7604,
563,45.819247843202945,0.08795461719568627,40.41268112907279,0.07428139151831,35.778959711868666,0.24795901517616092,45.77741016835581,0.07515594964192508,34.07647206633722,0.17009278035250255,0.0115169,,34.687,,69.2822,,46.1701,,64.2945,,90.433,,99.0548,,99.7458,
564,48.863722733145856,0.09359656874276848,43.24141314336647,0.1284793347181641,38.37611503036752,0.22019408926386502,48.819040906902885,0.041241518659802696,36.482480808694994,0.1936149532168337,0.0135888,,35.6824,,69.4485,,47.8506,,66.5715,,90.0279,,99.07,,99.7202,
565,46.13352220365274,0.0322897018968791,40.98407235058639,0.15689318899248741,36.28596457438943,0.11770699440354741,46.09864746485086,0.0595129632039949,34.63993488944252,0.2215796801272115,0.0169818,,34.5028,,69.1307,,46.5263,,64.43,,90.4094,,99.1031,,99.7339,
566,45.48345842163297,0.051525541994874316,40.684904554416484,0.15022261081793056,36.09523653370826,0.19024443909241798,45.487106545718376,0.05391210989802799,34.493628079898016,0.19088060893446984,0.0116822,,34.3362,,69.0692,,46.0623,,64.6806,,90.3845,,99.1468,,99.7438,
567,48.65253222195803,0.07383429796212519,42.794573521692904,0.2061649432976866,38.31167258094183,0.08842368109493699,48.67146388404133,0.05098682435762889,36.44533370419054,0.20340872417271533,0.0109911,,34.385,,68.5485,,46.5634,,64.3899,,90.1187,,99.0601,,99.7248,
568,45.40428081902736,0.02812458532039456,40.27329045762225,0.18285742627187657,35.600091153086545,0.11388785257312327,45.363472932597354,0.04427796154007533,33.93182086730474,0.1966901456331818,0.00759609,,34.1297,,69.2848,,46.0156,,64.1218,,90.6127,,99.1018,,99.7514,
569,46.17028495369666,0.04623295198044848,40.76360283083294,0.1403976409112859,36.267589398730735,0.14135673090335032,46.155669712958414,0.04269902009494076,34.52667933900834,0.13214533678368373,0.00913453,,34.8273,,69.4574,,47.1113,,65.3162,,90.1569,,99.1742,,99.7394,
570,46.984456541250616,0.0891365995994317,41.98974438828585,0.08762008349241493,37.39734115372388,0.17325052810092095,46.91226499358754,0.09239297479665497,35.57659159870324,0.1328283959451807,0.0121112,,34.5719,,68.861,,46.8376,,65.3039,,90.4209,,99.0627,,99.7545,
571,45.650056383529915,0.06400882758421825,40.67522070850223,0.1395495752452716,36.29481982668414,0.21242565402210795,45.58129895461887,0.03273890891538797,34.65914886267817,0.2321098467558077,0.0113783,,34.8999,,69.331,,47.2827,,65.1462,,90.4884,,99.08,,99.7572,
572,48.91590220357344,0.08199721558405496,42.87918055041343,0.17023106005078428,38.326225769148145,0.16431885553290157,48.87686773531522,0.03557091061349046,36.3262349107098,0.17575925690481947,0.0132553,,35.1358,,68.7274,,46.8651,,65.0036,,89.8275,,99.0173,,99.718,
573,46.637761993986665,0.056338128402610564,41.09272735195433,0.14478608297343257,36.43635888273999,0.16580691201536743,46.63937426467384,0.08102096042706072,34.71284151814894,0.21451122247486587,0.0124188,,34.3597,,68.9501,,46.0292,,63.8494,,90.2244,,99.0126,,99.7357,
574,46.69707040813232,0.05206216862668174,41.0686662362479,0.25181083608480487,36.64771668623772,0.08191726315454634,46.67705160258771,0.04647275742547795,34.762135859227065,0.170817247070871,0.0153824,,34.1204,,69.053,,45.4362,,63.0449,,90.2772,,99.1273,,99.7515,
575,46.717072862046315,0.04884745482756594,41.508432672815786,0.08830397000224241,36.94756664637326,0.18364518572954486,46.692851703227525,0.05708744177552337,35.38711303425657,0.17116530923056167,0.0111286,,35.0642,,69.3546,,47.5435,,65.789,,90.5839,,99.1274,,99.7491,
576,47.1261897518838,0.06759875214328552,41.80148515176518,0.22540426488264717,37.21082107926281,0.15226109479211294,47.091873247790105,0.06493856241721059,35.32599584612724,0.14147681289106073,0.0133502,,35.3458,,69.4964,,46.4765,,65.0162,,90.6391,,99.1255,,99.7118,
577,45.84673899233162,0.040282415640269714,40.38132866645628,0.17725563376548625,35.95858829701339,0.12218478149774759,45.806778174425894,0.02037094587072153,34.054076208353656,0.16449180305771888,0.0100414,,34.8073,,68.8174,,47.0181,,65.8448,,90.2707,,99.0553,,99.7279,
578,47.2308945091356,0.08220127480640618,41.62308923491638,0.16815966836745252,36.53877473437746,0.2036350261888888,47.24916787085097,0.09714591886868305,34.820085146089696,0.1905388029187321,0.00928788,,34.6691,,68.8037,,46.4167,,65.3979,,90.2272,,99.0189,,99.7358,
579,44.45252869965973,0.06501423045261297,39.420684486137056,0.17935768997406765,35.07858892758257,0.2330549854096963,44.42545862644295,0.05864587859109645,33.363805438333856,0.1555244577193084,0.0115616,,34.4392,,69.3895,,47.2815,,64.9124,,90.1707,,99.1121,,99.7508,
580,45.3031090819829,0.06949749949292908,40.234574217965104,0.11716379814497803,35.998110811667395,0.16556805040730496,45.25372503609551,0.02985445306542784,34.24775296376777,0.14332340584930753,0.012636,,34.0961,,68.7227,,45.9435,,63.9946,,90.112,,99.1459,,99.734,
581,46.70704291946958,0.027080056233379425,41.22538631821015,0.04345036972754687,36.69423370371166,0.15672472029136994,46.67089342130714,0.06576315392564615,34.93941412882288,0.1941930029254887,0.0105311,,34.7394,,69.4309,,46.6217,,64.9066,,90.3359,,99.0827,,99.7387,
582,45.91077537654985,0.04204233635031622,40.80213388718369,0.12298905371119263,36.45132383915448,0.23650700805765104,45.89176468617705,0.0645572774955154,34.575379062278856,0.22670879736589025,0.0127715,,34.5609,,68.6883,,46.7801,,65.2617,,90.1871,,99.0614,,99.7284,
583,47.25409684459734,0.03948614958092838,41.81581988027705,0.19519284954737176,37.27091724493593,0.10772759978926004,47.257099710375776,0.042597575753333526,35.41183868953197,0.129739085945663,0.0102272,,34.4246,,69.2748,,46.5634,,63.9824,,90.5397,,99.0693,,99.7528,
584,48.01330902461258,0.023970424528844098,42.56039197812215,0.15598317276397308,38.02939835916135,0.1703154736019113,48.10041020966272,0.07492690457002099,36.180993618960805,0.23894435183608081,0.0127621,,34.1764,,68.8619,,45.0629,,63.4569,,90.3364,,99.0561,,99.7315,
585,47.39711410644675,0.03465172541916379,41.91929630285519,0.22575353443212745,37.28312646687633,0.14473984912782994,47.356540335036236,0.008297114565232418,35.573872284527496,0.09194605725546168,0.0114324,,34.6666,,68.7315,,46.1647,,65.0945,,90.2847,,99.0576,,99.7402,
586,44.4991636347591,0.08425357724538698,39.645276842911755,0.10896508123871197,35.13853176783945,0.17584393760731729,44.53338039977055,0.04083239925281174,33.5919981708271,0.1450475340034652,0.0122346,,34.2254,,69.3878,,45.6417,,64.0483,,90.6566,,99.1209,,99.7603,
587,48.74749672800669,0.06116293825668783,43.219506261277395,0.11041009980428065,38.43813848922889,0.1262105099651113,48.791063234509,0.05273503341282565,36.60627276597758,0.09894621541186446,0.0130654,,35.0976,,68.7977,,45.8412,,65.2648,,90.2334,,99.0435,,99.7198,
588,45.753821240880455,0.054465676533987255,40.56964784663922,0.21871297819814609,36.17925308351642,0.16609265251644328,45.699055669739984,0.05658295942254629,34.269631309584405,0.07314771108219961,0.012886,,33.8007,,68.8732,,46.3841,,63.7372,,90.1663,,99.1454,,99.7449,
589,44.69726033151249,0.11309172677939693,39.930393178531496,0.10767211418169513,35.386907916975865,0.25728498147841905,44.67461811257503,0.029780561114914495,33.59673247978302,0.12383777157343315,0.0116011,,34.7962,,69.6038,,47.2226,,65.6172,,90.4059,,99.1171,,99.7434,
590,46.926545189633885,0.01924671512811513,41.64482626889009,0.17066539165897332,37.0507022983502,0.2011371114332281,46.88696594674793,0.06396259703035057,35.36234330440036,0.11355393542711169,0.0155474,,35.2977,,69.508,,47.1557,,65.5752,,90.2031,,99.1102,,99.7348,
591,45.703409811077755,0.10250555600834012,40.814295408278674,0.1403104502616887,36.35507029309337,0.14556218506231525,45.671375967689016,0.04755460007529094,34.7207329473785,0.134428196286351,0.0101889,,34.2909,,68.9989,,45.7334,,64.3568,,90.3193,,99.1058,,99.7595,
592,45.45775944016342,0.014590567196892631,40.469591246485855,0.2140393725656344,35.65645288514047,0.22447212211582554,45.4414173897215,0.059388756522970466,34.01181158101248,0.21229941475788933,0.013551,,34.5879,,69.0535,,46.6034,,64.6937,,90.3948,,99.0971,,99.7446,
593,49.368275202195264,0.05158309079611014,44.013575967648755,0.19893397741514873,39.55665980647025,0.1549217770421652,49.35527693529752,0.04178356996568908,37.76163525418833,0.19096715949185142,0.0137655,,34.7584,,69.0549,,46.7168,,63.5256,,90.6029,,99.0919,,99.752,
594,44.52511180622488,0.10105583935504622,39.34763112716837,0.1346776870512157,35.193347406430654,0.20806592565501938,44.474456539949664,0.08083432667017289,33.490542050769584,0.18251970541604504,0.0120232,,34.2469,,69.3137,,46.3147,,64.0832,,90.5196,,99.1065,,99.7414,
595,46.64045861252231,0.05512104590439689,41.668162543943616,0.13394249288614743,36.71249522989253,0.21227450373467605,46.64182302315021,0.06339583955771975,34.85988142418887,0.22491332167899503,0.0147101,,35.0229,,69.1279,,48.026,,66.1462,,90.0844,,99.0995,,99.7312,
596,47.96750672442289,0.04744292088383841,42.494377410260014,0.20395554283737286,37.90072699383189,0.213282229700975,47.945081179177514,0.0884413686663203,36.06135698313763,0.18807009705440697,0.0125307,,35.1347,,69.5447,,46.7933,,64.7889,,90.351,,99.1311,,99.7388,
597,44.154055512540765,0.05053971111202188,39.46223692545928,0.11624098892385898,34.996128668966,0.21038381336277676,44.16344055747167,0.03790057241564634,33.21731071537505,0.19933152399434517,0.00938504,,34.0034,,69.2882,,45.878,,63.7675,,90.527,,99.1178,,99.7617,
598,45.69669927632514,0.05054510361076372,40.89090493347259,0.13694793606085548,36.27384697150414,0.18506028028598612,45.65516985656282,0.03670456669216696,34.68472866827758,0.16971347332943887,0.0140079,,34.7236,,69.4676,,46.3931,,64.8582,,90.5828,,99.1498,,99.7615,
599,48.5030732818371,0.10104713676262038,43.01533743698546,0.11687448476066489,38.176266865163385,0.13722805526584897,48.529415697583715,0.06271321062555528,36.37027363128641,0.18355623249367586,0.0102517,,34.9554,,69.0312,,46.7888,,64.9889,,90.3128,,99.095,,99.7216,
600,47.09006020988952,0.07320584668291182,41.90792694035863,0.10539238511383452,37.65192406046891,0.15102985329628812,47.09199184323918,0.06240543313475609,35.988436540356865,0.13627080957991022,0.0116337,,34.9209,,69.4857,,45.8366,,63.9182,,90.7661,,99.1387,,99.7779,
601,45.59395498978547,0.03658687878067681,40.34675517874384,0.20787364348968893,35.73007960285592,0.09265749014402903,45.598678948960526,0.023476874089123904,34.007574909975425,0.20780705368386895,0.0103596,,34.1327,,69.0601,,45.4689,,63.7225,,90.255,,99.0567,,99.7402,
602,45.07970395673214,0.07889000530214046,40.191431824651296,0.09510598320861027,35.5524322358225,0.08332087466357227,45.121216434196796,0.04496796201803784,33.79076129930101,0.19791627652128976,0.01107,,33.7075,,68.7176,,45.9776,,63.8616,,90.1936,,99.117,,99.7448,
603,45.754730054698264,0.062007499146986805,40.79039397422416,0.18699932013633327,36.05047565478956,0.22516037980740958,45.792635706308644,0.07873136044019524,34.28818892502833,0.2621106949679743,0.0134504,,35.0788,,69.5379,,46.8754,,65.1737,,90.2964,,99.0619,,99.7434,
604,45.789736382109155,0.07983283372452453,40.58491720564618,0.1327353955794082,36.0795844932618,0.13814596426391526,45.73940610270301,0.06350268108300632,34.35540695476749,0.17698370229103152,0.0106508,,34.664,,69.3942,,46.9717,,64.8323,,90.2764,,99.172,,99.7417,
605,47.688544131513865,0.041664755230850156,41.980135926130195,0.26817226632398045,37.52223922287259,0.13445067929433108,47.659099400430556,0.08322017043046946,35.588939100112086,0.17408400009902197,0.0111196,,34.2907,,68.9947,,47.281,,64.3134,,90.219,,99.0889,,99.7411,
606,45.57531706836863,0.051134492775663176,40.42646310850055,0.1274999878387181,36.17196344484733,0.16404619341742255,45.51932763457973,0.09030887438651174,34.35376298216542,0.1831975901952452,0.0110748,,34.2543,,68.9121,,47.1573,,64.5964,,90.2991,,99.0763,,99.751,
607,48.61510937270473,0.09272006652408453,42.45572800761235,0.15825635965706306,37.93190543322641,0.07147580042262716,48.57472358096123,0.04653013466955005,35.93335686613272,0.10759471319360531,0.0142512,,34.2025,,68.3344,,45.5404,,63.5318,,89.9421,,98.9785,,99.7237,
608,46.339034910651684,0.039964138762725594,40.87461487792959,0.16158540563052598,35.986316214435966,0.05707909523403115,46.28659456473238,0.08414341768369121,34.23151945264858,0.1152031330340378,0.0123239,,34.6982,,69.5848,,46.5831,,63.8589,,90.3835,,99.129,,99.7499,
609,46.80723981121025,0.07485075074026792,41.59898542736073,0.14134131744841377,37.578246115685396,0.24549146319455292,46.789368518965105,0.06986264552774861,35.76532194164054,0.12079286375874534,0.0122731,,35.0413,,68.9651,,46.1536,,65.9812,,90.3538,,99.0937,,99.7186,
610,47.21575740327373,0.04994871233696073,41.78681035343291,0.15663831395622782,37.49379299505776,0.11195128908330021,47.166653569479166,0.05940949610082026,35.76555892778636,0.23384278368665634,0.010407,,34.3608,,68.4211,,45.5638,,64.878,,90.2362,,99.0725,,99.7394,
611,47.36876513478716,0.039835989455237655,41.96847294583831,0.1752150398232502,37.130766784743024,0.21569415575843837,47.317754370048185,0.07572769371329793,35.17817077265521,0.1580397237847982,0.0131196,,34.4278,,68.8243,,47.3213,,64.9996,,90.0098,,99.1203,,99.7338,
612,47.23303445987919,0.06538688647268084,42.29291676593243,0.12457450624456073,37.88823305449858,0.18622785293014363,47.222926050528685,0.07855243674013614,36.060882014378876,0.20264264204600693,0.0122459,,34.5349,,69.396,,46.9905,,65.0619,,90.3906,,99.1354,,99.7444,
613,48.640042283393605,0.05217799242570513,43.038712344175984,0.12303052694150063,38.43953497301949,0.2294549120479928,48.56911821506256,0.07253483107324536,36.604453760443796,0.13495229572748038,0.0140041,,34.7639,,68.9549,,46.4205,,64.3053,,90.2328,,99.0841,,99.7511,
614,47.45936679609852,0.07609365746896123,42.00888578769299,0.17518881143296167,37.83687278851352,0.11991775437607188,47.44088883720229,0.03821686937175026,35.89052778477701,0.17223797648740788,0.0135677,,34.6877,,68.7602,,46.1014,,64.5471,,90.0785,,99.114,,99.7332,
615,47.606393280980384,0.04505866319858437,41.79270697608902,0.1278436406290984,37.23148572032257,0.19883377308596883,47.55625594252914,0.02563661444564468,35.17831989294644,0.18784744111724266,0.0149664,,34.595,,68.8589,,46.9693,,65.6476,,90.063,,99.0697,,99.7255,
616,49.110793713709064,0.05870651949943402,43.295678459726595,0.1684891324815964,39.023069020267116,0.2809512007721343,49.06947130552841,0.036264352111031,37.095677092943525,0.1614954597648434,0.0120733,,35.4254,,69.0854,,47.0012,,65.7944,,90.1858,,99.0993,,99.7171,
617,48.48645294908623,0.044122456548236724,42.733344667621985,0.2874002309191419,38.333815408597424,0.145140610622081,48.42551274776277,0.03916613720398157,36.348092196342265,0.08022357313051169,0.0139103,,35.3204,,69.1846,,46.5241,,64.7585,,90.2226,,99.1025,,99.7337,
618,46.057820957726776,0.05525636280671883,40.64150458383112,0.14176651550014305,36.198506962661426,0.15025826059123504,45.9649433315845,0.031114120173765372,34.42258055680221,0.11130758863349796,0.0090602,,33.7847,,68.7185,,46.1398,,63.437,,90.2184,,99.0856,,99.7404,
619,46.07419722453129,0.05068293126905085,40.9504344873133,0.12359408983086849,36.59460281546946,0.2969792507901459,45.942194749484884,0.09204364240917376,34.74377644580836,0.23688292291298002,0.0127086,,34.8657,,69.0767,,47.0509,,65.8148,,90.0879,,99.14,,99.7275,
620,47.21480940224006,0.047129369548818266,41.56221352059514,0.16713152277844615,36.81424815476444,0.16521111002572558,47.24488903931198,0.05308758764389678,34.85561998345844,0.06355416968697757,0.0103105,,34.6167,,69.2056,,46.8207,,64.3088,,90.1699,,99.0869,,99.7243,
621,46.94431547606371,0.09115848223068226,41.91856676136969,0.10763901417137782,37.423254347890904,0.12102363786537639,46.88485277016983,0.05464412684800671,35.624294519293436,0.2509750943113569,0.0136304,,34.5902,,69.0794,,46.0446,,64.0579,,90.4706,,99.1726,,99.7348,
622,48.17835751714344,0.09055931405012618,42.305954235947205,0.216808350247274,37.48944218349014,0.14878152409855874,48.169547465795304,0.07817839365639472,35.48482676853015,0.12684271246341683,0.0146834,,34.7364,,69.0568,,47.1592,,63.874,,90.0481,,99.0532,,99.7247,
623,45.60258992029898,0.0633302801740376,40.42594317024661,0.21640819769635186,36.26664067344564,0.21313946787711494,45.61669262532224,0.027567400001006284,34.439510802049874,0.20999158718141844,0.0114066,,34.7939,,69.0682,,46.4634,,65.1607,,90.304,,99.0844,,99.7443,
624,47.063815067410886,0.05540028647268257,41.85107682321138,0.050530333902595585,37.235662642369995,0.1990732816383208,46.990446743906965,0.09803165362701408,35.50463142880326,0.1680898376609926,0.0117441,,34.6136,,69.0548,,46.2077,,64.5959,,90.5366,,99.1168,,99.7389,
625,48.276620615182516,0.04636671148987281,42.662183975864714,0.24560005136253102,38.01382657775502,0.20700995492568794,48.25649303661483,0.03332672720793699,36.02141894975898,0.15736545744273683,0.0153629,,34.7751,,69.0031,,46.6586,,64.87,,90.1635,,99.1176,,99.7239,
626,46.829478081897214,0.10069870089438787,41.499093785519,0.11862581097958665,36.42826570003789,0.18384395519876803,46.85520023756131,0.029609804328146958,34.69181539847838,0.14800635214950486,0.0110589,,33.7599,,68.4388,,45.3758,,63.4233,,90.1811,,99.0526,,99.7348,
627,46.950564726324934,0.06877203215485572,41.17358818418766,0.17993156235249594,36.63140747176368,0.1369248166728351,46.9860990443093,0.036208042924420265,34.7972632493484,0.12579842883409964,0.0128149,,33.7928,,68.1929,,45.4327,,63.444,,90.0185,,99.0528,,99.7407,
628,44.458275943765585,0.09179887839752403,39.63140839018749,0.07925548183479178,35.31383895048368,0.26062507951117,44.40980769307993,0.04521751644601986,33.49300683856097,0.21407944351720015,0.0108421,,34.4972,,69.511,,46.5801,,64.3266,,90.5862,,99.0648,,99.7613,
629,45.65466416491812,0.04381391640095256,40.26523192894267,0.23367605331418448,36.00606667173592,0.22592364846455965,45.64743019320048,0.055601792617824504,34.11590384571911,0.1399221029643623,0.0115086,,35.1867,,69.5398,,47.7039,,65.5669,,90.3108,,99.0618,,99.7495,
630,46.21359595177195,0.056000207964776685,40.780577698144846,0.08402895191023982,36.084343758910826,0.18668015158136902,46.213085241757355,0.05317405691207192,34.129047908855284,0.1148399823553773,0.0117038,,34.1995,,68.7643,,46.1401,,64.8323,,90.0403,,99.1309,,99.7215,
631,47.17787625511864,0.05383150882525532,41.94139399614241,0.13820865392534737,37.49632148297095,0.16646466289361916,47.11090782779794,0.027567766645431847,35.67937139429819,0.07797231455216498,0.0122977,,35.2713,,69.6709,,46.5452,,65.4754,,90.6171,,99.0943,,99.7668,
632,45.768515374578506,0.014909291638588276,40.57193133065541,0.17897337778090514,36.127045548216536,0.212666281235152,45.68241175553577,0.04953698308510243,34.269923741065575,0.19020550652520699,0.0125995,,34.9595,,69.5769,,47.3843,,64.929,,90.2128,,99.1234,,99.7414,
633,46.33810739474709,0.050602054878669415,41.185252951078745,0.16478195181493951,36.610519418706,0.1841655390575639,46.29759895823675,0.04432615394668707,34.696815163259714,0.14871825542027176,0.0127748,,34.7159,,68.9836,,46.6243,,64.8061,,90.1113,,99.0891,,99.7398,
634,44.669038290880486,0.03426088176880867,39.6255003855827,0.20583894830238628,34.98571987707856,0.0964707630472672,44.617149323195804,0.08253625119857087,33.27322893536549,0.14752156367685304,0.0122069,,33.6902,,68.8186,,45.5544,,64.2501,,90.5267,,99.0909,,99.7479,
635,45.857237205374446,0.0680219998615001,40.35408117969317,0.12760708568509602,35.92810974091357,0.18377726227086977,45.80253997812977,0.060322927910120436,33.864772690363026,0.22025108432994311,0.0110434,,34.2943,,69.2106,,47.781,,64.9721,,89.9598,,99.1014,,99.7176,
636,49.373456158934914,0.06266692701245791,43.52332391997187,0.07102080442868608,38.761710213995045,0.05587964850507249,49.39625043371163,0.05186921087586501,36.8202905810472,0.1470502687335319,0.0172336,,35.5361,,69.3353,,46.8466,,64.3947,,90.0452,,99.0917,,99.7298,
637,44.53961807068531,0.04675906349639092,39.158788091992434,0.18821233494674264,34.85962478662888,0.17369167247470288,44.51263436884122,0.06304925453893268,33.042642244084576,0.14502264028552322,0.0105936,,33.4756,,68.7275,,45.4559,,62.2736,,90.3792,,99.081,,99.7466,
638,48.56968167027571,0.08520251885066804,42.463772479358944,0.14767242934212224,37.54164688444481,0.10911886480467205,48.56037148117697,0.055239488997318294,35.39094688328682,0.22655728175180612,0.010885,,34.6501,,68.7537,,46.8787,,64.4939,,89.6983,,99.059,,99.7107,
639,44.614443380050396,0.029278593476302246,39.553142332740315,0.07389386655536911,35.25655474429051,0.03708564613714239,44.62152741440796,0.08085925119905465,33.45789427078721,0.0830462829430198,0.0120751,,34.0187,,69.2692,,46.4584,,63.839,,90.3063,,99.1191,,99.7345,
640,45.92087647040788,0.036338521132749456,40.814904902551945,0.20678054970391324,36.486064978997824,0.11197473342882322,45.91723813709158,0.06833429136634948,34.67805860169448,0.0765127180368631,0.012264,,34.6619,,69.4822,,47.508,,65.0967,,90.6239,,99.1642,,99.7502,
641,45.360350610331245,0.05062301093845024,40.27626251293243,0.11343125580493099,35.57177721866877,0.1860699257635638,45.34593380581796,0.05039547081146115,33.76054204007713,0.16157189246281373,0.0129076,,34.1092,,68.8089,,46.4839,,64.4304,,90.0967,,99.0697,,99.7379,
642,47.67591622207082,0.05753007273549667,42.41387818111443,0.17323218077418936,37.60920986810386,0.15816651789905925,47.675599327277624,0.0804955549021778,35.85474448093765,0.14177402350532856,0.0140339,,34.9318,,69.3644,,45.8388,,64.4406,,90.4809,,99.1333,,99.7542,
643,45.82093142432831,0.02028550510574581,40.83587646548208,0.18911810389316025,36.35286612213309,0.2321310850335868,45.798383132706526,0.055087316377550995,34.453287595302086,0.21798850237253467,0.0106676,,34.8965,,69.3829,,47.4491,,66.1784,,90.3741,,99.1167,,99.735,
644,46.827811543305096,0.05654864247748484,41.635791411279854,0.1974791611488188,37.25317137322123,0.16243979973814804,46.80172400846987,0.06544930270690144,35.2927446189096,0.1201160744361097,0.0117995,,34.5016,,68.4635,,46.8269,,65.5344,,89.7538,,99.1082,,99.7217,
645,49.29270611796806,0.058952849024245225,43.154251434293506,0.17849849448214533,38.83056273914461,0.2814993931955013,49.229822280813764,0.0832985575133945,36.76885481596487,0.10701883187158041,0.0128616,,35.5337,,69.2939,,46.272,,64.7938,,90.2939,,99.0361,,99.7389,
646,47.72054470100651,0.08107471432989581,42.240667076385556,0.19474185110600456,38.260225525486995,0.11970457889355547,47.668857086898676,0.023930930669547306,36.39118699165029,0.1721726687202239,0.0117063,,34.9868,,69.1979,,46.8768,,65.6374,,90.3932,,99.0703,,99.735,
647,47.72703839008738,0.06870412572462174,42.45037910100175,0.15614275972470926,37.9983200447988,0.17076740446383598,47.68077295716559,0.0611136024882098,36.245966774219355,0.1367738506661589,0.0146663,,35.0024,,69.5355,,47.3463,,64.3572,,90.3511,,99.1247,,99.7449,
648,45.50791991477754,0.042536637301717625,40.37310713539022,0.13953722103892227,35.9892874565674,0.22042930658704396,45.47132204334797,0.06166283287536972,34.08289278496262,0.20981116385646126,0.0107524,,34.0723,,68.5505,,45.9706,,64.3868,,90.1833,,99.0679,,99.733,
649,47.1593419977624,0.03976002943243284,41.63590859020154,0.14276658667716824,36.94758875506856,0.18911856794868095,47.10484620243205,0.06973299508313537,35.0214814319805,0.13476787247891484,0.0122874,,34.9875,,69.2131,,47.3243,,65.7558,,90.0886,,99.0302,,99.7277,
650,46.447926638355106,0.0432335861275942,41.413393811289076,0.15047247643747141,37.08789220189872,0.20154372669773907,46.42505466359137,0.07813602107710828,35.281520172524935,0.2546325726381819,0.0126353,,34.8136,,69.5552,,46.8222,,65.8252,,90.4702,,99.1147,,99.7529,
651,47.49091960695872,0.09049120791227967,41.87926907961611,0.07585891780128813,37.58395721694316,0.20275831450945145,47.50809843728756,0.06894959306646468,35.55897021976386,0.16374547995571054,0.0120856,,34.941,,68.8101,,46.8117,,65.3488,,90.1101,,99.0569,,99.7054,
652,47.554283805404644,0.07320446518918634,42.143221337271655,0.09954087893028973,37.588084814599924,0.1900253414803405,47.51428521194859,0.04943283787717999,35.77729134799655,0.12543529152367278,0.0123073,,34.7476,,69.1967,,46.763,,64.5175,,90.2091,,99.1181,,99.7393,
653,45.032272548689456,0.03306332047705194,40.207916284696886,0.07745410011759393,35.92785916072665,0.12785776727601142,44.988826734350674,0.05372654483095374,34.050043757626405,0.20415928631716734,0.0101859,,34.5621,,69.4341,,47.9112,,65.8252,,90.2935,,99.1159,,99.7493,
654,47.09462370662214,0.04420792170453153,41.6319872414584,0.09819437188361349,37.181717044185454,0.16395275434270307,47.140710508433884,0.07301476946499379,35.31462280632182,0.1982058855975738,0.00964607,,34.656,,69.011,,46.744,,64.5995,,90.2888,,99.1038,,99.7398,
655,49.010912597235226,0.0651014728474394,43.153480997988076,0.19968736979025548,39.1082173618773,0.26140851297774886,48.96603836561373,0.09574759939733685,37.13171143273038,0.13491862214721623,0.0129801,,34.7228,,68.8599,,46.2891,,64.8544,,90.2976,,99.1206,,99.7515,
656,46.30328553032813,0.04021518206752901,41.23241991703333,0.19984827236717928,36.53570125288894,0.10394068796509379,46.269897529036236,0.04284741452276667,34.696508940518186,0.14811710870763695,0.0125834,,34.6122,,69.1991,,45.8213,,64.0085,,90.3231,,99.1062,,99.7425,
657,44.17229050324495,0.0394906123208527,39.421507814757994,0.05493883915141915,34.720687836141714,0.11342923763902507,44.138375686431445,0.04989711859131953,32.95214534459515,0.12601220481250244,0.0101057,,34.2772,,69.9634,,47.3249,,64.8739,,90.7326,,99.1265,,99.7619,
658,45.87943973891732,0.07323205196318924,40.52876861928405,0.05958170506479311,36.07872269277493,0.19671546580689112,45.89552459925417,0.05681667844833549,34.23014895427244,0.16667604598420446,0.00973557,,34.033,,68.7289,,45.5709,,64.2366,,90.1753,,99.1128,,99.7359,
659,47.01361268513442,0.0200095291727105,41.538015397087804,0.11263260782555334,37.22090397034886,0.18481691767935352,46.979321672978045,0.08764996866390286,35.506692039193354,0.13819529501077757,0.0118537,,33.965,,68.455,,45.1718,,64.1562,,90.3606,,99.0559,,99.7401,
660,46.59578807175261,0.02886757023969087,40.93394930702959,0.1169973911177501,36.47155283639239,0.1722502009742454,46.54018395971199,0.049951269542322145,34.38065509634994,0.14657871630488326,0.0131103,,34.1208,,68.603,,46.188,,64.085,,89.9059,,99.0531,,99.7168,
661,47.2347665384986,0.05786350929154775,41.819125362388654,0.2177137541767781,37.15217258020723,0.15155188834458388,47.23078135811444,0.062092853527861445,35.18673416657178,0.1925741777050475,0.0142328,,34.8942,,69.2394,,47.0527,,65.3848,,90.2475,,99.1036,,99.7333,
662,48.890352590600614,0.05506991349880168,42.869375221447974,0.18478019172818091,38.538307092694716,0.20068768763406952,48.804544339562646,0.04851272663042077,36.58570377301923,0.2577936579154126,0.0145361,,34.197,,68.1867,,45.7219,,63.9142,,89.9776,,99.0315,,99.7165,
663,48.24920750490059,0.05371125702353935,42.68348361803416,0.10231624391736122,38.13448333800056,0.21807906124345278,48.26479977597312,0.03755742379487358,36.23343601232148,0.18024748338165342,0.0145617,,34.8214,,68.8755,,45.8117,,64.7686,,90.4177,,99.0694,,99.7397,
664,47.08528844078304,0.08026541898659863,41.83909683990368,0.11083211656171717,37.19566862055163,0.1972828303237835,47.041907584105424,0.06044461256217775,35.32719015694649,0.11516590266400388,0.0144603,,34.7248,,69.1057,,46.1635,,64.3219,,90.4659,,99.1144,,99.7496,
665,49.6911061042991,0.08667465425123032,43.89117648402974,0.22374051571418277,39.07414093312555,0.20335347847066126,49.65294566593393,0.06593117729859554,37.140480684420034,0.12041287831333344,0.0116538,,34.6517,,68.421,,45.5706,,65.0583,,90.2524,,99.0839,,99.7425,
666,47.06957431855938,0.024624098279180114,41.79664346304865,0.14610682643438622,37.21556583802742,0.2196629345969708,47.01202017618703,0.122941660160694,35.32706785500139,0.08370565448887009,0.0103159,,34.1545,,68.5015,,45.8795,,64.2915,,89.9959,,99.0671,,99.7432,
667,46.36183275858832,0.06824474920023842,41.13092295078889,0.23230109991271236,36.369948033036884,0.16198597149154814,46.37597711868119,0.06739891338880599,34.51307310214189,0.09059849857277211,0.0116827,,34.0328,,69.187,,45.3391,,63.4402,,90.5352,,99.1578,,99.7568,
668,48.70269805846418,0.062453143400173494,43.42523666116642,0.21175605505389522,38.596842167875764,0.18608984525192823,48.72023422681139,0.0629437560129597,36.83357603449074,0.14662605456809522,0.0149806,,35.5233,,69.6957,,47.4549,,64.8501,,90.5399,,99.0915,,99.7559,
669,47.16880451057666,0.055650902093539546,41.662719763985585,0.1964921758113043,37.32253377822998,0.21014008975337453,47.11935344846737,0.05742213357368449,35.46174318326217,0.13658086918421286,0.0111076,,34.4327,,68.6468,,45.8946,,65.0459,,90.1889,,99.1232,,99.7192,
670,47.03166953165371,0.10270062954937603,41.667359185007854,0.11430778750537915,37.39561076953904,0.15319532940622488,46.996403826075955,0.05948896270386081,35.48788795967223,0.13253056254105774,0.010335,,34.3358,,68.8375,,46.0167,,63.9355,,90.3635,,99.0544,,99.7387,
671,47.47979073386184,0.07280634418432216,42.01468503885814,0.22855026342363538,37.36835261430968,0.09418424246405692,47.45369748299821,0.043498248461700806,35.384398663262694,0.2604333651125702,0.0101859,,34.1928,,68.8524,,46.0782,,62.6823,,90.3204,,99.0859,,99.7356,
672,45.137194605401376,0.049944331581859736,40.43432957202399,0.10767257793298785,36.28015824607773,0.22275153797419567,45.090983023279456,0.01117597183551554,34.42652739656399,0.12620389908714996,0.0101657,,34.7531,,69.6855,,47.8777,,66.0766,,90.5654,,99.1448,,99.7389,
673,46.00380629624838,0.05467456934305616,41.30766309269917,0.09902960152715674,36.71602609316244,0.18169774475905776,45.999298840164776,0.05854103931147994,34.70603456551045,0.2586223909348068,0.0108513,,34.8197,,69.6293,,46.8018,,64.8226,,90.5314,,99.1177,,99.7575,
674,46.51123173635993,0.06239749228338635,41.250573923491174,0.14866843572315463,37.11497779398829,0.25264176069048144,46.51595185479199,0.05891333168207137,35.24392284751872,0.09782795950926199,0.0158768,,35.3365,,69.5522,,47.0654,,65.5706,,90.1414,,99.1216,,99.744,
675,47.86917404681215,0.06245020594150859,42.201794106586384,0.09574682287394289,37.4276848371823,0.21907176500453598,47.8359661411314,0.09628117560157182,35.51768046077619,0.1844488579343531,0.0107761,,34.5004,,68.6689,,45.9129,,64.1027,,90.2659,,99.0502,,99.7392,
676,47.33606445732008,0.04658839024555297,41.988789120207876,0.19612040033321526,37.39739949498654,0.20000536529579643,47.298345609421325,0.07212059693842465,35.43648041239274,0.12907576491794845,0.0113157,,35.4446,,69.7015,,48.1456,,66.2506,,90.4676,,99.0885,,99.7402,
677,47.136434689369175,0.07718911619371634,41.72335835260377,0.1818040028524051,37.72837081917656,0.22415170409800525,47.07464010576132,0.0757310671042428,35.93701689339035,0.16581065986054339,0.0129187,,34.9831,,69.413,,47.1702,,65.291,,90.4386,,99.1028,,99.7322,
678,44.25908924907135,0.05051343556012708,38.964111110886925,0.18057161985719636,35.15646280464798,0.20275494056116372,44.19492628320887,0.062105190341632185,33.23645667082986,0.17730581062763512,0.00887789,,33.918,,68.9003,,45.708,,63.5149,,90.2101,,99.066,,99.7494,
679,48.046559885329515,0.04930899884301651,42.23869962332078,0.1345188658089373,37.8642204740158,0.10486631515832476,48.020309010300345,0.08419453130206853,35.8228190939698,0.07075099032209962,0.0133338,,34.3134,,68.5125,,46.3684,,64.4532,,89.9247,,99.0877,,99.7114,
680,47.39149691859264,0.018695910585749972,42.092277710520655,0.17865370703637062,37.2611962019176,0.18214388808662535,47.36002902133152,0.057185626213261495,35.30394361087794,0.08176678951352986,0.0130765,,34.9348,,69.0737,,46.454,,64.9255,,90.2418,,99.099,,99.7302,
681,46.54485742255344,0.034364343477430434,41.16727192345344,0.16411643811722568,36.866727718655596,0.1507224205465735,46.528899695792674,0.051510175280404275,35.006915716676666,0.21491662855968552,0.0162104,,34.4893,,69.2734,,46.5753,,64.1469,,90.6001,,99.0962,,99.7495,
682,46.13553852359822,0.09732056056288105,40.85573554701599,0.12688437638161082,36.642746438504496,0.24428933998398858,46.102885289059685,0.05912537842349263,34.65951890618034,0.1992943978015612,0.0125263,,34.8165,,68.9431,,46.2536,,64.901,,90.245,,99.0881,,99.7454,
683,45.97300961823652,0.06418999275073962,40.84640481335536,0.2200786081306283,36.324859116139145,0.17825079511953587,45.96152705393839,0.042659972348105805,34.33545188763188,0.09354975423340232,0.0148299,,34.1522,,68.8954,,46.2544,,64.6248,,90.3875,,99.1096,,99.7498,
684,47.87158679801859,0.03432495499847796,42.336995603050035,0.07392693037757742,37.75584126454054,0.1405898409367349,47.84411420938387,0.043288128397512206,35.80925029220237,0.12024878609705981,0.0126899,,34.5451,,69.177,,45.4335,,63.7375,,90.6544,,99.0803,,99.7462,
685,47.236074728070456,0.026452061766019976,41.842803704063044,0.1497448766766167,37.28128671992066,0.2650722539654926,47.21572178562573,0.09758166232094898,35.252676174767956,0.21920858157493772,0.0133674,,34.338,,68.3391,,45.7974,,65.2758,,89.9331,,99.0725,,99.7003,
686,47.22671706009844,0.04993998977541712,41.63454085391243,0.19990878131697132,37.43271088903836,0.17284896049153303,47.25447615387079,0.04349401120877193,35.5172052998516,0.1284168336044876,0.0123848,,33.9639,,68.7941,,45.3669,,63.2617,,90.1536,,99.0391,,99.7495,
687,47.34676089465489,0.039136973331995596,41.922767797504726,0.054466739457530805,37.50126471947318,0.21744998253371037,47.34303791092433,0.03769055605614033,35.45406166575052,0.11977511947517705,0.0122639,,34.3664,,68.6209,,46.0198,,64.6533,,90.2055,,99.1146,,99.7497,
688,48.58182117541032,0.04546128563052291,42.966819182308186,0.15339411024694483,38.431298636024884,0.22258161982328264,48.512539212118064,0.04782947643143653,36.458430822024646,0.1742527616515441,0.0121319,,34.7621,,68.7393,,46.2261,,65.0572,,89.9675,,99.068,,99.7238,
689,45.60198198671535,0.04313764784105102,40.202361490289114,0.1639726292549973,35.530587624303585,0.15440520047648432,45.606023558320885,0.059795389952598164,33.61233649316873,0.12275379750230885,0.0117206,,34.009,,68.9351,,46.5532,,63.9096,,90.3659,,99.0383,,99.7302,
690,48.149948332426305,0.0746673433263727,42.422272800382494,0.2207858137024957,37.73447053405984,0.16659073577779404,48.076181579022744,0.047901558746633,35.857252078270314,0.20362920042378577,0.0101352,,34.9731,,68.6458,,46.2316,,64.9643,,90.0763,,98.9997,,99.7266,
691,46.46638628822622,0.04611099796798237,41.16304922121014,0.20720155021486436,36.78999091235708,0.2497271853097304,46.40315320075237,0.09331197910211028,34.752287761269734,0.18879285330917453,0.0124691,,34.6074,,68.9175,,46.0919,,64.7021,,90.0681,,99.1371,,99.7174,
692,48.08042835605018,0.046179707730149275,42.61149270354899,0.1184838088165641,37.983995728693245,0.16775469420807498,48.08874339993392,0.03804804481212435,35.98129552760047,0.2214456990550192,0.0142231,,35.021,,69.2324,,47.8303,,65.5597,,90.3252,,99.0777,,99.7368,
693,45.5749220779773,0.09441830732805719,40.45486050575964,0.15670526482512018,36.193450723090855,0.21253522672311037,45.60923753353942,0.044992679752966634,34.29393930374068,0.18428204327396763,0.00999273,,34.7451,,69.418,,47.238,,65.1892,,90.3946,,99.0941,,99.7272,
694,46.45566383258413,0.05347958330342847,41.20134666472233,0.14168840542934405,36.74255921245897,0.15720861258347832,46.41542451005877,0.049987078690379036,34.697792966149514,0.07436716410161219,0.0126805,,34.3099,,68.5577,,45.9574,,64.0881,,90.1707,,99.0739,,99.7411,
695,42.868284378289154,0.05438030172429751,38.2768054509098,0.17844172734820782,34.09050212710481,0.24338482030432015,42.87691166236261,0.033296686065796506,32.3563796848549,0.10909499715133907,0.00920244,,33.9532,,69.5534,,46.8015,,64.8593,,90.7813,,99.1597,,99.7467,
696,45.89845961878602,0.07755640494705185,40.74233155362096,0.12527843653143533,36.72720983241328,0.20936705848734433,45.89265307551183,0.05127744608433889,34.889665382500894,0.1687663569374947,0.0133839,,34.7178,,69.6365,,46.0482,,64.3264,,90.7489,,99.1399,,99.7605,
697,49.01815251408542,0.02244377338631757,43.52963262278531,0.21633720069357573,38.89857806451022,0.28778155826465807,48.98010297642623,0.04679746537153382,36.94417798575546,0.19946332504742123,0.0130495,,35.1899,,69.1462,,47.1123,,65.0155,,90.3006,,99.1552,,99.7269,
698,46.80232084777793,0.06061140817632174,41.32000359954234,0.22067610673227187,37.14886250176763,0.18664388724148645,46.80287791980734,0.05604905003315402,35.123177196042214,0.2159006309162048,0.0128555,,34.484,,69.1502,,46.9162,,64.6996,,90.3072,,99.1074,,99.7465,
699,46.54795714370173,0.051566147076810086,41.02419808666291,0.11377868990608743,36.765369868772844,0.29318113365965337,46.544322284968544,0.03608061763593565,34.8913155342038,0.09053585484235309,0.0100725,,34.4795,,69.0886,,46.2063,,64.8962,,90.323,,99.0992,,99.7442,
700,45.84958065570199,0.07293763238491564,40.80831650649753,0.10594530738531079,36.03227401070773,0.23133015833884782,45.8177423273818,0.06252936582125834,34.04380283696263,0.1332848945642198,0.0102637,,34.0084,,68.8485,,46.3306,,63.8122,,90.2317,,99.0811,,99.729,
701,49.1740958483562,0.06415771496171767,43.24103676508962,0.11304546864328456,38.55394731766644,0.22833500511104962,49.20549922058827,0.09478924547141099,36.63775166376609,0.16525192980784376,0.0120259,,35.6462,,69.5594,,47.5169,,65.5305,,90.4456,,98.9787,,99.7382,
702,48.2705314433861,0.04186230584703633,42.457077752874106,0.1987605271496559,37.651366640836116,0.12707670471868918,48.249062087708246,0.09810109707970076,35.67034660496605,0.08920343416015647,0.0144885,,34.6596,,69.4349,,46.9825,,64.6919,,90.3166,,99.1008,,99.7418,
703,47.17079071143579,0.06384661323395416,41.42382881334546,0.09624328943242798,37.1916321122912,0.2072581798116667,47.15930401033803,0.05853998062004839,35.29632643116029,0.1611587490408861,0.0108776,,34.2702,,68.8084,,45.6686,,63.8262,,90.0124,,99.0713,,99.7189,
704,47.821922100230715,0.06490759471695637,41.84778059933349,0.12664470773145314,37.6020087334331,0.15821712838847407,47.836558159712716,0.036352100580508806,35.36742425072359,0.14530114788617013,0.0120506,,33.7602,,68.0596,,44.9204,,63.244,,90.0199,,99.039,,99.7323,
705,46.07010631225183,0.02870327149647058,40.92442254088112,0.19042474968441458,36.522090949938296,0.1895828701539686,46.042659087166285,0.046427130696040604,34.68064645331024,0.1499742467001389,0.0115888,,34.0415,,68.7346,,46.0778,,63.6361,,90.0224,,99.1304,,99.7363,
706,48.08520207765214,0.020018007361078474,42.54313704513151,0.18266606257213502,37.84256916228,0.2502505159701811,48.0495265459579,0.057998418631370056,35.8620313219815,0.117386305551245,0.0115716,,34.6171,,69.1649,,46.5201,,65.0736,,90.4735,,99.1011,,99.7402,
707,48.08223473556365,0.03821130171061807,42.19644473887601,0.23264445141493498,37.84524677045379,0.1868937729267181,48.086562879540686,0.04798229602446177,35.79560560892128,0.09022986035548722,0.00949542,,34.6846,,69.0529,,47.0491,,64.8957,,90.1594,,99.0575,,99.7441,
708,46.20021325579592,0.04033264865513332,41.3318641447458,0.25054130869075814,36.917888139165115,0.2193077321943996,46.20708436592013,0.07170857668229942,34.96431421921774,0.1848055466345961,0.0115217,,34.6172,,69.27,,47.1637,,64.7116,,90.5382,,99.1386,,99.7518,
709,47.41778828509734,0.10379051583215154,41.65857280633625,0.17167539886853436,37.44296602285627,0.1955058308010883,47.400035846270704,0.0758035715323856,35.51550351208105,0.17668020814009391,0.0108819,,34.5018,,69.0316,,46.2803,,64.3829,,90.4743,,99.0383,,99.7388,
710,46.38639889054394,0.06871095617482309,41.0919102162412,0.13077862157165268,36.6595099902409,0.09482569331046149,46.3830705223689,0.059624923139931486,34.82438748780112,0.1311766715745748,0.0131491,,34.2284,,68.7594,,46.623,,64.2954,,90.2473,,99.0602,,99.7294,
711,46.55909775186513,0.08037368133820764,41.05927657132401,0.1588759335358988,36.728643550439564,0.2417651514218417,46.54520805436112,0.006363800922238578,34.81893490139978,0.13007966968537757,0.0110203,,34.4656,,68.8368,,46.461,,65.5367,,90.2891,,99.0377,,99.7201,
712,44.89880602392703,0.05385553832431136,40.037060573844975,0.06641201075628163,35.837852070502194,0.2054153615317532,44.882176279253,0.026880132175129443,33.9975728491702,0.1678311125121521,0.0134622,,34.2082,,69.1708,,45.8532,,64.0097,,90.4931,,99.0412,,99.7648,
713,47.6299176183448,0.041085181092921315,42.20126969094156,0.17272823293365028,38.01328108231306,0.1656153914470781,47.60376260452601,0.03823802638143229,36.005009725151076,0.21307686401986356,0.0121703,,34.8835,,69.4566,,46.6692,,64.6208,,90.3795,,99.1091,,99.7568,
714,48.34140150692293,0.054507832897480415,42.71790357065273,0.14983611993696877,38.234727827767166,0.26520260069045265,48.345105930507756,0.06974988741319942,36.166150257823304,0.14795887774036154,0.0123481,,34.9247,,69.0393,,47.4395,,64.505,,90.0033,,99.0524,,99.735,
715,45.99528944874678,0.03161549254719768,40.750550659625574,0.18130204079196038,36.524410280110324,0.26720132514178085,45.94602157695349,0.05331996674080241,34.587360374130554,0.08949433426284306,0.0120838,,34.5202,,69.3859,,46.364,,64.9978,,90.609,,99.0927,,99.7498,
716,48.41043312515029,0.06402454082308594,42.81234626186058,0.12224578777726348,38.014061731309305,0.15390423934918984,48.445510239649494,0.03229270167846142,36.07502531508735,0.19763257881805985,0.0141191,,34.7504,,69.0587,,46.7741,,64.5024,,90.3688,,99.0825,,99.7322,
717,46.143936286059784,0.04830489678812854,41.142056913834544,0.13136270325523136,36.65793922002831,0.2606428803747742,46.053554590930474,0.03552494629750872,34.80210747431703,0.15093034199893146,0.0115984,,34.0291,,69.0771,,46.5427,,63.7857,,90.3581,,99.0844,,99.764,
718,45.79706941067042,0.06563553362473706,40.70395041439517,0.19274049210156174,36.147689022177545,0.1488397766081954,45.761615369535384,0.09771739311053579,34.31325522321447,0.211165376068451,0.0104277,,34.4553,,69.0445,,46.2656,,64.5274,,90.3315,,99.0765,,99.7508,
719,47.12666614635299,0.03842876626456321,41.855115140495236,0.12063830461613012,37.4627114389556,0.19787868985678136,47.079922290448934,0.021337812734555928,35.583211868214384,0.1428719533604731,0.0105469,,34.7202,,69.128,,46.3486,,64.9141,,90.3,,99.1472,,99.7386,
720,45.433064666514724,0.03520617600811683,40.49677807015726,0.23161247605296553,35.960342291196156,0.31190396108147356,45.460249052068875,0.04858527233250932,34.19712823487972,0.18299246618392756,0.0132607,,34.5811,,69.258,,45.9424,,64.7457,,90.5741,,99.0914,,99.7601,
721,44.13612140118282,0.046764769326928024,39.09582764671476,0.1738966017834713,34.72363033729772,0.15556729024258792,44.119305257685056,0.06381074307514012,32.88173458113992,0.15288616642162636,0.0105609,,33.8254,,68.9005,,45.6719,,63.6621,,90.232,,99.0735,,99.7435,
722,47.39811517415096,0.053845906296974645,41.90202379918353,0.24763925491567942,37.712889776774084,0.07611288317675227,47.39259966993833,0.025383131413654114,35.78294102319118,0.09757276005244261,0.0145488,,34.4667,,69.2938,,46.6783,,64.4558,,90.5264,,99.0743,,99.7427,
723,44.838023928795245,0.06346543660670192,39.89997583363712,0.167290168926484,35.74712973240873,0.14328833079009173,44.79485215510709,0.03598750654957847,33.965863988432915,0.2247899017128494,0.0108544,,34.8463,,69.7298,,46.8655,,65.2201,,90.671,,99.1243,,99.7452,
724,47.07644427973418,0.07600092682985087,41.401492499599925,0.1294283010832627,36.90019961761015,0.23510653516694696,47.06208360356111,0.06305906329298006,35.01267613937858,0.13616260869426552,0.012634,,34.6402,,69.2484,,46.4094,,64.7504,,90.5902,,99.088,,99.7397,
725,45.4121455619841,0.04860610400952029,40.302424573041804,0.1333177240955473,35.904307210805264,0.1833282712299972,45.33907787382982,0.0314306499681644,34.036243166080666,0.16696365902992838,0.0113484,,34.3559,,68.873,,45.5859,,64.5799,,90.3995,,99.0714,,99.7324,
726,48.04829860201009,0.023728141504945708,42.46862947650818,0.0909682396468049,37.917001645341834,0.2050154372869233,47.99332171829193,0.07050950728593179,35.882284271897696,0.12182928114973665,0.0129953,,35.0471,,69.2297,,47.5087,,65.5591,,90.2901,,99.1077,,99.7423,
727,44.87373297995023,0.06332225441186162,39.94262245331499,0.062100036654165656,35.85785097214073,0.1424889204153614,44.81902603840007,0.04873568395607086,34.029619438768286,0.12768901876749905,0.0117345,,33.9962,,69.4671,,46.8123,,63.756,,90.6381,,99.1555,,99.7586,
728,45.18556222015713,0.04384330022617613,40.12841091492777,0.24135200493718156,36.04608431190335,0.299934883001386,45.131494466503334,0.05366563420492001,34.136521077975836,0.16206725630049607,0.0120385,,34.3016,,69.0437,,46.746,,65.3664,,90.1529,,99.1334,,99.7333,
729,46.24043874791597,0.054566059362134656,41.00058806047538,0.1250992993630585,36.90886748826514,0.21040578724456377,46.25257935127866,0.03930260908552901,34.91312934590392,0.20107550643436556,0.0118034,,34.2331,,68.7546,,45.393,,64.54,,90.2255,,99.1023,,99.726,
730,47.22212554107786,0.06290729958781839,41.61460937758148,0.17432657463166049,37.15628201033142,0.2453936513985334,47.179874657179674,0.046929378346900294,35.21939399279664,0.07357151839252099,0.0101332,,34.1585,,68.157,,46.1229,,64.5745,,90.116,,99.0922,,99.7187,
731,46.63399838666308,0.03135040167186699,41.422618983597744,0.11060413729156628,37.18126378058618,0.22571795478446394,46.62380209733799,0.04540577135588271,35.20249529443399,0.13028524236553607,0.0152729,,35.1643,,69.6987,,47.1699,,66.1683,,90.3998,,99.1073,,99.7262,
732,45.601224752088505,0.02860009721721163,40.29971985266014,0.15044337454541584,36.212508767729716,0.23933123898363007,45.564305784811566,0.03690884787755984,34.18511565003003,0.12641825391752512,0.0121803,,34.5978,,69.2991,,47.3644,,65.3585,,90.2213,,99.1129,,99.7398,
733,46.298566800926956,0.038291253836007406,41.28514424811802,0.2152036392111199,36.95809702200798,0.18096872583048473,46.290348485765,0.02349143520578807,34.99137494081353,0.09902064659282943,0.0112637,,34.8317,,69.5497,,46.5094,,65.0457,,90.5076,,99.1348,,99.7547,
734,45.52228458975333,0.04187716877760292,40.37772903126125,0.20844338345425062,35.74621813546607,0.22622645129171493,45.529644003602456,0.05094988106588341,33.8242319882412,0.2141008746713204,0.0130111,,34.7598,,68.9845,,47.322,,65.8769,,90.1837,,99.0595,,99.7325,
735,46.70664283117971,0.04620488622109085,41.3744375030556,0.19181561885215953,36.57240879418936,0.32295231680136544,46.6991180728116,0.06480853659671582,34.42432410027059,0.20148062077286155,0.0114784,,34.2283,,68.6477,,46.5328,,64.7163,,89.7648,,99.0958,,99.7337,
736,47.009424684477956,0.04026998427551171,41.8842402884773,0.17598730669383852,37.01167841337486,0.18938852513775029,47.02237338141288,0.032222077096491004,35.03773971480085,0.15183730365955467,0.0129077,,34.8875,,69.263,,46.6364,,64.8371,,90.4094,,99.0762,,99.7507,
737,45.5134520651762,0.03552962497229088,40.24058025932089,0.08884839265936395,35.97018798293161,0.1904196214072087,45.49434074171705,0.051829376949225625,34.0395324315864,0.139974923133056,0.0111208,,34.4222,,69.4765,,47.8298,,65.0741,,90.2779,,99.142,,99.7395,
738,47.87759999639124,0.07118742005565659,42.06596807152556,0.16587101058209427,37.09643951047216,0.30108544270201376,47.84300104202848,0.06178258636798919,35.029253483577904,0.21838449119697462,0.0103752,,34.5464,,68.4403,,46.9835,,65.8016,,90.1562,,99.0126,,99.7289,
739,48.64827373966804,0.06287255245153862,43.079915759690046,0.17929450264414767,38.84938944148307,0.1578299412567842,48.66398267423941,0.07679626182124828,36.99380599465805,0.16502916458760022,0.0135501,,35.0913,,68.8373,,45.6055,,64.7015,,90.3927,,99.0954,,99.7414,
740,47.16837882623411,0.04240749946909869,42.14881179609342,0.1279783635152444,38.020264405492846,0.27401312911775827,47.12841303388135,0.045144047871607085,36.145540316612674,0.09686715837278298,0.0117296,,34.9037,,69.4857,,47.2631,,64.9875,,90.5863,,99.1092,,99.7503,
741,44.85536647772241,0.06151621921988697,39.94630216254015,0.10462823123091312,35.684937956957576,0.23225788222061597,44.86690750547498,0.03802013565495463,33.88041010721535,0.08154090131352675,0.0114208,,34.1342,,69.1706,,45.6269,,63.4496,,90.4768,,99.0691,,99.7644,
742,47.41544295982714,0.0565812042441444,41.72946156899061,0.17137580101812883,37.6060325439873,0.3051289383205386,47.43859417030472,0.07843120381961505,35.501433170172426,0.13530846453115003,0.0105834,,34.0618,,68.313,,45.0362,,63.4213,,89.9414,,99.0889,,99.7297,
743,46.26692229520906,0.07920632308130525,40.902787817833236,0.1720434671368069,36.92260950644834,0.25858834458728164,46.236372589077114,0.06327777762284972,34.921079925825815,0.146654348126339,0.0132005,,35.0284,,69.7405,,46.9357,,65.7498,,90.6295,,99.0864,,99.7507,
744,45.30433190945007,0.10615734605975645,40.06100006375597,0.08974069340349948,35.71325445417694,0.17613703246526,45.35883297787668,0.03774303344521371,33.71263334766129,0.22250596611878398,0.0109002,,34.1934,,69.318,,46.7331,,64.4651,,90.3478,,99.0953,,99.7561,
745,46.19553137178693,0.08575024478143192,41.07066399151234,0.1499430995582052,36.70468607204009,0.24988529840964688,46.14649621311596,0.0606220941884435,34.92072229166885,0.13839558191542511,0.00966417,,34.4475,,68.6828,,46.3426,,64.9615,,90.2648,,99.064,,99.7414,
746,46.94834950476735,0.06521411000509991,41.69552020448316,0.14877434701013684,37.395866615097454,0.2432642650359489,46.94490221467368,0.0479709858558932,35.46736004843022,0.21237779145533942,0.014714,,34.9614,,69.6092,,47.2209,,64.8238,,90.406,,99.0652,,99.7404,
747,48.59342367953778,0.056215460816456814,42.270293395158845,0.17200818654650915,37.5960733441896,0.2469031987434674,48.542960448234936,0.05790191997215749,35.4865998730369,0.1595459423311693,0.0121903,,34.5259,,68.4734,,46.3749,,64.9474,,90.3416,,98.9928,,99.7307,
748,48.1353993368029,0.06935525012837378,42.60843908096588,0.13761467493861393,37.92316264670569,0.2717615087249339,48.10530353410063,0.03277946505544227,36.109334465141295,0.16772622043481222,0.0113483,,34.6928,,69.3935,,46.7765,,64.4211,,90.7123,,99.0681,,99.7369,
749,45.82818671528784,0.044789478420926974,40.399089598916824,0.12474141059140019,36.26664949973627,0.32213268064282335,45.80505289214322,0.05148500460688606,34.265968360239725,0.12920791534751627,0.0134982,,34.4673,,68.7095,,46.2161,,65.0212,,90.1723,,99.068,,99.74,
750,46.71217092957385,0.02220234208734306,41.55580970296818,0.19177758775296536,37.318013232291925,0.22695444448747204,46.671768616594875,0.04317903272912607,35.37006594769076,0.22822373486439101,0.0132537,,34.87,,68.9717,,46.6114,,65.869,,90.352,,99.0923,,99.7416,
751,45.42571536781711,0.025497988174404282,40.38764031362563,0.1205556970667317,35.98717132565655,0.23555351478598235,45.39960675922867,0.0249289859599858,34.24615421807135,0.15279236090703927,0.0116844,,34.7017,,68.853,,45.4989,,64.7032,,90.4021,,99.0983,,99.7685,
752,45.70650446715144,0.025617585944045815,40.38713207825145,0.23754800018211475,35.899481200079975,0.19999827544388776,45.65485598829807,0.05748922373788029,33.932377113872896,0.20742701961684856,0.00947099,,34.6247,,69.7823,,46.6126,,63.91,,90.4143,,99.1371,,99.7563,
753,47.207765115013245,0.0955843576338927,41.83589141885324,0.12988509339932075,37.64305970607608,0.16631202381622662,47.178495561914,0.03239561878481898,35.853592932949,0.16282538226766385,0.0133428,,34.7183,,69.5988,,46.798,,64.0376,,90.6875,,99.1204,,99.7518,
754,48.21123332050582,0.06773410336269384,42.510179972972736,0.2808047733315323,38.09900750856907,0.18264022499760033,48.21347067720313,0.02412457806211381,36.125479913011574,0.12188368960826465,0.0123055,,34.9374,,69.0372,,46.7429,,64.5706,,90.1825,,99.0771,,99.7447,
755,46.32113496945739,0.05011585380682868,41.13794396713382,0.114655061300954,36.69148298709752,0.21439666563107326,46.26517969918653,0.05399620590491477,34.87474727444379,0.19069470639997432,0.0135793,,35.2686,,69.9706,,46.8992,,66.0585,,90.7613,,99.1395,,99.7571,
756,46.9592159562832,0.051797828573555485,41.3323775367466,0.23296443808810122,36.906835979204885,0.24000612821455025,46.86386871015396,0.05302344923342431,34.87068420800342,0.18005810378366482,0.0122017,,34.4692,,69.0954,,46.1044,,64.8122,,90.2252,,99.1158,,99.7394,
757,47.64657902728968,0.062632709211302,42.018395591999656,0.21639063923978935,37.46839342270814,0.22142321965586576,47.60332335459239,0.06683555104412973,35.595644062649136,0.10508346770276109,0.0136665,,34.9772,,69.0906,,47.0155,,65.4306,,90.0879,,99.0483,,99.7366,
758,47.254788056446785,0.06789913480288967,41.97259882208896,0.1894286860784229,37.255637081854985,0.33850786045264497,47.18557014290438,0.06681957580964143,35.24103384483391,0.16072803614258255,0.0118417,,34.9941,,69.6768,,46.9886,,64.9672,,90.4625,,99.1012,,99.7587,
759,45.52281417808148,0.050268408675971044,40.196571946857965,0.17057643508691295,36.43911237541614,0.2705701922722687,45.504715376766335,0.06984496926639217,34.41798336476918,0.16166593643263935,0.0125743,,34.2667,,69.1764,,46.2962,,63.9189,,90.1343,,99.0996,,99.7452,
760,45.53461725987323,0.06259098692904297,40.320331545587514,0.20515259957309603,35.93572241183163,0.3363069036240942,45.517146107589795,0.030884123854497906,33.96331058020478,0.17770087978768226,0.0142207,,34.9628,,69.1876,,46.4662,,65.3762,,90.0941,,99.1043,,99.7296,
761,46.475335575711505,0.0118951402691211,41.08067354653282,0.1794256241514178,36.784846244363685,0.21347563451437304,46.41956075768778,0.05890710732720302,34.68260629601475,0.15103536099611445,0.0114549,,34.2182,,68.3229,,46.1488,,64.8587,,90.0149,,99.0824,,99.709,
762,47.760272221238765,0.03835079256661212,42.14817874462649,0.22058043344584088,37.55193205833437,0.23617294878156997,47.74711573555027,0.05485707379288384,35.638865395164444,0.19537710530857,0.0157353,,34.748,,69.2608,,46.3926,,64.304,,90.3464,,99.0876,,99.7506,
763,45.397876812383274,0.048217321600010646,40.04380332880644,0.14365081042354896,35.48040869409785,0.22084848408074056,45.44948748872557,0.0353759486379586,33.423747896638936,0.1831375220919774,0.0131492,,34.4754,,69.1823,,47.1763,,64.4429,,90.1067,,99.0898,,99.7551,
764,45.49343268898681,0.03996293546558821,40.73034777967326,0.15790161816623668,36.574699892201906,0.32357084297605043,45.469905493516414,0.05538085980659031,34.534825063579945,0.13744191673505263,0.0115124,,35.3419,,69.3853,,47.4192,,66.2561,,90.4246,,99.1269,,99.7337,
765,47.06679578158672,0.07203249453937301,41.84882959585193,0.16906228200125478,37.35270622188413,0.2854163165442266,47.06145601793482,0.07514367188464924,35.417804721452924,0.19242420285324208,0.0116542,,34.6818,,68.7367,,45.9061,,64.6819,,90.1401,,99.0899,,99.7389,
766,46.20901703374878,0.06649670646593261,41.034940328759475,0.1348384227101796,36.52696506800376,0.21789341921509345,46.21872441656755,0.07166564479437153,34.55207510931221,0.1770764967325887,0.0108323,,34.3906,,69.2351,,46.5407,,64.9643,,90.4686,,99.1195,,99.7519,
767,46.767746205792776,0.04198952936315893,41.320688458927215,0.15224835553821633,37.3237191424698,0.15719734784185638,46.76898061341546,0.06883039317990439,35.3091659022562,0.1474663945159555,0.0110671,,34.6705,,69.0168,,46.1113,,64.0302,,90.3271,,99.0765,,99.7521,
768,46.93480347392754,0.04543617893900652,41.7957806908446,0.10743690216652967,37.2619620190138,0.26190786724180426,46.911285179448825,0.09060844613752565,35.427492674369084,0.09221819648232249,0.0122888,,35.2457,,69.5737,,46.9387,,65.3198,,90.3105,,99.1345,,99.7438,
769,45.62115916582465,0.07651214156586196,40.50077851948783,0.15312678660617446,36.232835301717714,0.17047578482764678,45.62012390054827,0.021983048223339356,34.25734210134005,0.23187349260914716,0.00786802,,34.5153,,69.1338,,46.4093,,64.796,,90.6627,,99.1457,,99.736,
770,46.83982445587251,0.020120042201825866,41.446248083163184,0.1632249189029035,37.258690366253504,0.20335135491575784,46.792718985368495,0.066134380458198,35.192192014097756,0.11749801062188243,0.0112257,,33.9583,,68.1547,,45.3257,,63.7114,,89.7338,,99.0689,,99.728,
771,48.89138032772003,0.03344165092510553,43.01193772411602,0.08628441778642892,38.74354318914257,0.190277896823773,48.81653125141845,0.07460740587261924,36.73755163179157,0.17760767022412471,0.0147519,,35.2081,,69.3246,,47.5321,,64.6609,,90.3223,,99.0527,,99.7445,
772,48.508850380313994,0.07566279697922873,42.675125959639786,0.19805126521094385,38.176485172624474,0.17009231986817694,48.57796215455181,0.10202697390650503,36.10499145511055,0.0954995476709969,0.0108471,,35.1494,,68.9519,,46.5004,,64.5336,,90.2179,,99.0072,,99.7215,
773,46.644212222057355,0.0658391932489579,40.979799478559464,0.13460704756334488,36.52945291137631,0.16135998230135154,46.62937448332874,0.04708703856090173,34.45933399749878,0.14423147148035415,0.0120822,,33.8782,,68.3335,,45.5162,,63.195,,89.9975,,99.0593,,99.7344,
774,46.52753953823459,0.07780405794954619,41.48156883598065,0.09530955020054138,37.31332978832893,0.20190655431623167,46.50155236886342,0.04184275031633076,35.49114034786785,0.12411357044797224,0.0150091,,34.502,,69.4788,,46.3309,,64.2805,,90.8434,,99.1211,,99.7695,
775,45.642842275647304,0.0371177152932921,40.56707291197255,0.073958965945891,36.27787421416692,0.22870446315587675,45.59216096771391,0.06404026118125278,34.19076622135284,0.08708761577557218,0.0131351,,34.531,,69.2042,,46.5805,,64.9404,,90.1,,99.0953,,99.7541,
776,44.88007205062715,0.047973611929066816,39.87506964427998,0.21150834283535128,35.58454266423569,0.2223566654699925,44.83901437617696,0.08146917261933961,33.785273954137615,0.15174007673757714,0.0135794,,34.3938,,69.2832,,46.8683,,64.8014,,90.4531,,99.0892,,99.7562,
777,45.50685727327427,0.077027682192915,40.091208996410565,0.14815134273740083,35.716289395605536,0.27508061844235904,45.509098076643774,0.07935553418142305,33.7446314085939,0.2094516630226979,0.0103741,,34.4104,,69.2838,,47.0038,,65.0043,,90.3114,,99.0937,,99.7394,
778,47.69663045838707,0.03251893715117474,42.34861881146433,0.15164185071140787,38.213252141695364,0.18491465989688174,47.685107627670746,0.06739641542224938,36.22817863933097,0.19291767522554645,0.013074,,35.1402,,69.197,,46.0638,,65.063,,90.3736,,99.083,,99.7503,
779,46.73974304068523,0.0397144409020457,41.46659528907923,0.07910227707113525,36.99096359743041,0.18490989550602224,46.68278372591006,0.07385479017177837,34.91002141327623,0.2236176861779888,0.0111349,,34.8315,,69.2677,,46.5672,,65.4152,,90.5529,,99.1069,,99.745,
780,46.906937753347904,0.07689977194207229,41.89681444852395,0.12372068981092486,37.668286678409984,0.17853285976078365,46.82832827521806,0.07360365500918016,35.820879050913646,0.10633782355083056,0.0127337,,34.9246,,69.5671,,46.4042,,63.6991,,90.6827,,99.1018,,99.7528,
781,44.6209399117808,0.07705562622094529,39.53314541155462,0.16117678901342308,35.045423209195654,0.15005084352961087,44.61220885787148,0.05625463462268062,33.066634534281235,0.21223428524968677,0.0130373,,33.562,,68.841,,45.8021,,62.8448,,90.3459,,99.0813,,99.7598,
782,48.40280275862069,0.04579148148353269,42.20151172413793,0.3514967445601523,38.05086896551724,0.12292651517542848,48.37172965517241,0.044374702866150195,35.815326896551724,0.20184415089591207,0.0132414,,35.0961,,69.0584,,46.7842,,64.7495,,90.2241,,99.0579,,99.7162,
783,45.810212180277,0.07726845529830077,40.897552653592726,0.17784731437965112,36.550144022153454,0.21065219731760138,45.758207614424464,0.07498767866665017,34.604134816273884,0.19435188566822625,0.0144228,,34.8729,,69.833,,46.9102,,65.1895,,90.7509,,99.1043,,99.7569,
784,44.83890842027568,0.04181484218549575,39.57206268389044,0.1804466768578505,35.80789790992698,0.2758998719211463,44.756598705574,0.06560132230532288,33.86117555678008,0.20884007008121958,0.0115901,,34.4828,,68.811,,47.064,,65.8925,,90.2194,,99.0765,,99.7452,
785,48.25382797383521,0.07034682208006893,42.34429781982356,0.17433453784305467,38.0194294360643,0.1885078682691981,48.25329235878174,0.03752074087516552,36.09308989629153,0.06563428488430588,0.0111586,,35.0578,,68.8299,,46.6175,,64.9757,,90.0744,,99.1267,,99.7146,
786,44.60256460840402,0.05401959149256659,39.319313474058,0.09847684477532928,35.210692444269085,0.17256335976575649,44.5520615506017,0.04923184180192109,33.448096271453934,0.12910581810288127,0.0104557,,33.6118,,68.7031,,45.5502,,63.3024,,90.317,,99.0495,,99.7599,
787,47.826723627771564,0.028182938628981077,42.5261443696194,0.147449494676928,37.9360094685598,0.16379432329144442,47.82892662298113,0.028189889451914397,36.04143358833363,0.17823349710834527,0.0168464,,35.1136,,69.0782,,46.2964,,65.5102,,90.6384,,99.0331,,99.7428,
788,45.682643992340054,0.06193355829664362,40.52162953991194,0.16292202168241923,35.951642470170384,0.2694483487420308,45.690091166505724,0.059822183864787305,33.923924251599914,0.24309809791252945,0.00941126,,34.1512,,68.8426,,46.1402,,64.5296,,90.1542,,99.1123,,99.7303,
789,46.3915549074076,0.06620123864691879,40.853946786863474,0.09911048390792179,36.41476439276342,0.11810973093824222,46.38963323888689,0.020554213413850348,34.34632310080433,0.1599057537224244,0.0121706,,34.34,,68.9823,,46.7234,,64.002,,90.179,,99.1103,,99.7288,
790,46.22030884496371,0.07016021408840631,40.66202759397497,0.0867502234430762,36.238849667467505,0.17505663992497755,46.241148813830314,0.02400556279558718,34.14282972184548,0.10565021178870342,0.0111793,,34.0664,,68.924,,45.8361,,63.1126,,90.3533,,99.1097,,99.7439,
791,47.84028783906225,0.04558991368294773,41.96926390062199,0.18229312499840983,37.890537115744046,0.1790624069948401,47.88497818008325,0.04260019988803066,35.76929979296248,0.11999437021994358,0.0122559,,34.7624,,69.4066,,46.3361,,64.4799,,90.3579,,99.0685,,99.7245,
792,49.78264357510264,0.06266693228792425,43.95318767401255,0.1966943971004177,39.7784436789203,0.16756888948373863,49.827473927610775,0.07740814055510455,37.65060638950498,0.1901339690491487,0.0165164,,34.9851,,69.371,,46.6542,,64.1822,,90.5066,,99.0973,,99.7431,
793,46.191731578263905,0.06869396492375787,40.95669972193995,0.10757022913043622,36.54335696191051,0.18974310833191052,46.19169035364539,0.05377474567256759,34.46761497030796,0.10884407924595156,0.0101,,34.2156,,68.7522,,46.692,,64.9624,,90.1224,,99.0924,,99.7477,
794,47.57565652003225,0.05276019094010377,42.133326016387144,0.12552659144701814,37.854516596100346,0.17409429734600745,47.491019152106645,0.02403621048544506,35.77471685528909,0.11424455328048864,0.0145635,,34.4198,,69.1684,,46.8376,,64.3223,,90.4301,,99.099,,99.7547,
795,46.481528967297464,0.04137865954981646,41.3031010137272,0.13984683319010924,36.70551481272544,0.18947873500949308,46.42656888387438,0.09478281339827552,34.72126775732089,0.2652612985990674,0.0104706,,34.7514,,69.3811,,46.35,,64.3892,,90.3175,,99.1444,,99.7617,
796,44.624065691953014,0.017426572785930867,39.737106401545596,0.16069751711574226,35.5805730750257,0.137119518880984,44.643798435138436,0.06559333268460131,33.672275299283214,0.24943670775114937,0.0106132,,34.154,,68.976,,45.3273,,64.1033,,90.7771,,99.1057,,99.7697,
797,46.538698453393714,0.06071189743721534,41.64199976692693,0.09317642072575484,37.35183212079844,0.10997579218612062,46.51439226197413,0.04916968015134745,35.53806582649375,0.1494255709510019,0.0137347,,35.0038,,69.3617,,46.4827,,64.4489,,90.6656,,99.127,,99.7698,
798,47.26291300220129,0.07545917516848266,41.51473610632949,0.17828994494739345,37.1801821539232,0.21620725961996332,47.23854235130877,0.036845809940119614,35.04103157960627,0.04497874680081604,0.0106413,,34.3981,,68.415,,45.9639,,64.5211,,89.9734,,99.0375,,99.7185,
799,46.3703090683388,0.034534945503649585,40.801434467538805,0.09923517508905856,36.71655473151478,0.16764262238797464,46.32519548864203,0.034367908883491914,34.571176963639644,0.13308372213346584,0.0144296,,34.6492,,69.2816,,46.5084,,64.7382,,90.4075,,99.0797,,99.7301,
800,47.52320007556259,0.061886998250352036,41.734977105824115,0.06702276815286763,37.41206725928915,0.23527691609116777,47.50868862418132,0.07430482790793635,35.29270842501379,0.11657903729798319,0.0130947,,35.0578,,68.9058,,47.0909,,65.3496,,89.7514,,99.0866,,99.7102,
801,47.79616148246195,0.03220130564392884,42.17828579120349,0.1361283283838369,37.80995860862152,0.21028892940562416,47.73576820828052,0.0542659556248295,35.63678784955524,0.12041327550989643,0.0141336,,34.1013,,68.9417,,45.8022,,63.3555,,90.2,,99.064,,99.7485,
802,48.18730842371247,0.04745856881053345,42.958719380356534,0.20954570671310002,38.32333301494403,0.15867404340860078,48.19204084645242,0.050334991301659714,36.079426551930744,0.16674413949053998,0.0102029,,35.1009,,69.4251,,47.7111,,65.3945,,90.3233,,99.1267,,99.7497,
803,49.07289913841457,0.05340637201489835,43.10635108916536,0.12937775502845825,39.13087455058711,0.20638346738904353,49.02706132244628,0.057928889096477254,37.012772061460375,0.25767020062691365,0.0103445,,34.7174,,68.9268,,46.5661,,64.1486,,90.4065,,99.0363,,99.7324,
804,47.33970711467449,0.06226199693769009,41.9531117726356,0.20343243925728086,37.420697429698734,0.23594704753084597,47.356080917447315,0.0813210085853377,35.36419923746086,0.24991814391184927,0.00921562,,34.5091,,68.8964,,47.0858,,64.3253,,90.1768,,99.0694,,99.7347,
805,46.59936340134109,0.08286877708062906,41.38224312432887,0.0911602205305191,37.042442045398744,0.1432617084854842,46.605682422234416,0.020850493272735922,34.9352620579087,0.17296154062657146,0.0145167,,34.5896,,69.2545,,46.9996,,64.2738,,90.2706,,99.0656,,99.7308,
806,46.82014191800569,0.07171443049681239,41.352984793315855,0.20018475983543702,36.80945457256832,0.1637258715423672,46.752165430165654,0.044038751403540875,34.71912579171275,0.12817588407760339,0.0142912,,34.2277,,68.6223,,45.8413,,63.1864,,90.2037,,99.0325,,99.751,
807,45.916069307922335,0.029414631723329504,40.45066092711712,0.17873633447020604,36.12130726008049,0.203572739091542,45.899063235200934,0.06653513855357546,33.993258890885194,0.1723151029663602,0.0110376,,33.7566,,68.4486,,45.5939,,63.6875,,90.19,,99.0626,,99.7298,
808,48.964289365939536,0.048642241271223734,43.13496067962676,0.1842829603988818,38.84781748589668,0.162022237004914,48.97722574650918,0.062105880433849195,36.76230400938888,0.13083059889887563,0.0120028,,34.8058,,68.6602,,45.9922,,64.5839,,90.1815,,99.1253,,99.7286,
809,45.36716599924194,0.05935059902687514,40.47296517855672,0.10494862480760898,36.02025345660091,0.13889602458654532,45.33049883818658,0.018218067575197422,33.89545327202914,0.18090323831028882,0.0129777,,33.9019,,69.0296,,45.8403,,63.168,,90.3767,,99.1731,,99.7534,
810,46.42460095268236,0.07892491412831139,41.61659809625825,0.07806586925518531,37.210685622935785,0.19780875335522102,46.3412615332181,0.05901741099001143,35.18489665749689,0.12783526481324428,0.0123751,,34.7417,,69.2768,,47.1302,,64.7252,,90.4275,,99.0944,,99.7495,
811,46.64638995765535,0.0415652451428249,41.05105001827053,0.12650541937034357,37.239902843754706,0.1775888977170233,46.63744814392881,0.02308689663622039,35.053113513745885,0.17806606258196334,0.0105324,,33.8637,,68.5908,,45.3988,,63.3839,,90.3534,,99.0961,,99.7511,
812,45.870365536053086,0.017759525943392918,40.54146942081149,0.10792932900759822,36.25785471879233,0.16822750954587884,45.83755917375655,0.016684449164105077,34.27500200414807,0.18023166142377353,0.0150054,,34.2278,,69.2675,,46.9774,,64.1356,,90.3491,,99.1221,,99.7387,
813,46.34381402878608,0.048710694719942015,41.447777805883696,0.14367739383811634,37.34394893717485,0.24524061417666693,46.34528958928828,0.041397725631474945,35.20860209613909,0.1787098226998905,0.0120153,,35.1198,,69.4454,,47.8925,,65.5136,,90.4276,,99.106,,99.7485,
814,43.669689315832336,0.035917548163957744,39.3254346167269,0.1613269166781463,35.59075735797197,0.20287678386790625,43.64654130460929,0.038434058013056896,33.5997523517709,0.13966021356725525,0.0122247,,34.6773,,69.6678,,47.0942,,65.2447,,90.4886,,99.1798,,99.749,
815,44.94730051224024,0.059485474756576326,39.82876482332087,0.14836214862859035,35.49668173335423,0.31892119096029387,44.963255869801024,0.07295261425740575,33.25674490354538,0.18664316936656314,0.0099721,,34.3484,,68.7955,,47.5,,64.992,,89.8502,,99.0891,,99.7126,
816,47.551646073214926,0.08684541070257941,41.698527815558286,0.16564201974624107,37.241437362384204,0.17018214698644793,47.501140798958,0.03026343432696341,34.998958882504354,0.16175922959766728,0.0124048,,35.1105,,69.2784,,47.523,,65.3647,,90.1745,,99.0324,,99.7322,
817,46.42961582476473,0.0318692023872499,41.61584194129481,0.1746088358990478,37.151009874374935,0.25227530712472784,46.41514457295852,0.046386154190691746,35.168190728522326,0.10932428420619741,0.0122383,,35.3753,,69.5863,,47.2149,,66.4716,,90.1533,,99.1047,,99.7351,
818,44.47809238513685,0.07922517589014294,39.47355509861369,0.12212196411275027,35.50236238060953,0.22598974115973616,44.46165843307054,0.04542519384146865,33.35801085358825,0.19512057141964237,0.0107698,,34.488,,69.173,,46.8398,,65.6393,,90.1717,,99.0624,,99.7361,
819,45.635521680546766,0.039190716074230636,40.68487313105732,0.09088920723126134,36.38565561129239,0.17495489609203882,45.60938489261189,0.04554953688448034,34.52852319031153,0.11889906502845876,0.0121755,,34.5302,,69.3575,,45.9378,,64.0593,,90.361,,99.1457,,99.7579,
820,45.585866837261946,0.028942813858591487,40.12739530534915,0.1356077758682262,35.637143841346386,0.2412724165344497,45.571615570099894,0.043912113209678215,33.56472614536686,0.16154515444387668,0.00964519,,33.8009,,68.5423,,46.0426,,63.0282,,90.0479,,99.0715,,99.7193,
821,45.08434892354244,0.04954561551205053,40.24214704229406,0.12328317609574134,35.56450091689954,0.1918440409570319,45.02904325471138,0.07082874751820281,33.44164999134633,0.23909938844878545,0.00991768,,34.6771,,69.4563,,47.9644,,64.7846,,90.3301,,99.1263,,99.7472,
822,48.60455620697766,0.08026303340576275,42.865581686409044,0.24236499490411995,38.3748374526782,0.3099951810048049,48.63584517950106,0.03710491601692459,36.331600974618205,0.10541113511062809,0.014424,,35.0243,,69.0594,,46.5573,,65.2508,,90.341,,99.0613,,99.731,
823,47.572132453542544,0.05153409510323175,42.525545106596695,0.08514627933337562,38.235742366775774,0.19445975304361945,47.51233958538993,0.0682318480170045,36.2448260334944,0.1899511313795597,0.0164528,,34.8368,,69.253,,46.3713,,65.3316,,90.3052,,99.0635,,99.7398,
824,44.68383830894126,0.024436690342590887,39.78517077120086,0.18818705171710814,35.636161049777456,0.22972492332186215,44.71229516574115,0.07938618455534144,33.600333466265596,0.10130829907237708,0.012024,,34.1049,,69.1979,,46.5865,,63.9582,,90.412,,99.1261,,99.7493,
825,45.45355900556264,0.06950087034522719,40.10302249829559,0.11761531546837133,35.964556329680185,0.3015858940372604,45.43099724222366,0.05831568678447036,33.79199364503508,0.18516216414428271,0.010032,,33.566,,68.4457,,45.7017,,63.8508,,90.1033,,99.0603,,99.7351,
826,48.19773102764622,0.05599114270251078,42.28390791937438,0.15221290383039054,38.010706024892606,0.12775651229405383,48.26919264236149,0.04984415480922978,35.79817160480229,0.08805488612747736,0.0118956,,35.0021,,69.314,,46.7333,,64.6054,,90.2084,,99.0486,,99.7264,
827,48.53874626445255,0.03898056294257806,43.186625529798555,0.17821747168444405,38.88380301836635,0.14326988836897947,48.50274416946512,0.07087616683453019,36.92763050759433,0.06212903567644106,0.0114432,,34.5721,,68.8798,,45.549,,64.2406,,90.5415,,99.1217,,99.7436,
828,45.85802697656451,0.05480160480410124,40.40754571207829,0.18113250355092836,36.277725019314964,0.2865985865376218,45.840884947205765,0.0736825892446641,34.21802568890033,0.17210936799804008,0.0102611,,33.8519,,68.6037,,45.8851,,63.8052,,90.386,,99.0731,,99.7394,
829,45.066505367474996,0.03920574905382965,39.42441442487266,0.15988543645311049,35.38871679568565,0.24639163210070486,45.02125198314505,0.03110924763319265,33.29056460826902,0.20087218092212136,0.0103867,,33.4987,,68.3507,,45.532,,63.3002,,90.1255,,98.9923,,99.7316,
830,45.350794905721436,0.03153194310501685,40.58902083836849,0.13901039853058092,36.361826501226865,0.2768464885132481,45.30806949126853,0.040368370585794795,34.36233445438048,0.10740418191660571,0.0106506,,34.0861,,69.0368,,46.7854,,65.2966,,90.6805,,99.1652,,99.7448,
831,46.22933235390481,0.07189895209499599,41.04225663670645,0.12041709929268785,36.91809737662018,0.24759834910786335,46.21238712747109,0.04755835788435726,34.92027187488914,0.11724557086133242,0.011895,,34.2444,,68.9838,,46.9299,,64.5196,,90.2834,,99.1244,,99.7423,
832,45.700721674897785,0.06653454889843678,40.35089210577765,0.07836926379154611,36.220727115085474,0.22337394563195584,45.693156413896276,0.049780811945646895,34.094506260465984,0.19166314142187504,0.0121129,,34.1047,,69.0693,,45.4035,,63.9951,,90.4659,,99.1183,,99.7486,
833,49.59174586035609,0.061891375372972006,43.795344587719846,0.20666131955834885,38.905662031557505,0.25489145333398017,49.56507494849238,0.06737626560748822,36.76142223329665,0.17520863063240158,0.0159195,,34.979,,68.9639,,46.4697,,64.5136,,90.1509,,99.0485,,99.7361,
834,46.052430112999886,0.03526693924177961,41.31961842459338,0.12170839327218569,36.89520444072669,0.3074554620712892,46.01642534852237,0.04629374343407828,34.98277987654914,0.2016520885750885,0.0137678,,34.9209,,69.7704,,47.045,,65.6885,,90.8023,,99.152,,99.7457,
835,46.58625017137192,0.09768963290307711,41.15933897893971,0.1539009001890015,36.699281819811645,0.2501040548779263,46.59675395210023,0.06107859978208451,34.69293314913048,0.0835725741457002,0.0132879,,34.5142,,69.0309,,45.7049,,64.4371,,90.5831,,99.0888,,99.7503,
836,46.01004940252502,0.07103591620273879,41.099058396318036,0.11420098677903388,37.17138875986995,0.23410872551905085,45.97901448296246,0.03760086405161035,35.106912131064476,0.12748246014818146,0.0147785,,34.4283,,69.4034,,46.8522,,63.7409,,90.422,,99.1534,,99.7521,
837,45.715652239117524,0.007863987137172014,40.169142190093446,0.1764684351229281,35.98606492093119,0.32565961692271045,45.66571617916183,0.10987857912398526,33.87095662818104,0.17671278770060703,0.0105385,,33.8378,,68.4319,,46.2048,,63.6806,,90.0401,,99.0509,,99.7378,
838,48.74506409319951,0.06331402501014277,43.2616341312913,0.23198670752453238,38.896101205985666,0.26563639840890946,48.66691814080662,0.08346671494280646,36.63479631684869,0.19016635898196105,0.0141727,,34.9803,,68.9823,,47.5389,,65.3779,,90.0333,,99.1213,,99.7242,
839,49.099202337827826,0.04554337476902827,43.63763668660635,0.22623141114131418,39.46718958603967,0.28175194355958627,49.07939023758761,0.059974661586852364,37.264939561837394,0.1111462831142984,0.0121574,,34.7329,,68.7867,,45.5753,,65.0343,,90.5577,,99.0859,,99.7442,
840,45.10029545620291,0.07825446491834401,39.83743010263112,0.19898268419934034,35.76573220512032,0.26139703578812024,45.07404144270929,0.06433863972901517,33.63277100074701,0.12702601648636483,0.0106435,,34.1503,,68.8648,,46.3545,,64.2453,,90.5553,,99.0748,,99.7558,
841,48.09959782457619,0.051082450562428244,42.68520469697853,0.2299164562714625,38.183574922546484,0.2595428104102169,48.1109860695759,0.032346026347804036,35.908257374337,0.1546502485881593,0.0136749,,35.5795,,69.929,,47.9546,,65.2387,,90.4554,,99.145,,99.7395,
842,47.036877803374,0.04129760033152783,41.56580402423869,0.17589216798986665,37.56594947349508,0.16366832315642355,47.031787079400324,0.08853750607381292,35.54206585001187,0.13760589267847345,0.0145449,,34.6753,,69.3072,,45.7508,,64.0567,,90.5094,,99.1042,,99.7388,
843,46.026970475882976,0.04713378811070337,40.89767404804535,0.13890199361015074,36.93370177329202,0.25454073744586897,46.00403383050364,0.062058328762309746,34.97918090597653,0.10189226503153796,0.0132085,,35.2226,,69.4712,,47.6866,,65.6716,,90.0398,,99.1408,,99.7295,
844,46.19922951780338,0.053602632832914006,40.49770357379345,0.1572748023645656,36.71451328669257,0.28372905300334755,46.15027576154401,0.06421868105264922,34.47486836009148,0.1687630153909269,0.0103662,,35.0641,,69.1416,,47.3155,,65.5646,,90.3922,,99.0463,,99.7174,
845,48.165649706466624,0.075667622456195,42.46319166996271,0.14546357552125552,38.25582067132706,0.2459755634589417,48.20249136731891,0.07402686553949045,36.0227005070728,0.122060440017493,0.0137767,,35.2344,,69.2568,,46.5076,,64.8318,,90.1301,,99.0861,,99.7191,
846,45.0292773116073,0.08492200796042622,40.0116215282716,0.18577617414660402,35.99967492228611,0.1746667369033085,45.074463113838156,0.03808596842921669,33.840143034194114,0.1613238072923227,0.0138158,,34.4113,,69.3746,,46.8801,,64.3922,,90.3773,,99.1546,,99.7414,
847,48.92939879684639,0.08938222055287817,42.597335874154616,0.03558093915415909,38.542297201360086,0.2908873599670573,48.88540148712775,0.027977701154419568,36.252568845047264,0.20048532605396557,0.0121436,,34.9491,,68.7206,,46.2483,,65.2041,,89.9638,,99.0589,,99.7186,
848,45.45998996355619,0.042760582380616134,40.18402889179562,0.17034511748930029,35.88933586712407,0.24286565465663773,45.43020969586285,0.05473131089995083,33.81175086584894,0.1151528763760062,0.0109002,,33.9256,,68.6688,,46.4369,,64.552,,90.2743,,99.0903,,99.7481,
849,49.130391287860284,0.08717388633027828,43.7846439464262,0.1773295879737377,39.089794503497835,0.2451961299743549,49.13644009240712,0.07409549998030533,36.883888543796836,0.13823906714205833,0.0144241,,35.014,,69.8635,,46.8015,,64.6105,,90.6986,,99.1122,,99.7674,
850,46.5569399493569,0.05694419737671871,40.9337112001744,0.14880130427218155,36.79384736639109,0.23173886887330292,46.58901111800513,0.06395756157863053,34.522747472037295,0.10786795155342882,0.0129962,,34.125,,68.1267,,45.0589,,64.3777,,90.1296,,99.0066,,99.7244,
851,46.21400348622613,0.05739038321877055,41.019608485744776,0.18934934055187455,36.53167611279642,0.18947918552214085,46.16341019280756,0.057110986590040304,34.317205611554115,0.13349853338570022,0.00962706,,34.6208,,68.998,,46.817,,65.0886,,90.2031,,99.085,,99.7304,
852,46.40190443970443,0.028960491600766174,41.025121606066485,0.15320141392426098,36.799955442051974,0.25038430738794704,46.356892660728356,0.06401917215460988,34.71625251154175,0.20307546368373075,0.00969548,,34.1417,,68.9811,,46.1018,,64.294,,90.3363,,99.0936,,99.7452,
853,46.21813400130454,0.06996992780795,40.79939815905023,0.23657619426836765,36.89939378278293,0.24671230496403296,46.18587465953682,0.02346488784560097,34.77231948418396,0.13820306910685282,0.0104197,,33.9523,,68.4765,,46.2588,,64.1154,,89.9992,,99.0893,,99.7341,
854,48.3049093486873,0.046973839310534386,42.65612677051564,0.0642283615215943,37.83895658675128,0.25116627894328314,48.29788882962477,0.08415494822245814,35.70025118870152,0.09740556222753508,0.0109411,,34.9232,,69.3682,,46.9625,,65.4053,,90.3785,,99.1284,,99.7472,
855,47.59656794907279,0.052574939775322675,42.3196678660393,0.14477209297022944,38.317320786050374,0.24375166329599404,47.544223636866874,0.05345043477582039,36.336473844450595,0.12707041954085124,0.015721,,35.4119,,69.0112,,47.0946,,65.9454,,90.104,,99.0443,,99.7327,
856,46.74625884742841,0.05671022912711972,41.31798676593284,0.04652732248164655,37.33423808091089,0.17447907973398222,46.76068359654233,0.04967294918716699,35.28169870625364,0.20266892157657843,0.01387,,34.5868,,69.4076,,46.2416,,64.3019,,90.5281,,99.1245,,99.7403,
857,47.0363796731529,0.01964659382024562,41.39849470894311,0.15026422711884108,37.14930900942486,0.23572540777923567,46.99754463753606,0.0436350631728392,34.83311987066546,0.2089362233128113,0.0134362,,34.579,,69.0603,,46.69,,64.5065,,90.2923,,99.0595,,99.7259,
858,44.75348373625588,0.052422778527391606,39.69367092333993,0.08283886646294658,35.64776361690361,0.17341072487685896,44.708947424863375,0.05864155891115084,33.58660293922833,0.21036804546116078,0.0109343,,33.8579,,68.9665,,45.6405,,63.4459,,90.3902,,99.1185,,99.738,
859,48.88570525277849,0.06202267647060921,43.11925591349353,0.26458373548786984,39.009225912144906,0.24448142735395803,48.81752237941426,0.02630875060878474,36.73204174985021,0.14770663796757633,0.0126019,,34.9603,,68.8939,,46.7849,,64.8098,,90.0887,,99.071,,99.7305,
860,47.05673661282231,0.0855092433832457,41.519651320566204,0.2414255016778817,37.02183056702744,0.29870199031283184,47.01067502661877,0.04429872964754556,34.832889157957794,0.14783952843105003,0.0127008,,35.0303,,68.8307,,47.7677,,66.385,,89.97,,99.0117,,99.7235,
861,47.3706480721167,0.07790996649224478,41.59413266565258,0.1899064401574831,37.383436312320235,0.3125682087130498,47.41305118437053,0.07561741825770124,34.979740735256506,0.09460759187045399,0.0116665,,34.4201,,68.4279,,46.7451,,64.6977,,89.7925,,99.0178,,99.7171,
862,47.215171439439224,0.04839559044050789,41.56926588056295,0.09399446294796623,37.32148019344672,0.2584923037418499,47.22290930826496,0.03734266132138317,35.02250719991306,0.1690912271811377,0.0132587,,35.1391,,69.5208,,47.0291,,65.4478,,90.4955,,99.078,,99.7427,
863,49.02714746901684,0.04093933244097739,43.218221928180576,0.14771759886907393,38.67915802796395,0.16121671156280823,48.98298221662658,0.03041114066404547,36.44713113937943,0.11120935525981195,0.0119485,,34.5812,,68.5736,,45.8434,,64.4906,,90.2297,,99.1165,,99.7354,
864,47.93207756208522,0.05626352459211136,42.285163448725584,0.28640290896489473,38.014363510663586,0.22254855879507612,47.90320223849185,0.041240187066995164,35.7042503865673,0.2232928257624329,0.0146121,,34.6168,,68.8325,,46.7863,,64.4576,,90.3466,,99.0875,,99.7328,
865,50.13881067223386,0.03557711923078586,43.68947503599275,0.2280003925245288,39.17321526611073,0.1764880025569523,50.177972671427995,0.05306409540121748,36.655631245714446,0.1268176634047574,0.0124885,,35.1127,,69.1242,,46.8632,,64.8638,,90.0373,,98.9524,,99.7328,
866,45.67393985793884,0.018938574811927556,40.734732070702464,0.14523271248102676,36.742760734083944,0.2550533170361592,45.65263270890424,0.05685145330941724,34.755200706457565,0.14338250301540925,0.0103295,,34.394,,69.4121,,46.3402,,65.0439,,90.7275,,99.1185,,99.7403,
867,47.11278696468593,0.04135749229707249,41.77318865034656,0.22446730292937314,37.67823611363499,0.24327678881613812,47.07099158035011,0.057723946192519124,35.61161444406947,0.06781223120551932,0.0114656,,34.7373,,69.3245,,47.5924,,65.1465,,90.3799,,99.1303,,99.7406,
868,47.09549217554905,0.09099111479487304,41.99933978161011,0.21002443509630248,37.85269362630344,0.23464332684601497,47.03771227855175,0.0825919865748787,35.84916814640451,0.14320257580259765,0.0144558,,34.9145,,69.5029,,46.8904,,64.7577,,90.4473,,99.1702,,99.7586,
869,48.98914145730075,0.057597775233299245,43.30628382612659,0.19035544946667537,38.95735201959779,0.20414382417449914,48.970227311570675,0.022149426806251128,36.57708653791374,0.14830130927708907,0.0120777,,34.6892,,68.5599,,46.146,,64.6185,,90.0291,,99.0969,,99.73,
870,45.20112649709043,0.03621956020358021,40.23231438540066,0.16826423514686686,36.25683805476187,0.26009370829432904,45.13138705594949,0.04253094055068304,34.125231524688786,0.1640713025549386,0.0129223,,34.7116,,69.5655,,47.1332,,65.4361,,90.4057,,99.1157,,99.7658,
871,47.26304190358543,0.06907110707010684,42.16312049461046,0.16823958246409598,37.635743936897356,0.1908098129412576,47.19031955562213,0.05906919560481328,35.62131027449403,0.14053675015495137,0.0168263,,34.916,,68.9424,,45.9431,,64.0985,,90.2295,,99.0984,,99.7363,
872,47.977458197921734,0.03388060746193001,42.210921249926336,0.12207890396212286,37.95870973937678,0.2653272198149651,47.902333408268966,0.07173201502061391,35.61630919460202,0.1873884276839678,0.0128773,,34.2219,,68.1663,,46.5632,,64.7815,,89.8106,,99.0458,,99.7182,
873,47.36089570445238,0.0523704210083691,41.98405506665505,0.09416155765085588,37.978652958090095,0.19542796888124842,47.402369957305915,0.058407771434434076,35.991591879411,0.2033741836201804,0.011327,,34.0559,,68.4297,,45.3668,,63.7309,,90.2823,,99.101,,99.7377,
874,46.98370757894226,0.05187051182818232,41.66232540289942,0.11120894544582924,37.01760693073019,0.1750525311723202,46.95852016206405,0.0691588810388179,34.85889973775973,0.1526368345182428,0.0123511,,34.8118,,69.2654,,47.0952,,64.7561,,90.2047,,99.1295,,99.7417,
875,46.65045488475765,0.08503965140110506,41.515474027345356,0.16434556507161607,37.50713534468158,0.16819713765502803,46.61612159254621,0.03238195797221291,35.44889420453191,0.1334952063558593,0.0125457,,34.9817,,69.4488,,46.5275,,64.7268,,90.3718,,99.1657,,99.7554,
876,46.795540911818264,0.06324516771634853,41.80729917786877,0.1509573912224335,37.67735823236523,0.21382539819187363,46.7552449024706,0.043866350545026585,35.556112298283104,0.2102610642514161,0.0132636,,34.9302,,69.362,,46.8343,,65.1082,,90.4892,,99.1657,,99.7499,
877,46.268582744707665,0.08754648336448553,41.17671478041703,0.21059482332959117,37.03701193489288,0.13699059580911857,46.24354806256553,0.05628855897499775,34.93740270467759,0.16994191039186082,0.0101664,,34.5652,,69.4285,,45.7415,,63.7294,,90.3551,,99.1475,,99.7384,
878,47.216395119644055,0.031469176955451685,41.69986367362138,0.17996001983744894,37.76625911428516,0.25245910839059693,47.22803743518077,0.03661639343774621,35.615897753075906,0.18310363063567967,0.0117707,,34.8514,,69.0381,,46.7841,,64.5744,,90.103,,99.0847,,99.7282,
879,45.60796998852867,0.03509189617158013,40.26708555956306,0.17163218613958603,35.92563273151928,0.23732531752895114,45.60900344139806,0.0315060442487808,33.71536641071484,0.18582999946427167,0.0136416,,34.6519,,69.1223,,46.4401,,64.814,,90.231,,99.0885,,99.7301,
880,50.35962444341095,0.07735274174069369,44.32718917350844,0.13337611077298725,40.254177583563184,0.1877804596528644,50.324168512370434,0.042300320925591155,37.90216004899365,0.10215940347658563,0.013814,,35.705,,68.7177,,46.0402,,65.311,,89.9149,,99.0349,,99.7205,
881,48.447202201254356,0.08804861270367431,42.71694497978099,0.13707904376122915,38.3211647932982,0.2243431513821623,48.41712433299542,0.06872329710032159,35.93797275167935,0.238493550038145,0.00958036,,34.8879,,68.5368,,47.0052,,66.223,,90.0052,,99.0667,,99.7162,
882,46.33202763871006,0.05348076940480185,40.702529096399495,0.19096447223590174,36.241686370342855,0.2134996965169735,46.34196121314822,0.059026843927097436,33.91230490230246,0.14531789293066855,0.0118952,,34.3725,,69.0527,,46.7498,,64.5879,,90.1983,,99.0905,,99.7308,
883,45.79924530827734,0.04199312652620272,40.511675967837746,0.16722596356562192,36.42868497895732,0.2537876963606329,45.742727097783614,0.06750060637201513,34.348220784979794,0.165295767641103,0.0123411,,34.0885,,69.198,,46.6091,,64.0873,,90.4266,,99.1173,,99.7423,
884,46.787329377224275,0.07778961102967416,41.605587831019605,0.18791152858061347,37.19877579326354,0.23863667649362075,46.76432359255676,0.07722590623459753,35.04466195200345,0.2501756560012144,0.0128733,,34.7421,,69.3149,,47.4773,,64.7401,,90.3434,,99.103,,99.7452,
885,47.603857437222786,0.05411983050871742,41.64517340132016,0.156428630472279,37.30402856843502,0.13565637699884206,47.61922432158698,0.035661837946440664,34.98122795375965,0.23083186657390836,0.014843,,34.4247,,69.037,,46.1884,,63.9788,,90.1626,,99.0776,,99.7313,
886,48.40858129271071,0.09550352417518686,42.796616956150345,0.18075300173013836,38.14190632118451,0.23495188509280546,48.42281819476082,0.04327755608964531,36.022209567198175,0.1429108582055522,0.0131246,,34.7712,,69.2051,,45.6958,,64.3286,,90.4186,,99.1115,,99.7293,
887,47.84471165601313,0.07022608881824921,42.249991267595796,0.13986174510837138,37.708486150406934,0.21306557387077318,47.88073282336093,0.05601656078809274,35.515823116420414,0.14642859612394013,0.00938733,,34.1736,,68.7197,,46.0285,,64.0142,,90.0296,,99.0903,,99.7326,
888,45.33642550924019,0.05891968182880083,40.390558771526145,0.1890277652883902,36.28478697895221,0.25889660306144024,45.30651294596362,0.05814169562171985,34.20418856621535,0.09519991628563569,0.00948644,,34.4858,,69.0461,,47.4635,,65.3547,,90.4708,,99.1279,,99.7332,
889,48.00443113025027,0.06216242061397162,42.41893349738323,0.17505366131176436,38.196521072387014,0.26149881576841494,47.97937785861396,0.06597707668837621,35.88582484107666,0.23239477098085956,0.0135965,,34.8118,,69.0683,,46.8668,,65.3286,,90.3066,,99.0841,,99.7221,
890,48.36910321315338,0.04254463202211394,42.71108840243737,0.17218029413814911,38.332355323312264,0.22528566099091038,48.38449850397935,0.055512097743152335,36.18928621630607,0.14173475054287693,0.016734,,35.1488,,69.624,,46.3209,,65.3811,,90.496,,99.0937,,99.7512,
891,47.30649557704176,0.09938541245749762,41.726882328738945,0.17729987506157058,37.527086333401904,0.18832064573774698,47.31982445313036,0.028423773715675966,35.27694918741,0.08688592508712936,0.0126431,,34.4209,,68.9516,,46.8341,,64.3894,,89.9489,,99.0876,,99.7251,
892,47.206736277187524,0.0477821973454493,41.908408585007166,0.21349517667344442,37.40341431328219,0.23715685797518193,47.19432138454368,0.06641781772188798,35.18811829432443,0.17856344492330928,0.0124149,,34.6493,,68.6496,,47.1134,,66.0997,,90.1872,,99.0939,,99.743,
893,48.01389564310964,0.07232712476395498,42.90216568788013,0.15438329767164705,38.77878842727576,0.20849403457768562,48.023098344604094,0.051707888312260884,36.669930499977106,0.18564549377807166,0.0102495,,34.9519,,69.1701,,47.0208,,65.9489,,90.3457,,99.0878,,99.7416,
894,45.37333129053675,0.04189112912443705,40.008457177876515,0.12731676271201545,36.02982483019253,0.24087122973566497,45.25558449517389,0.0173941460542506,33.93800112353812,0.17763282184923992,0.0132782,,35.1604,,69.8256,,47.3324,,64.5693,,90.3535,,99.1118,,99.7383,
895,46.02825195267122,0.04247014542460757,40.632796427952876,0.17641095023070014,36.347311460036245,0.18793653994484627,46.02470356148644,0.05771286062431115,34.27931752609546,0.21659682327180976,0.0109831,,34.7326,,69.4498,,47.0964,,64.9062,,90.5216,,99.0745,,99.7392,
896,47.577596188837795,0.06094508571645469,41.86160276132817,0.17183227864182013,37.595703620383546,0.18524811653433365,47.58549199942656,0.01623428609704553,35.380245034792296,0.11557316386367174,0.0105866,,34.6721,,68.9254,,46.2359,,64.1998,,90.0923,,99.1008,,99.7314,
897,46.07102505593832,0.015561832361415865,41.1084951734944,0.1354581260883387,36.98692322100018,0.21051658545499105,46.076865601002154,0.05479786722750291,34.863703832001754,0.1690881092239833,0.0149035,,34.4544,,69.2926,,46.4827,,64.3515,,90.2173,,99.1382,,99.734,
898,45.71699010099157,0.052909833277501844,40.554828164221796,0.12900624563736776,36.04173095045492,0.1030015991448286,45.69789260368106,0.03695221957065398,33.96940230671081,0.17035044747506692,0.00917347,,34.2387,,69.0902,,46.6563,,64.33,,90.3858,,99.0877,,99.7481,
899,44.61117743576474,0.03596837376232055,39.60738418833326,0.13345682321175475,35.70373071275805,0.24077363802843457,44.61584303208872,0.05014070682276914,33.52666153059004,0.24077447596283255,0.011566,,34.3684,,68.9914,,45.6964,,64.8886,,90.293,,99.0843,,99.7457,
900,48.082961508454815,0.053912870184646314,42.104631082514445,0.1573550794114954,38.02716586165485,0.2753735265430646,48.0646843798487,0.03132200299026188,35.675815457980136,0.14848026828845515,0.0133682,,34.3553,,68.2287,,46.2992,,64.4584,,89.5897,,99.0552,,99.6881,
901,45.43961551948186,0.06853483852560738,40.04954518264887,0.17424829620263646,35.760648501474805,0.21567964867031073,45.465357562756544,0.04633483790962306,33.501577937748806,0.20342722294070129,0.0129948,,34.2788,,68.9208,,46.4374,,64.5492,,90.3453,,99.0798,,99.7498,
902,47.485453883257975,0.052085107442318,42.04742700292255,0.17670619246182506,37.632869338118375,0.21425413887484385,47.40812628250114,0.078793460299525,35.30460234692155,0.1256075485626621,0.011326,,34.691,,69.0723,,47.6826,,65.1977,,90.2785,,99.0484,,99.7411,
903,45.988985301855976,0.017433890915470606,40.58205572758014,0.1697602285232849,36.440411824762734,0.24038144971630934,45.951500946542865,0.0617100699604986,34.10946354185229,0.169400911724724,0.0142558,,34.9858,,69.2062,,47.7783,,65.8169,,90.3176,,99.0665,,99.7287,
904,47.63511386178942,0.06759371282714144,42.14143389014754,0.1516782890227324,38.1149780598911,0.20124206744820114,47.59627557569392,0.06214655525226295,36.077201001340846,0.17997299103101572,0.00836652,,34.2653,,68.2486,,46.4584,,64.0134,,89.9053,,99.12,,99.734,
905,46.815183058537485,0.02178367364937679,41.5819557359789,0.17187138289520082,37.32479458151071,0.295808673829041,46.80341694797512,0.0713028229015421,35.116847029708346,0.2444385601303906,0.012591,,35.0854,,69.1031,,46.9726,,65.2839,,90.3266,,99.1197,,99.7369,
906,47.485138816349796,0.05951008035618977,41.90210147864172,0.2131693078104229,37.69936090950661,0.2353448734417172,47.44136252619534,0.042188103295656525,35.498973857753064,0.23346748137787057,0.0156034,,34.8459,,68.8079,,46.8521,,65.6343,,89.9804,,99.0703,,99.7343,
907,46.52023762582166,0.05744523961710545,40.59657773752833,0.16128499495064003,36.30583708505392,0.20025777579665174,46.47608359367891,0.0348894597396009,34.00055463357353,0.18531051800589346,0.011266,,34.2374,,68.6535,,46.3006,,64.2864,,89.9834,,99.0342,,99.727,
908,46.117097414672436,0.05992539769679255,40.756666904533034,0.14375318965757802,36.842617817310234,0.2101318357586596,46.10169206939541,0.021487252172022388,34.548060899386726,0.09326927163615022,0.0109139,,34.657,,69.5008,,46.6866,,65.0154,,90.4206,,99.0977,,99.7565,
909,47.6454666975994,0.011018643723232606,41.883449883449885,0.16846444860588372,37.25768070791767,0.22534612395642253,47.609982434626986,0.04231274150302579,34.85464930014693,0.11608258041667349,0.0136988,,34.8707,,69.3324,,47.1642,,64.9685,,90.2619,,99.1087,,99.7439,
910,44.75521096022813,0.049757062278789864,39.84489374799837,0.2478542000833642,35.68237737535215,0.2964106226011925,44.77055282491672,0.013344859544871246,33.61153247968641,0.16526859732962887,0.0111229,,34.5936,,68.9437,,46.4734,,65.1185,,90.2284,,99.049,,99.7354,
911,46.34880531587497,0.059683359844309905,41.29819348413483,0.13998334205010537,37.02067738222545,0.22952543698342767,46.29574452453449,0.03626168515983345,34.92257206063624,0.1469696725923476,0.012857,,34.5262,,68.976,,45.8072,,63.5676,,90.4486,,99.1429,,99.7451,
912,46.411650061324956,0.07503633282725336,41.217510374838284,0.18269750252227507,37.29607352274064,0.22857402154656553,46.43286177523144,0.03179902435225314,35.08253666896285,0.19363111280290268,0.012811,,34.2924,,69.1128,,47.0732,,63.9781,,90.1846,,99.1181,,99.7511,
913,46.667656139925455,0.04502151805335294,41.18962558192525,0.1288627849753414,37.040276439317765,0.1573000585705262,46.63701034138918,0.031145047979828318,34.77762982133039,0.10338392959415493,0.00982505,,34.427,,68.8067,,47.0244,,64.9179,,89.9807,,99.1072,,99.7333,
914,44.11649201705456,0.03070141419701317,39.34422270695682,0.13908131542535826,35.605599344420646,0.23188562245478098,44.06997597000804,0.048946318309497215,33.41198174195668,0.11459676752646403,0.0114806,,33.7821,,68.6626,,45.5263,,64.1171,,90.2823,,99.0918,,99.7512,
915,46.50908152667651,0.038940261739703635,41.555123360023934,0.165091363727891,37.23371732244027,0.22475439924834534,46.48488435878589,0.048899056036013334,35.24534323769381,0.1320848531104063,0.0156111,,34.602,,69.1814,,45.967,,65.2907,,90.5987,,99.1362,,99.7546,
916,47.14785249159147,0.052335126639984346,41.41908456701448,0.144682446041226,37.083207886383775,0.20354329049980585,47.11026141710609,0.05966936902516449,34.789550197417654,0.14366283903448057,0.0129031,,34.0827,,68.7011,,45.8375,,63.3777,,90.2448,,99.0385,,99.7406,
917,47.08244204319704,0.032515581359602155,41.59864622735417,0.05547710053459058,37.73725966935077,0.14541525724984444,47.06681181458906,0.05772472473226726,35.536997894790346,0.1421571648130949,0.0122839,,34.5089,,68.5727,,46.059,,64.1598,,90.2252,,99.0135,,99.7264,
918,45.511408039755445,0.07297014022783842,39.93653150227336,0.10293114506105387,36.01303186827916,0.2635227842664546,45.50311878176775,0.04279004594397315,33.798851463507674,0.163194829630182,0.0150526,,34.0839,,68.6959,,45.8837,,64.3995,,90.0238,,99.1055,,99.7404,
919,46.384537549805394,0.024929149329235723,41.423353220504076,0.20685354036114448,37.414779764628825,0.2889297329688234,46.338983193171465,0.06694620493446728,35.14814612662012,0.152507722024684,0.0125957,,34.7319,,69.336,,47.095,,65.3312,,90.3775,,99.0998,,99.7481,
920,44.473261877730096,0.0666745554136297,39.706313622106336,0.2510388458397305,35.64689129639964,0.22249502516080558,44.4948525025497,0.055979647868714094,33.81838474416457,0.1324669265757931,0.0111609,,34.7463,,69.761,,46.5874,,65.4348,,90.8567,,99.1135,,99.7683,
921,46.36755099731512,0.04535564831873431,41.153202826840584,0.08861870565882132,36.61828393906039,0.20371265460421434,46.374381500036,0.02978195727205736,34.303031549927475,0.19721289637182107,0.00987543,,34.6901,,69.4152,,47.9394,,65.6675,,90.3708,,99.1394,,99.7506,
922,48.26532012045753,0.06093604408991824,42.609695394001946,0.26543694811104984,38.13417122301845,0.2653746364051701,48.25499892215334,0.05634397776095745,35.68308259789352,0.158644152708857,0.0130648,,35.3187,,69.098,,47.3773,,65.9546,,89.8047,,99.0437,,99.7243,
923,47.82892978483657,0.08855310936153336,41.93114684695664,0.13968245089265913,37.784733937578444,0.12484070363721338,47.812123816793566,0.021044898966442134,35.73350780750538,0.17685844158289188,0.012829,,34.5679,,68.7315,,44.8946,,63.5843,,90.4884,,99.0025,,99.7533,
924,46.332953642439065,0.026825984269873534,40.87092376927242,0.14807804025576027,36.69743615279758,0.1577937029346955,46.284527492318,0.07619850157470785,34.601085957453876,0.24922283562057043,0.011619,,33.9458,,68.8311,,45.5498,,63.9209,,90.6567,,99.0616,,99.75,
925,47.17029642421867,0.09351110226190852,41.64038914561092,0.10644453672052169,37.45905487056472,0.16576949837336521,47.19566237871499,0.0694067612494729,35.12581771826995,0.13316770920750437,0.0144272,,34.4462,,69.1851,,46.6546,,64.2495,,90.3851,,99.0969,,99.7377,
926,47.47594634454667,0.05505082772820083,42.09793524826182,0.15292074358064198,38.48817508251984,0.19700554498172465,47.51523105555165,0.03446739413774356,36.28252510710022,0.10247713282708291,0.0149238,,34.6245,,69.0134,,45.2299,,64.0027,,90.4786,,99.1202,,99.7384,
927,46.52927111967521,0.09294677232025435,40.98069123666397,0.15582879881267253,36.82016152022957,0.2104868743061451,46.463972165748636,0.027096372046092446,34.58597175372847,0.15865597586320773,0.0131097,,34.4526,,68.9243,,46.2744,,63.9499,,90.2022,,99.0842,,99.7339,
928,47.74143969134662,0.04513482311843704,42.331802386114205,0.1494159284510999,38.22456697030203,0.2785073546602979,47.67459784465468,0.05736969698005342,35.92913772665606,0.22745510722357987,0.0139723,,34.6944,,69.3127,,45.9088,,64.3685,,90.447,,99.1279,,99.7474,
929,46.44447922209354,0.04881408469265737,40.792262668628126,0.25201970150932473,36.865128799023445,0.14183346422790594,46.42252756998133,0.01965727975737171,34.70581238849417,0.1893546475899484,0.010016,,34.1407,,69.1373,,46.2767,,63.346,,90.5604,,99.1025,,99.7404,
930,48.07073205277666,0.05414001199687791,42.58840961833891,0.13332745849271738,38.35751718727869,0.25375855831489325,48.06214658487955,0.027297626379129854,35.991414532102894,0.21043005490194852,0.0119848,,34.862,,68.6687,,46.8616,,65.0948,,90.1102,,99.0977,,99.7355,
931,46.750040940873085,0.05299546566000177,40.943443552382554,0.09742578163366408,36.74977145664517,0.24266302819887664,46.67951899138272,0.01498318196830834,34.422795878135084,0.19420333820429334,0.0140961,,34.4965,,68.9125,,46.5383,,64.2054,,90.3966,,99.0241,,99.7461,
932,46.96712132387314,0.059816665192511644,41.84195381403031,0.2166336836094752,37.59213820471001,0.24051114435833798,46.98490593478284,0.02940013164577204,35.54615999916894,0.20058000883641708,0.014128,,34.5042,,68.6272,,45.5062,,64.2504,,90.3282,,99.0954,,99.727,
933,45.92805695749951,0.08904949245433948,40.33080119801436,0.15245456929162,36.392318613785456,0.224713800877762,45.93929093302105,0.0626188877560292,34.2317059268548,0.20152897995649388,0.0113998,,34.3894,,68.7977,,46.4011,,64.4878,,89.928,,99.1092,,99.7297,
934,46.12855579868709,0.06053782474998864,40.55116983672782,0.056416187117337896,36.7089715536105,0.23191002842259087,46.10776805251641,0.06560217187932742,34.38221679851877,0.23898798508306418,0.0109409,,34.4399,,69.1209,,46.7123,,64.5842,,90.3032,,99.0843,,99.7351,
935,47.65815905323485,0.03715397920903477,42.16960479568876,0.22310200002038402,38.33636476510579,0.2921699875519277,47.64574288956803,0.02548841598072386,36.148331768606276,0.17654275787328413,0.011327,,35.1157,,69.4798,,47.9325,,65.2376,,90.3457,,99.1171,,99.7353,
936,45.8519884677351,0.031627767302683345,40.441745103027216,0.08916995250002617,36.45518527940303,0.16515548089235496,45.79292800814042,0.07849944522871087,34.19668447384041,0.09810228196083409,0.0116595,,33.7999,,68.8887,,45.8465,,63.7236,,90.445,,99.1476,,99.7393,
937,49.13370211634163,0.036557889926024774,43.55800166582287,0.30049422489845723,39.383272245384575,0.21791350944663576,49.10808484031198,0.05002838784167558,36.98098768830914,0.1935734974597556,0.0144651,,34.7924,,68.9119,,46.8283,,64.6379,,90.1271,,99.1405,,99.7273,
938,46.92807549655842,0.05396664623565011,41.22125779114387,0.1827138070727313,36.784252157136194,0.22198530870631472,46.88187406688085,0.06086697251090493,34.458566301190544,0.2267999035425737,0.0136893,,34.3508,,69.1308,,46.5405,,64.4972,,90.189,,99.0535,,99.7243,
939,48.33420517291485,0.030156119284506143,42.294726488274875,0.1849350384699451,37.99695973889522,0.1712008325121549,48.28565041468268,0.06984765518122527,35.4870453580131,0.1754437496667456,0.0120716,,34.1336,,68.4595,,45.3661,,63.2953,,89.8328,,99.0412,,99.7174,
940,47.296680904758254,0.0696901311373927,41.82797486593174,0.31724153652210146,37.723525249166606,0.2176840835933842,47.25673751609245,0.07237061890611275,35.3296501862888,0.23611131603050517,0.0123624,,34.6582,,69.0799,,47.9018,,65.5325,,90.1727,,99.1255,,99.7167,
941,46.759247106861245,0.04476593941874846,41.18729623032613,0.057389294561395014,37.01234336426987,0.18596943555733395,46.75662218888993,0.06821000053491832,34.697707363311565,0.14994578344717044,0.010208,,33.7146,,68.2772,,45.4425,,63.1778,,90.0299,,99.0875,,99.746,
942,46.388681390061706,0.03446476530085997,40.845323156869114,0.19735530015441885,36.530245209483596,0.3136460792622007,46.38888437804482,0.05324119798376296,34.15808704124716,0.1422448774137011,0.0133972,,34.1328,,68.289,,45.6004,,64.0835,,90.0359,,99.0303,,99.7083,
943,44.76638652758254,0.06128708449785363,39.76257559029307,0.1853352195186464,35.82683261840552,0.14504715771508628,44.77338497706399,0.06346173188567165,33.651722563765325,0.07630921581892423,0.0106586,,33.9149,,68.9231,,45.7031,,63.6163,,90.203,,99.1483,,99.7532,
944,46.960153686755305,0.042499864479071225,41.512303574512174,0.17186161225757235,37.45609566568814,0.18200989744742854,46.94871352098083,0.062461893696904046,35.27888102227595,0.0985468650565007,0.0118719,,34.7224,,68.8359,,45.6765,,64.7043,,90.2696,,99.0844,,99.7349,
945,46.49788515576762,0.056346611940214106,40.971652266684586,0.19040270779757396,36.8760369457197,0.26830233505335055,46.407747008345964,0.03513439824383642,34.6465668958623,0.10231799963462089,0.0121808,,34.1763,,68.8402,,45.7901,,64.3564,,90.4857,,99.123,,99.7495,
946,47.19424992710133,0.04743918545660553,41.67601655561407,0.14429930286853299,37.735179809462466,0.23534434844561167,47.13845524456959,0.08774486406546125,35.49751709310574,0.132902807174756,0.0147973,,34.8327,,69.578,,46.7846,,64.58,,90.474,,99.152,,99.7441,
947,47.69135150523404,0.05635822718149728,42.272074339198674,0.24634801809058932,38.01756341802108,0.3010682912143102,47.64315098411208,0.0482054001803116,35.687248593427086,0.12628927216078895,0.0134735,,34.7624,,69.5754,,46.3792,,64.6013,,90.6809,,99.1227,,99.749,
948,47.11265054004624,0.07688244643023795,41.79435970875462,0.15585792965281475,37.56798026156872,0.26629831161221545,47.12649677352566,0.03178736467615532,35.37859311915525,0.1387932935827974,0.00927396,,34.585,,68.7274,,46.5425,,65.4422,,90.3393,,99.1006,,99.7341,
949,47.70662306943092,0.030144873226005946,41.81269131765688,0.15917899774843225,37.82484868512592,0.24057027742240059,47.661185125921804,0.026765901275179395,35.409506748295534,0.18568988362396427,0.0130444,,34.4687,,68.8889,,46.3754,,64.2712,,90.1226,,99.0371,,99.735,
950,47.998773752777495,0.08155111217226975,42.64555923327279,0.18561050057571885,38.69653608209403,0.20101277806999984,48.013249001945404,0.037294554128670686,36.506578401453055,0.20614402924567632,0.0140604,,35.014,,69.5204,,45.9287,,63.4908,,90.3855,,99.1366,,99.7589,
951,47.60601123545489,0.055095774175937015,41.88883843914425,0.1574200180362399,37.792927539328545,0.1292531237468806,47.55842525573569,0.03013551429847253,35.47287732699447,0.12190146440183605,0.0120189,,34.1791,,68.6794,,46.1544,,64.2544,,90.2504,,99.0812,,99.7545,
952,49.45276521787621,0.0313039089453476,43.58174830731768,0.272049838241328,39.462105757211035,0.22460501541540168,49.44532996268431,0.04261339500234557,37.16674953878183,0.18203493519539712,0.0141735,,35.4308,,69.0796,,46.7043,,65.4883,,90.4343,,99.1566,,99.7244,
953,45.62438765640113,0.04103948233483236,40.66040542086596,0.12061257672361596,36.63136655329859,0.2761509391553709,45.578874015829925,0.0524066471805502,34.36467076455844,0.20618239785367737,0.0120649,,34.545,,69.2683,,47.214,,65.1527,,90.2166,,99.117,,99.7323,
954,45.715519956074836,0.07548226313049185,40.50400897882064,0.20006359973243962,36.37492228313968,0.2864746460870659,45.68237421980347,0.044158893029656004,33.98362495659968,0.11979954647549367,0.0106987,,34.0941,,68.5743,,46.2968,,64.5617,,90.1409,,99.0739,,99.7174,
955,45.80603553625819,0.038447762523412865,41.06871671428249,0.23678326209605025,37.06787873061906,0.2648697993378272,45.829203319894106,0.05113579326264494,34.82442393757843,0.1421286314183614,0.0123233,,35.1006,,69.2059,,46.6161,,66.3375,,90.3749,,99.1335,,99.7531,
956,45.088567093965864,0.019104331941986505,39.6510642519646,0.14500847595381178,35.8156646975904,0.22734184588962025,45.03817582790081,0.09167229407255068,33.52147726192297,0.204248863848386,0.00971448,,34.2105,,68.7026,,45.5623,,64.2567,,90.2903,,99.1067,,99.7274,
957,48.085378402818925,0.06799099476649002,42.29696680817701,0.08963625984326683,38.462021623018224,0.19059152011059885,48.11803120949025,0.03266476162268556,36.284039325917774,0.12322738019453414,0.0113594,,34.518,,69.0046,,45.5001,,63.1994,,90.3855,,99.1242,,99.7496,
958,46.400434920335954,0.040891331626927555,41.33536809842213,0.11638690234874464,36.94853728072053,0.2011940886636811,46.3983801785913,0.05262412433508753,34.73737832076231,0.1496268355856924,0.011772,,34.7898,,69.1688,,47.322,,65.0433,,90.054,,99.1154,,99.7423,
959,47.10882081623565,0.033601994558770304,41.875072897116986,0.22764200678645832,37.92609557739818,0.19504067069532954,47.17150703523449,0.06216028699111489,35.74556520448304,0.13050833025973385,0.0122997,,34.8345,,69.2206,,46.1747,,65.1867,,90.5158,,99.09,,99.7455,
960,46.4346163886386,0.04343166037211307,41.072351856374155,0.09026032216194853,37.01253863060302,0.1867531281125315,46.39141747997945,0.052893039244528754,34.77545830421126,0.10602502913581964,0.0113681,,34.4722,,69.146,,46.4656,,64.6424,,90.2219,,99.1301,,99.7495,
961,47.424661591523204,0.04768722379720939,42.03210346596384,0.05189323802076698,38.12302680010559,0.2177348596580626,47.37989101390549,0.06608340487389994,35.68888955660817,0.12387606947039971,0.0109458,,34.504,,68.7456,,46.8374,,64.54,,89.9376,,99.1336,,99.7266,
962,46.48414836303357,0.03775321160966662,41.187620873048765,0.16349355656149525,37.009989294101395,0.22009312549844015,46.486349979278906,0.0784283937132667,34.61631440806741,0.1478875883265975,0.0127348,,34.3538,,69.1079,,46.1936,,65.0813,,90.478,,99.0963,,99.7529,
963,49.270688804253695,0.03393209094440233,43.83451750179255,0.13537743219727152,39.89500786858989,0.17734958687171565,49.24233394481744,0.05939707162955466,37.57084058888713,0.1089075903875062,0.0183911,,35.7283,,69.5798,,47.4685,,65.8133,,90.3319,,99.0988,,99.7483,
964,49.40655278979336,0.06684122960977333,43.623821502633135,0.20263262250706376,39.40633900342296,0.2994321685729856,49.30198750062355,0.032101809194696525,36.95577710157941,0.14603234152618813,0.014965,,34.7942,,68.8098,,46.6814,,65.0255,,89.9414,,99.0356,,99.7283,
965,46.177665253538805,0.051806782158395875,40.791830627538666,0.19084780766260204,37.20462739495586,0.22350298773857838,46.14617631270843,0.04452772422890262,34.973561969812884,0.09076514786552121,0.0120461,,34.7913,,69.1449,,45.8895,,64.4855,,90.1262,,99.1346,,99.7481,
966,46.928767802658676,0.023743105988911398,41.562860500468986,0.09048747928581144,37.62392591075221,0.10072220475873182,46.89534570310394,0.04559706652622707,35.37584768147661,0.15809355664831695,0.0131532,,34.4252,,68.605,,46.6749,,64.6209,,90.1918,,99.0728,,99.7244,
967,45.03519964346434,0.054484909349672095,39.92048099301785,0.1252608120068231,35.8916280144595,0.19241559916313097,45.005034415595134,0.049482377123590014,33.58879553670172,0.2333304683390059,0.0105228,,34.2235,,68.7699,,46.4105,,64.4484,,90.1045,,99.0705,,99.7334,
968,46.91156462585034,0.05666272844442341,41.7382709922875,0.11000644161591183,37.55908442404317,0.2780642288609304,46.86950768149205,0.023196475586122367,35.3369311250336,0.22240686664769688,0.0124062,,34.5405,,68.9056,,47.0819,,64.0045,,90.0054,,99.0904,,99.7397,
969,48.99735805122694,0.06879547822785946,43.16720401217983,0.2383079643578035,39.415099408919936,0.28317181478738296,49.05906322765538,0.028622809593334287,37.04692817481641,0.13130188922323913,0.014777,,35.5644,,68.949,,47.528,,66.0201,,90.0036,,99.0191,,99.736,
970,46.06188294165101,0.013002687361994308,40.76526496398488,0.09490977497579633,36.49406436448365,0.17426262165895096,46.05062181873278,0.04533624297114713,34.233322276958106,0.11549680866728787,0.0120801,,34.6191,,68.9037,,46.9056,,64.3203,,89.9262,,99.0518,,99.7201,
971,46.23354655205899,0.05479721822073961,40.917112003525105,0.11031564610557341,37.20201064631796,0.28228518952522824,46.24294404731326,0.052896141605753226,35.11121413550353,0.17261778681724674,0.011277,,34.1566,,68.7157,,45.577,,64.5151,,90.4607,,99.0688,,99.7477,
972,46.750082345886504,0.06281859118927473,41.36347896590458,0.1558082040443816,37.09103654468214,0.2329533881639225,46.68707718554428,0.040663480473828,34.73421281555366,0.19439026797177292,0.00717887,,34.1524,,68.4708,,47.0676,,64.8926,,90.1856,,99.0864,,99.7257,
973,46.37913182330413,0.030196625403032657,41.30176604388704,0.12589505834997267,37.490446230679346,0.1586062846492852,46.33530299691036,0.044618686764424396,35.41984605852438,0.19015990987768622,0.0147621,,34.7088,,69.1589,,46.2889,,64.5448,,90.4477,,99.1051,,99.7599,
974,46.01558345471781,0.03931174352807544,40.93584804134849,0.2173032037878224,36.8707817580676,0.2497471108310202,45.98624099074956,0.03790487864031698,34.71974373687629,0.20860862139654315,0.0136623,,35.2606,,69.8,,48.0701,,65.9171,,90.5389,,99.0768,,99.764,
975,44.74188198359247,0.05031289530308881,39.966224532207754,0.22673785757458084,35.96546589565519,0.2968500481116777,44.70746086767038,0.05141395276050125,33.84523814327739,0.23964151229361283,0.0123077,,34.3576,,69.2885,,46.3965,,65.1378,,90.4618,,99.1098,,99.7391,
976,44.65844226127696,0.061123289380862825,39.77953695254573,0.148056987197335,35.9136318926798,0.332621522394833,44.61443655712643,0.023328599907564074,33.80921907651225,0.15404279146941455,0.0126408,,34.6033,,69.6134,,46.635,,64.3741,,90.6725,,99.0982,,99.7705,
977,47.136299923859625,0.055207264178211105,41.515496296809026,0.255212477373033,37.46681837059597,0.27652446593140634,47.12133141828753,0.060012555387716736,35.05018342908562,0.13227855851886508,0.0105991,,34.1066,,68.6282,,45.7314,,64.0046,,90.1569,,99.0796,,99.7275,
978,46.888674027889145,0.06273727524379766,41.517167840527065,0.12877530798938153,37.35634931885067,0.29230887570601255,46.853976562285126,0.050134614596490226,35.16042288594054,0.18873538683491825,0.0107901,,34.4958,,69.2062,,46.5371,,64.4554,,90.4703,,99.0809,,99.7575,
979,46.8503096028781,0.05082323474303679,41.157767745952675,0.08688103229030893,37.06867476131175,0.23327470826911495,46.79703715234537,0.06038197637149442,34.67906807804068,0.1718761557202299,0.0110264,,34.4943,,68.9699,,46.8681,,64.3057,,90.2936,,99.0485,,99.7336,
980,46.41027138195242,0.0673342642040082,41.08310572196596,0.18678289162980352,37.05988828120438,0.22559366637709577,46.34400998246149,0.04704276441148745,34.69130275880115,0.20408934532304374,0.0101641,,34.2488,,68.8446,,47.1269,,65.2519,,90.2351,,99.1157,,99.7472,
981,45.93157282279094,0.07963413763449728,40.49574878324316,0.1065584735493695,36.44006251539526,0.2511616783373828,45.88222303386534,0.037272029663930985,34.05415735872455,0.08713696391732112,0.0135903,,34.7319,,69.676,,47.7102,,65.4286,,90.5671,,99.1232,,99.7363,
982,46.57616474241649,0.05189553444676771,41.12124077270717,0.12122588748020782,37.320940641725144,0.27918126501494883,46.57503708265746,0.04878853660701051,34.942359237702,0.17526281466325042,0.010626,,34.9798,,69.5749,,47.0948,,64.8654,,90.2733,,99.1016,,99.7296,
983,44.44442682764894,0.03564438034562151,39.53869540142181,0.21315610785593306,35.56124137630334,0.29066117261138463,44.38405847366762,0.05748050151202349,33.50019521611514,0.25790846637837744,0.0122877,,33.9333,,68.8613,,45.9006,,64.8892,,90.5787,,99.1149,,99.7481,
984,44.911838582807285,0.0732741994587002,39.917043989820534,0.11761112379786934,35.688807548666425,0.30230413367198444,44.92654592325743,0.04986994461944951,33.497455134349075,0.25371999285437513,0.0132201,,33.9861,,68.8919,,46.0249,,64.0437,,90.2122,,99.1205,,99.7478,
985,46.68351625226278,0.04114526579438225,41.325047402880465,0.14276367195740627,37.46053696780469,0.31605305475703505,46.666809823723554,0.01883403696461357,35.119231933758364,0.2184327274817918,0.0111663,,34.2183,,68.8131,,45.913,,64.7378,,90.472,,99.0537,,99.7468,
986,46.71289283086902,0.03908463863926395,41.35698521412067,0.13419446914283872,37.116432323776564,0.3648667187998461,46.70025178477065,0.06073943427594806,34.77398431266902,0.15452227145292918,0.0118121,,34.5047,,68.7625,,46.3468,,64.8668,,90.1085,,99.1044,,99.7327,
987,48.81206126356094,0.07733264889556093,43.20940833257362,0.08352279055390484,38.7930075667791,0.28959340097974506,48.83120612635609,0.06031989987342646,36.526802807913214,0.18815058962325396,0.0127632,,35.1299,,69.2948,,47.1301,,65.3138,,90.4093,,99.0441,,99.7561,
988,46.85698631533345,0.034774841482401536,41.5917025560001,0.0767557564054084,37.80459213577635,0.26973265194398843,46.87813766213909,0.029623143008926767,35.593936613915716,0.06764634058885301,0.0118923,,34.7511,,69.3405,,47.038,,65.3301,,90.4401,,99.1512,,99.752,
989,46.9893974459512,0.05536006084838122,41.633163105917156,0.18056190449693424,37.58051799288913,0.23575275136873985,46.96559536029345,0.05391870095652472,35.315707038829274,0.18568917203017918,0.011476,,34.4822,,68.8624,,46.7543,,64.6941,,90.1653,,99.0866,,99.7318,
990,47.35479263244763,0.06480724725708674,42.05967464839948,0.17447927962141477,38.038135510182755,0.3234581854594178,47.29090683429975,0.0657438581825689,35.738029033852506,0.12633106976472583,0.015242,,34.5199,,69.0877,,46.617,,64.369,,90.2906,,99.0885,,99.7489,
991,48.58603498483901,0.03924240209690548,42.75998923269612,0.0679505725602384,38.546324990155924,0.29992923075904576,48.58363236331197,0.05688829561851548,36.05947823069171,0.21923493091933985,0.0109008,,35.0658,,68.8765,,46.8017,,65.6552,,90.2478,,99.065,,99.7308,
992,49.33287318240383,0.039915474033969806,43.45642370697589,0.2640038011927686,39.48108779679735,0.2668910398070705,49.30830112276827,0.07180374750520334,37.182127737898035,0.08282598497018902,0.00989324,,34.4082,,68.577,,45.7259,,63.4053,,90.2874,,99.0855,,99.7375,
993,45.80014846585286,0.030818352583236584,40.45236720554273,0.10607758651890567,36.19114978554932,0.3366607537012263,45.76332068624217,0.0697354116970738,33.95228472451336,0.1977512781320165,0.0113411,,34.4294,,69.082,,46.4261,,64.4987,,90.2986,,99.0807,,99.7334,
994,46.43306975162194,0.03848888895081347,41.2231937822039,0.17460124493972157,37.516261716992254,0.319692383608029,46.46496996943072,0.07145539560858809,35.14487135339315,0.07611356734432469,0.0118305,,34.2342,,68.5079,,46.0774,,65.1831,,90.0393,,99.1005,,99.7279,
995,44.325891826054686,0.03091514754149776,39.2882763195038,0.14592158764427102,35.509985727624645,0.3078962055247632,44.299834377276326,0.021598930472870367,33.32664788687909,0.21161067526052568,0.0144106,,33.6443,,69.1517,,45.8426,,62.3948,,90.3019,,99.114,,99.7619,
996,48.476567910391076,0.06914980606838952,43.022379890714284,0.24736372908197252,38.76211369109585,0.22946535187275188,48.44448813092839,0.049863295162251485,36.28044339795458,0.12431861919665894,0.0113932,,34.4679,,69.1777,,46.4042,,63.8283,,90.3754,,99.1267,,99.7476,
997,45.55407148693997,0.07291219633825541,40.59764641466076,0.09623919945879894,36.87048643805557,0.32014150257379964,45.571742043064724,0.05539727948410744,34.61446247910436,0.2123251186873183,0.0126515,,35.1209,,69.606,,47.0277,,65.3352,,90.2831,,99.1231,,99.7401,
998,46.966482099835154,0.02375392945822128,41.695633796863774,0.17151328701860283,37.689547318145316,0.2731994881843279,46.90802654380997,0.033461447481365154,35.552390210913394,0.1886238267842857,0.0124688,,34.8998,,69.1963,,46.8898,,64.7398,,90.0649,,99.0997,,99.7451,
999,44.73167075553226,0.04060868551380781,39.492748577771046,0.1317947846571144,35.85941947665251,0.32003258030641296,44.732899463054814,0.05932489669860322,33.59937581657854,0.2100654900796342,0.0145397,,34.1034,,69.2498,,45.4806,,63.8801,,90.6391,,99.1161,,99.7573,
1000,45.56587263763995,0.06159279994090961,40.270357899013256,0.07390043032920973,35.86505933732822,0.35296996322705015,45.56579451080885,0.026797118693380553,33.49746478433089,0.2096015714556489,0.0115237,,34.6225,,69.0145,,47.0247,,66.0474,,89.9929,,99.1275,,99.7238,
1001,47.18659768879909,0.053324120945221765,42.22001999130999,0.1823954654524163,37.96311239439815,0.29574331574452645,47.13244563926173,0.019163070817241064,35.958245131131434,0.15129300474147947,0.0130564,,34.8776,,69.5124,,46.2431,,64.6704,,90.7644,,99.1582,,99.7624,
1002,46.33232192598488,0.02065580514975152,41.22247645576336,0.0987467363232517,36.811082371667325,0.28682857779635823,46.32714053588009,0.05063500854475224,34.603437126939916,0.18793149192319203,0.0134716,,34.4042,,69.4176,,46.7664,,64.4652,,90.5083,,99.0659,,99.7588,
1003,46.47997979032462,0.05144544324420118,41.18542377163067,0.16549517209694983,37.012673150604186,0.28189256053022954,46.49989474127405,0.038120054691571474,34.735337459475396,0.2018470157263449,0.0103154,,34.9116,,69.8598,,47.6007,,65.144,,90.6196,,99.1478,,99.7451,
1004,46.253227078404514,0.07348047463348857,41.028639023782844,0.19773394059738772,36.72875939069439,0.3006332377778791,46.203337068858175,0.0526448750067367,34.410534180052295,0.17921002557422747,0.0107915,,34.3662,,68.7233,,46.814,,64.3909,,89.88,,99.0549,,99.746,
1005,47.94357083296412,0.07941573980962931,42.24839648555985,0.2665825241894577,38.272498619716586,0.23742557640496192,47.95888459467381,0.07744781462325502,35.85846812397331,0.11017384437322701,0.0109059,,35.0163,,69.3886,,47.0687,,64.4332,,90.1544,,99.0998,,99.7339,
1006,46.05744477407017,0.05619857201048698,40.749013165959745,0.09368141148473808,36.90444667827167,0.18403351001446755,46.011515106937665,0.06256574076396396,34.59574537638627,0.13946720631658702,0.013689,,33.9708,,69.0189,,45.5599,,63.8594,,90.5039,,99.0734,,99.7473,
1007,47.41890884475935,0.07217539822998055,41.66445084978974,0.18635856710966006,37.17710091515818,0.34369287145340094,47.401211804810494,0.0489104893085289,34.64921148626378,0.11498091213077148,0.0123879,,35.3903,,68.995,,47.7429,,66.4422,,89.9494,,98.9926,,99.7228,
1008,47.83466617642553,0.015225478618022413,42.42551179861594,0.12213408009478738,38.2320241268674,0.28670373112859016,47.83365943123273,0.061891960736525836,35.81425988908294,0.11695667664006629,0.0124749,,34.6187,,69.2483,,46.0969,,65.0287,,90.6493,,99.1068,,99.7457,
1009,47.03901116071916,0.05161205756334716,41.34898937251277,0.08654086490102714,37.33078081326611,0.27525813318054254,47.041152829953646,0.023026136027161522,34.850509302056224,0.17120028767050233,0.011364,,34.2239,,68.7316,,46.0889,,64.108,,90.1651,,99.0157,,99.727,
1010,45.61159807103212,0.061788413530118144,40.64298929362167,0.1496638686486363,36.869531810783215,0.30434965330335195,45.597889054017166,0.04741495277331548,34.57248288900347,0.1531759862704475,0.00849231,,34.8806,,69.0845,,47.1069,,65.8158,,90.228,,99.0788,,99.7448,
1011,45.2672718103883,0.053065925293512124,40.09191026954923,0.12212254509434776,36.16843980284027,0.23597587964657926,45.26918321864884,0.06378350317119333,33.83595236933288,0.12640106666316886,0.00955704,,34.1561,,68.9331,,46.5103,,64.8039,,90.2162,,99.112,,99.7442,
1012,47.996816402179746,0.062298527067729155,42.30354142002651,0.19883048470946757,38.31535354341531,0.17950084774930175,47.94516053225499,0.04366474476208355,35.996115833300074,0.13578222036463858,0.0121934,,34.948,,69.6614,,47.2443,,64.4262,,90.6565,,99.0837,,99.7654,
1013,44.52751626727182,0.0863403722683526,39.67630970731873,0.09724238945900054,35.80056115357541,0.24877900009003878,44.50996775460798,0.05794460143887709,33.508725399677346,0.14236363440829078,0.00877426,,34.4794,,68.9489,,47.1335,,65.2155,,90.4093,,99.0925,,99.7434,
1014,47.56297215603689,0.01957573348193396,41.9250344860391,0.127169644960702,37.967723661963305,0.24451261037941602,47.532875249185956,0.017586273085272216,35.53960381054516,0.16259840804618597,0.0155674,,35.0207,,69.4834,,47.2171,,64.8229,,90.492,,99.0923,,99.7455,
1015,49.066601880464916,0.05906004306390037,42.93953767173831,0.20371450868476548,38.72013950225124,0.249999090765342,49.00393485353853,0.07106488578659076,36.34655774108073,0.11853727379289229,0.0129421,,34.8592,,69.0654,,45.8659,,63.8947,,90.5202,,99.0652,,99.7439,
1016,47.42602518566355,0.06933955532115021,42.06642987837692,0.11359186483090047,38.19382197825853,0.19326379058397583,47.379141104294476,0.04189748922661832,36.048347863523844,0.15199999916836116,0.013131,,34.9073,,69.1585,,46.5922,,64.7674,,90.3263,,99.1064,,99.7456,
1017,44.58118464687495,0.03241526008292915,39.353728004062006,0.25784998048099855,35.78697459657585,0.25054231089484724,44.53413833045079,0.030825169369789292,33.51550227694651,0.1998993336978044,0.0111071,,34.2516,,69.1724,,45.8174,,63.9947,,90.397,,99.0964,,99.7463,
1018,47.55820443647619,0.05467178655460441,41.951296861653994,0.18792552356045858,37.738082150075684,0.29891344098560146,47.5187108341015,0.06100672763747334,35.258019230931865,0.166970494728966,0.0139538,,34.4425,,68.9865,,47.1001,,63.7997,,89.9296,,99.1148,,99.7279,
1019,46.730050392717956,0.0293817689459287,41.351595990713754,0.1403679816751433,37.48974772657358,0.2875501341589288,46.73089137790998,0.04886008266209123,34.95156589229635,0.23520139395016057,0.0123935,,34.9914,,69.3764,,48.0293,,66.093,,89.9916,,99.115,,99.7302,
1020,46.209820217412464,0.028489242227154373,40.95302789001389,0.07353753451849883,37.003029857453804,0.28472573198162604,46.17718142488211,0.043983933459861506,34.701870724701315,0.16245907790010733,0.0120117,,34.0669,,68.9225,,46.0576,,64.384,,90.2063,,99.1432,,99.7403,
1021,47.67619398210232,0.03152709927131404,42.01397105869773,0.16202126881223608,38.14059582971786,0.2004748154194395,47.69074351625429,0.06884440079084993,35.774981813082306,0.1636295241705196,0.0122707,,35.0493,,69.4013,,46.6308,,64.9295,,90.6252,,99.0464,,99.7579,
1022,46.86332242053015,0.04916528998884203,41.77235188509874,0.25184650274498677,37.69584961453163,0.22463753846847526,46.77832928503538,0.048281813235027976,35.43664589713803,0.21131924796062312,0.0116169,,34.3802,,69.2679,,47.1739,,64.3722,,90.7355,,99.1351,,99.7696,
1023,46.998744867785646,0.017332948415551986,41.601463611802494,0.12053597908161756,38.242814899908524,0.2282345310483665,46.94679515816793,0.0930926250860381,35.74829280745421,0.120006267952468,0.0102112,,34.4564,,68.63,,46.5999,,64.3521,,90.0713,,99.1159,,99.7292,
1024,46.38429142849009,0.07521265347122714,41.76509942918962,0.09756250870901838,37.479568160697255,0.2967865921047616,46.38282729071472,0.05878898419337243,35.27205510038495,0.16493135125582253,0.0128112,,34.5677,,69.5419,,47.1017,,65.1303,,90.5844,,99.1534,,99.7513,
1025,48.07997751849303,0.05219493897381342,42.04369289730421,0.12523075364729194,38.20435601324993,0.23483646793641866,48.095378235865525,0.032802058131576994,35.585791510575824,0.10862754444742835,0.0128339,,34.6972,,69.2831,,46.8498,,64.2557,,90.2655,,99.0625,,99.7469,
1026,47.63282833787466,0.05903506794024401,41.63003814713897,0.20905719769520753,37.472305177111714,0.2999673412619876,47.6539727520436,0.024457726811279966,34.777809264305176,0.11826586431394749,0.0152589,,34.1336,,68.4061,,46.0105,,63.9878,,89.7162,,99.0184,,99.7134,
1027,50.332371082735214,0.04766620989896751,44.09598270340599,0.19050862111039266,40.299676884699736,0.22852867549656095,50.305392988087064,0.0762403588145644,37.634202866661724,0.11315567988821858,0.0102842,,34.8898,,68.9898,,47.5886,,65.2408,,90.0631,,99.0429,,99.7216,
1028,45.353819476748214,0.06035511901319263,40.06888538303638,0.07160157614275947,36.423581762792786,0.24287117955440624,45.30528299421798,0.0438058339219584,33.95966246162312,0.17026525833233783,0.0130645,,34.2818,,68.6827,,46.1928,,64.6008,,90.3167,,99.075,,99.7429,
1029,46.907517033871976,0.06464767241752688,41.96997101794674,0.2774764207903092,37.80068348278313,0.28135407836726317,46.89057891757776,0.05528100620879702,35.50335570469799,0.19105791575327996,0.0138314,,35.5439,,70.1736,,47.5218,,65.2435,,90.7872,,99.1297,,99.7636,
1030,45.32978929175324,0.054164751571899775,39.826042466103864,0.2283976242999339,35.5797648536731,0.1966165152370489,45.31556320935427,0.02694797349023956,33.05692304812534,0.1077582193848881,0.00977523,,34.1719,,69.0479,,47.482,,63.794,,90.0049,,99.0842,,99.7215,
1031,44.35143316267424,0.03567450594451589,39.267418143625065,0.1455722831725002,35.5953432293316,0.22232842669121847,44.309971460659575,0.046486597786449355,33.449405118986036,0.1392136485470036,0.0127847,,34.0525,,69.2397,,45.9957,,64.1333,,90.4723,,99.1478,,99.7575,
1032,48.85170826711253,0.04488322978150642,43.40371877669885,0.1311914345095185,39.37121622738923,0.24148189619154173,48.85634755128476,0.06853807931341363,36.88111489807355,0.14880953317717094,0.013091,,35.4147,,69.697,,47.2605,,65.1966,,90.658,,99.0997,,99.7444,
1033,44.88693310326199,0.04942263829006016,39.94214619475163,0.11682047258645029,36.10137921859062,0.29860787044282994,44.888868282810364,0.031069150451876373,33.79472582940586,0.15283407706275062,0.0122965,,34.7534,,69.381,,46.7463,,64.7307,,90.5392,,99.1134,,99.7438,
1034,47.20127227858514,0.06455687586050769,41.665939128050454,0.15110143173179716,37.740871949547575,0.3017396827168665,47.19131340828078,0.03882413988790338,35.2164518782561,0.08033654284110758,0.0136002,,34.4463,,68.7579,,45.747,,64.059,,90.1962,,99.0857,,99.739,
1035,46.2076918784527,0.07570689109298208,40.831643798528916,0.13482372213122681,36.99963419246436,0.29859991485735526,46.205542500842185,0.06571137700612822,34.67557831691333,0.12901072184770496,0.0117802,,34.3406,,68.7311,,46.6512,,64.621,,90.0566,,99.0799,,99.7301,
1036,48.8105458586235,0.05914400459745748,42.939014995716484,0.2138897139273001,39.06235300266555,0.15306664580614152,48.804273972353705,0.03528282727981472,36.516194419384675,0.13815342429009797,0.00977142,,34.2311,,68.5533,,45.7425,,63.9937,,90.3293,,99.0963,,99.7369,
1037,47.8376566720365,0.024948856683309872,42.332646903041905,0.0987439385659384,38.007652562245745,0.21088418674083143,47.822624068429114,0.06678977127699565,35.56419515132601,0.12512055850333292,0.0112085,,34.7937,,69.0425,,47.3562,,65.3134,,90.1207,,99.0934,,99.713,
1038,49.14978174769988,0.048635614125185085,43.18823323570113,0.1236497598501988,39.10608584211758,0.24244563980101183,49.1545080859012,0.04975422333005007,36.54222915014531,0.1751064502774294,0.0127248,,34.6195,,68.6369,,46.9473,,64.7454,,90.0729,,99.0697,,99.698,
1039,46.99365547255027,0.09606725710424921,41.491986581398244,0.18904582310534282,37.539698102545614,0.2686621522829845,47.015457537631754,0.06963205979982796,35.104867089635164,0.15839519665584997,0.0124402,,34.5322,,68.8066,,45.7923,,64.5318,,90.1726,,99.0969,,99.7396,
1040,45.614439178315074,0.08349004460851008,40.57350890847692,0.21362756539143493,36.615601382833546,0.345952345053704,45.58862178574517,0.032429000913701767,34.239009152096926,0.14625053810415264,0.0101245,,34.6221,,69.2959,,46.4901,,64.8609,,90.4535,,99.1466,,99.7355,
1041,47.03021533534602,0.04666376875269577,41.42807699364502,0.1594574871419068,37.49887411805915,0.2784686360355805,47.022667756409184,0.027866496482690673,35.11250479542308,0.1825130112004299,0.0131353,,34.1088,,68.3114,,45.6654,,63.8388,,89.8437,,99.0997,,99.7308,
1042,45.51043772173344,0.06520641608979161,40.14140617792353,0.10285261305794538,36.768709479917135,0.3096209093794013,45.51534416385001,0.0201287748839812,34.274853016413516,0.21012451093823312,0.0121613,,34.2883,,68.8231,,46.281,,64.9007,,90.2909,,99.0642,,99.7415,
1043,45.56074310481792,0.04184956721854924,40.45971198814982,0.15023777111692754,36.38565634886346,0.30042818537940585,45.56018563683748,0.06271619067230377,33.986433618504755,0.16957526165788556,0.00955659,,34.5736,,68.9612,,47.5395,,65.4993,,90.0783,,98.9997,,99.7408,
1044,47.29857696043628,0.023368263356786573,41.95806236633142,0.17149817395260136,38.481002182255345,0.267465244398376,47.255236759459706,0.06270316145451967,36.015227873629556,0.1682496400363753,0.0102361,,35.0997,,69.7385,,47.9724,,65.1848,,90.441,,99.0737,,99.7336,
1045,48.25903260811556,0.042699788063576945,42.61251845658478,0.19354474963355384,38.783644352729794,0.30168380078048124,48.279312614519775,0.05323438518419725,36.4028338640528,0.15170412970411826,0.0133421,,34.4689,,68.4005,,45.3616,,64.4386,,90.0697,,99.0547,,99.7234,
1046,47.80491238257373,0.07596884381550989,42.151955253196434,0.2248597485917346,38.244220241198114,0.2528339905702725,47.752256145976986,0.05565569635848429,35.82700424725116,0.2202149534000565,0.0142968,,34.613,,69.0894,,46.994,,64.2617,,90.0314,,99.0588,,99.7358,
1047,48.19288627095605,0.08916084460025678,41.987086542818304,0.28215265430286596,38.36801087449026,0.17652808545150256,48.223561395559585,0.08375427226023997,35.81218849116448,0.13243764467397087,0.0106479,,34.3154,,68.5641,,46.471,,63.1899,,90.121,,99.0251,,99.727,
1048,46.31335678119422,0.05970111622331347,41.35664358307059,0.15512922700040263,37.22248080526808,0.30828804081612243,46.321492028671685,0.023498993246652593,34.84605764288287,0.1286002304541461,0.0121422,,35.2784,,69.5952,,46.6212,,65.0103,,90.3006,,99.1268,,99.7454,
1049,47.303026872544976,0.04789011929780461,41.57954431374727,0.129226211550185,37.40604434685469,0.19941032340005602,47.33540806496744,0.050105192859471334,35.05627193366555,0.1308197294424393,0.012175,,34.5979,,68.5257,,46.0135,,64.0885,,90.153,,99.0431,,99.7475,
1050,47.72530434782609,0.026481883810113103,42.18760869565217,0.163068476344498,38.34178260869565,0.26413756476331196,47.70613043478261,0.04339459341023862,35.79413043478261,0.18608848028632688,0.0108696,,35.3887,,69.5593,,47.7693,,66.3411,,90.4026,,99.0985,,99.7367,
1051,47.4309265290952,0.06994722911288011,41.775468058949144,0.1311611796123505,37.68738302649896,0.29670434175991367,47.38276258695351,0.04042046500503475,35.31107528749915,0.1618738476466223,0.00879707,,34.2729,,68.728,,46.2603,,64.3996,,90.2597,,99.1148,,99.7359,
1052,47.55059781042927,0.07884291146252591,41.896742653414,0.2446890417835612,38.050633823105734,0.29086296375131143,47.493562734082396,0.031110395186938783,35.469650316911554,0.10436792981493981,0.0126044,,34.6417,,69.31,,45.8198,,64.3808,,90.6318,,99.0625,,99.7587,
1053,46.18996128222121,0.06604213984648828,40.31060399324542,0.20466965477790305,36.617457265790264,0.35153787824129223,46.23276217599251,0.01868111104190153,33.915748307764275,0.2750730990705612,0.0116954,,34.252,,68.6035,,47.6366,,65.5268,,89.737,,99.057,,99.706,
1054,45.90865821747352,0.02379588536332011,40.65695393638774,0.07410273531660971,36.97139539748061,0.3592624614657506,45.87519155820595,0.08110407622160717,34.54373930155423,0.21256533094639155,0.0119524,,35.2083,,69.5624,,47.5525,,66.1803,,90.1756,,99.1294,,99.7392,
1055,47.29664272050276,0.07325529042542923,41.79926198943666,0.20621025509902804,37.97519404588088,0.23519950701779888,47.28633386459167,0.0638287779422603,35.59863612542298,0.14698839639521605,0.0101363,,34.7372,,68.9617,,46.78,,65.6538,,90.3235,,99.081,,99.7408,
1056,45.49912872376792,0.029701830876915063,39.90265885158289,0.15125021894398302,35.75646787116784,0.27931939697929353,45.529852675109844,0.05320561395122411,33.33186036235086,0.2269382518298683,0.0120895,,34.2347,,69.0801,,46.2769,,64.2604,,90.3884,,99.0349,,99.7376,
1057,49.14751741854153,0.07261111325521348,43.12488521787631,0.1708336308672946,39.11044704377932,0.35079610003996126,49.110106948598016,0.06967490764202469,36.630745057850184,0.15470173472043555,0.0131503,,34.809,,68.7072,,45.5821,,64.5564,,90.4304,,99.048,,99.7415,
1058,44.8082543690023,0.04623086205797526,40.0591780205113,0.1072365662525707,36.220606976734835,0.32670008778685394,44.80190238038763,0.03810723475045584,33.970113491543415,0.18229185672815942,0.0126638,,34.3984,,69.0477,,46.1854,,65.9582,,90.4252,,99.1117,,99.755,
1059,48.206369992231714,0.05978177837498228,42.556475418932415,0.1495325563185779,38.75769614915104,0.19658962466220528,48.26984796360004,0.0816226538134041,36.36266785040506,0.08911047279202405,0.0108756,,34.8665,,69.015,,46.313,,64.8925,,90.342,,99.0947,,99.733,
1060,48.44995634751852,0.05129773966834571,43.02845246356697,0.09336131114363068,38.79532582659891,0.2693277520647447,48.43092834277272,0.041468127821853856,36.56403483244163,0.20848710678343896,0.0147747,,35.3012,,69.3571,,46.7758,,65.508,,90.2928,,99.0473,,99.7504,
1061,47.727889412814925,0.0666133195109718,41.89890535303138,0.15284498600298682,37.662882319926815,0.22011492191823412,47.69209352889965,0.03985640781286832,35.307248003606105,0.21914846893823237,0.0130368,,35.308,,69.4553,,46.9814,,65.3533,,90.4111,,99.0423,,99.7532,
1062,47.00133412750918,0.025566352980856796,41.54196127733368,0.1268321238983766,37.6986190571433,0.19659921868564398,47.0598423223929,0.030269131216963514,35.31635526035268,0.2406353698363418,0.0127478,,34.3924,,69.0847,,45.7911,,64.1825,,90.4358,,99.0934,,99.7378,
1063,44.74511044441713,0.09894831930198363,39.579055958639,0.17480889556763812,35.64283023011688,0.26832490622559824,44.7243171144016,0.024707527145917122,33.12441946916563,0.17131310257130147,0.0098728,,33.4974,,68.8209,,45.7439,,63.3451,,90.3885,,99.0828,,99.7457,
1064,49.115854151134585,0.048975448949072596,43.276913879739546,0.14458274087835493,39.2811886170117,0.28986293913741773,49.09175682007557,0.041144640810549346,36.629651258069956,0.22431988381051784,0.0115409,,35.3054,,69.0038,,46.3403,,66.3962,,90.2554,,99.0813,,99.7202,
1065,47.14461748593316,0.031035300465657955,41.70350308272128,0.17147504513506384,37.43401364584018,0.24420619415548317,47.06601710714126,0.05843026058746177,35.089194250677096,0.1664988838152217,0.0139979,,34.3025,,68.7276,,45.6022,,64.1592,,90.3809,,99.0664,,99.7285,
1066,46.16104233435975,0.04964790519273633,41.1509667148453,0.10041578279307481,37.11506315591026,0.2937474312406739,46.159450344582,0.08656146296633527,34.7106977523618,0.07804884262852275,0.00942626,,34.2724,,68.7934,,45.8483,,65.0669,,90.429,,99.1198,,99.7312,
1067,47.865795968056744,0.04629710720778266,42.44038206643157,0.23232070832442026,38.384399762697136,0.1881666597122024,47.82896550507356,0.044796736043713,36.020060472532634,0.1366152642738493,0.00948329,,34.5247,,69.1548,,45.7567,,63.331,,90.4938,,99.0576,,99.7675,
1068,45.76171134465488,0.043040396046195306,40.49809480517576,0.18950174415203663,36.763368309037475,0.281440489117919,45.776165269104844,0.02483227888674666,34.2663167001481,0.18408308188899442,0.0150824,,34.7286,,69.0726,,46.4304,,65.3244,,90.1646,,99.0666,,99.7375,
1069,48.57584704062983,0.05844359401338346,42.73768100660762,0.22108907787543805,38.55247434275271,0.26639570952656993,48.59117988190637,0.0322727669348916,36.05528609588078,0.14877834716640223,0.0101047,,34.4271,,68.6162,,45.7964,,63.6227,,90.2984,,99.0565,,99.7375,
1070,45.227160443419145,0.042918751984085166,39.99338546026172,0.08252503091326426,36.267235571524814,0.19221224711420817,45.17938876753159,0.020634249857961084,33.99734601800625,0.15545384832907222,0.0134741,,33.8552,,69.0515,,45.6571,,63.796,,90.5145,,99.1281,,99.7483,
1071,46.585533377162676,0.039495285528624184,41.429270577560075,0.16015161632995642,37.632711530827216,0.20205986090609857,46.55243032290181,0.033402070444124715,35.30108866199387,0.07169661838060566,0.013863,,34.8153,,69.5362,,46.3275,,64.4777,,90.7353,,99.1142,,99.7559,
1072,48.067894693027164,0.02363065146366057,42.429458232929015,0.17585775758245864,38.5531428520001,0.2799109165052346,47.98608626783935,0.04021371954179105,36.053035979057405,0.1409378688413745,0.0152997,,34.6399,,68.9659,,45.7817,,64.1316,,90.1477,,99.1016,,99.7356,
1073,46.925950350117574,0.05551573711526302,41.300858156828376,0.08710506466186352,37.20240006247451,0.26142076928863106,46.91918227806364,0.05319216601361917,34.72411429364756,0.18330830508239296,0.0110632,,34.2564,,68.7745,,46.8164,,64.5242,,90.2603,,99.0872,,99.7484,
1074,44.33973217046454,0.05294371456991478,39.244068790657685,0.16688393281327268,35.6024967633441,0.3107517538958901,44.32712467259405,0.013177387444367177,33.13011057493781,0.19286641673999952,0.0113707,,34.8436,,69.6137,,47.4638,,66.2833,,90.4803,,99.1278,,99.7301,
1075,46.49881591460496,0.09109310906704741,41.353524596447535,0.10762143745228059,37.71002235569801,0.3435862987611374,46.47465767189957,0.03749394774410241,35.274349374599865,0.15723594272339228,0.014296,,35.3624,,69.4145,,47.2884,,66.2618,,90.3725,,99.1018,,99.7292,
1076,48.538760272821364,0.057425591554683575,42.48117939508674,0.10226367039279766,38.15518263285003,0.21992794991941245,48.44202545978893,0.07186136523296438,35.54869472138428,0.10660957111370667,0.0110579,,34.2878,,68.4442,,45.9028,,64.0274,,90.0189,,99.0515,,99.7317,
1077,47.58792372881356,0.03683859378473268,42.27193679378531,0.1313646935948299,38.27590925141243,0.368132909785172,47.60045903954803,0.019413002573777184,35.9337040960452,0.13819708039062203,0.014345,,35.4098,,69.458,,47.8266,,65.988,,90.2271,,99.0804,,99.7303,
1078,47.43158336415407,0.07048441753305194,41.94990386091952,0.12538748312732423,38.03227418130381,0.1810403125540337,47.366611081191564,0.04545993040169601,35.537200092570366,0.10575557567967069,0.0118957,,34.6304,,69.0199,,46.2724,,64.0695,,90.079,,99.1204,,99.7368,
1079,49.18256790981321,0.049089878076979544,43.19713274757024,0.07816483740973355,39.57850657840601,0.31752646250839267,49.114178087827895,0.04723546882808939,36.91692648094136,0.09675832557772422,0.0116574,,35.4521,,69.0973,,47.207,,65.721,,90.147,,99.064,,99.7118,
1080,45.63164268543922,0.021538240932967412,40.57154641009415,0.1461887379046981,36.94773595243245,0.2005288645183444,45.65481184659832,0.0671214323157024,34.63951332631115,0.13642525889294663,0.0105131,,34.0112,,68.7582,,45.4635,,63.6731,,90.4824,,99.0623,,99.7624,
1081,47.49363751848046,0.04598370227415975,42.09318054706502,0.21733769410213818,38.065848973982106,0.26059816949760023,47.46567294893973,0.043136800004899056,35.71326994697571,0.14811526065237138,0.0123564,,34.7329,,68.9361,,46.7399,,64.906,,90.4261,,99.0353,,99.7518,
1082,49.82183858072491,0.044032517002214305,43.64134585782338,0.15368323008257784,39.91314013907918,0.20857958910353805,49.79081720182462,0.05059458893762611,37.55716041578048,0.1815239763563093,0.0124556,,34.9171,,68.9765,,45.9368,,64.4345,,90.5397,,99.1133,,99.7328,
1083,48.309932277835465,0.008134898145508542,42.43147380705156,0.14074960619001214,38.38445422551389,0.29058057095399065,48.324588567175425,0.03521480353598646,35.7283578523712,0.1920597173069704,0.010797,,34.4489,,68.6551,,46.5528,,64.444,,90.2278,,99.079,,99.7266,
1084,46.81783746627556,0.052238480280244845,41.38307864115548,0.16970318220064828,37.260760340268476,0.27123427887630985,46.80792913894571,0.045261003084271834,34.75003147958162,0.1687279740178461,0.00990833,,34.0132,,68.5547,,45.9472,,64.4376,,90.1767,,99.0707,,99.7389,
1085,47.48810454425022,0.04263646142855005,41.943387922143614,0.16291716319175742,38.32195792742075,0.2655911278421543,47.44864644712899,0.05652594966351646,35.78599784973078,0.12205349787372045,0.0105105,,34.2563,,68.8215,,46.2601,,64.9423,,90.4387,,99.1443,,99.7259,
1086,44.212277052685444,0.03362837012353885,39.34650582604633,0.2034984946439954,35.440350628933864,0.24460664151207454,44.21654166820128,0.047402302983063256,33.27663979312738,0.18007220045905828,0.0110492,,34.1793,,69.281,,46.5857,,64.7493,,90.6068,,99.0798,,99.7658,
1087,46.88231883558175,0.025753946553720774,41.67554320766795,0.13496765939361843,37.81393534314602,0.19536368614880562,46.92266740236703,0.03391647768653546,35.53346538580084,0.13524157365838335,0.0107769,,35.1117,,69.533,,46.6614,,65.1875,,90.7793,,99.154,,99.7437,
1088,47.49078562429264,0.04983438672315092,42.18347605116488,0.10960586794564317,38.25539729654701,0.27064657055786595,47.47690533643682,0.05537406372066001,35.835785517521195,0.112005393474322,0.0117449,,34.9644,,68.9507,,46.7052,,64.8109,,90.2588,,99.0886,,99.7476,
1089,45.464491413962136,0.061867178616606476,40.18483218804951,0.09578125716175795,36.2981855339266,0.23174266974783383,45.40350992385521,0.011149212174872981,34.007850443511074,0.07396803014189035,0.0125164,,33.8421,,68.8389,,45.9936,,63.3409,,90.3121,,99.1003,,99.7347,
1090,48.20242686482927,0.08334859533204053,42.457606827374484,0.21450095797055466,38.60780222505366,0.3258532780038496,48.15885788560043,0.028614759237012257,35.942355546814206,0.19092622573998444,0.014751,,34.9204,,68.9715,,46.6898,,65.6444,,90.1303,,99.0587,,99.721,
1091,47.027134637120255,0.03645061346002492,41.52203137308627,0.1506379917692572,37.43012980785697,0.2673898448749319,46.96676884611433,0.06191169346612739,35.0700842552317,0.20921541144281655,0.0113453,,34.3612,,68.8624,,45.7256,,63.6268,,90.3186,,99.0842,,99.7388,
1092,46.37585175877813,0.04176596442492548,41.220691408556355,0.15516190058434345,37.40926654718056,0.26359184556553666,46.37110313136258,0.047245470965159214,35.03062444450515,0.18306253964670013,0.0142879,,34.7009,,68.8528,,46.1136,,65.1764,,90.3109,,99.0553,,99.7321,
1093,46.605590924072374,0.0493353873301695,40.859368223845124,0.12027129115795399,37.09460162714452,0.295747349498063,46.58741998716325,0.06400713282476538,34.443986677537424,0.09453539224527684,0.0108418,,34.463,,68.9231,,46.428,,64.7137,,90.1077,,99.0604,,99.7157,
1094,46.17758804609427,0.049430370026902135,40.567940068538206,0.14394224834991537,36.64462351552837,0.2567064508956661,46.13082984671002,0.04896461815633902,34.066971505836676,0.18888440668114037,0.012145,,34.0871,,68.7271,,46.086,,63.9772,,90.2595,,99.0719,,99.7399,
1095,46.97369581063908,0.043970049903875846,41.616569080482265,0.10866398881390205,37.816363085113935,0.12645208042448147,46.852678907407444,0.04077873883428846,35.462468202959194,0.1462292793924541,0.0122565,,34.2023,,68.6885,,45.0749,,63.6911,,90.3801,,99.0971,,99.7581,
1096,48.298259425630306,0.06860721094488817,42.360195029009574,0.18674756067529072,38.25955794306582,0.2114858172872033,48.24423171492774,0.07019517925276882,35.617448524822976,0.1768031519552456,0.00926189,,34.286,,68.5429,,46.5289,,64.1391,,90.0391,,99.0694,,99.7347,
1097,47.73608861068874,0.0476520285461411,42.40698884147278,0.2468328203695789,38.3825218401296,0.2335637246361022,47.78912351812639,0.03983581917525561,36.063520765156156,0.10220590455361961,0.0138427,,34.9397,,69.302,,46.8723,,65.2377,,90.2026,,99.1459,,99.7355,
1098,45.17221651965047,0.08427749139397737,39.76252976639191,0.16290723078023278,36.34674206453292,0.22235480689100587,45.15230685664836,0.01829153409692196,33.79256361694965,0.1749340827673126,0.0109462,,34.2659,,68.6894,,46.2501,,64.7428,,90.0004,,99.0716,,99.7305,
1099,46.353263159651384,0.03100507923340525,40.98380831987851,0.06286657274935295,37.10118444163527,0.26476897771529717,46.32785544722163,0.04399957724593972,34.72716956414717,0.11139384873047346,0.0110559,,34.5094,,68.8418,,46.2614,,65.0229,,90.3296,,99.1162,,99.7386,
1100,45.2920217641834,0.05447169944105239,40.378210613393065,0.14761164776740415,36.33882857961671,0.2598287410122566,45.29689980304918,0.04486693754416218,34.07684130723312,0.12116734101266609,0.0132114,,33.9721,,69.2119,,45.9091,,63.4503,,90.4303,,99.1413,,99.7486,
1101,44.97201785068146,0.04463765887011514,39.7897318377357,0.21475136847815865,35.4345676034254,0.27416303251046475,44.920033771559524,0.026260554244747016,32.90962087404012,0.19957620002335233,0.0118603,,34.6078,,69.164,,46.8315,,65.4362,,90.1912,,99.1004,,99.731,
1102,47.483496160161884,0.0267110312015999,42.012058584484734,0.10923570356315158,38.38867786826784,0.18755512017211814,47.454469306175255,0.027159496610010065,36.06242432284496,0.08827997690952402,0.0136841,,35.0632,,69.0648,,47.1392,,64.7251,,90.3287,,99.0699,,99.7514,
1103,46.25985289636029,0.03900918586550374,40.91915065356516,0.1140077203877432,37.44615397286902,0.19959213474022283,46.16447438864682,0.03697255716115087,35.08582418397015,0.14277891142651944,0.0137961,,34.6915,,69.2326,,45.6038,,64.4536,,90.4506,,99.086,,99.7387,
1104,46.999778124813325,0.04536405428602254,41.64166303986073,0.1422932320672195,37.40986320541376,0.27985240822958213,47.017314798221584,0.0596916855233654,35.00686959712586,0.13031016697005604,0.0104537,,35.1482,,69.0542,,46.4515,,65.6264,,90.2654,,99.0974,,99.7335,
1105,46.54726302397436,0.05761098759544603,41.362498554268626,0.13213375611924819,37.529410306825504,0.25865123897489745,46.497777704343804,0.07088122925726302,35.25019414107034,0.16592115364028287,0.0109463,,35.1837,,69.4261,,47.6145,,66.6424,,90.504,,99.0929,,99.7369,
1106,48.1769189946553,0.033397899850093324,42.745890445939075,0.14308903744086512,38.83438102999203,0.26177963526665726,48.15529151576652,0.025380780369969623,36.411037563866564,0.23603322068636234,0.0159875,,34.8995,,68.8478,,46.3734,,65.3052,,89.9608,,99.1009,,99.7355,
1107,46.63837098313713,0.02400358975379943,41.11910064694029,0.09763677847964104,37.39896065330364,0.2107227627303003,46.61885671863401,0.06427113597670531,34.86851203733164,0.12717699299458732,0.0091208,,34.3171,,68.7125,,45.1613,,63.8944,,90.291,,99.1023,,99.7438,
1108,47.361867773245805,0.03776083265769556,41.72792952869211,0.22096484553633328,37.96313815327421,0.22425643896888175,47.34471963683171,0.0899608951881799,35.48791322245387,0.1364258163482309,0.014844,,34.8958,,68.733,,45.4118,,64.6638,,90.3148,,99.0487,,99.7403,
1109,43.854472590831854,0.03651920089904383,39.05010362541622,0.14531400186967464,35.28469978096239,0.27346515587019266,43.835063697708456,0.034695272925148075,32.867821116011356,0.16906180442364557,0.0129655,,33.8296,,69.1163,,46.687,,64.2041,,90.4476,,99.1115,,99.7617,
1110,50.4130816119671,0.030789502909455032,44.15386537936397,0.27826824418254786,40.384848583025935,0.20674307800144595,50.34796051078641,0.08834293570080508,37.91973488722988,0.09345731639200368,0.0136537,,35.227,,69.0966,,47.0422,,64.1399,,90.2422,,99.0343,,99.7482,
1111,47.31815917571902,0.02214474630969225,42.02600784779816,0.15692512846251494,38.29375934001591,0.26580384030470877,47.31785330385311,0.043739545867344194,35.86321410156694,0.10267502557082692,0.0115794,,34.5098,,68.8598,,45.9629,,64.3034,,90.4411,,99.1195,,99.749,
1112,46.81007797500098,0.021264445620932187,41.12508653004715,0.05497405402610575,37.354117959501764,0.3082174641767404,46.773376173869885,0.049388408549553044,34.77806947655308,0.15701198525697796,0.00936048,,34.6858,,68.6679,,45.4227,,65.1918,,90.1001,,99.0877,,99.7246,
1113,47.270699833931815,0.030049093457293802,41.69193917209359,0.17294611647523545,38.02957057028336,0.1560030302212111,47.23826871744933,0.05428331053185187,35.701877179101494,0.13748006791602957,0.0121725,,35.0128,,69.2528,,46.6399,,64.2851,,90.2563,,99.0601,,99.7433,
1114,48.51810940703315,0.039316289968266686,42.7902266336556,0.08769054009238302,38.6975566584139,0.19163443410432576,48.50542778082744,0.0853499845526094,36.35786384056104,0.08327125960060117,0.0132194,,34.2823,,68.3916,,44.595,,63.6743,,90.2058,,99.0498,,99.732,
1115,47.177571832820824,0.03747284824193214,41.73638105550785,0.10525104734486714,37.51798728517831,0.2888671440927529,47.1676740674317,0.06234160085632941,35.13503682053321,0.1161061480686403,0.0150158,,34.9833,,69.369,,47.4048,,65.0994,,90.4506,,99.0633,,99.7344,
1116,48.5128361601408,0.06493736856250266,42.60672110233331,0.09499803872956337,38.6368972996637,0.24044601998969528,48.487984133617225,0.05880166870652241,35.99559561949867,0.23046771858126994,0.00994965,,35.2609,,68.9173,,47.4185,,66.0978,,90.1322,,99.0391,,99.7236,
1117,47.92790573551751,0.0804432571884141,42.062305659455944,0.17454320386069289,37.93842902613104,0.3855051619207935,47.91312559017941,0.050865732083667445,35.32588707882528,0.11391094894729285,0.0142615,,34.1058,,68.4638,,46.2113,,64.4429,,90.0748,,99.0842,,99.7336,
1118,49.31435572633797,0.08363774964979973,43.530638170171194,0.19881001939683776,39.18066558511154,0.3398280662950759,49.29012227289035,0.043038989995341705,36.51602363777079,0.19176375616040583,0.0115075,,35.0101,,68.6242,,47.1869,,65.2782,,90.1049,,99.0512,,99.7198,
1119,46.86685994600338,0.0605908806028373,41.812683055114306,0.14761006660409282,37.94957063567976,0.2599030479237996,46.86346659993086,0.028199055505790323,35.694013501275684,0.08016547249259806,0.0118767,,35.1426,,69.4694,,46.7779,,65.3361,,90.5512,,99.1133,,99.7656,
1120,46.49757377383242,0.054628257455620714,41.174650075779766,0.18460509058465807,37.141171126422726,0.247542713495567,46.504366358028626,0.046307087552476485,34.74767672393664,0.15883765680266396,0.0123116,,34.5025,,69.0644,,46.8518,,64.575,,90.2119,,99.1144,,99.7187,
1121,45.51491611924697,0.03058574860530311,40.365119544164216,0.08579160120785227,36.47485627030406,0.30789443447005,45.48671332971234,0.07393859459391175,34.19075825741194,0.1504517694672471,0.0151672,,34.8384,,69.5352,,47.3993,,65.7838,,90.2985,,99.1484,,99.7463,
1122,46.6260418157939,0.0774040362884784,41.13799377970874,0.11152913591761779,37.5080658379861,0.23744322555004954,46.64284780619581,0.047007008002449675,35.22680825194877,0.09516973583060835,0.0109965,,34.0072,,68.5809,,45.1811,,63.7991,,90.4179,,99.0416,,99.7448,
1123,45.5825502642475,0.08837734317207373,40.28259972124239,0.15646687576833362,36.31063080148943,0.32841016335172446,45.59550717943897,0.05689933554853638,33.85196417842122,0.19147488998351048,0.0143057,,34.6959,,69.5502,,46.3759,,65.5436,,90.4787,,99.1237,,99.7407,
1124,46.04590610058521,0.056208218993456516,40.569385153905756,0.12983782623554171,37.0837384221589,0.29046039048109495,45.9487687749484,0.040000849179823404,34.69994729470658,0.1467988656113187,0.011339,,34.6244,,68.9192,,46.5413,,64.6263,,90.402,,99.0769,,99.7379,
1125,49.95606825856968,0.0226043899446879,43.827785734483086,0.20738039094000768,39.9553556034235,0.1989739980413985,49.96705694114618,0.015705289187447655,37.27471476552496,0.10090500790266492,0.0101151,,34.8856,,68.794,,46.8959,,64.2647,,90.0833,,99.0285,,99.7255,
1126,45.443234773407134,0.0678122346891419,40.33255326509432,0.13766462744885594,36.572637919456255,0.3163937642361563,45.39598298772919,0.05073373549419753,34.26877759915346,0.12580257585568425,0.0122098,,34.9152,,69.0837,,47.1826,,65.5957,,90.1111,,99.1164,,99.7285,
1127,48.03317188050594,0.04981806364621147,42.496777144758184,0.16300273329022233,38.57100021230354,0.22661407416339144,48.01286077921964,0.039495689577858366,36.15135272372306,0.12880026535989444,0.0153209,,35.1839,,69.757,,47.6915,,64.8756,,90.4706,,99.1015,,99.7518,
1128,46.89427166756126,0.04154440696652908,41.30776287736061,0.10228490602935969,37.42027231338065,0.26725628452186906,46.931096203565694,0.015713497674921577,34.79572219501607,0.16469119022465833,0.00983698,,34.6848,,69.327,,46.3033,,64.6848,,90.4549,,99.064,,99.7295,
1129,46.89481088778513,0.06012196009317635,41.32048279589263,0.18991806806058614,37.17408274785324,0.3210153565136017,46.86688799100977,0.06873508463239483,34.57815408635081,0.15680540887978284,0.00922185,,34.0863,,68.5411,,46.6162,,64.6853,,90.0391,,99.0776,,99.7248,
1130,47.05780654409609,0.056145398720207844,41.64612360587731,0.21761679517109953,38.071001161995156,0.276244471623025,47.039084304377575,0.048857852824593956,35.48985154697393,0.1682695424454738,0.0130317,,35.18,,69.4702,,47.7222,,65.7231,,90.4056,,99.0504,,99.7452,
1131,46.89731694245327,0.054767826879827425,41.07435352046627,0.1735664426156026,37.12630635760702,0.31757883962877675,46.799884437596305,0.06117373171670756,34.80756347558116,0.17158575477541657,0.0142359,,34.1962,,68.5796,,45.3049,,63.7586,,90.303,,99.0449,,99.7301,
1132,46.9287867994413,0.035196854025973064,41.964372954092035,0.12970644616185917,37.771125176747084,0.32438245083473377,46.905715521675596,0.03702110225099745,35.33998928218627,0.14483725199259234,0.012913,,35.1187,,69.5797,,47.2072,,65.4723,,90.3701,,99.1232,,99.7407,
1133,45.39196263187566,0.05128548631119087,40.21071917532415,0.2632319938006916,36.320971249093986,0.3307440977345799,45.36905049528872,0.0706943347328876,33.77792542482081,0.150187553350446,0.0130869,,34.2327,,68.9532,,46.5634,,64.6821,,90.1121,,99.0489,,99.7475,
1134,49.51262464444926,0.06250085482236095,43.642314802435955,0.22491281848931205,39.56577861578391,0.26892372700076006,49.4594706731146,0.0496898200466857,37.04126463117229,0.13295129380412388,0.0138302,,35.5221,,68.9646,,47.1611,,65.5589,,89.9203,,99.0519,,99.7234,
1135,46.72509826529008,0.02866361002641261,41.387684083643414,0.16708039296089644,37.073025522771346,0.36801039374152555,46.70388344426393,0.04268261176436797,34.685603479901474,0.05922594527968778,0.010272,,34.2875,,69.1878,,46.5799,,63.7382,,90.2835,,99.121,,99.7386,
1136,46.296791387296686,0.053178062986920446,41.095666151991374,0.06767496484865344,36.93631421984391,0.28298096706079606,46.27509042069418,0.022335637995031597,34.530256562110026,0.15495107812383407,0.0131136,,34.205,,69.1982,,45.3628,,63.2488,,90.6151,,99.1273,,99.7498,
1137,45.647692856421266,0.05106427780747474,39.92239767275486,0.11199450404147135,36.10891540233013,0.26271917635208136,45.63119926933409,0.06742847531222228,33.63603189035063,0.19247063653740928,0.0111332,,33.8531,,68.8413,,46.2299,,63.2018,,90.2609,,99.0584,,99.7495,
1138,45.394949734426405,0.04999739673421085,40.341814219105494,0.14522315268304892,36.409203778340675,0.2975986407291809,45.357515711891125,0.04200295981680343,34.25653951577012,0.13873375680947475,0.0135178,,34.3823,,69.4058,,46.0913,,63.9714,,90.4637,,99.1596,,99.7583,
1139,45.351239585656074,0.04951689097602102,39.97198516146034,0.10541140458858662,35.77150270620908,0.38840044088802883,45.314710830917676,0.04507511876053684,33.449473961606294,0.16552315644215457,0.0125682,,34.189,,68.8129,,46.3256,,64.4078,,90.2712,,99.0762,,99.7381,
1140,47.688076477506876,0.040407184170474036,41.72189354345193,0.2458277514814608,37.80277505107049,0.350861564274946,47.64306369883002,0.01652182332482625,35.12548749104609,0.16632881473931066,0.010391,,34.7436,,68.8855,,46.2038,,65.2407,,89.9639,,99.0664,,99.7225,
1141,45.87327975775978,0.022609031349220272,40.36754265447937,0.13429326895901098,36.80420239939942,0.28119609084098257,45.842957906997654,0.04462086238523155,34.22793248892207,0.21986712641662295,0.0127561,,34.4408,,69.2037,,46.979,,64.1046,,90.1728,,99.0583,,99.7394,
1142,47.18771260959423,0.06609663507041424,41.786583826480616,0.1889890576661256,37.9273693534101,0.30025224783507554,47.17290749369927,0.03941384820212744,35.45885161936304,0.19071595214384432,0.0109113,,34.8949,,69.222,,46.3387,,64.8642,,90.3666,,99.0815,,99.7302,
1143,48.270770524507746,0.07850798918339136,41.97591719522996,0.16706405091634255,38.30686789347027,0.29432701552742035,48.23261556078403,0.053509458474922694,35.623764324885265,0.14098307797075782,0.0127481,,34.4318,,68.776,,47.1314,,64.2225,,89.9377,,99.0179,,99.7169,
1144,46.27157603705236,0.06718683823236325,40.831458179873465,0.14238481025242378,36.96235230013219,0.3072414894787132,46.19262787201195,0.07036778917770359,34.62894160620768,0.15638305149361995,0.0123104,,34.3598,,68.7975,,45.5966,,64.8309,,90.2709,,99.0634,,99.7447,
1145,47.040212643789395,0.09690055794336312,41.73564471627065,0.09140649393817746,37.830250557523286,0.2777994119839294,47.01290099203661,0.06577467535431207,35.23142861443905,0.06640164799900546,0.0131182,,34.8153,,69.4221,,46.9326,,65.0757,,90.1749,,99.1443,,99.7387,
1146,44.700024755044836,0.048951292055224874,39.56463063077451,0.16047776097641886,35.936459389748215,0.2800182627404808,44.69455468868535,0.06894239070240152,33.70770680444313,0.10925036560501095,0.0135753,,34.3163,,69.0823,,46.5079,,64.0211,,90.284,,99.0827,,99.7622,
1147,46.79609008707301,0.05315755794639897,41.27670797052914,0.17243721269557583,37.3013647019424,0.29403441230146143,46.75188379102478,0.05819694480234391,34.85967849966511,0.14414026670405866,0.0123493,,33.8534,,68.2207,,45.3782,,63.2171,,90.0674,,99.0866,,99.7315,
1148,44.86714369991051,0.06613273192604857,39.85753213553309,0.220986765664449,35.72371668559549,0.2942923499221993,44.820309897704064,0.03292201539251367,33.43985648870892,0.15148126492957498,0.00963163,,34.4269,,69.3429,,48.0287,,64.4802,,90.1892,,99.1313,,99.7399,
1149,45.88286498008544,0.028643362823962046,40.436549387276756,0.19437802592289588,36.52093789542517,0.3148070850449766,45.853354054673765,0.037195692627224775,34.05569284858985,0.10798555257865343,0.0106154,,34.8749,,69.3674,,46.7156,,66.0293,,90.3529,,99.0985,,99.727,
1150,46.228841984922184,0.03645314775598656,41.361274388205224,0.16315206008273317,37.25273137113213,0.33383355744630866,46.181257347469234,0.021641080138465486,34.90766725266666,0.16495510309683017,0.0159622,,34.5096,,69.0767,,47.1545,,65.1795,,90.3836,,99.1223,,99.7481,
1151,45.82047282132829,0.022709956528585085,40.95007095339218,0.13958644175204454,37.29732993830577,0.3477943084238646,45.798532623463934,0.029854417514392054,35.00137881059973,0.09889583398260354,0.0116746,,34.6144,,69.0543,,46.289,,64.8917,,90.4427,,99.0984,,99.7327,
1152,48.386937314070934,0.04315637863982943,42.853599230454066,0.1646790219211309,38.89667242638545,0.3290692558275347,48.35692145999965,0.04020403228990446,36.38086288900369,0.2300962461136483,0.0144735,,35.6995,,69.4655,,47.2986,,66.875,,90.3221,,99.0492,,99.7446,
1153,49.26523209646586,0.08072470293066078,43.227738390720596,0.16381692993582628,38.75830507417194,0.34607588106221776,49.25284411191965,0.05131631456143829,36.284451296950685,0.185712047656047,0.0162648,,35.0879,,69.1575,,46.6069,,64.7731,,90.3478,,99.0522,,99.7268,
1154,45.58097567492575,0.047914494156472184,40.360056316606205,0.10524533036677093,36.47470377259601,0.2680558739441699,45.57489183717512,0.05233711264932962,34.087414060653394,0.1755652876207846,0.0129487,,34.4732,,69.1517,,46.1928,,63.6766,,90.2848,,99.0874,,99.7486,
1155,47.35102833825903,0.025196188745998913,41.83287826534718,0.09878234643333715,37.62476146792961,0.29373383438924994,47.30684852077663,0.034805493701908406,35.11936339522546,0.15186489328860567,0.0116832,,34.4036,,69.141,,46.7966,,64.9361,,90.3283,,99.1125,,99.733,
1156,48.57318273812265,0.06081131850583289,42.68001587520858,0.20372469845554944,38.58855362377948,0.26529308414021585,48.54349346682542,0.05270693519516358,36.001157750018095,0.18845874948151867,0.0109635,,34.886,,68.8607,,45.5643,,64.4165,,90.4534,,99.056,,99.7356,
1157,46.35249787840622,0.07164724900373523,41.42537903388118,0.13779925413746696,37.557832882732406,0.2968202470262726,46.38735633853375,0.0709707528338024,35.17521563484933,0.20808183925472395,0.0116195,,35.3703,,69.532,,47.4764,,66.6247,,90.2183,,99.1159,,99.745,
1158,47.888917594615776,0.05087832048755139,42.2463885519615,0.1830914701803929,38.59321017116885,0.259958855021543,47.8372472862141,0.07181737640375371,36.15901318468632,0.1643575328539767,0.0135744,,34.8593,,69.116,,45.9242,,64.4916,,90.5597,,99.1041,,99.741,
1159,48.90091197960613,0.07599418852668062,42.9852970217044,0.15497302392144613,39.23675565050357,0.28766878274506447,48.856883830314345,0.038209096675882744,36.610101789849736,0.15432129701723346,0.0152595,,35.1148,,68.7844,,46.3202,,65.2721,,89.7968,,99.0831,,99.722,
1160,45.110970554228324,0.03363934730767749,40.17444273000858,0.10883126238437638,36.17140508986016,0.28702740021285417,45.10637783570154,0.06255804553479284,33.85957561669332,0.09187793452739948,0.0104746,,34.3833,,69.0692,,47.1271,,64.2652,,90.4026,,99.1131,,99.7353,
1161,44.690785839921574,0.02938153779393897,39.94696798309172,0.15952776892257184,35.906466359725016,0.26254663750995344,44.64973799900947,0.028087923467353587,33.81245579816039,0.20087180994247628,0.0118211,,34.2517,,69.1719,,46.0626,,64.8232,,90.6758,,99.1503,,99.7518,
1162,47.52072081827493,0.02747343475440478,41.807098995203866,0.12482582591726515,37.974345438712845,0.3290811618835987,47.45430591462617,0.05746201074579385,35.35989027102875,0.16781444716974017,0.0110541,,35.0018,,69.2249,,46.8572,,65.0257,,90.0402,,99.122,,99.7232,
1163,48.250804864961545,0.07931577160827004,42.58808799856913,0.1549402151488817,38.408513682704346,0.35570979992416785,48.226703630835274,0.045645330739203405,35.846449651225186,0.02827344316282194,0.0122965,,35.5972,,69.4415,,47.8816,,66.5221,,90.118,,99.0807,,99.7447,
1164,45.23788246397207,0.04538697220417796,40.477685860682264,0.1820111805971926,36.603832678406626,0.30667321636721256,45.207439856013565,0.07566658844361525,34.39872717326396,0.11420905896145256,0.0129454,,34.3296,,69.7578,,46.858,,64.3147,,90.7682,,99.1362,,99.7559,
1165,45.86494271109483,0.05006128307833615,40.768655998395054,0.19919504593164178,36.54624771489225,0.33930082845178333,45.80553502740082,0.03029854663683626,34.26959460704335,0.1389672984270459,0.0147393,,35.0516,,69.9539,,47.1384,,65.4737,,90.7797,,99.184,,99.7507,
1166,45.42497738426279,0.038407849608499224,40.37551525230388,0.19660976348996692,36.490706133304364,0.32387937714873816,45.391758888036954,0.03933534835174362,34.06976719892865,0.1780538709457376,0.0129531,,34.4969,,69.2957,,46.896,,64.7357,,90.3894,,99.1631,,99.7451,
1167,44.78692890801065,0.03141525553205371,39.86142183978693,0.23410648442209372,35.934275763163285,0.29305101657682886,44.77037492317148,0.030836533978998697,33.444417127637784,0.16103149356362523,0.0131121,,34.7677,,69.4772,,46.7734,,64.791,,90.3215,,99.1694,,99.7449,
1168,46.16894899785476,0.0502721470218938,41.229813459209446,0.12612460557579322,37.37631804109436,0.2463580981795611,46.12501085020109,0.039460699407214396,35.09054234471812,0.1459958043624758,0.0119869,,34.6159,,68.6355,,45.8226,,65.3767,,90.0831,,99.0921,,99.7386,
1169,46.89833989241953,0.027851615592586712,41.172429496983966,0.2545741744711999,37.382967571190434,0.38438029210149083,46.842702228943615,0.05471171849960694,34.90676932066198,0.16452478734886522,0.0124594,,34.3864,,69.0002,,45.9546,,64.2291,,90.3972,,99.0954,,99.739,
1170,45.665497590562666,0.07388900026959276,40.240088312090364,0.17870121984668197,36.58051349732986,0.2909211661335916,45.665904934152906,0.06780365291760389,34.23657701034245,0.16853237404060395,0.0146644,,34.1203,,68.5056,,45.5213,,63.6014,,90.3559,,99.0735,,99.7309,
1171,46.05159175656648,0.04215856019368563,40.82749098203962,0.2750983532410314,36.955318340821194,0.2728421622196936,46.07177855792374,0.0518340772692662,34.50759523155016,0.20253638383022385,0.00986257,,34.8497,,69.5639,,47.1607,,64.8932,,90.4528,,99.0777,,99.7492,
1172,46.22915574960595,0.02029299854261995,41.06887431209572,0.1429828683670486,37.48864453083738,0.2703854437168935,46.17770661982946,0.04469913756007023,35.13855432916259,0.15595500595729173,0.0126344,,34.8943,,69.1295,,45.9861,,64.5929,,90.3955,,99.0769,,99.7428,
1173,45.338597146636246,0.03598779400037466,40.24923011682031,0.1215211437589609,36.15137165416343,0.283386542332195,45.32434042467261,0.07073671218135166,33.77377045869892,0.1937053657445717,0.0133278,,34.309,,69.136,,46.6221,,64.2859,,90.4747,,99.1036,,99.7448,
1174,48.59274658553288,0.05264240702839587,42.70364678249348,0.3088655561149559,39.07154153459748,0.28795166458787513,48.546841157851766,0.03225389613874788,36.44810656840199,0.17538654357051628,0.011376,,34.6303,,68.7538,,48.0345,,65.1614,,90.1736,,99.0279,,99.7169,
1175,45.84637396778677,0.04194143940936908,40.59520889542965,0.08197367388489596,36.904014389665605,0.3393103748221664,45.808805494235955,0.08900382304604053,34.4501676069005,0.0979362903046919,0.0124683,,34.2885,,68.6888,,45.8106,,64.8872,,90.4951,,99.0295,,99.7371,
1176,48.024296469994205,0.03518445683928212,42.93564516370592,0.1740847775115495,38.806357818794886,0.18415422128348286,48.03704805163962,0.05360815653456622,36.41051534789781,0.1701397248579417,0.0156185,,35.4834,,69.7944,,48.137,,65.6758,,90.4569,,99.1286,,99.7649,
1177,48.02894959900893,0.03859012694590014,42.364217252396166,0.17122546527795549,37.84151615917933,0.3351975553221899,48.00069548586208,0.045359661020829126,35.35889243876464,0.15301942320153913,0.012171,,35.0792,,69.3147,,46.4039,,64.6113,,90.3543,,99.0617,,99.742,
1178,47.43606977252055,0.02066674846311377,41.6798156248211,0.2194877462445799,37.77570937586797,0.25903815296174854,47.404393540084,0.036879079012842604,35.21158832771119,0.13758450033717531,0.0133574,,34.3626,,68.8487,,46.592,,64.6897,,90.3161,,99.0238,,99.7333,
1179,46.27922810197823,0.06162101906487215,40.88395181433977,0.06373208965817166,36.96274358947335,0.24694037334795302,46.30051747942203,0.056847089492637275,34.704256821559184,0.1555022571290213,0.0101177,,33.5814,,68.2116,,44.8224,,62.4133,,90.1907,,99.0814,,99.7561,
1180,47.91567467264197,0.0443576425524222,42.26157131853512,0.16563851320419246,38.361196694909324,0.2970398317456101,47.919044534696454,0.06309130478986048,35.977435053567675,0.12827797755455048,0.0146611,,34.3109,,68.6795,,46.1997,,63.7637,,90.4206,,99.0829,,99.7269,
1181,48.41147224212423,0.031137189921509132,42.62993117523177,0.10268489122207747,39.038103302286196,0.19912671336197224,48.37095898738575,0.044181101315115635,36.54855728522113,0.13326227609247968,0.0119412,,34.2789,,68.3352,,45.7656,,64.3336,,90.046,,99.1064,,99.7247,
1182,48.05044163511056,0.053461992523868865,41.70903986676476,0.12163568615900737,37.84855774655516,0.30711719133219123,48.071744831041286,0.051339328335128116,34.9829168227547,0.18119476276904053,0.0112835,,35.1864,,69.2018,,46.9995,,65.6576,,90.0848,,99.0271,,99.7136,
1183,47.98940826330532,0.06428771162396298,42.45815826330532,0.11486421369178924,38.51960784313726,0.3143811756471602,47.98700105042017,0.03880175250229564,35.9125525210084,0.08116306258586302,0.0120361,,34.6792,,68.915,,46.2441,,65.3364,,90.0481,,99.1078,,99.7109,
1184,44.46649965566457,0.035250969013253544,39.40187438244189,0.11138821067197163,35.799027876198934,0.3567196339804293,44.40952960785683,0.056932980426094223,33.38281117443334,0.20715463741880857,0.00978112,,34.1443,,68.8148,,45.8946,,64.6123,,90.1167,,99.0506,,99.7353,
1185,47.60256017883994,0.03262455681906498,42.10638137438845,0.14055545673571945,38.39075106563231,0.3431910344424613,47.567697036632914,0.04062480720986088,35.83953196453363,0.13741708933558974,0.0126412,,34.9184,,69.167,,46.3529,,65.8386,,90.4095,,99.0958,,99.7401,
1186,46.56135536898813,0.0812790583483427,41.326922350749555,0.21173715078096156,37.32500912558058,0.2447599304772179,46.531020680453636,0.043771911188574035,34.81218086690917,0.12218843073300033,0.0102794,,34.4829,,68.9795,,45.7452,,63.8988,,90.5016,,99.1208,,99.7522,
1187,47.464062410623534,0.042529719107928445,42.018313100334844,0.13808161520324405,38.029691686943664,0.250308596271183,47.456714290114355,0.036963683457254586,35.71872978716851,0.16335852341967644,0.0149602,,34.8932,,69.4065,,46.7857,,64.449,,90.4727,,99.129,,99.749,
1188,46.91360355239025,0.030151716689310323,41.220640760245836,0.17544408354081087,37.05705061512555,0.33171853654151656,46.918751944054144,0.044784976366809205,34.54570806474103,0.12898559647345903,0.0092242,,34.2705,,69.0592,,45.9938,,63.6601,,90.2674,,99.0684,,99.7477,
1189,48.23595402668741,0.015124168366627262,42.95715757457925,0.12747722014287055,39.28438780093725,0.27997089726517166,48.202388055698954,0.06909334116745092,36.81717719569944,0.23066955373573123,0.0113972,,34.9596,,69.3052,,46.7119,,65.3616,,90.6681,,99.0619,,99.7557,
1190,47.44002877861295,0.015646492484713594,42.41210216407596,0.15587949742943819,38.41090726260274,0.34705826836832177,47.39606145327788,0.05485648779244007,36.071803480781654,0.09633321133751435,0.0128326,,34.6416,,69.0451,,46.5774,,64.1845,,90.4389,,99.115,,99.7537,
1191,48.28937339360099,0.059158262667541435,42.72981476557653,0.2102879901254558,38.52800673579722,0.3303944528524073,48.2899051670655,0.03572230275100725,36.098289462022514,0.12943599287635293,0.0155101,,34.4472,,68.4946,,46.4152,,65.2643,,90.1241,,99.0991,,99.7303,
1192,47.3250602268563,0.03604007600792496,41.360313808484015,0.16995671654032365,37.32829111851734,0.37712412504766935,47.34947622692569,0.08137117926213518,34.552282982741836,0.16228612732809938,0.0114924,,34.4903,,68.8124,,47.3842,,64.241,,89.9747,,99.0364,,99.7159,
1193,45.233474540473345,0.027946284467824,40.009936798741606,0.1098336146478002,36.60624127512863,0.3411750673267315,45.21565267066553,0.038708659231933,34.20644403409891,0.19467077076708134,0.0104598,,34.4286,,69.5019,,46.5648,,63.7506,,90.5514,,99.1294,,99.75,
1194,46.956505432914184,0.03527506600382796,41.499130108658285,0.154426077797381,37.44308201981477,0.30677686985741076,46.94808780172728,0.050629086542821104,35.0985217056121,0.09445186370410814,0.0114596,,34.0472,,68.8068,,46.1745,,63.6623,,90.3681,,99.0466,,99.74,
1195,48.01492138463845,0.04559878536885701,42.63314207252558,0.1858326454970881,38.59754627084877,0.3414353505101422,48.01592077848435,0.06911831245263861,36.055262134488,0.11270655192964898,0.0126011,,34.9668,,69.3803,,46.4594,,65.0679,,90.4803,,99.0703,,99.7289,
1196,45.28396158795495,0.0246061199221338,40.3800964911913,0.23388430679945021,36.42425106152885,0.38332016308044065,45.31967422695969,0.032355497922294106,33.85088715728232,0.19976148587844242,0.0121557,,34.6756,,69.1706,,47.414,,66.1034,,90.0954,,99.1038,,99.7227,
1197,46.33570614917075,0.03492790407271456,40.9549658470788,0.16370501652801747,36.99853189730683,0.3379353029530386,46.34175127790731,0.04014282154591267,34.481167573435975,0.17159256083238533,0.0104864,,34.0791,,68.723,,46.0563,,63.8306,,90.2875,,99.079,,99.7245,
1198,46.29077551758197,0.0496014231800988,41.24766251568185,0.16064134087688003,37.707124243343685,0.3833397696098676,46.29895267791242,0.03765385565929333,35.50036689627272,0.2159809403822068,0.011405,,34.7338,,69.2515,,46.1726,,64.796,,90.7043,,99.068,,99.7601,
1199,50.09604831128174,0.05099863657004566,44.11780505990284,0.13422827786238178,40.16908022395836,0.3369690810952817,50.04969133944326,0.0430899487418486,37.349872414128455,0.1349602836766578,0.0131985,,35.8037,,69.6586,,47.2482,,66.1543,,90.3213,,99.0481,,99.7441,
1200,45.8619512041819,0.0543404037101773,40.7496831100263,0.16485488839930576,36.95676677945505,0.28480346050727495,45.80320346955237,0.046946947637649075,34.63463895494401,0.25095026317862223,0.0119423,,34.7406,,69.9125,,46.7285,,64.0088,,90.7759,,99.1376,,99.7607,
1201,46.48985360720513,0.0347143353884762,41.13396127141988,0.14773672152267064,37.249342315667846,0.3261470299967897,46.45424064540756,0.06696309377361992,34.89678224716551,0.24923631378947012,0.00990395,,34.1969,,69.1884,,46.7077,,64.1229,,90.4245,,99.1051,,99.7609,
1202,47.2668125892919,0.0599547270462165,41.68708316471743,0.18927859761412982,38.26592050868717,0.3134430894197678,47.306564953081924,0.0364432559604861,35.52823915809054,0.09899094320618498,0.0143091,,34.7898,,69.5932,,46.8117,,65.0215,,90.237,,99.1301,,99.742,
1203,45.55944613782737,0.03225466268782514,40.61486594285043,0.21307786814663668,36.996540460656135,0.3149387257868586,45.54319805862743,0.05739106654276755,34.69263000562595,0.19547966894524085,0.00839694,,34.3968,,69.1545,,46.4546,,64.9029,,90.5054,,99.132,,99.7443,
1204,45.64742146782665,0.06737189454793921,40.22368234268216,0.16332180089706927,36.22522358094543,0.32893295506020737,45.62900772647077,0.057400232395915136,33.79051327290057,0.16603177886640533,0.0129788,,33.2163,,68.1335,,45.0228,,63.1393,,90.277,,99.0552,,99.7443,
1205,48.52841187202421,0.035449311211765484,43.01806612379299,0.14809728113255427,39.01085747341254,0.29348719334529355,48.452899034396836,0.05825619830139745,36.507097405775816,0.24101268240545085,0.0124594,,34.553,,68.8453,,45.9718,,64.753,,90.3389,,98.9939,,99.737,
1206,48.59712466059103,0.027766329983488013,42.947550716347926,0.23489204154663595,39.26201581233199,0.2957768663428663,48.586136966356406,0.05959998334090962,36.818632959013186,0.14034557052576882,0.013339,,35.4385,,69.9324,,47.6346,,65.2949,,90.478,,99.1262,,99.7375,
1207,47.33336738342101,0.026804561620316154,41.77503107070501,0.20009256105401457,37.945077208573814,0.3364042079459699,47.31783203091748,0.030493815230872884,35.414815193149124,0.16219798837398347,0.0097894,,33.8639,,68.5141,,45.4384,,63.5058,,90.1363,,99.0917,,99.7433,
1208,48.047169189486866,0.06803591174910736,42.635895276914866,0.133792836963471,38.64781940307076,0.2930749538601269,48.07442798002156,0.06287088033573825,35.99891134939518,0.1735633249146735,0.0161597,,34.4345,,68.902,,46.9502,,64.1802,,89.9731,,99.0717,,99.734,
1209,47.05601023734174,0.06797067536231985,41.55735992054858,0.19768962913133462,37.878853814120724,0.3248999566373106,47.071004323725774,0.03091081568618988,35.28453217804185,0.13995592232717033,0.0114179,,34.8541,,69.1852,,46.5075,,64.8134,,90.2672,,99.0652,,99.7449,
1210,46.33631667331085,0.05250467263747691,40.899257022347165,0.18786908875496686,36.990579035099856,0.3093080386320199,46.270756176505216,0.033658928689837254,34.41322942249341,0.2205615342159608,0.0113605,,34.141,,68.8141,,46.2937,,64.3542,,90.3663,,99.0755,,99.754,


==> csv_files_-_mean_and__std/aol_recall_rolling1000.csv <==
window_index,ZeroRAG,ZeroRAG_ci95_lower,ZeroRAG_ci95_upper,Semantica,Semantica_ci95_lower,Semantica_ci95_upper,ZeroRAG no query memory,ZeroRAG no new connections,LSH w=2.0 k=10 L=50,LSH w=2.5 k=10 L=50,LSH w=3.0 k=8 L=50,LSH w=3.0 k=10 L=10,LSH w=3.0 k=10 L=20,LSH w=3.0 k=10 L=50,LSH w=4.0 k=10 L=50
1,0.7722,0.7517144254251118,0.7926855745748882,0.6544,0.6465176337167862,0.6622823662832138,0.7704,0.7606,0.3,0.558,0.945,0.385,0.586,0.833,0.982
2,0.8084,0.7934329263351697,0.8233670736648303,0.6646000000000001,0.6541154727221377,0.6750845272778625,0.7998000000000001,0.774,0.277,0.54,0.939,0.421,0.573,0.81,0.989
3,0.783,0.7756019329080188,0.7903980670919812,0.6362,0.6282301032153021,0.6441698967846978,0.7746000000000001,0.7452,0.27,0.513,0.928,0.376,0.577,0.782,0.977
4,0.8311999999999999,0.8219331595307219,0.840466840469278,0.6778000000000001,0.6686587890268086,0.6869412109731915,0.8253999999999999,0.7848,0.258,0.544,0.93,0.386,0.585,0.797,0.979
5,0.8216,0.8122010054017387,0.8309989945982613,0.6344,0.6284064787489035,0.6403935212510964,0.8161999999999999,0.77,0.26,0.521,0.926,0.367,0.569,0.777,0.98
6,0.8286,0.8180787749295788,0.8391212250704212,0.6472,0.6326031847737609,0.6617968152262391,0.827,0.7836000000000001,0.277,0.531,0.931,0.413,0.575,0.804,0.98
7,0.819,0.8098335253831297,0.8281664746168702,0.642,0.6306538811944192,0.6533461188055808,0.8099999999999999,0.78,0.295,0.534,0.947,0.399,0.564,0.808,0.984
8,0.8443999999999999,0.8377946276100797,0.8510053723899201,0.6524,0.6417332462318037,0.6630667537681962,0.8336,0.8014,0.278,0.553,0.93,0.411,0.578,0.799,0.982
9,0.8248,0.8202888106674019,0.8293111893325981,0.6284,0.6182138135544993,0.6385861864455006,0.8108,0.7792,0.273,0.533,0.942,0.403,0.585,0.798,0.986
10,0.8413999999999999,0.8327261082067824,0.8500738917932175,0.6472,0.6359425507498108,0.6584574492501892,0.8236,0.7866000000000001,0.27,0.532,0.942,0.407,0.569,0.824,0.981
11,0.826,0.8175329803929455,0.8344670196070544,0.658,0.639313059955557,0.6766869400444431,0.8138,0.782,0.286,0.543,0.945,0.425,0.573,0.8,0.974
12,0.8224,0.8081451781474275,0.8366548218525726,0.6428,0.6319256884605878,0.6536743115394122,0.809,0.7692,0.286,0.566,0.936,0.419,0.58,0.801,0.981
13,0.8311999999999999,0.8242090898549186,0.8381909101450813,0.6492,0.6301778048060436,0.6682221951939564,0.8241999999999999,0.7936000000000001,0.321,0.55,0.94,0.427,0.577,0.806,0.974
14,0.8226,0.8100413803999907,0.8351586196000093,0.659,0.6467395503862033,0.6712604496137967,0.8118,0.7908000000000001,0.275,0.525,0.942,0.389,0.578,0.795,0.982
15,0.8238,0.8134337786505813,0.8341662213494186,0.6492,0.6318300126625261,0.6665699873374739,0.8132,0.7836000000000001,0.262,0.52,0.937,0.378,0.557,0.799,0.978
16,0.8512,0.8351445594953737,0.8672554405046262,0.6632,0.6595376173719029,0.6668623826280972,0.8376,0.8092,0.269,0.535,0.938,0.42,0.567,0.799,0.983
17,0.8181999999999999,0.8054949192438464,0.8309050807561534,0.6358,0.6208638607264864,0.6507361392735137,0.8052,0.7706000000000001,0.257,0.532,0.925,0.392,0.583,0.801,0.973
18,0.8346,0.8224786626205401,0.8467213373794599,0.6578,0.6476213841140332,0.6679786158859669,0.8186,0.8034,0.297,0.54,0.921,0.409,0.61,0.807,0.977
19,0.8258,0.811577661642405,0.840022338357595,0.6612,0.6504325463906484,0.6719674536093516,0.8161999999999999,0.7942,0.265,0.535,0.934,0.4,0.559,0.792,0.983
20,0.8386,0.8281154727221376,0.8490845272778624,0.6494,0.6435365055212008,0.6552634944787992,0.8246,0.788,0.29,0.534,0.926,0.398,0.561,0.787,0.975
21,0.857,0.8426267000687268,0.8713732999312732,0.6642,0.658284151853142,0.670115848146858,0.8422,0.8058,0.272,0.557,0.936,0.397,0.59,0.818,0.979
22,0.8351999999999999,0.8316444154106012,0.8387555845893987,0.6542,0.6377884144297128,0.6706115855702872,0.8181999999999999,0.8022,0.275,0.534,0.933,0.408,0.563,0.795,0.98
23,0.8468,0.8403242728611652,0.8532757271388348,0.6518,0.6385892552201595,0.6650107447798406,0.83,0.7986000000000001,0.282,0.524,0.925,0.395,0.565,0.769,0.972
24,0.8383999999999999,0.8324064787489035,0.8443935212510963,0.6448,0.636224424427039,0.6533755755729611,0.818,0.7934,0.26,0.546,0.931,0.41,0.603,0.806,0.985
25,0.8393999999999999,0.8257247747198808,0.853075225280119,0.6594,0.6451181650061766,0.6736818349938234,0.8303999999999999,0.8094,0.281,0.507,0.919,0.418,0.577,0.795,0.978
26,0.8303999999999999,0.8228166953266112,0.8379833046733887,0.6262,0.6100249731527678,0.6423750268472321,0.8166,0.7934,0.261,0.515,0.93,0.378,0.551,0.776,0.975
27,0.8383999999999999,0.8256585670071594,0.8511414329928404,0.6574,0.6386800878257359,0.676119912174264,0.8206,0.7946000000000001,0.273,0.529,0.929,0.405,0.578,0.793,0.972
28,0.8341999999999999,0.8244073714493053,0.8439926285506946,0.6642,0.6482408737448216,0.6801591262551784,0.8258,0.8002,0.277,0.512,0.934,0.4,0.581,0.805,0.981
29,0.8473999999999999,0.8367694416322983,0.8580305583677016,0.6682,0.6567726430294807,0.6796273569705193,0.827,0.8108,0.248,0.541,0.931,0.403,0.584,0.788,0.975
30,0.8393999999999999,0.8284128521157085,0.8503871478842914,0.6558,0.6492650243520837,0.6623349756479164,0.8284,0.792,0.285,0.529,0.924,0.389,0.572,0.799,0.985
31,0.8376,0.8276047976212879,0.8475952023787121,0.641,0.6330011392308612,0.6489988607691388,0.8112,0.7978000000000001,0.258,0.527,0.946,0.405,0.542,0.801,0.981
32,0.8418,0.8350904172301467,0.8485095827698533,0.6488,0.6316533439796028,0.6659466560203973,0.8261999999999999,0.8072,0.261,0.514,0.937,0.416,0.572,0.767,0.982
33,0.8361999999999999,0.8278521755710557,0.8445478244289442,0.6434,0.6296685209847429,0.657131479015257,0.8174,0.8026,0.292,0.531,0.936,0.416,0.582,0.798,0.984
34,0.8533999999999999,0.8470323092536893,0.8597676907463105,0.6676000000000001,0.6506068857346647,0.6845931142653354,0.833,0.8191999999999999,0.292,0.547,0.948,0.397,0.598,0.819,0.98
35,0.8558,0.8431252924184356,0.8684747075815644,0.6502,0.6433764942712746,0.6570235057287254,0.8382,0.8211999999999999,0.295,0.554,0.946,0.423,0.58,0.798,0.975
36,0.8428,0.8340464889686231,0.8515535110313769,0.6496000000000001,0.6382674775070392,0.660932522492961,0.821,0.8022,0.284,0.537,0.939,0.407,0.581,0.808,0.986
37,0.8528,0.8466290423542571,0.8589709576457429,0.6594,0.6490635667045459,0.6697364332954541,0.8406,0.8218,0.28,0.549,0.932,0.422,0.586,0.802,0.981
38,0.8488,0.843359300954734,0.854240699045266,0.665,0.6578133500343635,0.6721866499656366,0.8341999999999999,0.814,0.283,0.544,0.945,0.39,0.571,0.807,0.979
39,0.8596,0.8489694416322984,0.8702305583677017,0.6732,0.6645349999485285,0.6818650000514715,0.8413999999999999,0.8306,0.279,0.524,0.93,0.416,0.602,0.802,0.984
40,0.8438,0.8388801267388646,0.8487198732611354,0.6314,0.6181542906823098,0.6446457093176902,0.816,0.809,0.249,0.517,0.932,0.367,0.573,0.779,0.977
41,0.841,0.8360333440071849,0.8459666559928151,0.6438,0.6315899532701591,0.656010046729841,0.823,0.8044,0.265,0.531,0.936,0.366,0.581,0.804,0.976
42,0.8452,0.8395507699349546,0.8508492300650453,0.646,0.6276880868595144,0.6643119131404857,0.8291999999999999,0.8084,0.281,0.537,0.946,0.411,0.612,0.81,0.978
43,0.8371999999999999,0.8274073714493053,0.8469926285506946,0.6526000000000001,0.6389812608154215,0.6662187391845786,0.8134,0.8046,0.276,0.536,0.939,0.385,0.552,0.798,0.974
44,0.8638,0.8575668961978986,0.8700331038021014,0.6568,0.6472464464476001,0.6663535535524,0.8386,0.827,0.271,0.532,0.947,0.399,0.589,0.793,0.978
45,0.8438,0.8298789585090222,0.8577210414909778,0.657,0.6512426408905332,0.6627573591094669,0.8218,0.8098,0.26,0.522,0.934,0.391,0.568,0.771,0.978
46,0.8382,0.8319668961978985,0.8444331038021013,0.6504,0.6444064787489036,0.6563935212510964,0.8176,0.8056,0.273,0.53,0.942,0.419,0.611,0.792,0.983
47,0.8408,0.8311261703702605,0.8504738296297395,0.6438,0.6302152652110204,0.6573847347889796,0.8184,0.8116,0.265,0.525,0.942,0.403,0.587,0.788,0.978
48,0.84,0.829391218148921,0.8506087818510789,0.6558,0.6438451548229532,0.6677548451770469,0.8154,0.8046,0.296,0.533,0.938,0.396,0.605,0.78,0.979
49,0.8201999999999999,0.8128857664031077,0.8275142335968921,0.628,0.6167220266685047,0.6392779733314953,0.7996000000000001,0.7834,0.289,0.533,0.924,0.373,0.537,0.777,0.975
50,0.8623999999999999,0.850568303706284,0.8742316962937159,0.6652,0.6568061309613089,0.6735938690386911,0.8353999999999999,0.8214,0.288,0.527,0.94,0.388,0.561,0.775,0.972
51,0.844,0.8341837841926122,0.8538162158073878,0.6424,0.6207046085170579,0.664095391482942,0.8186,0.8134,0.293,0.494,0.932,0.388,0.569,0.778,0.978
52,0.8413999999999999,0.8298652154546877,0.8529347845453121,0.6364,0.6290752347438057,0.6437247652561943,0.822,0.8082,0.306,0.557,0.946,0.405,0.575,0.8,0.981
53,0.8413999999999999,0.8306971732381792,0.8521028267618207,0.6516000000000001,0.6392268945771714,0.6639731054228287,0.8214,0.8138,0.286,0.552,0.927,0.408,0.562,0.793,0.979
54,0.8696,0.8615722797476869,0.8776277202523132,0.6612,0.658508136597662,0.663891863402338,0.8462,0.8336,0.248,0.523,0.932,0.406,0.582,0.8,0.984
55,0.8704,0.8644064787489035,0.8763935212510964,0.6708000000000001,0.6579141835542451,0.683685816445755,0.8503999999999999,0.826,0.272,0.541,0.943,0.412,0.586,0.812,0.978
56,0.8468,0.843586032429268,0.850013967570732,0.6478,0.6386587890268085,0.6569412109731916,0.827,0.8128,0.258,0.53,0.94,0.385,0.567,0.8,0.972
57,0.8293999999999999,0.8169647490057953,0.8418352509942045,0.6244,0.6106404803612675,0.6381595196387324,0.8052,0.793,0.253,0.526,0.936,0.415,0.599,0.797,0.978
58,0.8476,0.838366493597269,0.856833506402731,0.6314,0.6220421030826403,0.6407578969173596,0.8238,0.8134,0.287,0.567,0.936,0.384,0.583,0.793,0.98
59,0.863,0.8495406829883104,0.8764593170116896,0.6586000000000001,0.6481892563783462,0.6690107436216539,0.8423999999999999,0.834,0.282,0.559,0.937,0.396,0.604,0.787,0.984
60,0.843,0.8309936805475322,0.8550063194524677,0.642,0.6287717613990594,0.6552282386009406,0.8138,0.8076,0.287,0.56,0.936,0.394,0.564,0.795,0.976
61,0.8478,0.8408090898549186,0.8547909101450814,0.6456000000000001,0.6388789380382297,0.6523210619617704,0.8218,0.8178,0.281,0.518,0.941,0.397,0.583,0.787,0.982
62,0.85,0.8382533073226135,0.8617466926773865,0.6504,0.6407981552205196,0.6600018447794803,0.8271999999999999,0.8201999999999999,0.294,0.535,0.93,0.402,0.579,0.776,0.983
63,0.8423999999999999,0.8330833820528202,0.8517166179471797,0.6694,0.6565381349066353,0.6822618650933647,0.8298,0.822,0.28,0.524,0.946,0.386,0.566,0.794,0.982
64,0.8446,0.8326709752530483,0.8565290247469517,0.6426000000000001,0.6251370651944952,0.6600629348055049,0.8158,0.8064,0.27,0.548,0.939,0.385,0.551,0.805,0.974
65,0.8568,0.8470864092917477,0.8665135907082523,0.635,0.6259180108226616,0.6440819891773384,0.8356,0.816,0.31,0.544,0.936,0.395,0.571,0.805,0.973
66,0.8476,0.836369974540242,0.8588300254597581,0.6504,0.6428676932466062,0.6579323067533938,0.8266,0.8158,0.296,0.545,0.943,0.404,0.608,0.802,0.981
67,0.8512,0.8361353864932124,0.8662646135067875,0.6424,0.638415051607651,0.646384948392349,0.8254,0.821,0.286,0.519,0.936,0.395,0.581,0.788,0.975
68,0.8658,0.8574984755644364,0.8741015244355637,0.6486000000000001,0.6310709758900284,0.6661290241099718,0.8498,0.8343999999999999,0.284,0.547,0.944,0.375,0.564,0.791,0.98
69,0.861,0.8522201096691492,0.8697798903308508,0.6546000000000001,0.6500717550703402,0.6591282449296599,0.8508,0.8338,0.276,0.521,0.912,0.395,0.569,0.803,0.975
70,0.85,0.8419053410764564,0.8580946589235435,0.6414,0.6288413803999907,0.6539586196000092,0.8333999999999999,0.8106,0.233,0.507,0.937,0.384,0.588,0.788,0.984
71,0.8656,0.8581190388127592,0.8730809611872409,0.6676000000000001,0.6631576878316836,0.6720423121683166,0.8442,0.8378,0.252,0.509,0.93,0.391,0.542,0.768,0.977
72,0.8616,0.8558694818717264,0.8673305181282737,0.6384,0.6322792135740757,0.6445207864259243,0.8382,0.8311999999999999,0.261,0.549,0.943,0.406,0.588,0.791,0.978
73,0.8418,0.8285020162481398,0.8550979837518602,0.6418,0.6353242728611652,0.6482757271388349,0.8231999999999999,0.814,0.285,0.534,0.941,0.434,0.595,0.788,0.973
74,0.8508,0.8436996792930856,0.8579003207069144,0.6466000000000001,0.6302307427048487,0.6629692572951514,0.8393999999999999,0.8196,0.295,0.536,0.938,0.407,0.58,0.792,0.976
75,0.8654,0.8549892563783461,0.8758107436216538,0.648,0.6340623561876888,0.6619376438123112,0.839,0.8346,0.246,0.481,0.928,0.404,0.573,0.798,0.985
76,0.8626,0.8557090444696973,0.8694909555303028,0.6584,0.6485995027228041,0.6682004972771959,0.8473999999999999,0.8353999999999999,0.281,0.509,0.926,0.411,0.583,0.769,0.978
77,0.8642,0.855806130961309,0.872593869038691,0.65,0.6373679375540231,0.6626320624459769,0.8371999999999999,0.8333999999999999,0.282,0.513,0.94,0.416,0.581,0.782,0.984
78,0.8426,0.8304469063770203,0.8547530936229797,0.6588,0.6488125129465432,0.6687874870534569,0.822,0.811,0.302,0.533,0.932,0.393,0.585,0.78,0.986
79,0.8568,0.8482244244270389,0.8653755755729611,0.645,0.6248253479858775,0.6651746520141225,0.83,0.8248,0.267,0.526,0.94,0.381,0.576,0.796,0.981
80,0.8562,0.8490996792930856,0.8633003207069143,0.6336,0.6296150516076511,0.637584948392349,0.8291999999999999,0.832,0.306,0.553,0.94,0.431,0.582,0.8,0.971
81,0.8396,0.8281322397556308,0.8510677602443693,0.6316,0.6184418762316928,0.6447581237683073,0.8096,0.8278,0.27,0.538,0.937,0.395,0.578,0.795,0.981
82,0.8483999999999999,0.840229511233956,0.8565704887660439,0.6326,0.6231193444877171,0.642080655512283,0.8291999999999999,0.8184,0.256,0.516,0.917,0.365,0.595,0.779,0.976
83,0.864,0.8532827780376426,0.8747172219623573,0.6284,0.61699965809557,0.6398003419044299,0.8268,0.8323999999999999,0.276,0.549,0.935,0.417,0.584,0.802,0.98
84,0.8453999999999999,0.8382888308212024,0.8525111691787974,0.6416000000000001,0.6286188200594559,0.6545811799405442,0.8254,0.8164,0.296,0.561,0.937,0.42,0.596,0.809,0.979
85,0.8483999999999999,0.8365357721730847,0.8602642278269151,0.634,0.6189712485724934,0.6490287514275066,0.828,0.8204,0.273,0.521,0.93,0.442,0.58,0.778,0.978
86,0.845,0.8352626305763428,0.8547373694236572,0.6574,0.6472897742449506,0.6675102257550494,0.8311999999999999,0.8204,0.259,0.509,0.932,0.377,0.565,0.775,0.974
87,0.8623999999999999,0.8571614138526745,0.8676385861473254,0.64,0.6341760796144197,0.6458239203855803,0.8276,0.8328,0.271,0.547,0.932,0.362,0.581,0.784,0.98
88,0.8608,0.8567384109657108,0.8648615890342892,0.6516000000000001,0.6395424260158914,0.6636575739841087,0.8356,0.8281999999999999,0.283,0.503,0.929,0.39,0.55,0.78,0.974
89,0.8528,0.8425459300354204,0.8630540699645796,0.6496000000000001,0.630292224640408,0.6689077753595921,0.8321999999999999,0.813,0.278,0.524,0.944,0.399,0.591,0.816,0.988
90,0.853,0.8469808104462285,0.8590191895537714,0.6386000000000001,0.6291193444877171,0.648080655512283,0.8241999999999999,0.8243999999999999,0.266,0.519,0.94,0.426,0.589,0.796,0.975
91,0.8804,0.8748056181276178,0.8859943818723821,0.6542,0.6462786118630306,0.6621213881369694,0.8488,0.8503999999999999,0.278,0.528,0.943,0.412,0.584,0.79,0.978
92,0.8722,0.8681384109657108,0.8762615890342892,0.6562,0.6362288854185995,0.6761711145814006,0.843,0.836,0.288,0.518,0.932,0.415,0.577,0.775,0.979
93,0.868,0.8603963919310418,0.8756036080689582,0.6592,0.6535507699349546,0.6648492300650454,0.8368,0.831,0.267,0.521,0.943,0.389,0.56,0.784,0.977
94,0.874,0.8672560382718433,0.8807439617281567,0.673,0.6555061924481713,0.6904938075518288,0.8503999999999999,0.8446,0.283,0.524,0.921,0.415,0.554,0.773,0.977
95,0.8606,0.8457882443432538,0.8754117556567462,0.6736000000000001,0.6669946276100799,0.6802053723899203,0.8443999999999999,0.841,0.26,0.526,0.94,0.411,0.579,0.788,0.983
96,0.8696,0.8598784765907864,0.8793215234092137,0.6726,0.6559737527818434,0.6892262472181565,0.8526,0.8426,0.279,0.528,0.932,0.415,0.577,0.789,0.984
97,0.8623999999999999,0.8524434340333027,0.8723565659666972,0.6562,0.6420047880038479,0.6703952119961522,0.8238,0.831,0.279,0.523,0.926,0.383,0.57,0.789,0.981
98,0.8662,0.853077074129165,0.8793229258708349,0.6306,0.6199694416322984,0.6412305583677017,0.834,0.8241999999999999,0.287,0.542,0.928,0.386,0.601,0.798,0.976
99,0.8602,0.8567545222348486,0.8636454777651513,0.664,0.6479061951861861,0.680093804813814,0.827,0.8351999999999999,0.261,0.533,0.946,0.419,0.558,0.783,0.974
100,0.8563999999999999,0.8467981552205196,0.8660018447794803,0.6534,0.6450429463538324,0.6617570536461675,0.8301999999999999,0.8298,0.289,0.525,0.946,0.391,0.593,0.799,0.98
101,0.855,0.8457082374584592,0.8642917625415407,0.6366,0.6289157147857544,0.6442842852142457,0.8343999999999999,0.829,0.273,0.515,0.931,0.404,0.584,0.805,0.987
102,0.859,0.8509053410764564,0.8670946589235435,0.6502,0.6398710271409531,0.6605289728590469,0.8402,0.8318,0.274,0.529,0.913,0.386,0.574,0.791,0.978
103,0.874,0.8632827780376426,0.8847172219623574,0.6504,0.6397694416322983,0.6610305583677016,0.844,0.8463999999999999,0.282,0.529,0.927,0.39,0.581,0.792,0.975
104,0.8582,0.8528306107089407,0.8635693892910592,0.6378,0.6257808464236623,0.6498191535763378,0.8416,0.826,0.262,0.541,0.929,0.359,0.552,0.798,0.968
105,0.8378,0.8282868763943511,0.8473131236056489,0.6138,0.60373562584522,0.62386437415478,0.8092,0.8102,0.249,0.548,0.944,0.389,0.557,0.797,0.982
106,0.861,0.8534984584129733,0.8685015415870266,0.6452,0.6289536438628431,0.6614463561371569,0.8223999999999999,0.8261999999999999,0.285,0.546,0.952,0.408,0.584,0.81,0.983
107,0.8642,0.8528064218706564,0.8755935781293436,0.6404,0.6211121975177509,0.659687802482249,0.8412,0.8333999999999999,0.28,0.535,0.935,0.4,0.601,0.783,0.977
108,0.8636,0.8550604564165412,0.8721395435834589,0.6434,0.6281270280889713,0.6586729719110287,0.835,0.8318,0.29,0.535,0.938,0.396,0.577,0.807,0.976
109,0.8598,0.8471557385531638,0.8724442614468362,0.6374,0.630972064858536,0.643827935141464,0.8316,0.8194,0.299,0.547,0.948,0.384,0.568,0.803,0.98
110,0.869,0.8619214261150886,0.8760785738849114,0.6304,0.6146303783862952,0.6461696216137047,0.8423999999999999,0.8478,0.286,0.541,0.918,0.414,0.57,0.805,0.979
111,0.8546,0.8447602534777292,0.8644397465222708,0.6492,0.6405349999485285,0.6578650000514715,0.8261999999999999,0.8323999999999999,0.265,0.545,0.94,0.402,0.585,0.771,0.971
112,0.8688,0.8565269820081067,0.8810730179918933,0.668,0.6573188024150746,0.6786811975849255,0.8496,0.8413999999999999,0.268,0.563,0.948,0.413,0.579,0.786,0.98
113,0.8696,0.8619157147857543,0.8772842852142457,0.6634,0.6488773076369856,0.6779226923630144,0.8413999999999999,0.8432,0.269,0.527,0.951,0.445,0.586,0.808,0.981
114,0.8848,0.8791507699349547,0.8904492300650454,0.6696000000000001,0.6569801483470616,0.6822198516529385,0.8606,0.86,0.262,0.543,0.934,0.398,0.597,0.806,0.981
115,0.867,0.8559289795405929,0.8780710204594071,0.6594,0.6523432399539688,0.6664567600460312,0.85,0.84,0.278,0.542,0.949,0.418,0.58,0.802,0.975
116,0.8706,0.8589323218472722,0.8822676781527279,0.6512,0.6388643321983052,0.6635356678016948,0.8448,0.8398,0.264,0.563,0.935,0.382,0.572,0.804,0.977
117,0.8796,0.874074944001024,0.8851250559989761,0.6458,0.6333399775649222,0.6582600224350779,0.8408,0.85,0.282,0.538,0.911,0.409,0.589,0.778,0.981
118,0.8644,0.8561824729134447,0.8726175270865552,0.6442,0.640986032429268,0.647413967570732,0.8396,0.8368,0.279,0.542,0.951,0.386,0.574,0.808,0.979
119,0.8768,0.8684521755710558,0.8851478244289442,0.6634,0.6541664935972689,0.6726335064027311,0.8382,0.845,0.284,0.549,0.936,0.391,0.581,0.81,0.978
120,0.8768,0.8706290423542571,0.882970957645743,0.6598,0.643201594688989,0.6763984053110111,0.8423999999999999,0.8448,0.253,0.504,0.942,0.393,0.572,0.781,0.979
121,0.8716,0.8676150516076511,0.875584948392349,0.6572,0.6486694881944077,0.6657305118055923,0.8468,0.8446,0.269,0.516,0.915,0.385,0.562,0.776,0.979
122,0.8642,0.8511359480280046,0.8772640519719953,0.6332,0.622184823631686,0.6442151763683139,0.8412,0.8331999999999999,0.283,0.523,0.938,0.402,0.565,0.797,0.986
123,0.8548,0.8469765314257623,0.8626234685742377,0.6083999999999999,0.5968652154546877,0.6199347845453121,0.8256,0.817,0.275,0.515,0.95,0.405,0.589,0.792,0.974
124,0.8682,0.862759300954734,0.873640699045266,0.6608,0.6587597378580253,0.6628402621419748,0.8482,0.8468,0.289,0.551,0.938,0.419,0.585,0.818,0.989
125,0.855,0.8394916216330682,0.8705083783669317,0.6262,0.6171010509774931,0.6352989490225068,0.8258,0.8181999999999999,0.269,0.496,0.946,0.395,0.567,0.795,0.984
126,0.8654,0.8594064787489035,0.8713935212510964,0.639,0.6248156530739405,0.6531843469260595,0.8348,0.829,0.297,0.538,0.937,0.391,0.578,0.801,0.979
127,0.8616,0.8488283525160901,0.8743716474839099,0.643,0.6332626305763428,0.6527373694236572,0.8358,0.826,0.264,0.534,0.944,0.393,0.585,0.782,0.978
128,0.8573999999999999,0.8436966189863877,0.8711033810136122,0.6578,0.645216851822715,0.6703831481772851,0.8268,0.8328,0.256,0.509,0.921,0.384,0.536,0.755,0.973
129,0.8822,0.8750456014310597,0.8893543985689403,0.6856,0.6666549577995574,0.7045450422004426,0.8503999999999999,0.8583999999999999,0.294,0.531,0.927,0.396,0.576,0.803,0.98
130,0.8553999999999999,0.8500162731953241,0.8607837268046757,0.6316,0.6256064787489036,0.6375935212510965,0.8246,0.8248,0.284,0.51,0.95,0.406,0.576,0.809,0.975
131,0.872,0.8651991261934174,0.8788008738065826,0.664,0.6576687310438334,0.6703312689561667,0.844,0.8492,0.277,0.521,0.925,0.395,0.561,0.785,0.981
132,0.8648,0.8499155609137139,0.8796844390862861,0.6328,0.6259202401806339,0.6396797598193662,0.8341999999999999,0.831,0.284,0.512,0.936,0.382,0.589,0.773,0.977
133,0.8654,0.8538652154546877,0.8769347845453122,0.6376000000000001,0.6303280455642151,0.644871954435785,0.8343999999999999,0.8403999999999999,0.268,0.532,0.948,0.395,0.55,0.787,0.982
134,0.8744,0.8689451508683005,0.8798548491316994,0.6442,0.6302789585090222,0.6581210414909778,0.844,0.8392,0.277,0.537,0.941,0.414,0.543,0.803,0.986
135,0.8658,0.8562464464476001,0.8753535535524,0.6214,0.6159451508683005,0.6268548491316994,0.8382,0.8361999999999999,0.281,0.532,0.954,0.406,0.568,0.805,0.974
136,0.8822,0.8651887500686011,0.8992112499313989,0.6648000000000001,0.6539256884605879,0.6756743115394123,0.8473999999999999,0.846,0.291,0.542,0.926,0.417,0.592,0.783,0.978
137,0.887,0.8793963919310418,0.8946036080689582,0.6738000000000001,0.6643682561924149,0.6832317438075852,0.8518,0.8642,0.282,0.529,0.931,0.408,0.598,0.783,0.977
138,0.8648,0.8583840684827202,0.8712159315172798,0.6546000000000001,0.6447602534777293,0.6644397465222709,0.8376,0.8291999999999999,0.265,0.526,0.922,0.367,0.599,0.79,0.974
139,0.8796,0.870535002398213,0.8886649976017871,0.6664,0.6573776213348038,0.6754223786651962,0.8546,0.8568,0.284,0.524,0.945,0.386,0.579,0.809,0.982
140,0.886,0.8754276120189636,0.8965723879810364,0.6606000000000001,0.6550056181276179,0.6661943818723822,0.863,0.8632,0.279,0.533,0.936,0.397,0.575,0.79,0.98
141,0.8752,0.867626867436721,0.8827731325632789,0.6494,0.6342283088607037,0.6645716911392963,0.8488,0.8423999999999999,0.277,0.517,0.939,0.376,0.558,0.797,0.979
142,0.8682,0.8529573416588703,0.8834426583411297,0.6432,0.6342720991075557,0.6521279008924443,0.8412,0.842,0.266,0.556,0.924,0.407,0.588,0.801,0.98
143,0.8718,0.8634521755710558,0.8801478244289442,0.642,0.6314276120189636,0.6525723879810365,0.8436,0.8413999999999999,0.294,0.536,0.948,0.425,0.591,0.79,0.977
144,0.8618,0.8556918207685649,0.8679081792314352,0.6506000000000001,0.6383521316615682,0.6628478683384319,0.8258,0.836,0.252,0.511,0.941,0.395,0.565,0.785,0.984
145,0.8674,0.8608532389941816,0.8739467610058183,0.6484,0.6361521316615681,0.6606478683384318,0.8468,0.843,0.284,0.529,0.931,0.4,0.602,0.778,0.976
146,0.893,0.8898343655219166,0.8961656344780834,0.6514,0.6412897742449506,0.6615102257550494,0.8636,0.869,0.265,0.501,0.934,0.383,0.575,0.783,0.976
147,0.8686,0.863743204645874,0.8734567953541261,0.6112,0.6038332586680321,0.6185667413319679,0.8402,0.8412,0.264,0.517,0.947,0.399,0.633,0.793,0.974
148,0.8692,0.8663685704460354,0.8720314295539645,0.6656000000000001,0.6596064787489037,0.6715935212510965,0.8446,0.848,0.267,0.522,0.947,0.403,0.593,0.809,0.982
149,0.8698,0.8631481103283882,0.8764518896716118,0.6496000000000001,0.6386479885916299,0.6605520114083703,0.8472,0.8373999999999999,0.261,0.524,0.933,0.389,0.602,0.793,0.98
150,0.8563999999999999,0.8467182050913237,0.8660817949086762,0.6372,0.6274468103068964,0.6469531896931036,0.8331999999999999,0.8328,0.269,0.523,0.929,0.39,0.591,0.798,0.983
151,0.877,0.8709808104462285,0.8830191895537715,0.658,0.6469988289474177,0.6690011710525824,0.8432,0.8443999999999999,0.287,0.535,0.944,0.418,0.596,0.82,0.978
152,0.851,0.8397905864122389,0.862209413587761,0.6258,0.6101087859403956,0.6414912140596044,0.8218,0.8128,0.273,0.548,0.935,0.412,0.588,0.82,0.982
153,0.8868,0.8778720991075557,0.8957279008924444,0.6636000000000001,0.6425538867987869,0.6846461132012133,0.8543999999999999,0.8583999999999999,0.284,0.513,0.936,0.409,0.594,0.798,0.983
154,0.8686,0.8586047976212879,0.8785952023787121,0.6468,0.634216851822715,0.659383148177285,0.8378,0.8408,0.273,0.527,0.936,0.388,0.577,0.799,0.973
155,0.8722,0.8698116116119,0.8745883883880999,0.6466000000000001,0.6378817855278353,0.6553182144721649,0.844,0.8336,0.268,0.537,0.928,0.412,0.592,0.802,0.974
156,0.8834,0.8760228019681882,0.8907771980318118,0.6686000000000001,0.6562268945771714,0.6809731054228287,0.8562,0.8533999999999999,0.289,0.525,0.926,0.381,0.582,0.771,0.974
157,0.874,0.8641055660969591,0.8838944339030409,0.64,0.6316245184292598,0.6483754815707402,0.8378,0.8538,0.277,0.541,0.944,0.402,0.592,0.793,0.983
158,0.8776,0.8712323092536894,0.8839676907463107,0.6696000000000001,0.6637365055212009,0.6754634944787993,0.8648,0.8542,0.275,0.534,0.939,0.403,0.61,0.778,0.985
159,0.8854,0.8768604564165411,0.8939395435834588,0.6562,0.6475349999485285,0.6648650000514715,0.8632,0.8568,0.27,0.551,0.938,0.403,0.578,0.808,0.979
160,0.8792,0.8761082815775851,0.8822917184224148,0.6292,0.6122568589098165,0.6461431410901834,0.839,0.8533999999999999,0.294,0.527,0.953,0.392,0.594,0.807,0.986
161,0.8794,0.8752260877855278,0.8835739122144721,0.6612,0.653626867436721,0.668773132563279,0.846,0.8513999999999999,0.288,0.521,0.932,0.401,0.586,0.787,0.979
162,0.8648,0.8520042322916116,0.8775957677083884,0.6602,0.6391026707340363,0.6812973292659638,0.8392,0.8488,0.287,0.532,0.931,0.416,0.571,0.805,0.984
163,0.8798,0.8724857664031078,0.8871142335968922,0.666,0.6566668485563236,0.6753331514436764,0.8476,0.8488,0.283,0.506,0.934,0.391,0.566,0.789,0.978
164,0.8656,0.8588218336818744,0.8723781663181257,0.6174,0.6006352368041606,0.6341647631958393,0.8398,0.8408,0.292,0.536,0.934,0.423,0.572,0.778,0.976
165,0.8824,0.8795414748090129,0.885258525190987,0.6492,0.6427242728611652,0.6556757271388348,0.8472,0.851,0.276,0.525,0.945,0.393,0.586,0.773,0.978
166,0.8816,0.8749365317475253,0.8882634682524748,0.663,0.6566687310438334,0.6693312689561667,0.8612,0.858,0.296,0.563,0.947,0.448,0.613,0.816,0.986
167,0.8678,0.8565768409581629,0.8790231590418371,0.6288,0.6159141835542451,0.641685816445755,0.8412,0.8472,0.285,0.53,0.94,0.408,0.57,0.806,0.98
168,0.8674,0.8618749440010239,0.872925055998976,0.6166,0.6123347440972039,0.6208652559027962,0.8358,0.8438,0.277,0.548,0.941,0.412,0.591,0.786,0.988
169,0.8752,0.8678857664031078,0.8825142335968922,0.65,0.6374291101287688,0.6625708898712313,0.8406,0.8548,0.264,0.541,0.938,0.402,0.601,0.805,0.985
170,0.8786,0.8744260877855279,0.8827739122144722,0.649,0.6423713281642242,0.6556286718357759,0.8413999999999999,0.8528,0.27,0.511,0.927,0.392,0.59,0.783,0.98
171,0.8756,0.8652263450021901,0.88597365499781,0.6532,0.6442720991075557,0.6621279008924443,0.8448,0.8422,0.262,0.529,0.929,0.402,0.58,0.789,0.984
172,0.8782,0.8696244244270389,0.886775575572961,0.632,0.6198025865345143,0.6441974134654858,0.8432,0.8523999999999999,0.276,0.542,0.923,0.415,0.6,0.799,0.985
173,0.8672,0.864508136597662,0.8698918634023379,0.6654,0.6497530628515247,0.6810469371484753,0.8472,0.8418,0.252,0.536,0.929,0.416,0.594,0.789,0.983
174,0.8618,0.8547541721991793,0.8688458278008208,0.6522,0.6341338954986149,0.6702661045013851,0.8336,0.8313999999999999,0.301,0.557,0.928,0.412,0.597,0.798,0.982
175,0.8694,0.8643106920570165,0.8744893079429834,0.6746,0.6626709752530484,0.6865290247469515,0.8448,0.852,0.27,0.534,0.926,0.406,0.588,0.814,0.986
176,0.8922,0.8849386538184928,0.8994613461815072,0.6472,0.6311685838100505,0.6632314161899495,0.8576,0.8668,0.284,0.515,0.937,0.407,0.565,0.795,0.983
177,0.862,0.851104442634655,0.872895557365345,0.6406000000000001,0.6183780299283649,0.6628219700716352,0.8313999999999999,0.8353999999999999,0.27,0.519,0.926,0.406,0.567,0.774,0.982
178,0.885,0.8803541187292296,0.8896458812707704,0.6464,0.6377261082067824,0.6550738917932175,0.855,0.8483999999999999,0.298,0.56,0.935,0.402,0.578,0.797,0.984
179,0.8714,0.8659451508683005,0.8768548491316994,0.651,0.6460333440071849,0.6559666559928151,0.8398,0.8438,0.258,0.53,0.924,0.385,0.58,0.783,0.981
180,0.8646,0.8573812427264857,0.8718187572735143,0.6454,0.6360010054017387,0.6547989945982613,0.838,0.841,0.308,0.523,0.939,0.412,0.559,0.78,0.981
181,0.8618,0.8570393883353922,0.8665606116646078,0.6318,0.6130636235198497,0.6505363764801504,0.8268,0.825,0.261,0.503,0.935,0.407,0.575,0.774,0.978
182,0.879,0.8719214261150886,0.8860785738849114,0.6564,0.64499965809557,0.6678003419044299,0.8432,0.853,0.294,0.544,0.942,0.429,0.579,0.8,0.986
183,0.8662,0.8619528556690531,0.8704471443309468,0.626,0.6187599169569126,0.6332400830430874,0.8398,0.8386,0.302,0.554,0.94,0.409,0.6,0.794,0.981
184,0.8622,0.8539918590125518,0.8704081409874481,0.6412,0.6294401898504333,0.6529598101495667,0.8326,0.839,0.271,0.513,0.933,0.381,0.571,0.789,0.975
185,0.8902,0.8830996792930856,0.8973003207069143,0.66,0.6500666880143698,0.6699333119856302,0.8533999999999999,0.8646,0.265,0.542,0.931,0.399,0.574,0.794,0.983
186,0.8742,0.871508136597662,0.8768918634023379,0.6568,0.6474092105491763,0.6661907894508238,0.8506,0.8506,0.272,0.507,0.934,0.409,0.587,0.784,0.975
187,0.8834,0.8762348348357,0.8905651651643,0.6472,0.6388521755710558,0.6555478244289442,0.8506,0.8586,0.282,0.521,0.928,0.406,0.582,0.777,0.971
188,0.873,0.8662560382718433,0.8797439617281567,0.6272,0.6151808464236622,0.6392191535763377,0.845,0.8453999999999999,0.281,0.556,0.942,0.395,0.564,0.809,0.988
189,0.8836,0.87659807186519,0.8906019281348101,0.6556000000000001,0.6440986787817854,0.6671013212182147,0.8492,0.8578,0.311,0.578,0.938,0.417,0.591,0.826,0.984
190,0.8622,0.8571258614139865,0.8672741385860134,0.625,0.6120664139133326,0.6379335860866674,0.8378,0.84,0.279,0.531,0.933,0.398,0.585,0.787,0.972
191,0.8776,0.8690154400604335,0.8861845599395666,0.6596000000000001,0.6468888533180982,0.672311146681902,0.8496,0.8478,0.273,0.535,0.937,0.416,0.595,0.808,0.984
192,0.8674,0.8556664394593935,0.8791335605406064,0.6452,0.6322544990456868,0.6581455009543132,0.8442,0.8452,0.257,0.511,0.927,0.386,0.571,0.804,0.975
193,0.8786,0.8672335172196637,0.8899664827803364,0.6526000000000001,0.6388404803612676,0.6663595196387325,0.8482,0.8482,0.278,0.527,0.928,0.436,0.555,0.789,0.981
194,0.8602,0.8533202401806338,0.8670797598193661,0.6402,0.6250588251996241,0.6553411748003759,0.8351999999999999,0.8341999999999999,0.291,0.552,0.939,0.386,0.614,0.832,0.979
195,0.8588,0.8511257530463614,0.8664742469536386,0.6298,0.6172475200335036,0.6423524799664965,0.8248,0.8386,0.286,0.534,0.937,0.403,0.583,0.788,0.982
196,0.8874,0.8800228019681882,0.8947771980318118,0.6724,0.6602152328971324,0.6845847671028676,0.8608,0.8606,0.279,0.553,0.942,0.39,0.589,0.79,0.981
197,0.8754,0.8678166953266112,0.8829833046733887,0.6474,0.6366971732381792,0.6581028267618207,0.8452,0.8582,0.264,0.509,0.933,0.413,0.589,0.795,0.977
198,0.8854,0.8792792135740757,0.8915207864259242,0.6612,0.6538332586680321,0.6685667413319679,0.8623999999999999,0.8582,0.3,0.545,0.939,0.408,0.582,0.804,0.979
199,0.874,0.8642626305763428,0.8837373694236572,0.639,0.6289893848096983,0.6490106151903017,0.8392,0.8493999999999999,0.254,0.5,0.928,0.375,0.578,0.784,0.982
200,0.8752,0.8662290313183287,0.8841709686816712,0.639,0.6252572978696571,0.6527427021303429,0.8512,0.8506,0.28,0.554,0.932,0.421,0.583,0.798,0.979
201,0.866,0.8577637328045311,0.8742362671954689,0.6422,0.6334464889686231,0.6509535110313769,0.8383999999999999,0.8393999999999999,0.269,0.538,0.924,0.406,0.594,0.792,0.975
202,0.8634,0.8556657189089035,0.8711342810910964,0.6214,0.6129512086586685,0.6298487913413314,0.8436,0.833,0.267,0.522,0.932,0.391,0.574,0.804,0.97
203,0.8828,0.8784630541033913,0.8871369458966087,0.6428,0.6363242728611652,0.6492757271388349,0.8542,0.8606,0.263,0.529,0.947,0.397,0.577,0.809,0.98
204,0.8874,0.8849795512728309,0.889820448727169,0.6538,0.6423389637434527,0.6652610362565474,0.8568,0.8662,0.276,0.536,0.938,0.382,0.595,0.814,0.977
205,0.901,0.8940311780938445,0.9079688219061556,0.6688000000000001,0.6553292331206408,0.6822707668793593,0.8682,0.8748,0.271,0.54,0.948,0.427,0.603,0.802,0.979
206,0.8748,0.8641404754795119,0.8854595245204882,0.6308,0.6246918207685649,0.6369081792314352,0.8422,0.8573999999999999,0.288,0.551,0.939,0.412,0.612,0.793,0.981
207,0.8816,0.8761451508683006,0.8870548491316995,0.632,0.6243963919310418,0.6396036080689582,0.8536,0.8552,0.272,0.535,0.932,0.408,0.61,0.789,0.982
208,0.882,0.8727498115486135,0.8912501884513865,0.658,0.6504984584129734,0.6655015415870267,0.8458,0.8583999999999999,0.283,0.531,0.928,0.406,0.58,0.799,0.979
209,0.8838,0.8715899532701591,0.896010046729841,0.6664,0.6567981552205197,0.6760018447794803,0.8536,0.8592,0.293,0.523,0.94,0.396,0.59,0.801,0.982
210,0.8684,0.8585211601711152,0.8782788398288847,0.6436000000000001,0.6381451508683006,0.6490548491316995,0.835,0.849,0.252,0.512,0.936,0.42,0.586,0.774,0.97
211,0.8788,0.8630108373359067,0.8945891626640934,0.6482,0.6398521755710558,0.6565478244289442,0.8423999999999999,0.8503999999999999,0.286,0.537,0.939,0.405,0.58,0.777,0.979
212,0.8636,0.8621842852230177,0.8650157147769824,0.626,0.6193713281642241,0.6326286718357759,0.8366,0.8363999999999999,0.291,0.551,0.937,0.404,0.547,0.794,0.98
213,0.8656,0.8611576878316836,0.8700423121683165,0.644,0.6392718843579802,0.6487281156420198,0.8373999999999999,0.8462,0.264,0.542,0.933,0.401,0.565,0.789,0.978
214,0.8714,0.8638166953266112,0.8789833046733887,0.6374,0.6298166953266112,0.6449833046733887,0.8433999999999999,0.845,0.262,0.522,0.928,0.414,0.552,0.788,0.979
215,0.873,0.8661991261934174,0.8798008738065826,0.635,0.6206267000687268,0.6493732999312732,0.8361999999999999,0.8438,0.295,0.53,0.931,0.423,0.578,0.801,0.985
216,0.8968,0.8918801267388646,0.9017198732611355,0.6829999999999999,0.6681000320215548,0.6978999679784451,0.865,0.8728,0.273,0.492,0.924,0.403,0.595,0.793,0.979
217,0.8778,0.8689588640514426,0.8866411359485574,0.6442,0.6304460839125644,0.6579539160874356,0.848,0.8528,0.265,0.533,0.938,0.37,0.584,0.798,0.978
218,0.8746,0.87102280071553,0.8781771992844701,0.6526000000000001,0.6404786626205402,0.6647213373794599,0.8386,0.8493999999999999,0.265,0.519,0.937,0.391,0.578,0.8,0.983
219,0.875,0.8640691246899554,0.8859308753100446,0.6284,0.6165357721730848,0.6402642278269152,0.8402,0.847,0.29,0.547,0.939,0.405,0.613,0.799,0.976
220,0.8612,0.852186169303246,0.870213830696754,0.6398,0.6300864092917478,0.6495135907082523,0.8386,0.8363999999999999,0.281,0.517,0.934,0.407,0.567,0.778,0.978
221,0.8892,0.8792125129465431,0.8991874870534569,0.6592,0.6546041655886266,0.6637958344113735,0.8543999999999999,0.8684,0.301,0.537,0.937,0.395,0.588,0.818,0.983
222,0.8734,0.8656657189089035,0.8811342810910964,0.6344,0.6250421030826403,0.6437578969173596,0.839,0.8446,0.261,0.52,0.944,0.401,0.567,0.781,0.981
223,0.879,0.8728540767684044,0.8851459232315956,0.6476000000000001,0.6374138135544994,0.6577861864455007,0.8518,0.859,0.287,0.537,0.939,0.385,0.574,0.801,0.982
224,0.8688,0.8615386538184928,0.8760613461815072,0.619,0.609027961504984,0.628972038495016,0.8358,0.844,0.275,0.526,0.93,0.411,0.59,0.789,0.978
225,0.9058,0.9031081365976621,0.908491863402338,0.66,0.6545169602457679,0.6654830397542322,0.8698,0.879,0.293,0.542,0.94,0.405,0.566,0.792,0.98
226,0.8888,0.8767808464236623,0.9008191535763378,0.6526000000000001,0.6480717550703402,0.6571282449296599,0.8488,0.8636,0.268,0.517,0.929,0.404,0.583,0.803,0.982
227,0.8756,0.8697365055212009,0.8814634944787992,0.6564,0.6406303783862952,0.6721696216137047,0.8486,0.859,0.255,0.508,0.936,0.387,0.573,0.785,0.976
228,0.8834,0.8771545411732832,0.8896454588267168,0.6446000000000001,0.6364768219314216,0.6527231780685785,0.8508,0.8588,0.315,0.55,0.929,0.394,0.602,0.819,0.979
229,0.8804,0.8737365317475252,0.8870634682524747,0.6164,0.6019038719401165,0.6308961280598834,0.8403999999999999,0.8502,0.303,0.533,0.925,0.391,0.561,0.784,0.98
230,0.8884,0.8858252307320709,0.8909747692679291,0.6534,0.6393906401513623,0.6674093598486377,0.846,0.865,0.272,0.531,0.921,0.431,0.584,0.78,0.973
231,0.891,0.8848540767684044,0.8971459232315956,0.6492,0.6317194169486516,0.6666805830513484,0.8606,0.8634,0.266,0.504,0.932,0.387,0.588,0.799,0.981
232,0.8822,0.8754332160011028,0.8889667839988972,0.6514,0.6414434340333027,0.6613565659666972,0.8518,0.8583999999999999,0.255,0.525,0.914,0.418,0.561,0.789,0.986
233,0.8874,0.8836134337183605,0.8911865662816394,0.6588,0.6403329871945379,0.6772670128054622,0.8598,0.8612,0.268,0.561,0.934,0.414,0.599,0.808,0.978
234,0.8678,0.8606996792930857,0.8749003207069144,0.6502,0.6345087859403956,0.6658912140596044,0.8418,0.8493999999999999,0.268,0.501,0.928,0.391,0.543,0.804,0.979
235,0.8758,0.8661261703702605,0.8854738296297395,0.6414,0.631758097287804,0.651041902712196,0.8533999999999999,0.852,0.238,0.515,0.923,0.388,0.578,0.79,0.981
236,0.888,0.8843799584784563,0.8916200415215437,0.682,0.6704852817810665,0.6935147182189336,0.8652,0.872,0.311,0.543,0.942,0.421,0.586,0.809,0.984
237,0.871,0.8628106634839605,0.8791893365160395,0.6244,0.6169190388127591,0.6318809611872408,0.8353999999999999,0.8502,0.284,0.563,0.934,0.396,0.593,0.803,0.978
238,0.8794,0.872453336566176,0.886346663433824,0.6396000000000001,0.6276709752530484,0.6515290247469517,0.8428,0.8536,0.277,0.55,0.94,0.392,0.577,0.816,0.984
239,0.8906000000000001,0.8826204368724109,0.8985795631275892,0.6598,0.6479098110308237,0.6716901889691764,0.8652,0.8682,0.264,0.525,0.938,0.405,0.621,0.792,0.98
240,0.8932,0.8871552511399465,0.8992447488600535,0.6616000000000001,0.6489801483470616,0.6742198516529385,0.8576,0.8696,0.278,0.539,0.937,0.41,0.587,0.803,0.979
241,0.8568,0.8496456014310597,0.8639543985689403,0.635,0.6302718843579802,0.6397281156420198,0.8306,0.837,0.297,0.544,0.945,0.408,0.555,0.793,0.976
242,0.8792,0.8684325463906484,0.8899674536093516,0.645,0.6312292800992269,0.6587707199007732,0.839,0.8563999999999999,0.281,0.549,0.931,0.409,0.596,0.812,0.973
243,0.9002,0.8956888106674019,0.9047111893325981,0.6468,0.641359300954734,0.652240699045266,0.8592,0.8794,0.26,0.516,0.93,0.391,0.547,0.793,0.974
244,0.8716,0.8626204425478775,0.8805795574521226,0.6496000000000001,0.6372893538626117,0.6619106461373885,0.841,0.8452,0.278,0.539,0.929,0.413,0.58,0.809,0.978
245,0.8802,0.8678643321983052,0.8925356678016948,0.641,0.6285214312548285,0.6534785687451715,0.8608,0.8612,0.274,0.533,0.945,0.426,0.584,0.779,0.984
246,0.8836,0.8763812427264858,0.8908187572735143,0.6512,0.6427603375552743,0.6596396624447257,0.8486,0.8563999999999999,0.258,0.514,0.932,0.407,0.563,0.779,0.979
247,0.8824,0.8751812427264857,0.8896187572735142,0.6314,0.6169304850120564,0.6458695149879435,0.8488,0.862,0.279,0.528,0.919,0.393,0.562,0.794,0.984
248,0.886,0.8824880438676597,0.8895119561323404,0.641,0.6320893845078793,0.6499106154921207,0.8533999999999999,0.8583999999999999,0.262,0.531,0.921,0.391,0.598,0.776,0.981
249,0.8756,0.8691123798720113,0.8820876201279888,0.6596000000000001,0.6484734157262816,0.6707265842737186,0.8502,0.8488,0.28,0.553,0.935,0.395,0.582,0.808,0.975
250,0.8814,0.8778228007155299,0.88497719928447,0.6524,0.6396585670071595,0.6651414329928405,0.8483999999999999,0.8644,0.292,0.547,0.931,0.399,0.595,0.802,0.973
251,0.881,0.8711837841926122,0.8908162158073878,0.6588,0.6466532509838862,0.670946749016114,0.8528,0.8563999999999999,0.288,0.513,0.93,0.389,0.56,0.78,0.978
252,0.887,0.8804886590611478,0.8935113409388522,0.6602,0.6496495086002484,0.6707504913997516,0.8562,0.8592,0.26,0.554,0.944,0.415,0.59,0.789,0.975
253,0.8874,0.8763081104919882,0.8984918895080117,0.641,0.6319605496475131,0.6500394503524869,0.8492,0.85,0.283,0.532,0.939,0.412,0.585,0.802,0.983
254,0.8906000000000001,0.884937140892071,0.8962628591079291,0.648,0.6255468144484939,0.6704531855515061,0.853,0.8628,0.277,0.524,0.934,0.394,0.568,0.785,0.982
255,0.8748,0.8691507699349547,0.8804492300650454,0.6486000000000001,0.6372674775070392,0.659932522492961,0.8463999999999999,0.8526,0.25,0.51,0.93,0.411,0.556,0.777,0.979
256,0.872,0.8612110901350104,0.8827889098649896,0.6442,0.6329425507498108,0.6554574492501892,0.8416,0.8483999999999999,0.279,0.527,0.934,0.423,0.585,0.778,0.978
257,0.884,0.8759053410764565,0.8920946589235436,0.6628000000000001,0.6501862581763488,0.6754137418236513,0.85,0.8596,0.27,0.53,0.923,0.396,0.558,0.778,0.976
258,0.8818,0.8742268674367211,0.889373132563279,0.6598,0.6459901507168017,0.6736098492831984,0.8638,0.8654,0.261,0.542,0.932,0.405,0.579,0.803,0.98
259,0.8878,0.8803811225516024,0.8952188774483977,0.6498,0.6354696696714002,0.6641303303285999,0.859,0.863,0.3,0.562,0.934,0.389,0.586,0.794,0.984
260,0.8894,0.8862834480989492,0.8925165519010507,0.6686000000000001,0.6624165631551704,0.6747834368448298,0.861,0.8572,0.282,0.567,0.937,0.405,0.585,0.813,0.976
261,0.8912,0.8837293502734661,0.8986706497265339,0.6662,0.6548064218706564,0.6775935781293436,0.859,0.8593999999999999,0.284,0.538,0.935,0.428,0.576,0.806,0.976
262,0.8912,0.8735002985551376,0.9088997014448624,0.651,0.6414625978599157,0.6605374021400844,0.8592,0.8706,0.299,0.518,0.94,0.406,0.591,0.782,0.98
263,0.872,0.8659171135448335,0.8780828864551665,0.6392,0.6349528556690531,0.6434471443309469,0.8351999999999999,0.8533999999999999,0.274,0.525,0.94,0.383,0.571,0.795,0.973
264,0.898,0.8941729345312451,0.9018270654687549,0.6782,0.6640319663017946,0.6923680336982054,0.867,0.8782,0.292,0.509,0.933,0.397,0.586,0.792,0.98
265,0.882,0.8710691246899555,0.8929308753100446,0.64,0.6303421206360641,0.6496578793639359,0.8533999999999999,0.8573999999999999,0.28,0.512,0.941,0.392,0.587,0.797,0.978
266,0.888,0.879487580498562,0.896512419501438,0.6542,0.6445660955494146,0.6638339044505854,0.8472,0.8702,0.29,0.519,0.936,0.406,0.583,0.8,0.977
267,0.8928,0.8845918590125519,0.9010081409874482,0.6564,0.6436283525160901,0.6691716474839099,0.8526,0.8668,0.268,0.504,0.912,0.408,0.564,0.792,0.981
268,0.8928,0.8828125129465432,0.9027874870534569,0.657,0.6481763194207867,0.6658236805792134,0.8638,0.871,0.266,0.521,0.925,0.393,0.558,0.78,0.982
269,0.8746,0.8684165631551704,0.8807834368448297,0.6258,0.6143389637434526,0.6372610362565474,0.8383999999999999,0.8493999999999999,0.321,0.562,0.94,0.399,0.563,0.816,0.979
270,0.8668,0.8582694881944077,0.8753305118055923,0.624,0.619437835158625,0.628562164841375,0.8231999999999999,0.849,0.283,0.519,0.936,0.414,0.587,0.781,0.979
271,0.8878,0.8840338466233032,0.8915661533766969,0.6568,0.6467739956919426,0.6668260043080575,0.8508,0.8638,0.282,0.545,0.937,0.405,0.588,0.812,0.98
272,0.8762,0.872986032429268,0.879413967570732,0.646,0.6318428522301772,0.6601571477698228,0.8442,0.8518,0.269,0.542,0.926,0.384,0.577,0.792,0.979
273,0.8796,0.875245316009335,0.8839546839906651,0.6512,0.642186169303246,0.660213830696754,0.8553999999999999,0.8568,0.262,0.522,0.937,0.42,0.575,0.776,0.976
274,0.8838,0.8801376173719029,0.8874623826280972,0.6468,0.6347168802796617,0.6588831197203384,0.8506,0.8648,0.257,0.531,0.939,0.399,0.583,0.807,0.98
275,0.8816,0.8762883477556257,0.8869116522443744,0.6366,0.6263009229282838,0.6468990770717163,0.8462,0.8552,0.297,0.528,0.937,0.403,0.575,0.81,0.978
276,0.8848,0.8804630541033913,0.8891369458966087,0.6364,0.626919344487717,0.6458806555122829,0.8532,0.863,0.308,0.568,0.937,0.422,0.58,0.826,0.988
277,0.8838,0.878802398810644,0.888797601189356,0.6728000000000001,0.6590180889393947,0.6865819110606054,0.862,0.8573999999999999,0.269,0.527,0.93,0.397,0.581,0.785,0.98
278,0.8704,0.8670452086150733,0.8737547913849266,0.653,0.6374419946954517,0.6685580053045483,0.8503999999999999,0.8462,0.277,0.534,0.947,0.403,0.569,0.793,0.982
279,0.8596,0.8546644832231995,0.8645355167768005,0.6522,0.6424073714493054,0.6619926285506946,0.8318,0.8338,0.293,0.53,0.946,0.418,0.594,0.787,0.988
280,0.8846,0.8769157147857544,0.8922842852142457,0.6554,0.6505432046458739,0.6602567953541261,0.8508,0.8562,0.27,0.525,0.923,0.402,0.57,0.798,0.979
281,0.8864,0.8781357023189815,0.8946642976810184,0.6558,0.6387434952668212,0.6728565047331789,0.8361999999999999,0.8628,0.258,0.557,0.941,0.424,0.587,0.798,0.988
282,0.885,0.8771962627776688,0.8928037372223312,0.6474,0.641602612419314,0.6531973875806859,0.8552,0.8638,0.278,0.532,0.919,0.44,0.585,0.799,0.985
283,0.8888,0.8819202401806339,0.8956797598193662,0.66,0.6446917381249805,0.6753082618750196,0.8626,0.8656,0.282,0.538,0.946,0.392,0.596,0.788,0.98
284,0.8944,0.8882792135740757,0.9005207864259243,0.6562,0.647186169303246,0.665213830696754,0.8654,0.8588,0.272,0.542,0.944,0.387,0.585,0.786,0.981
285,0.8766,0.8668784765907864,0.8863215234092137,0.647,0.6356199614810595,0.6583800385189406,0.8423999999999999,0.8582,0.286,0.537,0.93,0.388,0.549,0.772,0.979
286,0.8942,0.891508136597662,0.896891863402338,0.6596000000000001,0.6536064787489037,0.6655935212510965,0.8638,0.8796,0.256,0.529,0.934,0.434,0.579,0.809,0.985
287,0.8824,0.8733776213348038,0.8914223786651961,0.6756000000000001,0.6623252239163533,0.6888747760836469,0.8542,0.8656,0.279,0.509,0.94,0.413,0.572,0.776,0.98
288,0.8754,0.865758097287804,0.885041902712196,0.6268,0.6115573416588703,0.6420426583411297,0.8438,0.8538,0.265,0.537,0.937,0.398,0.538,0.801,0.98
289,0.8708,0.8650159244634732,0.8765840755365268,0.6552,0.6373917503682042,0.6730082496317958,0.8371999999999999,0.8482,0.274,0.542,0.946,0.408,0.601,0.806,0.989
290,0.8854,0.8790323092536894,0.8917676907463106,0.6536000000000001,0.6442010054017387,0.6629989945982614,0.8636,0.8628,0.268,0.526,0.94,0.418,0.58,0.79,0.981
291,0.8802,0.8791611493663164,0.8812388506336836,0.6308,0.622224424427039,0.6393755755729611,0.8456,0.8582,0.292,0.541,0.943,0.408,0.596,0.816,0.979
292,0.8844,0.8767157147857543,0.8920842852142457,0.6468,0.6306249731527679,0.6629750268472322,0.8483999999999999,0.8636,0.278,0.526,0.94,0.43,0.605,0.784,0.981
293,0.8832,0.8786888106674019,0.8877111893325981,0.6342,0.6269919292716101,0.6414080707283899,0.8642,0.8586,0.28,0.492,0.942,0.395,0.6,0.776,0.977
294,0.8728,0.8666290423542571,0.878970957645743,0.6508,0.6399611907151213,0.6616388092848788,0.8448,0.853,0.286,0.549,0.931,0.421,0.584,0.777,0.97
295,0.8772,0.8685349999485285,0.8858650000514715,0.642,0.6306538811944192,0.6533461188055808,0.8476,0.8482,0.266,0.527,0.931,0.39,0.569,0.78,0.975
296,0.87,0.8649563369964693,0.8750436630035306,0.6538,0.6473242728611652,0.6602757271388349,0.843,0.851,0.28,0.509,0.939,0.404,0.598,0.786,0.981
297,0.865,0.8598057468315822,0.8701942531684178,0.6158,0.6070906320186698,0.6245093679813303,0.8398,0.839,0.29,0.538,0.939,0.39,0.586,0.789,0.983
298,0.889,0.8750347295127852,0.9029652704872149,0.66,0.6527599169569126,0.6672400830430875,0.8508,0.8622,0.267,0.539,0.933,0.434,0.588,0.768,0.966
299,0.8966000000000001,0.8907365055212009,0.9024634944787993,0.6588,0.6482861042408623,0.6693138957591378,0.8656,0.8692,0.274,0.535,0.938,0.409,0.555,0.795,0.983
300,0.8786,0.873743204645874,0.8834567953541261,0.656,0.6461837841926122,0.6658162158073878,0.8532,0.8573999999999999,0.263,0.509,0.907,0.387,0.563,0.752,0.978
301,0.8898,0.8829764942712747,0.8966235057287254,0.6604,0.6486336365982392,0.6721663634017607,0.8532,0.864,0.265,0.532,0.933,0.38,0.571,0.789,0.981
302,0.8824,0.8744204368724108,0.8903795631275891,0.638,0.6183283427085241,0.6576716572914759,0.8478,0.8603999999999999,0.299,0.56,0.945,0.391,0.591,0.802,0.975
303,0.8828,0.8770159244634732,0.8885840755365269,0.6534,0.6451357023189815,0.6616642976810184,0.853,0.8532,0.291,0.551,0.936,0.392,0.573,0.793,0.98
304,0.8994,0.8927946276100798,0.9060053723899202,0.6512,0.6438857664031078,0.6585142335968922,0.8694,0.8772,0.282,0.534,0.939,0.393,0.599,0.815,0.983
305,0.89,0.8827599169569126,0.8972400830430874,0.6252,0.6177811225516023,0.6326188774483976,0.8523999999999999,0.8666,0.274,0.535,0.942,0.381,0.584,0.795,0.983
306,0.8872,0.878315375663367,0.8960846243366329,0.6354,0.6202029253878116,0.6505970746121883,0.8466,0.863,0.3,0.541,0.942,0.381,0.575,0.795,0.98
307,0.8612,0.8569528556690531,0.8654471443309468,0.6394,0.6331545411732832,0.6456454588267168,0.8396,0.8416,0.281,0.522,0.93,0.4,0.586,0.787,0.983
308,0.877,0.8727893125180077,0.8812106874819923,0.6396000000000001,0.6282335172196637,0.6509664827803364,0.8432,0.8418,0.274,0.529,0.937,0.381,0.588,0.807,0.98
309,0.8816,0.8771576878316836,0.8860423121683165,0.6676000000000001,0.6601707392330876,0.6750292607669126,0.8468,0.86,0.284,0.547,0.929,0.41,0.586,0.813,0.975
310,0.8778,0.8696389514321009,0.8859610485678991,0.644,0.6376081433575574,0.6503918566424426,0.8376,0.858,0.274,0.508,0.937,0.393,0.567,0.785,0.984
311,0.8732,0.8648061309613089,0.8815938690386911,0.649,0.6373521592288394,0.6606478407711607,0.8528,0.8563999999999999,0.292,0.515,0.933,0.418,0.602,0.794,0.982
312,0.886,0.879086707440192,0.892913292559808,0.6656000000000001,0.642694748559482,0.6885052514405181,0.8572,0.873,0.298,0.549,0.932,0.418,0.595,0.804,0.98
313,0.89,0.8834297316977013,0.8965702683022987,0.6552,0.6448337786505812,0.6655662213494188,0.8513999999999999,0.8672,0.278,0.52,0.939,0.41,0.583,0.801,0.976
314,0.9044,0.8997046052745881,0.9090953947254119,0.6704,0.661166493597269,0.679633506402731,0.8632,0.888,0.264,0.507,0.937,0.397,0.578,0.785,0.977
315,0.8826,0.8741969523155501,0.89100304768445,0.6476000000000001,0.6302699998970569,0.6649300001029432,0.8513999999999999,0.8622,0.259,0.53,0.942,0.402,0.574,0.766,0.973
316,0.8866,0.8834834480989493,0.8897165519010508,0.6446000000000001,0.6300243242710607,0.6591756757289394,0.8552,0.8652,0.278,0.526,0.916,0.427,0.565,0.786,0.981
317,0.8952,0.8884904172301467,0.9019095827698533,0.6606000000000001,0.6512010054017388,0.6699989945982614,0.8694,0.8738,0.29,0.552,0.938,0.397,0.572,0.784,0.974
318,0.8736,0.8674165631551704,0.8797834368448297,0.6316,0.6231969523155501,0.64000304768445,0.8408,0.8508,0.27,0.519,0.94,0.376,0.586,0.799,0.98
319,0.8872,0.8778092105491763,0.8965907894508237,0.6516000000000001,0.6426634689451807,0.6605365310548195,0.8473999999999999,0.8646,0.263,0.541,0.944,0.407,0.575,0.804,0.98
320,0.873,0.8669808104462285,0.8790191895537715,0.6464,0.6384204368724108,0.6543795631275892,0.8382,0.8502,0.28,0.523,0.934,0.399,0.571,0.8,0.986
321,0.8826,0.8762931290881744,0.8889068709118257,0.6396000000000001,0.62857782764726,0.6506221723527401,0.8446,0.8626,0.259,0.504,0.927,0.404,0.576,0.795,0.98
322,0.884,0.8788057468315822,0.8891942531684178,0.6482,0.6357399775649222,0.6606600224350778,0.847,0.8546,0.269,0.541,0.923,0.392,0.558,0.795,0.977
323,0.899,0.8835414078879259,0.9144585921120741,0.6476000000000001,0.6429046052745881,0.652295394725412,0.8628,0.8734,0.282,0.529,0.941,0.378,0.591,0.804,0.98
324,0.8972,0.8907242728611652,0.9036757271388348,0.6502,0.6393256884605878,0.6610743115394122,0.8568,0.874,0.272,0.552,0.942,0.437,0.59,0.794,0.972
325,0.888,0.8845995630967087,0.8914004369032913,0.6534,0.6440833820528202,0.6627166179471797,0.8626,0.8634,0.279,0.524,0.939,0.374,0.574,0.795,0.987
326,0.8912,0.8862801267388646,0.8961198732611354,0.6586000000000001,0.6470652154546879,0.6701347845453123,0.8628,0.871,0.273,0.504,0.932,0.409,0.58,0.784,0.986
327,0.8902,0.8851258614139865,0.8952741385860135,0.6564,0.6478604564165411,0.6649395435834589,0.861,0.867,0.271,0.531,0.925,0.419,0.56,0.783,0.977
328,0.8736,0.8667652064128907,0.8804347935871094,0.6412,0.635284151853142,0.647115848146858,0.8432,0.8513999999999999,0.28,0.54,0.953,0.378,0.576,0.793,0.976
329,0.8912,0.8847242728611652,0.8976757271388348,0.655,0.6397421773457108,0.6702578226542892,0.857,0.8674,0.27,0.546,0.943,0.399,0.582,0.791,0.983
330,0.888,0.8829563369964694,0.8930436630035307,0.679,0.6668659501499469,0.6911340498500532,0.8688,0.8656,0.295,0.518,0.93,0.403,0.588,0.784,0.974
331,0.884,0.8789563369964694,0.8890436630035307,0.6466000000000001,0.6347357721730849,0.6584642278269153,0.848,0.8566,0.275,0.516,0.925,0.378,0.565,0.784,0.976
332,0.8872,0.8792301032153022,0.8951698967846978,0.639,0.6259182580375423,0.6520817419624577,0.8483999999999999,0.858,0.276,0.526,0.941,0.429,0.611,0.787,0.978
333,0.8916000000000001,0.8827501492775688,0.9004498507224313,0.6378,0.6287435101406803,0.6468564898593198,0.8508,0.8688,0.309,0.533,0.931,0.388,0.581,0.817,0.985
334,0.8808,0.8740904172301467,0.8875095827698534,0.6618,0.6472296139376217,0.6763703860623784,0.8513999999999999,0.8578,0.252,0.521,0.939,0.406,0.581,0.791,0.979
335,0.8862,0.8811258614139865,0.8912741385860135,0.6416000000000001,0.6361451508683006,0.6470548491316995,0.8568,0.8672,0.289,0.532,0.927,0.399,0.576,0.773,0.979
336,0.893,0.8873781271420527,0.8986218728579474,0.6462,0.634085023858123,0.658314976141877,0.865,0.872,0.283,0.54,0.934,0.398,0.59,0.791,0.976
337,0.9026000000000001,0.8962323092536895,0.9089676907463107,0.6532,0.6409899532701591,0.6654100467298409,0.8712,0.8766,0.265,0.533,0.936,0.407,0.584,0.805,0.987
338,0.8848,0.8787552511399466,0.8908447488600535,0.6386000000000001,0.6277540809673676,0.6494459190326325,0.8513999999999999,0.8646,0.267,0.546,0.925,0.395,0.557,0.802,0.982
339,0.8786,0.8753621364305826,0.8818378635694175,0.6352,0.6240112362552357,0.6463887637447643,0.844,0.865,0.303,0.564,0.957,0.419,0.585,0.815,0.986
340,0.8734,0.8701621364305825,0.8766378635694174,0.6462,0.6265205069554584,0.6658794930445416,0.8328,0.8546,0.268,0.515,0.932,0.373,0.571,0.788,0.98
341,0.8648,0.8603750746387844,0.8692249253612157,0.6304,0.6220891949305314,0.6387108050694685,0.8383999999999999,0.8428,0.263,0.508,0.934,0.398,0.579,0.798,0.973
342,0.8996000000000001,0.8933545411732833,0.9058454588267169,0.6522,0.6360011618240412,0.6683988381759588,0.855,0.8706,0.266,0.522,0.93,0.397,0.602,0.801,0.98
343,0.9074,0.9049795512728309,0.909820448727169,0.6562,0.6472720991075557,0.6651279008924443,0.8694,0.8852,0.258,0.531,0.944,0.412,0.589,0.809,0.98
344,0.8842,0.877844426659049,0.8905555733409509,0.6502,0.6406868763943511,0.6597131236056489,0.8573999999999999,0.8638,0.261,0.494,0.922,0.409,0.58,0.785,0.975
345,0.8932,0.884315375663367,0.902084624336633,0.6624,0.6530421030826403,0.6717578969173597,0.8608,0.874,0.275,0.532,0.939,0.381,0.594,0.815,0.981
346,0.8796,0.8732931290881744,0.8859068709118257,0.6396000000000001,0.6281658992360519,0.6510341007639482,0.8516,0.8546,0.279,0.531,0.946,0.415,0.568,0.771,0.967
347,0.884,0.8810880398072098,0.8869119601927902,0.644,0.6232787147740482,0.6647212852259519,0.8576,0.8634,0.267,0.539,0.926,0.408,0.545,0.783,0.981
348,0.8794,0.8711357023189815,0.8876642976810184,0.657,0.6509808104462286,0.6630191895537715,0.8376,0.8473999999999999,0.251,0.507,0.925,0.409,0.564,0.798,0.983
349,0.8784,0.8730883477556256,0.8837116522443743,0.6606000000000001,0.6563347440972039,0.6648652559027962,0.8462,0.861,0.281,0.542,0.92,0.379,0.582,0.778,0.982
350,0.8918,0.8873750746387844,0.8962249253612157,0.6588,0.6382018458565674,0.6793981541434327,0.8602,0.8612,0.276,0.54,0.928,0.405,0.585,0.788,0.974
351,0.8928,0.8897082815775852,0.8958917184224149,0.6634,0.6476303783862952,0.6791696216137048,0.8603999999999999,0.873,0.266,0.519,0.936,0.398,0.588,0.795,0.983
352,0.8876000000000001,0.8818026124193141,0.893397387580686,0.645,0.6295913550043151,0.660408644995685,0.8482,0.8708,0.289,0.531,0.946,0.402,0.57,0.795,0.982
353,0.8916000000000001,0.886743204645874,0.8964567953541261,0.64,0.6341760796144197,0.6458239203855803,0.8618,0.8684,0.286,0.525,0.937,0.402,0.608,0.801,0.98
354,0.883,0.8696846370417451,0.8963153629582549,0.6478,0.6406456014310598,0.6549543985689403,0.8423999999999999,0.856,0.278,0.533,0.951,0.401,0.592,0.808,0.979
355,0.8844,0.8754204425478774,0.8933795574521225,0.6574,0.6481248447327554,0.6666751552672445,0.8644,0.8666,0.284,0.521,0.935,0.39,0.595,0.802,0.984
356,0.8834,0.8751357023189815,0.8916642976810184,0.6406000000000001,0.62933570523428,0.6518642947657202,0.8598,0.8612,0.276,0.555,0.933,0.377,0.578,0.8,0.98
357,0.879,0.8706706646844066,0.8873293353155934,0.6462,0.6381818880338976,0.6542181119661024,0.855,0.8613999999999999,0.287,0.553,0.943,0.379,0.599,0.793,0.976
358,0.8862,0.8750457376131842,0.8973542623868158,0.6236,0.6087362913403287,0.6384637086596714,0.8526,0.8668,0.28,0.536,0.941,0.389,0.537,0.799,0.972
359,0.8764,0.8732834480989492,0.8795165519010507,0.6378,0.6301761426060548,0.6454238573939453,0.8482,0.8606,0.285,0.525,0.933,0.405,0.577,0.774,0.979
360,0.8956000000000001,0.8860787766707845,0.9051212233292156,0.625,0.6201115639506333,0.6298884360493667,0.8603999999999999,0.8726,0.285,0.526,0.925,0.42,0.559,0.803,0.98
361,0.8914,0.8827261082067824,0.9000738917932175,0.6322,0.621184823631686,0.6432151763683139,0.8528,0.8566,0.265,0.53,0.934,0.422,0.575,0.782,0.981
362,0.893,0.8819988289474177,0.9040011710525824,0.6432,0.6280333906532226,0.6583666093467774,0.8636,0.8704,0.286,0.547,0.936,0.396,0.58,0.791,0.982
363,0.8916000000000001,0.8868232232238001,0.8963767767762,0.644,0.6376687310438334,0.6503312689561667,0.859,0.8724,0.262,0.499,0.925,0.4,0.593,0.804,0.981
364,0.8914,0.887415051607651,0.895384948392349,0.6568,0.6479588640514427,0.6656411359485574,0.8503999999999999,0.8702,0.273,0.53,0.946,0.422,0.576,0.784,0.974
365,0.8976000000000001,0.8925106920570166,0.9026893079429835,0.6536000000000001,0.6436434340333028,0.6635565659666973,0.8576,0.8716,0.289,0.539,0.933,0.406,0.575,0.818,0.98
366,0.8856,0.8780676932466063,0.8931323067533938,0.6408,0.6348841518531421,0.646715848146858,0.8453999999999999,0.8714,0.267,0.508,0.94,0.385,0.576,0.785,0.98
367,0.9102,0.9041552511399465,0.9162447488600535,0.6482,0.6290364939744183,0.6673635060255817,0.875,0.8836,0.278,0.519,0.943,0.394,0.576,0.777,0.987
368,0.8998,0.889140475479512,0.9104595245204881,0.6514,0.6415995027228041,0.6612004972771959,0.8606,0.8716,0.262,0.527,0.924,0.429,0.605,0.792,0.982
369,0.8878,0.8778899965611241,0.897710003438876,0.6502,0.6424259537054462,0.6579740462945538,0.8608,0.865,0.258,0.539,0.94,0.41,0.595,0.8,0.983
370,0.872,0.862027961504984,0.881972038495016,0.6364,0.6225566992767145,0.6502433007232854,0.8398,0.8522,0.273,0.536,0.931,0.401,0.584,0.801,0.982
371,0.8764,0.8678154400604334,0.8849845599395665,0.6346,0.6252421030826404,0.6439578969173597,0.8373999999999999,0.8592,0.288,0.537,0.936,0.411,0.563,0.785,0.978
372,0.8694,0.8616160441459172,0.8771839558540827,0.6522,0.6442301032153022,0.6601698967846978,0.8463999999999999,0.8482,0.271,0.527,0.927,0.421,0.57,0.801,0.98
373,0.8784,0.8705176337167861,0.8862823662832138,0.6504,0.6337969511288726,0.6670030488711274,0.8523999999999999,0.856,0.266,0.531,0.928,0.398,0.55,0.771,0.981
374,0.8862,0.8785761426060548,0.8938238573939452,0.6546000000000001,0.6407845698520424,0.6684154301479578,0.8526,0.8644,0.272,0.532,0.948,0.436,0.582,0.802,0.987
375,0.8986000000000001,0.8934355135704766,0.9037644864295236,0.6438,0.625670004796426,0.6619299952035741,0.8613999999999999,0.8808,0.273,0.551,0.938,0.411,0.578,0.806,0.98
376,0.8988,0.8949328594544518,0.9026671405455483,0.6562,0.6467682561924148,0.6656317438075852,0.8658,0.8742,0.283,0.546,0.94,0.382,0.586,0.808,0.984
377,0.888,0.879442421457522,0.896557578542478,0.6522,0.647202398810644,0.657197601189356,0.8598,0.8686,0.289,0.519,0.919,0.394,0.576,0.78,0.979
378,0.9008,0.8935386538184928,0.9080613461815072,0.6592,0.6482198704159357,0.6701801295840644,0.8638,0.8774,0.286,0.545,0.951,0.402,0.611,0.811,0.981
379,0.8854,0.8811347440972038,0.8896652559027961,0.6396000000000001,0.6297211601711153,0.6494788398288848,0.851,0.8682,0.283,0.539,0.931,0.385,0.591,0.802,0.989
380,0.8832,0.8763764942712746,0.8900235057287254,0.6542,0.6419269820081067,0.6664730179918933,0.8503999999999999,0.8664,0.271,0.523,0.94,0.4,0.561,0.801,0.978
381,0.8974,0.8938228007155299,0.9009771992844701,0.6472,0.6406650243520836,0.6537349756479164,0.8566,0.875,0.293,0.538,0.94,0.417,0.565,0.803,0.979
382,0.8772,0.8641359480280046,0.8902640519719953,0.6324,0.6262165631551703,0.6385834368448297,0.8503999999999999,0.859,0.262,0.534,0.937,0.397,0.549,0.787,0.973
383,0.901,0.8946081433575575,0.9073918566424426,0.6502,0.6390457376131842,0.6613542623868158,0.8666,0.8802,0.287,0.508,0.941,0.397,0.593,0.785,0.985
384,0.8928,0.8883750746387844,0.8972249253612157,0.641,0.6175887883330066,0.6644112116669935,0.8602,0.873,0.264,0.517,0.925,0.387,0.59,0.782,0.974
385,0.8982,0.8898984755644364,0.9065015244355636,0.6668000000000001,0.6562495086002484,0.6773504913997517,0.8734,0.8848,0.276,0.52,0.927,0.383,0.589,0.783,0.973
386,0.8938,0.8914116116119001,0.8961883883881,0.6264,0.616758097287804,0.636041902712196,0.8596,0.8752,0.288,0.56,0.922,0.383,0.568,0.793,0.978
387,0.882,0.8774378351586251,0.886562164841375,0.6444,0.6350421030826403,0.6537578969173596,0.8558,0.8658,0.287,0.516,0.93,0.419,0.576,0.786,0.983
388,0.8956000000000001,0.8887090444696973,0.9024909555303028,0.6526000000000001,0.6416479885916299,0.6635520114083703,0.8694,0.8776,0.242,0.515,0.93,0.422,0.58,0.799,0.978
389,0.8942,0.8844864092917477,0.9039135907082523,0.6414,0.6301357052342799,0.6526642947657201,0.8612,0.8754,0.252,0.528,0.942,0.389,0.596,0.791,0.971
390,0.8886000000000001,0.8846150516076511,0.892584948392349,0.6734,0.6700452086150733,0.6767547913849267,0.859,0.87,0.296,0.545,0.948,0.397,0.559,0.796,0.977
391,0.8722,0.8677750746387843,0.8766249253612156,0.6476000000000001,0.6398657189089036,0.6553342810910965,0.8498,0.8443999999999999,0.266,0.498,0.936,0.414,0.568,0.78,0.981
392,0.8884,0.8840453160093349,0.892754683990665,0.6516000000000001,0.6427501492775688,0.6604498507224313,0.8656,0.8652,0.265,0.539,0.933,0.411,0.549,0.793,0.979
393,0.891,0.8817915733350401,0.9002084266649599,0.6428,0.625766107638865,0.6598338923611351,0.8572,0.8664,0.299,0.522,0.937,0.383,0.598,0.791,0.985
394,0.9002,0.8932644423501507,0.9071355576498493,0.6606000000000001,0.6527666843877878,0.6684333156122123,0.8664,0.8846,0.281,0.542,0.949,0.415,0.559,0.79,0.976
395,0.8936000000000001,0.8868789380382297,0.9003210619617704,0.642,0.6361760796144197,0.6478239203855803,0.8486,0.8722,0.299,0.533,0.942,0.408,0.596,0.803,0.976
396,0.8866,0.8799946276100798,0.8932053723899203,0.6554,0.643568303706284,0.6672316962937159,0.8652,0.8684,0.28,0.525,0.94,0.406,0.602,0.807,0.98
397,0.8948,0.8879202401806339,0.9016797598193662,0.6526000000000001,0.6438376870447992,0.661362312955201,0.8583999999999999,0.868,0.289,0.536,0.936,0.394,0.568,0.791,0.979
398,0.8964,0.8913869978459713,0.9014130021540286,0.6576000000000001,0.647338415142536,0.6678615848574642,0.8714,0.8786,0.282,0.531,0.945,0.407,0.561,0.793,0.977
399,0.8908,0.8846290423542571,0.896970957645743,0.6384,0.6320323092536894,0.6447676907463106,0.8466,0.8678,0.283,0.555,0.917,0.393,0.57,0.776,0.971
400,0.9006000000000001,0.8969166293340161,0.9042833706659841,0.6536000000000001,0.6381763538860497,0.6690236461139505,0.8642,0.8796,0.271,0.532,0.923,0.386,0.583,0.777,0.979
401,0.8986000000000001,0.8921123798720113,0.9050876201279888,0.6606000000000001,0.6433145386499645,0.6778854613500357,0.8654,0.8806,0.278,0.519,0.944,0.418,0.595,0.802,0.976
402,0.8862,0.8802193542122192,0.8921806457877808,0.6572,0.6461848236316861,0.668215176368314,0.8634,0.8676,0.261,0.52,0.937,0.413,0.565,0.803,0.975
403,0.9008,0.8984116116119001,0.9031883883881,0.6714,0.6537613773225046,0.6890386226774954,0.872,0.8772,0.273,0.537,0.94,0.403,0.591,0.798,0.982
404,0.8964,0.8887157147857543,0.9040842852142457,0.6372,0.6248956172291515,0.6495043827708484,0.8562,0.869,0.298,0.554,0.927,0.407,0.581,0.79,0.98
405,0.8954,0.888453336566176,0.902346663433824,0.6624,0.6437626275230844,0.6810373724769155,0.8718,0.8696,0.281,0.532,0.928,0.417,0.561,0.787,0.972
406,0.9058,0.9037597378580253,0.9078402621419748,0.6686000000000001,0.6644260877855279,0.6727739122144722,0.8688,0.8842,0.269,0.522,0.927,0.406,0.577,0.8,0.967
407,0.8808,0.875082949618026,0.886517050381974,0.6342,0.6129207624765672,0.6554792375234327,0.8553999999999999,0.8628,0.264,0.511,0.928,0.398,0.546,0.77,0.974
408,0.8928,0.8860332160011029,0.8995667839988972,0.666,0.6474372270452041,0.684562772954796,0.8603999999999999,0.875,0.275,0.527,0.914,0.426,0.577,0.782,0.981
409,0.8924,0.8868056181276178,0.8979943818723821,0.6522,0.6483328594544517,0.6560671405455483,0.8684,0.8766,0.271,0.549,0.921,0.416,0.563,0.793,0.98
410,0.8878,0.878786169303246,0.896813830696754,0.649,0.6380691246899555,0.6599308753100446,0.846,0.8696,0.27,0.522,0.923,0.402,0.559,0.782,0.977
411,0.8944,0.8870228019681882,0.9017771980318118,0.651,0.6430011392308612,0.6589988607691388,0.8598,0.8754,0.288,0.53,0.939,0.372,0.584,0.798,0.971
412,0.8836,0.8763812427264858,0.8908187572735143,0.6092,0.6001435101406802,0.6182564898593197,0.8432,0.8626,0.272,0.526,0.929,0.397,0.581,0.797,0.981
413,0.8822,0.8723289664463991,0.8920710335536008,0.6196,0.6121190388127592,0.6270809611872409,0.855,0.8576,0.273,0.537,0.949,0.401,0.588,0.8,0.979
414,0.8894,0.8816160441459172,0.8971839558540827,0.6274,0.618208331177253,0.6365916688227469,0.8522,0.865,0.267,0.545,0.931,0.39,0.581,0.802,0.981
415,0.9024,0.8998252307320709,0.9049747692679291,0.6806,0.6696832381565387,0.6915167618434612,0.867,0.8834,0.303,0.546,0.931,0.416,0.579,0.786,0.979
416,0.897,0.8897599169569126,0.9042400830430875,0.654,0.6441055660969591,0.6638944339030409,0.8716,0.8724,0.297,0.556,0.931,0.416,0.617,0.812,0.982
417,0.8804,0.876512976852723,0.8842870231472769,0.6486000000000001,0.6352095877942525,0.6619904122057476,0.855,0.8602,0.26,0.504,0.926,0.395,0.591,0.783,0.974
418,0.9,0.8970880398072099,0.9029119601927902,0.6622,0.6549919292716101,0.6694080707283899,0.8712,0.8808,0.271,0.536,0.921,0.4,0.549,0.784,0.978
419,0.8962,0.8920445974652658,0.9003554025347342,0.6644,0.6554204425478775,0.6733795574521225,0.8553999999999999,0.8724,0.276,0.526,0.961,0.419,0.618,0.811,0.986
420,0.8984,0.8817969511288726,0.9150030488711274,0.6606000000000001,0.655743204645874,0.6654567953541262,0.864,0.8732,0.265,0.529,0.947,0.37,0.566,0.786,0.974
421,0.8954,0.8882888308212025,0.9025111691787975,0.6456000000000001,0.6271288133866407,0.6640711866133594,0.8576,0.8804,0.298,0.549,0.943,0.389,0.603,0.813,0.977
422,0.8926000000000001,0.8804469063770204,0.9047530936229797,0.6494,0.630373752788702,0.668426247211298,0.858,0.8672,0.254,0.512,0.945,0.387,0.593,0.784,0.975
423,0.8806,0.8760717550703402,0.8851282449296599,0.6468,0.6369289664463991,0.656671033553601,0.8552,0.8636,0.283,0.523,0.919,0.435,0.58,0.791,0.98
424,0.8858,0.8808801267388646,0.8907198732611354,0.6574,0.6497157147857543,0.6650842852142457,0.8538,0.8772,0.289,0.557,0.931,0.412,0.616,0.773,0.981
425,0.8826,0.8759946276100798,0.8892053723899203,0.6338,0.6227848236316861,0.644815176368314,0.8492,0.8563999999999999,0.27,0.533,0.926,0.414,0.626,0.805,0.985
426,0.8984,0.8924064787489036,0.9043935212510964,0.6532,0.6373377727963614,0.6690622272036386,0.8676,0.8748,0.272,0.512,0.931,0.411,0.563,0.794,0.971
427,0.8744,0.8687371408920709,0.880062859107929,0.615,0.6046486619624196,0.6253513380375804,0.85,0.855,0.29,0.557,0.925,0.397,0.597,0.802,0.98
428,0.8922,0.8848332586680321,0.8995667413319679,0.6506000000000001,0.6334713362783886,0.6677286637216115,0.8616,0.8722,0.269,0.541,0.951,0.413,0.592,0.81,0.988
429,0.8938,0.8862779343210274,0.9013220656789727,0.6476000000000001,0.6345595720111179,0.6606404279888822,0.867,0.8766,0.28,0.536,0.932,0.392,0.555,0.796,0.983
430,0.8822,0.8780445974652658,0.8863554025347342,0.6706000000000001,0.6607995027228042,0.680400497277196,0.8553999999999999,0.8596,0.268,0.536,0.934,0.403,0.577,0.79,0.98
431,0.889,0.882086707440192,0.895913292559808,0.632,0.6259171135448335,0.6380828864551665,0.8503999999999999,0.8616,0.309,0.546,0.947,0.386,0.574,0.813,0.981
432,0.8932,0.8886888106674019,0.8977111893325981,0.646,0.6322572978696571,0.6597427021303429,0.8483999999999999,0.8656,0.28,0.537,0.936,0.379,0.587,0.783,0.976
433,0.8804,0.876716629334016,0.884083370665984,0.6206,0.6070379821747227,0.6341620178252774,0.836,0.8563999999999999,0.253,0.502,0.94,0.387,0.549,0.796,0.98
434,0.8832,0.874315375663367,0.8920846243366329,0.6488,0.6329377727963614,0.6646622272036387,0.8582,0.8638,0.283,0.558,0.943,0.414,0.616,0.802,0.981
435,0.8906000000000001,0.8834348348357001,0.8977651651643,0.6418,0.6380338466233032,0.6455661533766969,0.8548,0.8748,0.28,0.561,0.942,0.393,0.611,0.803,0.976
436,0.9024,0.8989322211750753,0.9058677788249246,0.6584,0.6452126164139997,0.6715873835860002,0.8563999999999999,0.8828,0.272,0.535,0.929,0.382,0.575,0.773,0.982
437,0.8918,0.8795584271481514,0.9040415728518487,0.6242,0.607555217383425,0.640844782616575,0.8572,0.8598,0.261,0.522,0.936,0.418,0.563,0.782,0.974
438,0.9024,0.8979576878316835,0.9068423121683165,0.6522,0.640572030453042,0.663827969546958,0.8648,0.8838,0.282,0.546,0.937,0.414,0.568,0.806,0.984
439,0.8902,0.8834332160011028,0.8969667839988972,0.6712,0.6577006509393876,0.6846993490606125,0.858,0.8694,0.316,0.535,0.922,0.399,0.568,0.775,0.975
440,0.8978,0.8941376173719029,0.9014623826280972,0.6478,0.6343292331206408,0.6612707668793593,0.8616,0.8768,0.285,0.548,0.954,0.401,0.595,0.771,0.969
441,0.896,0.8874424214575221,0.904557578542478,0.6818000000000001,0.6695584271481515,0.6940415728518486,0.8666,0.8724,0.295,0.522,0.93,0.414,0.585,0.817,0.99
442,0.8786,0.8712752347438057,0.8859247652561943,0.651,0.6406486619624197,0.6613513380375804,0.8526,0.8646,0.288,0.544,0.937,0.409,0.571,0.776,0.984
443,0.9072,0.8999386538184928,0.9144613461815072,0.6536000000000001,0.6421658992360519,0.6650341007639482,0.8754,0.8892,0.274,0.555,0.938,0.408,0.559,0.785,0.978
444,0.8926000000000001,0.8886150516076511,0.896584948392349,0.6394,0.6273105022798929,0.651489497720107,0.8586,0.8682,0.293,0.533,0.934,0.389,0.574,0.78,0.975
445,0.8934,0.8904096771061095,0.8963903228938904,0.6522,0.6382789585090222,0.6661210414909778,0.8553999999999999,0.8736,0.273,0.537,0.942,0.402,0.584,0.781,0.978
446,0.8838,0.8782194144047785,0.8893805855952216,0.6622,0.649616851822715,0.674783148177285,0.8556,0.8638,0.299,0.538,0.942,0.405,0.597,0.789,0.976
447,0.8862,0.8789919292716101,0.8934080707283899,0.6322,0.6128962175626633,0.6515037824373366,0.8498,0.8734,0.268,0.536,0.936,0.39,0.553,0.802,0.98
448,0.8838,0.8747435101406803,0.8928564898593198,0.6648000000000001,0.6471657481868208,0.6824342518131793,0.8476,0.868,0.255,0.506,0.929,0.407,0.563,0.793,0.978
449,0.9062,0.9045810682152913,0.9078189317847087,0.6424,0.6335938093895772,0.6512061906104227,0.8582,0.8826,0.268,0.49,0.931,0.418,0.578,0.779,0.972
450,0.8794,0.8736694818717263,0.8851305181282736,0.6306,0.6156329263351696,0.6455670736648305,0.8456,0.8598,0.251,0.515,0.943,0.382,0.623,0.789,0.982
451,0.896,0.8913541187292296,0.9006458812707704,0.6618,0.656359300954734,0.6672406990452661,0.8608,0.8806,0.288,0.513,0.931,0.416,0.596,0.777,0.976
452,0.9074,0.8938379821747227,0.9209620178252773,0.647,0.6416594012075373,0.6523405987924628,0.8766,0.88,0.285,0.543,0.933,0.431,0.602,0.815,0.985
453,0.8978,0.8933750746387844,0.9022249253612157,0.6596000000000001,0.6488612214178816,0.6703387785821185,0.8618,0.873,0.319,0.569,0.942,0.415,0.564,0.813,0.978
454,0.8908,0.879715062476067,0.9018849375239331,0.6578,0.6500259537054462,0.6655740462945539,0.8482,0.869,0.277,0.545,0.934,0.427,0.57,0.801,0.982
455,0.8972,0.8897811225516024,0.9046188774483976,0.6486000000000001,0.6362580847085142,0.6609419152914859,0.859,0.8738,0.292,0.521,0.924,0.379,0.562,0.784,0.983
456,0.906,0.8991426864388976,0.9128573135611024,0.6564,0.6420642914275145,0.6707357085724854,0.875,0.8798,0.288,0.532,0.945,0.408,0.584,0.79,0.972
457,0.9104,0.9055432046458739,0.9152567953541261,0.6612,0.6546650243520836,0.6677349756479164,0.8772,0.895,0.279,0.53,0.935,0.402,0.6,0.795,0.977
458,0.8898,0.8861376173719029,0.8934623826280972,0.6444,0.6321521316615681,0.6566478683384318,0.8482,0.8702,0.302,0.529,0.942,0.374,0.551,0.788,0.987
459,0.8998,0.8968355678349335,0.9027644321650666,0.6676000000000001,0.6613545411732833,0.6738454588267169,0.8764,0.8798,0.259,0.508,0.938,0.423,0.584,0.81,0.982
460,0.9008,0.8941481103283883,0.9074518896716118,0.6552,0.6409235635453957,0.6694764364546043,0.8642,0.876,0.291,0.514,0.933,0.416,0.593,0.801,0.983
461,0.9032,0.8979761497078778,0.9084238502921222,0.6646000000000001,0.6547995027228042,0.674400497277196,0.8762,0.8748,0.292,0.546,0.944,0.426,0.593,0.801,0.973
462,0.8872,0.881482949618026,0.892917050381974,0.6324,0.6176927009051192,0.6471072990948807,0.8468,0.8744,0.279,0.54,0.921,0.42,0.579,0.792,0.98
463,0.8858,0.8773147912858238,0.8942852087141763,0.6638000000000001,0.6526457376131842,0.6749542623868159,0.8588,0.8634,0.263,0.542,0.935,0.407,0.598,0.81,0.974
464,0.8722,0.8685376173719028,0.8758623826280971,0.6278,0.6210904172301467,0.6345095827698534,0.8388,0.8502,0.269,0.542,0.935,0.389,0.554,0.809,0.975
465,0.8972,0.8904904172301467,0.9039095827698533,0.6538,0.6462779343210274,0.6613220656789727,0.8612,0.8764,0.268,0.548,0.939,0.417,0.589,0.805,0.983
466,0.9042,0.8958521755710558,0.9125478244289442,0.6472,0.6316073498180887,0.6627926501819112,0.8684,0.8864,0.29,0.547,0.947,0.416,0.57,0.812,0.982
467,0.9116000000000001,0.9064355135704766,0.9167644864295236,0.6574,0.641679337280032,0.673120662719968,0.8768,0.8894,0.286,0.529,0.943,0.404,0.586,0.789,0.977
468,0.8854,0.8820452086150733,0.8887547913849266,0.6504,0.6442165631551703,0.6565834368448297,0.8568,0.864,0.28,0.532,0.939,0.398,0.591,0.806,0.983
469,0.8936000000000001,0.8842010054017387,0.9029989945982614,0.6406000000000001,0.6319261082067825,0.6492738917932176,0.8603999999999999,0.8664,0.253,0.516,0.945,0.405,0.562,0.777,0.977
470,0.8846,0.8751193444877171,0.894080655512283,0.6476000000000001,0.6321513843924256,0.6630486156075746,0.8488,0.868,0.278,0.535,0.944,0.395,0.561,0.794,0.97
471,0.8926000000000001,0.889741474809013,0.8954585251909871,0.66,0.6542426408905332,0.6657573591094669,0.8583999999999999,0.8686,0.264,0.507,0.941,0.393,0.562,0.792,0.973
472,0.907,0.9009171135448335,0.9130828864551666,0.6858,0.6782779343210273,0.6933220656789726,0.8756,0.8872,0.268,0.524,0.944,0.404,0.57,0.808,0.984
473,0.89,0.887849374869182,0.892150625130818,0.649,0.6418133500343635,0.6561866499656366,0.8623999999999999,0.872,0.279,0.534,0.932,0.407,0.58,0.779,0.975
474,0.891,0.8882235548948022,0.8937764451051978,0.6754,0.6639996580955702,0.6868003419044298,0.8658,0.872,0.276,0.539,0.934,0.426,0.586,0.803,0.984
475,0.8928,0.8885528556690532,0.8970471443309469,0.6428,0.6381210515413203,0.6474789484586798,0.8478,0.872,0.3,0.555,0.933,0.38,0.579,0.806,0.977
476,0.9108,0.9058801267388646,0.9157198732611355,0.6608,0.6476770741291651,0.673922925870835,0.8698,0.8886000000000001,0.285,0.536,0.927,0.359,0.576,0.804,0.975
477,0.8802,0.8735481103283882,0.8868518896716118,0.647,0.6332572978696571,0.6607427021303429,0.8578,0.8548,0.276,0.525,0.943,0.386,0.583,0.784,0.974
478,0.9012,0.897986032429268,0.904413967570732,0.6518,0.6362073498180888,0.6673926501819113,0.8612,0.8834,0.276,0.538,0.939,0.388,0.562,0.81,0.976
479,0.8908,0.8834857664031078,0.8981142335968922,0.6396000000000001,0.6288971732381793,0.6503028267618208,0.861,0.8704,0.289,0.557,0.954,0.421,0.572,0.824,0.98
480,0.887,0.8760691246899555,0.8979308753100446,0.6484,0.6430883477556256,0.6537116522443743,0.8592,0.869,0.301,0.561,0.947,0.386,0.584,0.822,0.983
481,0.9006000000000001,0.8994894219579209,0.9017105780420792,0.649,0.6272088852693101,0.67079111473069,0.87,0.877,0.261,0.53,0.933,0.383,0.567,0.796,0.976
482,0.9004,0.897679650477367,0.903120349522633,0.6544,0.6466657189089036,0.6621342810910964,0.8692,0.8782,0.261,0.52,0.922,0.42,0.579,0.767,0.976
483,0.8898,0.8853750746387844,0.8942249253612157,0.6494,0.636598209336367,0.6622017906636329,0.8636,0.867,0.293,0.527,0.928,0.403,0.606,0.801,0.982
484,0.9,0.8904222703982675,0.9095777296017326,0.659,0.6505329803929456,0.6674670196070545,0.86,0.8778,0.294,0.522,0.921,0.386,0.572,0.791,0.979
485,0.8804,0.8745365055212008,0.8862634944787992,0.6532,0.6456779343210274,0.6607220656789726,0.848,0.86,0.25,0.515,0.936,0.396,0.551,0.771,0.981
486,0.9056000000000001,0.8973824729134449,0.9138175270865553,0.6484,0.6310034055690585,0.6657965944309414,0.8716,0.879,0.269,0.502,0.923,0.384,0.592,0.783,0.978
487,0.8862,0.880284151853142,0.892115848146858,0.6482,0.64268891382363,0.65371108617637,0.849,0.8676,0.288,0.524,0.928,0.414,0.585,0.787,0.98
488,0.8974,0.8912792135740757,0.9035207864259243,0.6454,0.6357182050913237,0.6550817949086762,0.8678,0.8794,0.269,0.53,0.924,0.405,0.563,0.774,0.978
489,0.8934,0.888704605274588,0.8980953947254119,0.6516000000000001,0.6380949417621137,0.6651050582378865,0.8526,0.87,0.285,0.538,0.935,0.418,0.558,0.79,0.987
490,0.8824,0.878716629334016,0.886083370665984,0.6514,0.6303722084817244,0.6724277915182756,0.8556,0.8664,0.263,0.529,0.933,0.42,0.605,0.787,0.977
491,0.9082,0.9036888106674019,0.9127111893325981,0.6644,0.6550421030826403,0.6737578969173597,0.8758,0.8952,0.284,0.56,0.939,0.438,0.584,0.818,0.983
492,0.8874,0.879229511233956,0.895570488766044,0.645,0.6275503130923221,0.6624496869076779,0.853,0.8666,0.283,0.532,0.938,0.397,0.58,0.785,0.974
493,0.8958,0.892586032429268,0.899013967570732,0.6382,0.6336041655886265,0.6427958344113734,0.8622,0.8764,0.27,0.533,0.946,0.391,0.588,0.794,0.977
494,0.8914,0.8854711356698667,0.8973288643301333,0.647,0.6381763194207867,0.6558236805792134,0.8568,0.8728,0.28,0.544,0.948,0.394,0.597,0.815,0.98
495,0.894,0.8891115639506333,0.8988884360493667,0.64,0.6264266189403662,0.6535733810596338,0.8674,0.8824,0.274,0.547,0.917,0.395,0.56,0.791,0.981
496,0.911,0.9070735136770449,0.9149264863229551,0.673,0.6648106634839606,0.6811893365160395,0.875,0.8886000000000001,0.271,0.522,0.933,0.407,0.558,0.8,0.967
497,0.9006000000000001,0.8927176337167863,0.9084823662832139,0.6796,0.6700383809725018,0.6891616190274982,0.878,0.8846,0.273,0.565,0.926,0.394,0.59,0.81,0.982
498,0.8822,0.8793685704460354,0.8850314295539645,0.6424,0.6373106920570165,0.6474893079429834,0.8552,0.8612,0.255,0.523,0.936,0.43,0.562,0.776,0.976
499,0.8852,0.8787242728611652,0.8916757271388348,0.6546000000000001,0.6462429463538325,0.6629570536461676,0.8598,0.8712,0.271,0.539,0.919,0.411,0.567,0.765,0.978
500,0.8794,0.8726789380382296,0.8861210619617703,0.636,0.6280011392308612,0.6439988607691388,0.8406,0.8566,0.293,0.531,0.946,0.365,0.586,0.787,0.974
501,0.8936000000000001,0.8816709752530484,0.9055290247469517,0.653,0.6358398621355434,0.6701601378644566,0.8622,0.8774,0.258,0.51,0.932,0.388,0.537,0.789,0.972
502,0.8878,0.8791349999485285,0.8964650000514716,0.6486000000000001,0.6465222987326329,0.6506777012673672,0.85,0.8654,0.285,0.537,0.939,0.407,0.591,0.816,0.982
503,0.8748,0.8620646185073787,0.8875353814926213,0.6254,0.6145186019094678,0.6362813980905321,0.8418,0.8513999999999999,0.261,0.54,0.938,0.414,0.579,0.789,0.977
504,0.8974,0.8912792135740757,0.9035207864259243,0.66,0.6573660329007448,0.6626339670992553,0.8702,0.8792,0.273,0.542,0.936,0.386,0.576,0.798,0.979
505,0.9104,0.9050883477556256,0.9157116522443743,0.6446000000000001,0.6356204425478775,0.6535795574521226,0.8776,0.892,0.267,0.544,0.941,0.422,0.575,0.778,0.976
506,0.8882,0.882482949618026,0.893917050381974,0.6462,0.6405507699349546,0.6518492300650454,0.8613999999999999,0.867,0.264,0.511,0.931,0.398,0.56,0.765,0.982
507,0.8806,0.8738789380382297,0.8873210619617704,0.6526000000000001,0.6454888308212026,0.6597111691787976,0.8543999999999999,0.8593999999999999,0.277,0.545,0.936,0.402,0.573,0.796,0.977
508,0.8854,0.8728413803999907,0.8979586196000092,0.6244,0.6133778276472599,0.63542217235274,0.8458,0.8622,0.286,0.548,0.943,0.412,0.578,0.815,0.98
509,0.9034,0.8967946276100798,0.9100053723899202,0.6478,0.6348247597440224,0.6607752402559777,0.8686,0.8872,0.293,0.554,0.934,0.407,0.59,0.807,0.98
510,0.8994,0.8971444053337009,0.9016555946662991,0.6538,0.6367209128330824,0.6708790871669177,0.8712,0.8746,0.298,0.533,0.942,0.405,0.593,0.795,0.976
511,0.8928,0.8883750746387844,0.8972249253612157,0.6374,0.6298676932466062,0.6449323067533937,0.8666,0.8754,0.28,0.537,0.925,0.402,0.578,0.798,0.979
512,0.8942,0.8900445974652658,0.8983554025347342,0.6668000000000001,0.6591761426060548,0.6744238573939453,0.8612,0.8742,0.278,0.521,0.941,0.383,0.584,0.799,0.972
513,0.9042,0.8984159244634732,0.9099840755365268,0.6484,0.6385211601711153,0.6582788398288847,0.8662,0.8766,0.279,0.531,0.925,0.389,0.581,0.802,0.98
514,0.8934,0.8857157147857543,0.9010842852142457,0.6442,0.6272341255826857,0.6611658744173143,0.86,0.8696,0.294,0.559,0.934,0.422,0.603,0.802,0.979
515,0.9064,0.9011614138526746,0.9116385861473254,0.663,0.6501561277320824,0.6758438722679176,0.8706,0.8886000000000001,0.268,0.55,0.938,0.381,0.569,0.797,0.982
516,0.88,0.8760735136770449,0.8839264863229551,0.6284,0.6117737527818433,0.6450262472181566,0.8423999999999999,0.8572,0.288,0.524,0.93,0.383,0.578,0.786,0.981
517,0.8878,0.8848355678349334,0.8907644321650666,0.655,0.648086707440192,0.661913292559808,0.8522,0.8662,0.288,0.529,0.942,0.382,0.588,0.791,0.978
518,0.9032,0.8963764942712746,0.9100235057287254,0.6642,0.6573764942712746,0.6710235057287254,0.8626,0.8808,0.291,0.538,0.934,0.381,0.586,0.79,0.968
519,0.9066000000000001,0.8967995027228042,0.916400497277196,0.6684,0.6572734157262815,0.6795265842737185,0.87,0.8842,0.273,0.531,0.94,0.414,0.601,0.802,0.985
520,0.8838,0.8730684021465897,0.8945315978534104,0.6586000000000001,0.647165899236052,0.6700341007639482,0.8558,0.862,0.276,0.524,0.939,0.362,0.573,0.772,0.974
521,0.9,0.891487580498562,0.908512419501438,0.641,0.6289616208924571,0.6530383791075429,0.8553999999999999,0.8858,0.292,0.531,0.933,0.434,0.575,0.795,0.985
522,0.876,0.8673083520125736,0.8846916479874264,0.6386000000000001,0.6277896764655169,0.6494103235344832,0.8528,0.8593999999999999,0.281,0.527,0.94,0.392,0.565,0.789,0.984
523,0.9064,0.8984204368724108,0.9143795631275892,0.6478,0.6360730110424017,0.6595269889575984,0.8678,0.8786,0.277,0.526,0.938,0.38,0.562,0.775,0.98
524,0.8806,0.8758232232238001,0.8853767767762,0.6298,0.6245761497078778,0.6350238502921223,0.8453999999999999,0.8593999999999999,0.289,0.53,0.933,0.404,0.615,0.772,0.97
525,0.9004,0.8924204368724108,0.9083795631275892,0.6594,0.6542355135704765,0.6645644864295235,0.8606,0.8862,0.277,0.565,0.941,0.417,0.603,0.807,0.984
526,0.884,0.8749180108226616,0.8930819891773384,0.6296,0.6244355135704766,0.6347644864295235,0.8508,0.8616,0.284,0.537,0.927,0.392,0.59,0.81,0.983
527,0.8964,0.8945169233116516,0.8982830766883484,0.6312,0.619085023858123,0.6433149761418769,0.8528,0.8762,0.232,0.513,0.938,0.396,0.561,0.772,0.979
528,0.9038,0.8968090898549187,0.9107909101450814,0.6252,0.6169918590125518,0.6334081409874481,0.8553999999999999,0.8828,0.279,0.553,0.945,0.409,0.574,0.791,0.983
529,0.896,0.889086707440192,0.902913292559808,0.639,0.6323713281642241,0.6456286718357759,0.8526,0.8768,0.276,0.532,0.942,0.432,0.581,0.786,0.979
530,0.8946000000000001,0.892344405333701,0.8968555946662992,0.6458,0.6324441735055756,0.6591558264944245,0.8674,0.8732,0.264,0.501,0.922,0.385,0.553,0.778,0.975
531,0.9028,0.8977258614139866,0.9078741385860135,0.6566000000000001,0.6469981552205197,0.6662018447794804,0.8688,0.8876000000000001,0.289,0.542,0.946,0.38,0.565,0.8,0.976
532,0.8966000000000001,0.8888160441459173,0.9043839558540828,0.646,0.634790586412239,0.6572094135877611,0.8656,0.8834,0.282,0.529,0.93,0.412,0.567,0.803,0.982
533,0.8954,0.8921621364305825,0.8986378635694174,0.642,0.6340011392308612,0.6499988607691388,0.87,0.8838,0.274,0.522,0.935,0.386,0.544,0.785,0.983
534,0.9114,0.904128045564215,0.918671954435785,0.6834,0.6733663099841769,0.6934336900158231,0.878,0.8908,0.269,0.539,0.947,0.411,0.572,0.799,0.982
535,0.888,0.8782626305763428,0.8977373694236572,0.6426000000000001,0.6287845698520423,0.6564154301479578,0.8543999999999999,0.8606,0.259,0.539,0.921,0.395,0.561,0.806,0.973
536,0.901,0.8887395503862033,0.9132604496137967,0.6462,0.6426444154106012,0.6497555845893987,0.8583999999999999,0.8796,0.264,0.512,0.936,0.423,0.57,0.793,0.984
537,0.8942,0.8870456014310597,0.9013543985689403,0.6424,0.6319892563783461,0.6528107436216538,0.8548,0.8824,0.299,0.552,0.958,0.411,0.589,0.818,0.975
538,0.8904,0.8881444053337009,0.8926555946662991,0.6424,0.6273558686420547,0.6574441313579452,0.861,0.8722,0.284,0.522,0.921,0.413,0.591,0.795,0.987
539,0.901,0.8982235548948022,0.9037764451051978,0.6474,0.6315329137895991,0.6632670862104009,0.866,0.8766,0.284,0.524,0.935,0.393,0.582,0.772,0.974
540,0.9038,0.8988801267388646,0.9087198732611355,0.6482,0.6336031847737609,0.6627968152262391,0.8678,0.8816,0.297,0.526,0.936,0.412,0.592,0.782,0.974
541,0.8852,0.879029042354257,0.8913709576457429,0.6486000000000001,0.6358283525160902,0.66137164748391,0.8548,0.8586,0.271,0.557,0.935,0.412,0.57,0.781,0.977
542,0.908,0.8991763194207867,0.9168236805792134,0.6788000000000001,0.6674403011550817,0.6901596988449185,0.876,0.8838,0.295,0.553,0.94,0.397,0.568,0.802,0.978
543,0.8858,0.875508410444411,0.8960915895555891,0.6504,0.6382786626205401,0.6625213373794598,0.8618,0.8664,0.284,0.543,0.947,0.412,0.565,0.806,0.982
544,0.8792,0.8722644423501507,0.8861355576498493,0.6544,0.6435186019094679,0.6652813980905321,0.8512,0.8623999999999999,0.263,0.55,0.927,0.414,0.603,0.777,0.984
545,0.9072,0.8998332586680321,0.9145667413319679,0.6578,0.6492694881944078,0.6663305118055923,0.8712,0.8858,0.282,0.56,0.957,0.409,0.595,0.805,0.977
546,0.8974,0.8906789380382296,0.9041210619617703,0.659,0.6524886590611478,0.6655113409388522,0.8696,0.873,0.284,0.552,0.931,0.375,0.599,0.81,0.983
547,0.8926000000000001,0.8829580972878041,0.9022419027121961,0.6678000000000001,0.6564742817841418,0.6791257182158583,0.8628,0.8702,0.255,0.525,0.932,0.407,0.597,0.794,0.981
548,0.8926000000000001,0.8808993342831333,0.9043006657168668,0.6554,0.6367213120822761,0.6740786879177239,0.871,0.8818,0.28,0.526,0.934,0.396,0.564,0.803,0.978
549,0.8822,0.8772801267388646,0.8871198732611354,0.6262,0.6199053635728512,0.6324946364271488,0.8508,0.86,0.26,0.514,0.939,0.385,0.593,0.795,0.973
550,0.8948,0.8877541721991793,0.9018458278008208,0.642,0.6356081433575574,0.6483918566424426,0.8646,0.8782,0.274,0.53,0.931,0.392,0.579,0.795,0.992
551,0.906,0.9008057468315822,0.9111942531684178,0.6734,0.659445773619287,0.687354226380713,0.8772,0.8866,0.27,0.539,0.942,0.402,0.574,0.786,0.985
552,0.8882,0.8805761426060548,0.8958238573939452,0.6594,0.6533425119290616,0.6654574880709384,0.8496,0.8694,0.301,0.537,0.936,0.441,0.592,0.822,0.978
553,0.912,0.9063099807405297,0.9176900192594704,0.6582,0.6532801267388646,0.6631198732611354,0.8724,0.8842,0.291,0.529,0.95,0.392,0.59,0.789,0.982
554,0.8966000000000001,0.8894348348357001,0.9037651651643,0.6568,0.6408167407713277,0.6727832592286724,0.8632,0.88,0.262,0.527,0.931,0.41,0.583,0.781,0.977
555,0.9024,0.8999795512728309,0.904820448727169,0.6891999999999999,0.666314950166917,0.7120850498330829,0.874,0.8872,0.276,0.547,0.939,0.424,0.57,0.809,0.984
556,0.8838,0.878082949618026,0.889517050381974,0.642,0.6319509562031745,0.6520490437968255,0.8528,0.8674,0.285,0.528,0.945,0.408,0.581,0.789,0.988
557,0.889,0.8836594012075373,0.8943405987924627,0.6486000000000001,0.6391193444877171,0.658080655512283,0.8512,0.8674,0.275,0.529,0.939,0.42,0.572,0.8,0.975
558,0.9074,0.9012165631551703,0.9135834368448297,0.6716000000000001,0.6599985783633554,0.6832014216366448,0.8664,0.8838,0.248,0.501,0.935,0.371,0.571,0.783,0.985
559,0.8916000000000001,0.8794152328971324,0.9037847671028677,0.6378,0.62312418285152,0.65247581714848,0.8583999999999999,0.8702,0.271,0.539,0.941,0.371,0.584,0.792,0.975
560,0.893,0.8873099807405297,0.8986900192594703,0.6468,0.633944129717072,0.659655870282928,0.8678,0.8702,0.241,0.508,0.934,0.376,0.6,0.789,0.977
561,0.8724,0.8671614138526745,0.8776385861473254,0.6332,0.621085023858123,0.6453149761418769,0.8436,0.8523999999999999,0.275,0.506,0.916,0.413,0.558,0.793,0.978
562,0.8904,0.884874944001024,0.895925055998976,0.633,0.6237915733350401,0.6422084266649599,0.8442,0.8696,0.273,0.531,0.943,0.372,0.572,0.787,0.979
563,0.9006000000000001,0.895743204645874,0.9054567953541262,0.6614,0.6501357052342799,0.6726642947657201,0.877,0.882,0.266,0.507,0.935,0.406,0.567,0.771,0.975
564,0.8938,0.8840073714493054,0.9035926285506947,0.65,0.6387220266685047,0.6612779733314953,0.8706,0.881,0.289,0.571,0.942,0.416,0.579,0.807,0.98
565,0.8976000000000001,0.8885776213348039,0.9066223786651962,0.6246,0.6167176337167862,0.6324823662832139,0.8592,0.8736,0.293,0.538,0.942,0.379,0.587,0.784,0.973
566,0.8812,0.8723588640514426,0.8900411359485574,0.657,0.6454518572747104,0.6685481427252896,0.8493999999999999,0.8664,0.284,0.543,0.918,0.421,0.554,0.805,0.972
567,0.8948,0.8865918590125519,0.9030081409874482,0.6498,0.6362721291474794,0.6633278708525207,0.8646,0.8756,0.294,0.539,0.939,0.431,0.582,0.797,0.976
568,0.9002,0.8961384109657108,0.9042615890342892,0.6568,0.6472061868779515,0.6663938131220486,0.864,0.877,0.274,0.511,0.936,0.386,0.602,0.799,0.974
569,0.9004,0.8940323092536894,0.9067676907463106,0.6394,0.629251722827973,0.6495482771720269,0.8682,0.883,0.273,0.524,0.928,0.376,0.574,0.774,0.979
570,0.8914,0.8885414748090129,0.894258525190987,0.6476000000000001,0.6373009229282838,0.6578990770717164,0.8456,0.8742,0.258,0.513,0.936,0.372,0.537,0.771,0.982
571,0.8922,0.8845761426060548,0.8998238573939452,0.6606000000000001,0.6473252239163533,0.6738747760836469,0.8634,0.869,0.273,0.522,0.923,0.419,0.584,0.793,0.979
572,0.8862,0.8809028803471393,0.8914971196528607,0.6516000000000001,0.6330040347559249,0.6701959652440752,0.8542,0.8634,0.261,0.525,0.941,0.384,0.587,0.789,0.982
573,0.8968,0.8856803460192453,0.9079196539807548,0.648,0.6437893125180078,0.6522106874819923,0.866,0.873,0.286,0.53,0.937,0.406,0.593,0.797,0.985
574,0.8866,0.8777501492775688,0.8954498507224313,0.6474,0.6360335172196636,0.6587664827803363,0.8618,0.8684,0.275,0.525,0.942,0.387,0.596,0.791,0.982
575,0.9032,0.8923256884605878,0.9140743115394122,0.6388,0.6252721291474794,0.6523278708525206,0.8618,0.8854,0.273,0.515,0.939,0.407,0.562,0.793,0.977
576,0.9014,0.8943432399539688,0.9084567600460312,0.6428,0.6321404754795119,0.6534595245204882,0.8636,0.8828,0.275,0.54,0.95,0.403,0.601,0.795,0.98
577,0.8948,0.8904630541033913,0.8991369458966088,0.6436000000000001,0.6322674775070392,0.654932522492961,0.8616,0.8694,0.286,0.538,0.932,0.408,0.566,0.801,0.981
578,0.8992,0.8938306107089408,0.9045693892910592,0.6464,0.642415051607651,0.650384948392349,0.8638,0.8762,0.235,0.494,0.939,0.401,0.589,0.795,0.973
579,0.8926000000000001,0.888245316009335,0.8969546839906651,0.6468,0.6396456014310598,0.6539543985689403,0.8666,0.8744,0.283,0.503,0.927,0.427,0.579,0.784,0.983
580,0.8986000000000001,0.8915432399539689,0.9056567600460312,0.6464,0.6384204368724108,0.6543795631275892,0.8666,0.882,0.283,0.525,0.931,0.418,0.578,0.797,0.985
581,0.893,0.8863134347345871,0.8996865652654129,0.6616000000000001,0.6543812427264858,0.6688187572735144,0.8676,0.8794,0.265,0.521,0.925,0.395,0.596,0.791,0.978
582,0.8916000000000001,0.8864355135704766,0.8967644864295236,0.6396000000000001,0.6231134324947261,0.656086567505274,0.8656,0.8724,0.267,0.516,0.943,0.385,0.57,0.807,0.974
583,0.9024,0.8947660380855248,0.9100339619144752,0.6646000000000001,0.6529985783633554,0.6762014216366448,0.8712,0.8824,0.272,0.519,0.921,0.378,0.547,0.802,0.977
584,0.8952,0.8929788439158417,0.8974211560841583,0.6574,0.6476784765907864,0.6671215234092136,0.87,0.874,0.265,0.543,0.936,0.367,0.575,0.801,0.981
585,0.8966000000000001,0.8914355135704766,0.9017644864295236,0.6604,0.6558717550703401,0.6649282449296599,0.8626,0.8748,0.26,0.495,0.932,0.4,0.569,0.76,0.975
586,0.891,0.8820893845078793,0.8999106154921207,0.6286,0.6146457736192871,0.642554226380713,0.8548,0.8758,0.28,0.515,0.95,0.406,0.582,0.784,0.983
587,0.8882,0.8840445974652658,0.8923554025347342,0.6458,0.6347498880020481,0.656850111997952,0.8522,0.8736,0.265,0.522,0.931,0.364,0.565,0.783,0.979
588,0.9058,0.9023545222348487,0.9092454777651514,0.667,0.6569509562031746,0.6770490437968255,0.8648,0.882,0.296,0.557,0.949,0.385,0.591,0.8,0.98
589,0.9024,0.8986134337183606,0.9061865662816394,0.6532,0.6454259537054462,0.6609740462945538,0.8672,0.884,0.291,0.52,0.925,0.403,0.585,0.781,0.976
590,0.9072,0.8969835874155223,0.9174164125844777,0.6688000000000001,0.6590864092917478,0.6785135907082523,0.8652,0.8854,0.273,0.554,0.935,0.401,0.573,0.811,0.983
591,0.894,0.8916770593646148,0.8963229406353852,0.6454,0.6311722425763452,0.6596277574236548,0.854,0.8684,0.272,0.518,0.946,0.366,0.571,0.805,0.983
592,0.8898,0.8881810682152913,0.8914189317847088,0.631,0.6206486619624196,0.6413513380375804,0.859,0.8686,0.301,0.534,0.946,0.422,0.617,0.81,0.979
593,0.8946000000000001,0.8851600866423275,0.9040399133576726,0.6382,0.6297603375552743,0.6466396624447257,0.8602,0.8752,0.269,0.533,0.934,0.399,0.59,0.778,0.982
594,0.9018,0.9001810682152913,0.9034189317847088,0.644,0.6313679375540231,0.6566320624459769,0.8728,0.8862,0.253,0.506,0.93,0.413,0.594,0.791,0.978
595,0.8972,0.8929528556690531,0.9014471443309469,0.65,0.6372162867151149,0.6627837132848852,0.8628,0.873,0.285,0.523,0.949,0.414,0.608,0.797,0.967
596,0.8916000000000001,0.8806832381565387,0.9025167618434614,0.6538,0.6441261703702605,0.6634738296297396,0.873,0.8662,0.278,0.521,0.939,0.406,0.595,0.797,0.977
597,0.8854,0.8776657189089035,0.8931342810910964,0.6514,0.6416784765907864,0.6611215234092136,0.8612,0.8656,0.276,0.53,0.933,0.399,0.584,0.784,0.982
598,0.895,0.8923660329007448,0.8976339670992552,0.6748000000000001,0.6669765314257624,0.6826234685742377,0.8734,0.8728,0.258,0.499,0.94,0.417,0.569,0.784,0.975
599,0.9032,0.8948521755710558,0.9115478244289442,0.6602,0.649504378103864,0.670895621896136,0.8754,0.8862,0.303,0.558,0.941,0.407,0.605,0.812,0.985
600,0.902,0.8977893125180078,0.9062106874819923,0.6628000000000001,0.6479674413053942,0.6776325586946059,0.8674,0.8782,0.286,0.531,0.945,0.412,0.585,0.802,0.976
601,0.9042,0.9013685704460355,0.9070314295539645,0.6458,0.6372694881944078,0.6543305118055923,0.8626,0.8846,0.248,0.518,0.936,0.389,0.558,0.796,0.979
602,0.892,0.8825030965657501,0.9014969034342499,0.6586000000000001,0.6445906401513624,0.6726093598486378,0.8502,0.8756,0.301,0.534,0.932,0.401,0.563,0.796,0.979
603,0.9068,0.9000904172301467,0.9135095827698534,0.6492,0.6324168543828536,0.6659831456171464,0.8772,0.88,0.275,0.522,0.942,0.429,0.583,0.806,0.977
604,0.8914,0.8839707392330874,0.8988292607669125,0.6208,0.6116167215658778,0.6299832784341223,0.8502,0.871,0.28,0.543,0.936,0.427,0.563,0.794,0.975
605,0.8874,0.8855169233116515,0.8892830766883484,0.6364,0.6277261082067824,0.6450738917932175,0.8446,0.8694,0.283,0.524,0.945,0.411,0.563,0.802,0.981
606,0.9068,0.8997541721991793,0.9138458278008208,0.6688000000000001,0.6582495086002484,0.6793504913997517,0.8648,0.8898,0.284,0.519,0.933,0.435,0.615,0.799,0.979
607,0.9034,0.8948604564165411,0.9119395435834589,0.6362,0.6290996792930856,0.6433003207069143,0.8543999999999999,0.8836,0.262,0.544,0.929,0.39,0.607,0.786,0.98
608,0.9202,0.9132090898549187,0.9271909101450814,0.6626000000000001,0.6455615827636727,0.6796384172363275,0.875,0.9024,0.263,0.52,0.94,0.418,0.585,0.8,0.978
609,0.896,0.8899808104462286,0.9020191895537715,0.6536000000000001,0.6451512086586686,0.6620487913413315,0.8592,0.8772,0.282,0.528,0.938,0.4,0.577,0.802,0.986
610,0.9054,0.9021621364305825,0.9086378635694174,0.6504,0.6355882443432538,0.6652117556567462,0.863,0.874,0.262,0.548,0.938,0.396,0.589,0.785,0.981
611,0.9126000000000001,0.9072162731953243,0.9179837268046759,0.6484,0.6395501492775687,0.6572498507224313,0.8788,0.8898,0.266,0.514,0.933,0.419,0.571,0.784,0.976
612,0.9148000000000001,0.9061795962304667,0.9234204037695334,0.664,0.6552641194216295,0.6727358805783705,0.8754,0.9,0.288,0.537,0.927,0.414,0.612,0.801,0.989
613,0.9004,0.8963194757160504,0.9044805242839495,0.644,0.6352201096691492,0.6527798903308508,0.8576,0.8802,0.294,0.562,0.939,0.387,0.562,0.804,0.984
614,0.8906000000000001,0.8866150516076511,0.894584948392349,0.6478,0.6320842415580239,0.6635157584419762,0.8592,0.8756,0.273,0.527,0.923,0.413,0.569,0.794,0.977
615,0.8982,0.8930504614641418,0.9033495385358582,0.6582,0.6440591968357074,0.6723408031642926,0.8664,0.8792,0.28,0.515,0.941,0.402,0.58,0.794,0.976
616,0.9102,0.9041552511399465,0.9162447488600535,0.6648000000000001,0.6478114226762128,0.6817885773237873,0.8736,0.8906000000000001,0.279,0.527,0.941,0.389,0.578,0.792,0.98
617,0.8838,0.8769764942712747,0.8906235057287254,0.6436000000000001,0.6366533365661761,0.6505466634338241,0.8632,0.8586,0.266,0.512,0.935,0.409,0.589,0.818,0.987
618,0.894,0.8873134347345871,0.9006865652654129,0.6394,0.6292897742449506,0.6495102257550494,0.8553999999999999,0.8688,0.3,0.504,0.943,0.417,0.572,0.803,0.981
619,0.9064,0.9035414748090129,0.909258525190987,0.6778,0.6585161945756081,0.6970838054243919,0.8782,0.8858,0.27,0.53,0.935,0.398,0.544,0.778,0.975
620,0.9026000000000001,0.8963545411732833,0.9088454588267169,0.6652,0.6602801267388646,0.6701198732611354,0.8854,0.8826,0.257,0.526,0.93,0.43,0.593,0.811,0.976
621,0.8958,0.8934116116119001,0.8981883883881,0.6534,0.6423081104919882,0.6644918895080117,0.8572,0.879,0.277,0.521,0.94,0.387,0.569,0.774,0.98
622,0.9022,0.899508136597662,0.904891863402338,0.6536000000000001,0.6407381349066353,0.6664618650933648,0.87,0.887,0.28,0.531,0.941,0.398,0.558,0.809,0.984
623,0.905,0.8987299041591773,0.9112700958408227,0.6616000000000001,0.6484712012598307,0.6747287987401694,0.8682,0.884,0.274,0.57,0.935,0.411,0.592,0.813,0.976
624,0.8876000000000001,0.8834260877855279,0.8917739122144722,0.6524,0.6377189311722864,0.6670810688277136,0.8542,0.8726,0.286,0.544,0.935,0.386,0.59,0.789,0.979
625,0.8822,0.8768306107089407,0.8875693892910592,0.6448,0.6427597378580253,0.6468402621419748,0.856,0.863,0.281,0.529,0.93,0.393,0.563,0.774,0.983
626,0.8982,0.8880593216887706,0.9083406783112294,0.6562,0.6502193542122192,0.6621806457877808,0.859,0.8738,0.265,0.529,0.945,0.414,0.608,0.802,0.981
627,0.8848,0.8792889138236301,0.89031108617637,0.6234,0.6070307427048486,0.6397692572951513,0.8482,0.8692,0.284,0.539,0.936,0.378,0.588,0.805,0.976
628,0.8918,0.8857552511399466,0.8978447488600535,0.6572,0.647933159530722,0.6664668404692781,0.8638,0.8812,0.272,0.528,0.919,0.399,0.582,0.784,0.971
629,0.8954,0.8866376870447991,0.9041623129552009,0.635,0.6216268694691743,0.6483731305308257,0.864,0.8758,0.283,0.551,0.922,0.387,0.558,0.788,0.982
630,0.9102,0.9079788439158417,0.9124211560841583,0.6688000000000001,0.6541504694876115,0.6834495305123887,0.883,0.891,0.264,0.538,0.944,0.415,0.561,0.783,0.988
631,0.8848,0.8799591025456619,0.8896408974543382,0.6434,0.6319322397556307,0.6548677602443692,0.859,0.859,0.249,0.519,0.937,0.391,0.549,0.774,0.972
632,0.8834,0.8805414748090129,0.886258525190987,0.6528,0.637941478466175,0.6676585215338251,0.8556,0.8646,0.288,0.533,0.923,0.453,0.555,0.801,0.982
633,0.9072,0.9012193542122192,0.9131806457877808,0.647,0.6289637886124646,0.6650362113875354,0.8686,0.882,0.268,0.514,0.948,0.391,0.577,0.786,0.973
634,0.9068,0.9017258614139866,0.9118741385860135,0.6394,0.6304634689451806,0.6483365310548194,0.8734,0.8902,0.264,0.519,0.938,0.406,0.584,0.773,0.973
635,0.8994,0.8968252307320709,0.9019747692679291,0.6368,0.6248129574978073,0.6487870425021928,0.8628,0.8804,0.275,0.524,0.939,0.374,0.544,0.793,0.977
636,0.8924,0.8870162731953242,0.8977837268046758,0.6576000000000001,0.6480383809725018,0.6671616190274984,0.857,0.8752,0.279,0.552,0.937,0.397,0.572,0.801,0.982
637,0.8962,0.8874464889686231,0.9049535110313769,0.64,0.6243678496910052,0.6556321503089948,0.8603999999999999,0.8684,0.285,0.54,0.939,0.396,0.543,0.77,0.973
638,0.9002,0.8991611493663164,0.9012388506336836,0.6596000000000001,0.6545106920570166,0.6646893079429835,0.866,0.8788,0.266,0.538,0.939,0.406,0.571,0.801,0.974
639,0.901,0.8952426408905332,0.9067573591094669,0.6454,0.6371824729134448,0.6536175270865552,0.8576,0.877,0.266,0.526,0.91,0.398,0.561,0.768,0.978
640,0.8816,0.8701996580955701,0.89300034190443,0.6326,0.6199192119635013,0.6452807880364988,0.8406,0.8588,0.29,0.531,0.927,0.394,0.565,0.793,0.982
641,0.891,0.8846687310438334,0.8973312689561667,0.6382,0.6251359480280047,0.6512640519719953,0.8588,0.8768,0.269,0.547,0.942,0.39,0.61,0.822,0.982
642,0.8958,0.8920338466233032,0.8995661533766969,0.6394,0.6242792036406224,0.6545207963593775,0.8618,0.879,0.285,0.536,0.933,0.404,0.568,0.792,0.975
643,0.8932,0.8867840684827202,0.8996159315172798,0.622,0.617437835158625,0.626562164841375,0.8513999999999999,0.867,0.288,0.526,0.927,0.429,0.586,0.791,0.98
644,0.9106000000000001,0.9051451508683006,0.9160548491316995,0.6524,0.6478717550703401,0.6569282449296598,0.8714,0.8902,0.274,0.513,0.927,0.405,0.595,0.779,0.968
645,0.8978,0.8911481103283883,0.9044518896716118,0.6306,0.6238218336818744,0.6373781663181257,0.8513999999999999,0.8784,0.283,0.517,0.935,0.396,0.564,0.781,0.976
646,0.9044,0.8990883477556256,0.9097116522443743,0.629,0.621706875346395,0.636293124653605,0.8644,0.883,0.292,0.541,0.929,0.384,0.585,0.783,0.981
647,0.9036000000000001,0.9002452086150734,0.9069547913849267,0.6596000000000001,0.6471029124683668,0.6720970875316333,0.8622,0.879,0.272,0.527,0.941,0.406,0.573,0.804,0.982
648,0.9066000000000001,0.8938283525160902,0.91937164748391,0.653,0.6409616208924571,0.6650383791075429,0.8738,0.8826,0.292,0.538,0.94,0.419,0.575,0.801,0.979
649,0.8856,0.8814260877855279,0.8897739122144722,0.63,0.6229760877353193,0.6370239122646807,0.8586,0.8678,0.311,0.565,0.94,0.404,0.578,0.787,0.975
650,0.8986000000000001,0.8924792135740758,0.9047207864259244,0.6468,0.6405053635728513,0.6530946364271488,0.8638,0.8824,0.286,0.545,0.943,0.404,0.602,0.806,0.982
651,0.9008,0.8958801267388646,0.9057198732611355,0.6496000000000001,0.6333015341161136,0.6658984658838866,0.8642,0.8754,0.276,0.52,0.938,0.385,0.567,0.787,0.983
652,0.9096000000000001,0.907025230732071,0.9121747692679292,0.647,0.6311474952779391,0.6628525047220609,0.8712,0.8914,0.286,0.54,0.929,0.409,0.583,0.791,0.977
653,0.8962,0.8866868763943511,0.9057131236056489,0.659,0.6406880868595144,0.6773119131404857,0.857,0.873,0.261,0.532,0.936,0.415,0.547,0.784,0.978
654,0.8912,0.8849053635728512,0.8974946364271488,0.6468,0.63673562584522,0.65686437415478,0.858,0.875,0.249,0.515,0.937,0.396,0.557,0.782,0.984
655,0.9058,0.8964503442968479,0.9151496557031522,0.6602,0.6514464889686231,0.6689535110313769,0.8736,0.8872,0.274,0.522,0.944,0.412,0.575,0.804,0.978
656,0.9158000000000001,0.9086996792930857,0.9229003207069144,0.646,0.6370462335751574,0.6549537664248426,0.8844,0.8894,0.303,0.531,0.936,0.434,0.595,0.805,0.976
657,0.9116000000000001,0.9063614138526747,0.9168385861473255,0.6498,0.6459328594544518,0.6536671405455483,0.8732,0.8918,0.257,0.501,0.924,0.405,0.573,0.781,0.968
658,0.8942,0.8828403011550816,0.9055596988449184,0.656,0.6400022784617224,0.6719977215382776,0.8636,0.872,0.268,0.533,0.932,0.4,0.546,0.784,0.98
659,0.9102,0.9032090898549187,0.9171909101450814,0.6604,0.6574096771061095,0.6633903228938904,0.8778,0.8874,0.291,0.49,0.938,0.412,0.596,0.805,0.984
660,0.9012,0.8966888106674019,0.9057111893325981,0.642,0.6311398754353689,0.6528601245646312,0.8618,0.8886000000000001,0.299,0.554,0.939,0.382,0.57,0.796,0.983
661,0.903,0.8964297316977013,0.9095702683022987,0.6558,0.6453228277053492,0.6662771722946509,0.8766,0.8756,0.268,0.513,0.936,0.385,0.572,0.782,0.979
662,0.9006000000000001,0.886701125786606,0.9144988742133942,0.6732,0.6616052248386283,0.6847947751613718,0.873,0.8804,0.269,0.548,0.927,0.42,0.583,0.802,0.979
663,0.9014,0.8971347440972038,0.9056652559027961,0.6406000000000001,0.624467922112366,0.6567320778876341,0.8628,0.8804,0.273,0.53,0.931,0.417,0.606,0.804,0.988
664,0.9082,0.9014332160011028,0.9149667839988972,0.654,0.6467599169569126,0.6612400830430875,0.8668,0.8938,0.274,0.531,0.948,0.415,0.567,0.805,0.985
665,0.9056000000000001,0.8982752347438058,0.9129247652561944,0.6636000000000001,0.6568789380382297,0.6703210619617704,0.878,0.8912,0.27,0.536,0.936,0.39,0.588,0.781,0.975
666,0.903,0.8953458690624903,0.9106541309375098,0.6572,0.6417563750614647,0.6726436249385354,0.8672,0.8862,0.274,0.527,0.941,0.393,0.602,0.786,0.984
667,0.897,0.8929765487965465,0.9010234512034535,0.6538,0.6485028803471393,0.6590971196528608,0.8726,0.8732,0.286,0.522,0.948,0.419,0.561,0.796,0.988
668,0.914,0.9074886590611478,0.9205113409388522,0.6642,0.6556244244270389,0.6727755755729611,0.8774,0.885,0.292,0.52,0.936,0.375,0.565,0.812,0.978
669,0.8948,0.8904630541033913,0.8991369458966088,0.6222,0.6090477360065406,0.6353522639934593,0.8563999999999999,0.8748,0.279,0.537,0.937,0.425,0.581,0.783,0.984
670,0.89,0.8808756703172502,0.8991243296827498,0.6186,0.606800924932669,0.6303990750673311,0.8492,0.8718,0.286,0.557,0.951,0.398,0.611,0.791,0.975
671,0.8938,0.8885761497078778,0.8990238502921223,0.654,0.6378106821529129,0.6701893178470871,0.874,0.878,0.269,0.52,0.919,0.395,0.556,0.811,0.983
672,0.9044,0.8999576878316835,0.9088423121683165,0.6438,0.6264078372579424,0.6611921627420577,0.8744,0.8832,0.247,0.518,0.953,0.386,0.574,0.796,0.972
673,0.8956000000000001,0.891916629334016,0.8992833706659841,0.6738000000000001,0.6650464889686232,0.682553511031377,0.8656,0.878,0.268,0.522,0.924,0.417,0.545,0.806,0.978
674,0.8774,0.8719451508683005,0.8828548491316994,0.6456000000000001,0.635263566704546,0.6559364332954541,0.8492,0.8582,0.291,0.512,0.943,0.379,0.574,0.791,0.982
675,0.9014,0.8947946276100798,0.9080053723899202,0.6624,0.6474587005469323,0.6773412994530676,0.8573999999999999,0.8792,0.273,0.53,0.927,0.425,0.585,0.8,0.981
676,0.9012,0.89568891382363,0.90671108617637,0.6682,0.6577596803425575,0.6786403196574425,0.8658,0.8838,0.28,0.533,0.919,0.411,0.582,0.79,0.97
677,0.8802,0.87468891382363,0.88571108617637,0.644,0.6267726111742433,0.6612273888257567,0.851,0.8646,0.264,0.518,0.931,0.411,0.579,0.772,0.974
678,0.8896000000000001,0.8849874229670164,0.8942125770329837,0.6362,0.6214717503259872,0.6509282496740127,0.8473999999999999,0.8742,0.275,0.539,0.94,0.362,0.583,0.825,0.985
679,0.8878,0.8804332586680321,0.8951667413319679,0.6358,0.6291481103283882,0.6424518896716118,0.8486,0.8642,0.275,0.539,0.944,0.399,0.604,0.786,0.983
680,0.9004,0.8924204368724108,0.9083795631275892,0.6654,0.6564634689451806,0.6743365310548194,0.8512,0.883,0.271,0.512,0.933,0.414,0.552,0.785,0.97
681,0.9018,0.896359300954734,0.907240699045266,0.671,0.6642560382718433,0.6777439617281568,0.87,0.886,0.281,0.516,0.94,0.401,0.572,0.783,0.978
682,0.9114,0.9067046052745881,0.9160953947254119,0.6546000000000001,0.6439694416322984,0.6652305583677017,0.8758,0.8918,0.278,0.508,0.943,0.396,0.585,0.794,0.979
683,0.9096000000000001,0.8995663099841769,0.9196336900158233,0.6538,0.6392560911284301,0.66834390887157,0.8728,0.8908,0.313,0.562,0.933,0.406,0.564,0.798,0.977
684,0.908,0.9034378351586251,0.912562164841375,0.659,0.649302294160444,0.668697705839556,0.8648,0.8884,0.256,0.542,0.936,0.431,0.595,0.797,0.985
685,0.8872,0.8849788439158417,0.8894211560841583,0.6374,0.6240672804891351,0.6507327195108649,0.8606,0.8756,0.267,0.52,0.939,0.397,0.554,0.779,0.984
686,0.8896000000000001,0.8835425119290616,0.8956574880709385,0.6602,0.6568682658737627,0.6635317341262373,0.8632,0.8708,0.268,0.511,0.937,0.423,0.583,0.771,0.985
687,0.8974,0.8855357721730848,0.9092642278269152,0.6654,0.6515845698520423,0.6792154301479577,0.8716,0.8802,0.274,0.527,0.932,0.392,0.56,0.776,0.984
688,0.9078,0.9039328594544518,0.9116671405455483,0.6566000000000001,0.645542914121898,0.6676570858781021,0.8566,0.884,0.267,0.509,0.936,0.404,0.565,0.773,0.983
689,0.8936000000000001,0.8924894219579209,0.8947105780420792,0.6398,0.6279748207523823,0.6516251792476178,0.8538,0.8722,0.265,0.554,0.934,0.398,0.589,0.799,0.976
690,0.8982,0.8902301032153022,0.9061698967846978,0.6498,0.6392130394579724,0.6603869605420277,0.8646,0.8778,0.258,0.536,0.933,0.383,0.568,0.794,0.981
691,0.92,0.9160735136770449,0.9239264863229552,0.6568,0.6488786118630306,0.6647213881369695,0.8768,0.9064,0.27,0.51,0.936,0.397,0.585,0.791,0.977
692,0.9042,0.8984159244634732,0.9099840755365268,0.6266,0.6220717550703402,0.6311282449296599,0.8666,0.8772,0.31,0.525,0.931,0.431,0.605,0.793,0.981
693,0.9036000000000001,0.8982883477556257,0.9089116522443744,0.6358,0.630359300954734,0.641240699045266,0.8606,0.8828,0.305,0.543,0.917,0.408,0.566,0.826,0.978
694,0.9072,0.9061611493663164,0.9082388506336836,0.646,0.6331861719188852,0.6588138280811149,0.8742,0.891,0.284,0.515,0.947,0.387,0.577,0.815,0.984
695,0.9082,0.8994025674132361,0.9169974325867639,0.6486000000000001,0.630423294343735,0.6667767056562651,0.8678,0.883,0.289,0.52,0.931,0.394,0.565,0.791,0.972
696,0.892,0.885548124607546,0.8984518753924541,0.6496000000000001,0.6398784765907864,0.6593215234092137,0.8634,0.8742,0.294,0.542,0.959,0.425,0.588,0.824,0.981
697,0.8976000000000001,0.8894295112339561,0.905770488766044,0.6478,0.6259488302068372,0.6696511697931629,0.8658,0.8774,0.279,0.511,0.936,0.402,0.573,0.786,0.987
698,0.8966000000000001,0.8904792135740758,0.9027207864259243,0.644,0.6364984584129734,0.6515015415870267,0.8612,0.8764,0.284,0.557,0.942,0.376,0.611,0.819,0.988
699,0.9112,0.9091597378580253,0.9132402621419747,0.6548,0.6366063384579059,0.6729936615420942,0.8806,0.886,0.275,0.541,0.933,0.399,0.554,0.795,0.976
700,0.8768,0.8699202401806339,0.8836797598193662,0.6464,0.6319571471223963,0.6608428528776037,0.8563999999999999,0.8606,0.3,0.532,0.946,0.418,0.576,0.817,0.98
701,0.8918,0.8858841518531421,0.897715848146858,0.6454,0.6291251996809178,0.6616748003190821,0.8628,0.877,0.273,0.534,0.931,0.398,0.594,0.794,0.973
702,0.908,0.899487580498562,0.916512419501438,0.6598,0.6486457376131842,0.6709542623868159,0.8792,0.8914,0.275,0.54,0.947,0.415,0.601,0.79,0.978
703,0.8996000000000001,0.8941451508683006,0.9050548491316995,0.6478,0.6382061868779515,0.6573938131220486,0.868,0.8844,0.283,0.513,0.936,0.415,0.585,0.793,0.977
704,0.9082,0.9000863171749575,0.9163136828250426,0.6556000000000001,0.6487090444696973,0.6624909555303028,0.8724,0.8872,0.268,0.514,0.932,0.387,0.56,0.783,0.976
705,0.9036000000000001,0.8994260877855279,0.9077739122144722,0.64,0.6278025865345143,0.6521974134654858,0.8672,0.8884,0.279,0.514,0.934,0.385,0.568,0.795,0.983
706,0.9068,0.8992779343210274,0.9143220656789727,0.6518,0.6409256884605878,0.6626743115394123,0.873,0.8868,0.288,0.524,0.932,0.411,0.584,0.792,0.985
707,0.9098,0.9055528556690532,0.9140471443309469,0.6636000000000001,0.6486845192969177,0.6785154807030824,0.8638,0.8884,0.276,0.516,0.932,0.384,0.58,0.81,0.979
708,0.9182,0.912284151853142,0.924115848146858,0.6614,0.6461775842419596,0.6766224157580404,0.8818,0.9022,0.288,0.58,0.938,0.429,0.615,0.804,0.976
709,0.899,0.8928540767684044,0.9051459232315956,0.6552,0.6332783878261998,0.6771216121738002,0.8644,0.8872,0.286,0.546,0.925,0.405,0.563,0.791,0.983
710,0.8828,0.8749765314257624,0.8906234685742377,0.6342,0.6248092105491763,0.6435907894508237,0.8522,0.861,0.27,0.536,0.948,0.39,0.567,0.793,0.971
711,0.9014,0.8966232232238001,0.9061767767761999,0.6406000000000001,0.6283836415371298,0.6528163584628703,0.866,0.8818,0.28,0.523,0.927,0.376,0.574,0.803,0.981
712,0.8926000000000001,0.8879046052745881,0.897295394725412,0.6414,0.633229511233956,0.649570488766044,0.8623999999999999,0.876,0.28,0.549,0.951,0.386,0.552,0.784,0.976
713,0.8998,0.8929764942712747,0.9066235057287254,0.6522,0.6457242728611652,0.6586757271388348,0.8688,0.8808,0.281,0.516,0.952,0.403,0.571,0.786,0.977
714,0.8974,0.8915365055212008,0.9032634944787992,0.6582,0.6440864799079375,0.6723135200920625,0.8616,0.8858,0.284,0.563,0.955,0.405,0.595,0.805,0.975
715,0.8858,0.8783811225516024,0.8932188774483977,0.6422,0.6311498880020481,0.6532501119979519,0.8578,0.8664,0.282,0.533,0.934,0.399,0.564,0.779,0.977
716,0.8942,0.8869919292716101,0.9014080707283899,0.6368,0.623560111693058,0.650039888306942,0.8668,0.8716,0.259,0.528,0.944,0.406,0.574,0.803,0.973
717,0.9096000000000001,0.9019660380855249,0.9172339619144753,0.6544,0.644758097287804,0.664041902712196,0.8714,0.897,0.257,0.53,0.952,0.417,0.59,0.799,0.981
718,0.893,0.8895995630967087,0.8964004369032913,0.63,0.6175214312548285,0.6424785687451715,0.8596,0.8702,0.286,0.523,0.938,0.403,0.572,0.781,0.978
719,0.9004,0.8946694818717263,0.9061305181282736,0.6502,0.6403289664463991,0.6600710335536009,0.864,0.8758,0.255,0.53,0.914,0.382,0.565,0.792,0.986
720,0.9054,0.9020452086150733,0.9087547913849267,0.6602,0.6442408737448216,0.6761591262551784,0.8618,0.8922,0.28,0.513,0.923,0.392,0.581,0.781,0.985
721,0.9062,0.8978521755710558,0.9145478244289442,0.6484,0.6336927009051192,0.6631072990948808,0.8766,0.8818,0.284,0.541,0.93,0.427,0.591,0.805,0.986
722,0.8992,0.893284151853142,0.905115848146858,0.6348,0.6256587890268085,0.6439412109731916,0.8702,0.8828,0.294,0.53,0.933,0.395,0.582,0.796,0.986
723,0.9048,0.9006445974652658,0.9089554025347343,0.6516000000000001,0.6349737527818434,0.6682262472181567,0.8694,0.891,0.302,0.544,0.938,0.412,0.596,0.79,0.98
724,0.9216000000000001,0.9162883477556257,0.9269116522443744,0.6612,0.6511739956919426,0.6712260043080575,0.8822,0.8954,0.266,0.523,0.952,0.379,0.601,0.813,0.98
725,0.8888,0.8858355678349334,0.8917644321650666,0.6648000000000001,0.6523090823465665,0.6772909176534336,0.8552,0.8772,0.255,0.521,0.935,0.414,0.569,0.775,0.975
726,0.9066000000000001,0.9004165631551704,0.9127834368448298,0.6468,0.6362130394579724,0.6573869605420277,0.8664,0.8878,0.283,0.544,0.925,0.399,0.58,0.788,0.976
727,0.895,0.8874472527565058,0.9025527472434942,0.6722,0.6587865801961764,0.6856134198038236,0.8648,0.8702,0.273,0.529,0.93,0.427,0.581,0.791,0.98
728,0.9076000000000001,0.9020056181276179,0.9131943818723822,0.6458,0.6262580862427797,0.6653419137572204,0.879,0.8818,0.305,0.573,0.941,0.393,0.566,0.813,0.98
729,0.9014,0.891919344487717,0.9108806555122829,0.6376000000000001,0.622027137453195,0.6531728625468051,0.8616,0.8848,0.318,0.539,0.935,0.388,0.58,0.811,0.974
730,0.9106000000000001,0.9027666843877878,0.9184333156122123,0.646,0.6306163893750255,0.6613836106249745,0.8676,0.8924,0.267,0.511,0.939,0.389,0.599,0.771,0.979
731,0.9016000000000001,0.8914138135544994,0.9117861864455007,0.657,0.6522718843579802,0.6617281156420198,0.868,0.8856,0.301,0.577,0.933,0.414,0.574,0.808,0.979
732,0.8896000000000001,0.8837365055212009,0.8954634944787992,0.6426000000000001,0.624423294343735,0.6607767056562651,0.8552,0.8746,0.288,0.534,0.935,0.388,0.552,0.792,0.977
733,0.8996000000000001,0.8964834480989493,0.9027165519010508,0.6554,0.6483432399539688,0.6624567600460312,0.873,0.8824,0.274,0.505,0.934,0.412,0.576,0.787,0.977
734,0.9018,0.8948644423501507,0.9087355576498494,0.648,0.6413713281642242,0.6546286718357759,0.872,0.8816,0.274,0.535,0.942,0.391,0.552,0.814,0.975
735,0.907,0.9007299041591773,0.9132700958408227,0.6698000000000001,0.6564441735055756,0.6831558264944245,0.8732,0.8846,0.282,0.526,0.932,0.416,0.563,0.779,0.975
736,0.8834,0.8732897742449506,0.8935102257550493,0.6218,0.6143293502734661,0.6292706497265339,0.8473999999999999,0.8622,0.267,0.514,0.943,0.408,0.605,0.806,0.975
737,0.9034,0.8965090444696973,0.9102909555303027,0.6516000000000001,0.6340929779372462,0.669107022062754,0.8722,0.8828,0.323,0.56,0.945,0.399,0.578,0.806,0.982
738,0.8956000000000001,0.8889946276100799,0.9022053723899203,0.6474,0.6441621364305825,0.6506378635694174,0.858,0.8746,0.272,0.528,0.926,0.425,0.576,0.785,0.972
739,0.9026000000000001,0.8972162731953243,0.9079837268046759,0.6434,0.6254365932771002,0.6613634067228997,0.8676,0.8802,0.274,0.557,0.94,0.416,0.591,0.804,0.986
740,0.911,0.9042560382718433,0.9177439617281568,0.6564,0.6513869978459713,0.6614130021540287,0.8814,0.8956000000000001,0.282,0.529,0.932,0.428,0.568,0.786,0.977
741,0.9026000000000001,0.8996096771061096,0.9055903228938905,0.6594,0.6467801483470615,0.6720198516529384,0.8778,0.8896000000000001,0.286,0.517,0.93,0.396,0.556,0.792,0.974
742,0.9018,0.8935918590125519,0.9100081409874482,0.6362,0.625115062476067,0.647284937523933,0.8576,0.889,0.293,0.541,0.947,0.394,0.59,0.789,0.974
743,0.9012,0.8917682561924148,0.9106317438075852,0.6498,0.6372475200335036,0.6623524799664965,0.873,0.8798,0.271,0.53,0.942,0.415,0.57,0.796,0.978
744,0.8824,0.8723663099841767,0.8924336900158232,0.5918,0.5753884144297128,0.6082115855702872,0.8383999999999999,0.8628,0.271,0.519,0.93,0.396,0.577,0.788,0.983
745,0.8912,0.8820587890268085,0.9003412109731915,0.6358,0.6227359480280047,0.6488640519719954,0.8573999999999999,0.8712,0.271,0.51,0.943,0.404,0.562,0.777,0.977
746,0.9068,0.8984521755710558,0.9151478244289443,0.6796,0.659799449303317,0.6994005506966829,0.8788,0.887,0.275,0.506,0.932,0.38,0.585,0.787,0.981
747,0.9148000000000001,0.9115860324292681,0.9180139675707321,0.665,0.6512013192178467,0.6787986807821533,0.877,0.8942,0.271,0.544,0.928,0.432,0.603,0.819,0.988
748,0.884,0.8797893125180077,0.8882106874819923,0.6366,0.6239801483470616,0.6492198516529385,0.8433999999999999,0.872,0.282,0.528,0.935,0.387,0.582,0.766,0.981
749,0.9136000000000001,0.9073545411732833,0.9198454588267169,0.653,0.6421754242199943,0.6638245757800058,0.871,0.893,0.254,0.537,0.932,0.394,0.603,0.791,0.977
750,0.9052,0.8986650243520836,0.9117349756479164,0.6372,0.6276868763943511,0.6467131236056489,0.8704,0.8844,0.292,0.564,0.938,0.415,0.573,0.797,0.979
751,0.8948,0.8886290423542571,0.900970957645743,0.6588,0.6542041655886266,0.6633958344113735,0.8728,0.8808,0.262,0.543,0.933,0.405,0.582,0.796,0.986
752,0.8992,0.8896868763943511,0.9087131236056489,0.6362,0.6227578760764593,0.6496421239235407,0.8646,0.8844,0.274,0.518,0.927,0.37,0.579,0.783,0.972
753,0.903,0.8980333440071849,0.9079666559928151,0.658,0.6417157293278796,0.6742842706721205,0.8708,0.8886000000000001,0.264,0.502,0.952,0.41,0.598,0.798,0.985
754,0.9008,0.8943840684827202,0.9072159315172799,0.6468,0.6297887500686011,0.663811249931399,0.8756,0.8816,0.289,0.527,0.931,0.395,0.572,0.832,0.983
755,0.9052,0.9017545222348486,0.9086454777651514,0.6532,0.6385768033764438,0.6678231966235562,0.8736,0.8876000000000001,0.278,0.534,0.934,0.385,0.57,0.799,0.98
756,0.9126000000000001,0.9058218336818744,0.9193781663181257,0.6328,0.6226974017268021,0.642902598273198,0.8808,0.8998,0.308,0.561,0.941,0.416,0.581,0.826,0.975
757,0.8982,0.8929761497078778,0.9034238502921222,0.6314,0.6220010054017386,0.6407989945982613,0.8658,0.8844,0.281,0.528,0.935,0.402,0.593,0.802,0.983
758,0.9078,0.8981261703702605,0.9174738296297396,0.6458,0.6282095165636025,0.6633904834363976,0.8732,0.8926000000000001,0.258,0.507,0.934,0.391,0.582,0.794,0.968
759,0.9064,0.8993432399539688,0.9134567600460312,0.679,0.6728540767684045,0.6851459232315956,0.8814,0.8846,0.267,0.517,0.929,0.403,0.567,0.784,0.979
760,0.8838,0.8776290423542571,0.889970957645743,0.6234,0.6074844053113705,0.6393155946886294,0.8468,0.8694,0.258,0.509,0.921,0.428,0.562,0.782,0.981
761,0.909,0.9010011392308612,0.9169988607691388,0.6674,0.6628717550703401,0.6719282449296599,0.8792,0.8864,0.285,0.53,0.932,0.413,0.611,0.808,0.98
762,0.9008,0.8956504614641418,0.9059495385358582,0.6516000000000001,0.6439660380855249,0.6592339619144753,0.8622,0.8816,0.282,0.529,0.917,0.394,0.59,0.766,0.974
763,0.8974,0.8938228007155299,0.9009771992844701,0.648,0.635490581841261,0.6605094181587391,0.8552,0.8758,0.264,0.529,0.924,0.396,0.552,0.795,0.98
764,0.9,0.8946594012075373,0.9053405987924628,0.665,0.6517136150150672,0.6782863849849329,0.8816,0.8822,0.286,0.541,0.941,0.432,0.587,0.816,0.981
765,0.9028,0.8972889138236301,0.90831108617637,0.6412,0.62652418285152,0.65587581714848,0.8748,0.8796,0.278,0.533,0.936,0.39,0.57,0.79,0.986
766,0.8988,0.8927552511399466,0.9048447488600535,0.6432,0.6344025674132361,0.6519974325867639,0.853,0.8814,0.292,0.538,0.94,0.407,0.578,0.792,0.984
767,0.9084,0.9028056181276178,0.9139943818723821,0.6518,0.6448090898549187,0.6587909101450814,0.8798,0.8922,0.267,0.524,0.944,0.411,0.575,0.784,0.982
768,0.9084,0.9025365055212008,0.9142634944787992,0.6376000000000001,0.6330717550703402,0.6421282449296599,0.8682,0.8944,0.304,0.559,0.939,0.433,0.613,0.802,0.987
769,0.9026000000000001,0.8952228019681883,0.9099771980318119,0.6532,0.64313562584522,0.66326437415478,0.8716,0.8796,0.299,0.556,0.931,0.409,0.561,0.792,0.975
770,0.8924,0.886602612419314,0.8981973875806859,0.6626000000000001,0.6449613773225046,0.6802386226774956,0.861,0.8716,0.286,0.513,0.923,0.393,0.575,0.791,0.972
771,0.8878,0.8842444154106013,0.8913555845893988,0.634,0.6211861719188851,0.6468138280811149,0.8468,0.8722,0.277,0.553,0.947,0.405,0.567,0.806,0.972
772,0.9024,0.895128045564215,0.909671954435785,0.6514,0.6383595720111178,0.6644404279888821,0.871,0.879,0.298,0.554,0.94,0.426,0.604,0.815,0.977
773,0.9288000000000001,0.9216996792930857,0.9359003207069144,0.6774,0.6628507918355336,0.6919492081644664,0.8914,0.915,0.271,0.509,0.939,0.423,0.599,0.798,0.985
774,0.8942,0.8872090898549186,0.9011909101450813,0.6456000000000001,0.6311571471223963,0.6600428528776038,0.8654,0.8788,0.283,0.541,0.926,0.41,0.568,0.793,0.978
775,0.9098,0.9023811225516024,0.9172188774483977,0.6584,0.6433302703057643,0.6734697296942357,0.8778,0.8844,0.268,0.511,0.944,0.401,0.577,0.821,0.98
776,0.9054,0.9011347440972038,0.9096652559027961,0.6624,0.65202634500219,0.67277365499781,0.872,0.892,0.269,0.544,0.937,0.41,0.573,0.805,0.974
777,0.8862,0.8747053831374808,0.8976946168625192,0.6056,0.5882477733904197,0.6229522266095804,0.8418,0.8593999999999999,0.281,0.523,0.932,0.395,0.572,0.782,0.976
778,0.9078,0.9004857664031078,0.9151142335968923,0.6422,0.6150191838065626,0.6693808161934374,0.864,0.8916000000000001,0.273,0.547,0.934,0.393,0.551,0.802,0.979
779,0.8866,0.883879650477367,0.8893203495226331,0.631,0.6207234018428363,0.6412765981571638,0.8582,0.8696,0.281,0.558,0.957,0.385,0.579,0.793,0.974
780,0.8936000000000001,0.8858657189089036,0.9013342810910965,0.6662,0.6522512989516679,0.6801487010483321,0.8634,0.8798,0.279,0.534,0.935,0.392,0.601,0.789,0.978
781,0.9018,0.8991081365976621,0.904491863402338,0.6638000000000001,0.6494965912250061,0.678103408774994,0.8596,0.88,0.276,0.529,0.931,0.453,0.586,0.793,0.981
782,0.8878,0.8816290423542571,0.893970957645743,0.6338,0.6270332160011028,0.6405667839988972,0.8538,0.8716,0.258,0.525,0.943,0.395,0.582,0.795,0.977
783,0.8914,0.8801357052342799,0.9026642947657201,0.642,0.6335329803929456,0.6504670196070544,0.8592,0.8732,0.28,0.529,0.937,0.399,0.573,0.811,0.982
784,0.8984,0.8930162731953242,0.9037837268046758,0.6766,0.6629529885425492,0.6902470114574507,0.8698,0.8744,0.283,0.544,0.936,0.401,0.602,0.792,0.981
785,0.8866,0.8832452086150734,0.8899547913849267,0.6456000000000001,0.6379157147857544,0.6532842852142458,0.8468,0.8696,0.273,0.499,0.937,0.364,0.552,0.789,0.981
786,0.8898,0.8861376173719029,0.8934623826280972,0.645,0.6296163893750255,0.6603836106249745,0.864,0.8756,0.279,0.532,0.921,0.372,0.594,0.788,0.981
787,0.894,0.8857170680277227,0.9022829319722774,0.6478,0.6346770741291651,0.660922925870835,0.8674,0.8712,0.281,0.543,0.938,0.41,0.585,0.794,0.982
788,0.8972,0.8910918207685649,0.9033081792314351,0.6322,0.6130163916862671,0.6513836083137329,0.8618,0.8772,0.263,0.525,0.933,0.376,0.539,0.778,0.98
789,0.8992,0.8962355678349334,0.9021644321650666,0.6488,0.6376112362552357,0.6599887637447643,0.8553999999999999,0.8842,0.27,0.528,0.938,0.4,0.575,0.793,0.981
790,0.892,0.8866594012075373,0.8973405987924628,0.6236,0.6185869978459714,0.6286130021540287,0.858,0.8802,0.277,0.529,0.944,0.386,0.568,0.764,0.978
791,0.914,0.9085877121099971,0.919412287890003,0.6374,0.6239808344602933,0.6508191655397066,0.8758,0.8886000000000001,0.284,0.521,0.943,0.41,0.585,0.803,0.989
792,0.8998,0.8963545222348487,0.9032454777651514,0.6556000000000001,0.6479157147857544,0.6632842852142458,0.8668,0.876,0.296,0.531,0.942,0.407,0.57,0.802,0.979
793,0.9128000000000001,0.9059202401806339,0.9196797598193662,0.6698000000000001,0.6620756921962128,0.6775243078037874,0.8756,0.892,0.289,0.541,0.933,0.382,0.583,0.815,0.985
794,0.8806,0.875743204645874,0.8854567953541261,0.6354,0.6196303783862952,0.6511696216137047,0.85,0.865,0.263,0.509,0.928,0.387,0.592,0.787,0.976
795,0.8994,0.8947046052745881,0.9040953947254119,0.6554,0.6524096771061095,0.6583903228938904,0.86,0.8756,0.303,0.568,0.943,0.41,0.584,0.818,0.981
796,0.9056000000000001,0.9022452086150734,0.9089547913849267,0.6384,0.6307157147857543,0.6460842852142457,0.8754,0.8894,0.264,0.509,0.947,0.392,0.576,0.799,0.977
797,0.8878,0.8826504614641418,0.8929495385358582,0.629,0.6199180108226616,0.6380819891773384,0.8468,0.8698,0.297,0.529,0.933,0.403,0.546,0.814,0.97
798,0.9064,0.8951357052342799,0.9176642947657201,0.6386000000000001,0.6219274529227327,0.6552725470772675,0.871,0.8842,0.288,0.509,0.933,0.395,0.542,0.778,0.982
799,0.8968,0.8901481103283883,0.9034518896716118,0.65,0.6418578646639398,0.6581421353360603,0.8748,0.882,0.292,0.532,0.932,0.41,0.594,0.792,0.984
800,0.8948,0.889082949618026,0.900517050381974,0.6644,0.6433905461424185,0.6854094538575815,0.8644,0.8718,0.266,0.528,0.946,0.411,0.598,0.799,0.98
801,0.9036000000000001,0.8994260877855279,0.9077739122144722,0.6316,0.6182095877942525,0.6449904122057476,0.8618,0.882,0.286,0.529,0.929,0.395,0.569,0.784,0.973
802,0.901,0.8982235548948022,0.9037764451051978,0.6764,0.6638107271457024,0.6889892728542976,0.8704,0.8812,0.284,0.537,0.94,0.393,0.588,0.796,0.972
803,0.9134,0.9087046052745881,0.9180953947254119,0.6662,0.6541168802796616,0.6782831197203384,0.8742,0.8962,0.234,0.505,0.923,0.417,0.576,0.782,0.982
804,0.8992,0.8904906320186697,0.9079093679813303,0.633,0.612540783127788,0.653459216872212,0.8644,0.8858,0.275,0.526,0.948,0.389,0.596,0.788,0.972
805,0.8954,0.8916134337183605,0.8991865662816394,0.6622,0.6520974017268021,0.6723025982731979,0.8676,0.8734,0.287,0.529,0.952,0.393,0.584,0.79,0.974
806,0.8902,0.8848306107089408,0.8955693892910592,0.6396000000000001,0.6272893538626116,0.6519106461373885,0.859,0.8716,0.264,0.542,0.938,0.413,0.591,0.806,0.976
807,0.9034,0.8938383809725017,0.9129616190274983,0.6632,0.6521848236316861,0.674215176368314,0.8702,0.8896000000000001,0.304,0.545,0.931,0.433,0.557,0.79,0.971
808,0.9054,0.9006232232238001,0.9101767767761999,0.66,0.647490581841261,0.6725094181587391,0.8708,0.8806,0.292,0.525,0.932,0.389,0.578,0.798,0.979
809,0.8992,0.8958682658737627,0.9025317341262373,0.6408,0.6290730110424017,0.6525269889575984,0.861,0.8782,0.301,0.516,0.94,0.42,0.583,0.789,0.984
810,0.905,0.8979214261150886,0.9120785738849114,0.6634,0.6557157147857543,0.6710842852142457,0.87,0.8862,0.27,0.519,0.919,0.402,0.55,0.776,0.978
811,0.9072,0.9055810682152913,0.9088189317847087,0.6608,0.6437887500686011,0.677811249931399,0.877,0.8862,0.277,0.539,0.939,0.403,0.555,0.787,0.975
812,0.9016000000000001,0.8934295112339561,0.909770488766044,0.6658000000000001,0.6569588640514427,0.6746411359485575,0.856,0.8796,0.282,0.548,0.947,0.384,0.571,0.797,0.978
813,0.8816,0.8741190388127592,0.8890809611872409,0.6636000000000001,0.6460051348264723,0.6811948651735279,0.858,0.8676,0.282,0.552,0.929,0.407,0.564,0.798,0.989
814,0.9012,0.8920587890268085,0.9103412109731915,0.643,0.6297136150150672,0.6562863849849329,0.862,0.883,0.261,0.537,0.935,0.4,0.582,0.791,0.978
815,0.907,0.8969126739929388,0.9170873260070612,0.6364,0.6315432046458739,0.641256795354126,0.8682,0.8886000000000001,0.29,0.549,0.958,0.384,0.551,0.792,0.98
816,0.8934,0.8872792135740757,0.8995207864259243,0.6614,0.6471181650061766,0.6756818349938234,0.857,0.8774,0.3,0.554,0.925,0.396,0.521,0.806,0.975
817,0.906,0.9017893125180078,0.9102106874819923,0.653,0.6428365421505686,0.6631634578494314,0.8652,0.8844,0.278,0.54,0.937,0.415,0.568,0.809,0.97
818,0.8978,0.895958314667008,0.899641685332992,0.6546000000000001,0.6460154400604335,0.6631845599395666,0.8682,0.8804,0.296,0.528,0.935,0.404,0.588,0.802,0.98
819,0.9156000000000001,0.9087652064128907,0.9224347935871094,0.6702,0.6557624854529714,0.6846375145470286,0.8894,0.9018,0.274,0.542,0.943,0.393,0.562,0.789,0.968
820,0.8882,0.8825507699349546,0.8938492300650454,0.628,0.6202956775021575,0.6357043224978425,0.8586,0.8668,0.293,0.534,0.93,0.391,0.589,0.803,0.974
821,0.8946000000000001,0.884527969416456,0.9046720305835442,0.6388,0.6331507699349547,0.6444492300650454,0.8628,0.8754,0.255,0.496,0.934,0.416,0.558,0.786,0.976
822,0.9022,0.8992355678349334,0.9051644321650666,0.6688000000000001,0.6541504694876115,0.6834495305123887,0.88,0.8858,0.282,0.531,0.947,0.407,0.606,0.809,0.979
823,0.889,0.8781754242199943,0.8998245757800057,0.631,0.6163084334456481,0.6456915665543519,0.8666,0.8718,0.28,0.53,0.945,0.411,0.577,0.784,0.988
824,0.8916000000000001,0.8833357023189816,0.8998642976810185,0.6566000000000001,0.651743204645874,0.6614567953541262,0.8552,0.8724,0.273,0.539,0.941,0.402,0.576,0.806,0.975
825,0.898,0.8944880438676597,0.9015119561323404,0.642,0.6286846370417452,0.6553153629582549,0.8694,0.8768,0.289,0.556,0.938,0.385,0.577,0.79,0.977
826,0.9078,0.902359300954734,0.9132406990452661,0.6632,0.6536464464476001,0.6727535535524,0.876,0.8858,0.275,0.546,0.935,0.399,0.581,0.801,0.979
827,0.8946000000000001,0.8895869978459714,0.8996130021540287,0.6574,0.647251722827973,0.6675482771720269,0.8762,0.8848,0.283,0.544,0.928,0.391,0.597,0.794,0.976
828,0.9094,0.9027946276100798,0.9160053723899202,0.626,0.6104916216330682,0.6415083783669318,0.8684,0.8874,0.293,0.529,0.938,0.395,0.58,0.791,0.974
829,0.9128000000000001,0.904406130961309,0.9211938690386912,0.6678000000000001,0.6563389637434527,0.6792610362565474,0.8672,0.8934,0.272,0.504,0.919,0.383,0.577,0.808,0.984
830,0.8924,0.8872355135704765,0.8975644864295235,0.6432,0.6318064218706564,0.6545935781293436,0.8612,0.8818,0.278,0.535,0.932,0.374,0.557,0.8,0.979
831,0.901,0.8964378351586251,0.905562164841375,0.6564,0.6434188200594558,0.6693811799405441,0.8566,0.885,0.288,0.55,0.935,0.389,0.577,0.804,0.979
832,0.8978,0.8919496671415666,0.9036503328584334,0.6446000000000001,0.6269395392273793,0.6622604607726208,0.8684,0.8792,0.277,0.522,0.941,0.417,0.57,0.801,0.988
833,0.8988,0.8905918590125519,0.9070081409874482,0.6572,0.6455059243516464,0.6688940756483536,0.8742,0.8748,0.285,0.537,0.929,0.395,0.568,0.796,0.981
834,0.9052,0.9021082815775852,0.9082917184224149,0.6548,0.6374967093916404,0.6721032906083597,0.8678,0.892,0.272,0.531,0.935,0.404,0.565,0.799,0.973
835,0.9002,0.8956888106674019,0.9047111893325981,0.652,0.6433974994767279,0.6606025005232722,0.8816,0.8838,0.269,0.525,0.94,0.379,0.565,0.792,0.986
836,0.9076000000000001,0.8991512086586686,0.9160487913413315,0.6536000000000001,0.6438784765907865,0.6633215234092137,0.8692,0.8818,0.258,0.531,0.939,0.395,0.575,0.8,0.979
837,0.8928,0.8904116116119001,0.8951883883881,0.6152,0.605289996561124,0.6251100034388759,0.8568,0.8756,0.269,0.538,0.94,0.396,0.58,0.815,0.977
838,0.8896000000000001,0.883937140892071,0.8952628591079291,0.6462,0.6310079986894427,0.6613920013105573,0.8573999999999999,0.8734,0.279,0.529,0.938,0.39,0.604,0.79,0.974
839,0.9156000000000001,0.9097365055212009,0.9214634944787993,0.6426000000000001,0.6287566992767146,0.6564433007232855,0.8758,0.8986000000000001,0.275,0.54,0.944,0.418,0.582,0.801,0.976
840,0.9014,0.8964644832231995,0.9063355167768005,0.6518,0.6355062644792617,0.6680937355207384,0.8738,0.88,0.29,0.558,0.931,0.421,0.562,0.797,0.979
841,0.903,0.8964886590611478,0.9095113409388522,0.653,0.6415524235675404,0.6644475764324597,0.8644,0.8814,0.265,0.521,0.93,0.413,0.564,0.783,0.981
842,0.905,0.898548124607546,0.9114518753924541,0.6586000000000001,0.6491193444877171,0.668080655512283,0.8748,0.8912,0.248,0.525,0.937,0.402,0.563,0.786,0.98
843,0.8974,0.8880833820528202,0.9067166179471797,0.6396000000000001,0.6249452083883174,0.6542547916116828,0.872,0.878,0.279,0.553,0.93,0.382,0.579,0.791,0.979
844,0.9054,0.897229511233956,0.913570488766044,0.664,0.657086707440192,0.670913292559808,0.873,0.8916000000000001,0.289,0.55,0.932,0.394,0.587,0.807,0.987
845,0.9084,0.9008166953266112,0.9159833046733887,0.6606000000000001,0.6480413803999908,0.6731586196000093,0.8776,0.8864,0.269,0.527,0.938,0.398,0.58,0.789,0.978
846,0.9004,0.8915938093895772,0.9092061906104227,0.6534,0.6483869978459713,0.6584130021540286,0.8548,0.889,0.274,0.517,0.928,0.365,0.587,0.807,0.981
847,0.9074,0.9000752347438057,0.9147247652561943,0.6616000000000001,0.6551720648585361,0.6680279351414641,0.8688,0.8878,0.268,0.542,0.924,0.387,0.575,0.792,0.976
848,0.899,0.8929808104462286,0.9050191895537715,0.6364,0.6279057113381064,0.6448942886618936,0.851,0.88,0.242,0.518,0.928,0.371,0.556,0.776,0.988
849,0.8958,0.891288810667402,0.9003111893325981,0.663,0.6537498115486136,0.6722501884513865,0.8642,0.8794,0.257,0.538,0.937,0.403,0.611,0.819,0.975
850,0.8904,0.883972064858536,0.896827935141464,0.6464,0.638229511233956,0.654570488766044,0.8702,0.8758,0.291,0.541,0.938,0.391,0.605,0.799,0.984
851,0.9034,0.8990453160093349,0.9077546839906651,0.654,0.6402013192178467,0.6677986807821533,0.8694,0.8868,0.277,0.514,0.931,0.4,0.564,0.784,0.981
852,0.8964,0.8914644832231995,0.9013355167768005,0.6588,0.6512268674367211,0.666373132563279,0.8568,0.882,0.298,0.545,0.927,0.402,0.557,0.796,0.98
853,0.9234,0.9183869978459713,0.9284130021540287,0.6688000000000001,0.6588125129465432,0.6787874870534569,0.8792,0.9,0.273,0.524,0.936,0.403,0.567,0.812,0.977
854,0.8752,0.8708630541033913,0.8795369458966087,0.6254,0.6181812427264857,0.6326187572735142,0.8416,0.8502,0.273,0.524,0.931,0.404,0.572,0.8,0.974
855,0.8958,0.891288810667402,0.9003111893325981,0.636,0.6236144405172266,0.6483855594827734,0.8702,0.8774,0.26,0.526,0.946,0.388,0.573,0.79,0.975
856,0.8898,0.8835668961978986,0.8960331038021014,0.6308,0.6175892552201595,0.6440107447798405,0.853,0.866,0.296,0.557,0.938,0.398,0.588,0.796,0.979
857,0.908,0.9044880438676597,0.9115119561323404,0.6692,0.65465609112843,0.68374390887157,0.8722,0.893,0.269,0.522,0.924,0.379,0.572,0.773,0.977
858,0.8906000000000001,0.8827176337167862,0.8984823662832139,0.6264,0.6138107271457023,0.6389892728542976,0.8498,0.8744,0.275,0.546,0.932,0.427,0.604,0.807,0.979
859,0.9228000000000001,0.9167552511399466,0.9288447488600535,0.6606000000000001,0.6432922549468225,0.6779077450531776,0.8844,0.9038,0.286,0.534,0.942,0.385,0.59,0.818,0.98
860,0.9018,0.8949202401806339,0.9086797598193662,0.6356,0.6304355135704766,0.6407644864295235,0.8583999999999999,0.8838,0.277,0.542,0.939,0.409,0.561,0.802,0.984
861,0.9092,0.9024904172301467,0.9159095827698533,0.6536000000000001,0.6406783397674932,0.6665216602325069,0.8838,0.8846,0.282,0.541,0.934,0.399,0.568,0.786,0.978
862,0.8908,0.8824984755644364,0.8991015244355637,0.6536000000000001,0.6454295112339561,0.661770488766044,0.8642,0.8748,0.291,0.557,0.926,0.408,0.594,0.802,0.985
863,0.903,0.8984378351586251,0.907562164841375,0.65,0.638790586412239,0.6612094135877611,0.8742,0.88,0.264,0.525,0.928,0.4,0.594,0.787,0.981
864,0.903,0.8975877121099971,0.908412287890003,0.6296,0.6233545411732833,0.6358454588267168,0.8654,0.8894,0.296,0.545,0.955,0.39,0.599,0.787,0.975
865,0.9056000000000001,0.8994792135740758,0.9117207864259244,0.6354,0.6283432399539688,0.6424567600460311,0.8682,0.8882,0.284,0.527,0.94,0.404,0.588,0.806,0.968
866,0.907,0.9009171135448335,0.9130828864551666,0.656,0.6357300491465316,0.6762699508534684,0.8714,0.8852,0.284,0.542,0.937,0.419,0.541,0.804,0.982
867,0.9114,0.9043432399539688,0.9184567600460312,0.6564,0.6401964037572104,0.6726035962427895,0.8696,0.8872,0.256,0.517,0.924,0.405,0.558,0.798,0.976
868,0.899,0.8941115639506333,0.9038884360493668,0.6644,0.6502537465355767,0.6785462534644233,0.8738,0.8808,0.311,0.566,0.944,0.416,0.585,0.813,0.981
869,0.9014,0.8922503600614646,0.9105496399385353,0.6366,0.6235595720111179,0.6496404279888822,0.8618,0.8814,0.28,0.534,0.934,0.409,0.578,0.79,0.975
870,0.8968,0.8945788439158417,0.8990211560841583,0.6274,0.616067477507039,0.6387325224929609,0.8483999999999999,0.8736,0.282,0.536,0.922,0.415,0.588,0.798,0.984
871,0.8964,0.8904064787489036,0.9023935212510964,0.636,0.618287237649576,0.653712762350424,0.8568,0.8736,0.274,0.528,0.925,0.389,0.585,0.786,0.978
872,0.9004,0.8935652064128906,0.9072347935871093,0.6276,0.6194295112339561,0.635770488766044,0.8503999999999999,0.8832,0.257,0.516,0.934,0.449,0.572,0.764,0.974
873,0.9082,0.9009386538184928,0.9154613461815072,0.6826000000000001,0.6763545411732833,0.6888454588267169,0.8826,0.893,0.268,0.546,0.948,0.396,0.573,0.797,0.988
874,0.901,0.8967893125180078,0.9052106874819923,0.6468,0.6349422713397336,0.6586577286602665,0.8616,0.8804,0.269,0.517,0.939,0.37,0.562,0.786,0.983
875,0.9126000000000001,0.9084260877855279,0.9167739122144722,0.6658000000000001,0.655508410444411,0.6760915895555891,0.884,0.8886000000000001,0.259,0.542,0.928,0.408,0.58,0.79,0.971
876,0.9022,0.899508136597662,0.904891863402338,0.6764,0.662445773619287,0.690354226380713,0.8764,0.8898,0.264,0.541,0.929,0.378,0.569,0.795,0.983
877,0.8936000000000001,0.891025230732071,0.8961747692679292,0.6366,0.6246065284050939,0.6485934715949062,0.8573999999999999,0.8808,0.279,0.535,0.946,0.418,0.601,0.798,0.984
878,0.8928,0.8891376173719029,0.8964623826280972,0.6548,0.6409344431518569,0.6686655568481432,0.8588,0.8714,0.271,0.542,0.931,0.384,0.575,0.795,0.98
879,0.907,0.904849374869182,0.909150625130818,0.6462,0.6305826505309744,0.6618173494690256,0.8794,0.8928,0.28,0.528,0.947,0.408,0.581,0.784,0.983
880,0.9074,0.9041621364305825,0.9106378635694174,0.6592,0.6475059243516464,0.6708940756483536,0.8748,0.8872,0.3,0.541,0.936,0.374,0.57,0.804,0.983
881,0.8888,0.8842041655886266,0.8933958344113735,0.6372,0.6187538704001385,0.6556461295998615,0.8586,0.8758,0.264,0.534,0.949,0.403,0.58,0.798,0.98
882,0.8968,0.8868899965611241,0.906710003438876,0.6318,0.623224424427039,0.6403755755729611,0.8602,0.8762,0.277,0.532,0.933,0.395,0.575,0.788,0.982
883,0.9072,0.9033328594544517,0.9110671405455483,0.66,0.6434807349211576,0.6765192650788424,0.8682,0.8868,0.282,0.537,0.944,0.36,0.594,0.805,0.979
884,0.8984,0.8951621364305825,0.9016378635694174,0.6376000000000001,0.622581510609489,0.6526184893905111,0.8726,0.8822,0.291,0.535,0.935,0.426,0.6,0.768,0.979
885,0.9052,0.8970389514321009,0.9133610485678991,0.657,0.6458250240161661,0.6681749759838339,0.8758,0.8838,0.271,0.532,0.937,0.393,0.589,0.784,0.974
886,0.9016000000000001,0.8965106920570166,0.9066893079429835,0.6314,0.6158519074108922,0.6469480925891077,0.87,0.8802,0.266,0.53,0.945,0.439,0.591,0.817,0.977
887,0.9072,0.901482949618026,0.912917050381974,0.6452,0.6285089689402521,0.6618910310597479,0.8688,0.8894,0.299,0.565,0.938,0.403,0.581,0.783,0.983
888,0.909,0.9058343655219167,0.9121656344780834,0.6486000000000001,0.6309177281028854,0.6662822718971148,0.8672,0.8946000000000001,0.272,0.517,0.926,0.404,0.571,0.771,0.983
889,0.9064,0.9007371408920709,0.9120628591079291,0.6494,0.6405501492775687,0.6582498507224313,0.8774,0.8908,0.275,0.531,0.935,0.402,0.583,0.793,0.979
890,0.9102,0.9034332160011028,0.9169667839988972,0.671,0.6627170680277227,0.6792829319722774,0.8776,0.897,0.28,0.548,0.939,0.418,0.579,0.801,0.982
891,0.9084,0.9052834480989492,0.9115165519010507,0.6628000000000001,0.6533682561924149,0.6722317438075852,0.8798,0.8908,0.301,0.546,0.935,0.451,0.587,0.804,0.974
892,0.894,0.8891115639506333,0.8988884360493667,0.6272,0.6196779343210274,0.6347220656789726,0.857,0.8662,0.283,0.536,0.936,0.402,0.586,0.8,0.982
893,0.9,0.8942426408905332,0.9057573591094669,0.6634,0.6476059558509658,0.6791940441490342,0.8628,0.8812,0.285,0.54,0.926,0.384,0.565,0.769,0.967
894,0.9042,0.8955795962304667,0.9128204037695333,0.6316,0.6143815627928398,0.6488184372071603,0.8623999999999999,0.8848,0.297,0.566,0.921,0.409,0.58,0.809,0.978
895,0.9014,0.8963869978459713,0.9064130021540286,0.6422,0.6341818880338976,0.6502181119661024,0.8652,0.8858,0.287,0.542,0.931,0.425,0.57,0.773,0.98
896,0.9008,0.8967384109657108,0.9048615890342893,0.649,0.641706875346395,0.656293124653605,0.8694,0.8838,0.266,0.508,0.931,0.4,0.602,0.781,0.977
897,0.9076000000000001,0.9034260877855279,0.9117739122144722,0.6586000000000001,0.6459496434641395,0.6712503565358606,0.8694,0.884,0.297,0.558,0.944,0.437,0.61,0.799,0.965
898,0.921,0.9162718843579802,0.9257281156420198,0.643,0.6337915733350401,0.6522084266649599,0.8864,0.903,0.288,0.556,0.94,0.399,0.59,0.793,0.979
899,0.9142,0.9104338466233032,0.9179661533766968,0.6602,0.6422194362467109,0.6781805637532892,0.877,0.8882,0.261,0.515,0.941,0.426,0.584,0.793,0.98
900,0.9052,0.9011384109657108,0.9092615890342892,0.6534,0.6376303783862952,0.6691696216137047,0.8696,0.8818,0.274,0.535,0.934,0.383,0.57,0.783,0.969
901,0.9154,0.911415051607651,0.919384948392349,0.6694,0.6616657189089036,0.6771342810910964,0.8828,0.8906000000000001,0.241,0.499,0.92,0.405,0.57,0.798,0.979
902,0.9056000000000001,0.8994792135740758,0.9117207864259244,0.6636000000000001,0.6543248447327555,0.6728751552672446,0.8752,0.8934,0.301,0.533,0.937,0.407,0.589,0.791,0.98
903,0.9178000000000001,0.9088720991075557,0.9267279008924444,0.6724,0.6648166953266113,0.6799833046733887,0.876,0.9026000000000001,0.262,0.514,0.928,0.415,0.574,0.8,0.977
904,0.9122,0.9072801267388646,0.9171198732611354,0.6294,0.6248717550703401,0.6339282449296598,0.8788,0.8984,0.244,0.527,0.948,0.405,0.587,0.827,0.985
905,0.9032,0.9009788439158417,0.9054211560841583,0.647,0.6339477546747654,0.6600522453252347,0.866,0.8874,0.309,0.528,0.94,0.389,0.566,0.797,0.984
906,0.905,0.8979760877353193,0.9120239122646807,0.6552,0.6412512989516679,0.6691487010483321,0.8778,0.8912,0.3,0.52,0.935,0.381,0.581,0.785,0.975
907,0.8982,0.8943328594544517,0.9020671405455483,0.6404,0.6332348348357,0.6475651651643,0.866,0.8762,0.284,0.538,0.931,0.375,0.575,0.796,0.989
908,0.9078,0.9025028803471393,0.9130971196528608,0.6318,0.621140475479512,0.642459524520488,0.8702,0.8852,0.279,0.536,0.939,0.39,0.615,0.788,0.969
909,0.8944,0.8853776213348038,0.9034223786651961,0.64,0.6317637328045311,0.6482362671954689,0.869,0.8768,0.272,0.524,0.93,0.409,0.605,0.777,0.972
910,0.9116000000000001,0.9062883477556257,0.9169116522443744,0.6698000000000001,0.6556047880038479,0.6839952119961522,0.8818,0.8986000000000001,0.256,0.525,0.934,0.377,0.561,0.799,0.988
911,0.9104,0.9042165631551703,0.9165834368448297,0.6558,0.6452495086002484,0.6663504913997517,0.8802,0.8958,0.243,0.508,0.941,0.382,0.571,0.774,0.978
912,0.8984,0.8910228019681882,0.9057771980318118,0.6296,0.6188971732381793,0.6403028267618208,0.8732,0.8848,0.268,0.534,0.935,0.394,0.573,0.797,0.973
913,0.9088,0.900406130961309,0.9171938690386912,0.6448,0.6364984755644364,0.6531015244355637,0.8712,0.886,0.286,0.539,0.918,0.398,0.581,0.778,0.979
914,0.9016000000000001,0.898741474809013,0.9044585251909871,0.6484,0.624377732288059,0.6724222677119409,0.8628,0.8928,0.277,0.523,0.952,0.383,0.59,0.788,0.977
915,0.8862,0.8758710271409531,0.8965289728590469,0.6444,0.6232990172004966,0.6655009827995033,0.8652,0.8678,0.253,0.524,0.938,0.413,0.566,0.805,0.987
916,0.9192,0.9139761497078778,0.9244238502921223,0.6594,0.6453357228108566,0.6734642771891434,0.8868,0.9,0.282,0.53,0.942,0.408,0.554,0.792,0.98
917,0.9092,0.90368891382363,0.91471108617637,0.642,0.6395166720035925,0.6444833279964075,0.8748,0.8904,0.289,0.542,0.936,0.414,0.566,0.807,0.98
918,0.9074,0.9002888308212025,0.9145111691787975,0.64,0.6310893845078793,0.6489106154921207,0.8748,0.8908,0.287,0.548,0.949,0.402,0.6,0.809,0.98
919,0.9084,0.8981384151425359,0.9186615848574641,0.6574,0.6477182050913237,0.6670817949086763,0.868,0.8812,0.276,0.549,0.934,0.421,0.584,0.79,0.982
920,0.9066000000000001,0.9031322211750754,0.9100677788249247,0.6616000000000001,0.649510502279893,0.6736894977201071,0.8654,0.892,0.297,0.536,0.94,0.427,0.575,0.785,0.976
921,0.909,0.9033099807405297,0.9146900192594704,0.6332,0.6248061309613089,0.6415938690386911,0.8664,0.8886000000000001,0.304,0.534,0.946,0.399,0.606,0.817,0.979
922,0.9066000000000001,0.8992228019681883,0.9139771980318119,0.6622,0.6445439046855532,0.6798560953144468,0.8806,0.89,0.307,0.547,0.933,0.409,0.587,0.804,0.975
923,0.8906000000000001,0.8847365055212009,0.8964634944787992,0.62,0.6121470273540898,0.6278529726459102,0.855,0.869,0.267,0.523,0.927,0.42,0.575,0.786,0.982
924,0.9018,0.898586032429268,0.905013967570732,0.6534,0.6356524555594261,0.6711475444405739,0.8688,0.8832,0.262,0.516,0.935,0.393,0.611,0.824,0.984
925,0.9152,0.9122355678349334,0.9181644321650666,0.6406000000000001,0.6247329137895992,0.656467086210401,0.8788,0.898,0.28,0.538,0.928,0.408,0.571,0.81,0.979
926,0.9046000000000001,0.9006150516076511,0.908584948392349,0.6522,0.6359773854452152,0.6684226145547848,0.8724,0.8892,0.256,0.531,0.931,0.427,0.577,0.779,0.977
927,0.9074,0.9021614138526746,0.9126385861473254,0.6384,0.6261836415371297,0.6506163584628702,0.8664,0.89,0.275,0.533,0.942,0.385,0.582,0.784,0.974
928,0.8998,0.8916389514321009,0.9079610485678992,0.6244,0.6100642914275145,0.6387357085724854,0.8582,0.884,0.274,0.526,0.942,0.387,0.569,0.803,0.981
929,0.8944,0.8848383809725017,0.9039616190274983,0.6356,0.6217566992767146,0.6494433007232855,0.86,0.8732,0.281,0.527,0.923,0.385,0.593,0.807,0.98
930,0.8878,0.8832041655886266,0.8923958344113735,0.63,0.6243781271420527,0.6356218728579474,0.8603999999999999,0.8688,0.278,0.513,0.94,0.388,0.591,0.797,0.982
931,0.9042,0.8996888106674019,0.9087111893325981,0.6502,0.6427811225516024,0.6576188774483976,0.8698,0.8856,0.28,0.537,0.947,0.393,0.559,0.807,0.978
932,0.9002,0.8951258614139865,0.9052741385860135,0.638,0.6306542167228241,0.645345783277176,0.8634,0.878,0.284,0.565,0.949,0.396,0.58,0.802,0.981
933,0.902,0.8989585567724168,0.9050414432275833,0.6554,0.6392918321268224,0.6715081678731776,0.8642,0.8828,0.292,0.505,0.928,0.392,0.552,0.775,0.976
934,0.8912,0.8831818880338975,0.8992181119661025,0.6306,0.623653336566176,0.637546663433824,0.8592,0.8718,0.271,0.525,0.93,0.41,0.6,0.809,0.98
935,0.901,0.893706875346395,0.908293124653605,0.638,0.6265861425698939,0.6494138574301062,0.867,0.8812,0.296,0.537,0.944,0.412,0.578,0.807,0.98
936,0.9116000000000001,0.9053545411732833,0.9178454588267169,0.6582,0.6381326199683537,0.6782673800316463,0.8808,0.8886000000000001,0.245,0.502,0.929,0.383,0.561,0.761,0.982
937,0.9066000000000001,0.9010056181276179,0.9121943818723822,0.644,0.630483530642006,0.657516469357994,0.8664,0.887,0.278,0.528,0.938,0.397,0.59,0.78,0.981
938,0.8906000000000001,0.885743204645874,0.8954567953541261,0.6402,0.6147020133424932,0.6656979866575068,0.8542,0.8764,0.264,0.522,0.932,0.398,0.585,0.794,0.975
939,0.905,0.8998804881838791,0.9101195118161209,0.6244,0.6133778276472599,0.63542217235274,0.864,0.8898,0.291,0.534,0.943,0.401,0.565,0.822,0.982
940,0.9144,0.9115414748090129,0.917258525190987,0.6556000000000001,0.638789318440438,0.6724106815595622,0.8838,0.8896000000000001,0.278,0.53,0.948,0.398,0.593,0.791,0.975
941,0.8956000000000001,0.8904355135704766,0.9007644864295236,0.645,0.6342110901350104,0.6557889098649896,0.864,0.8758,0.316,0.551,0.934,0.408,0.589,0.809,0.982
942,0.8994,0.8926789380382296,0.9061210619617703,0.6442,0.6353588640514426,0.6530411359485574,0.853,0.8768,0.269,0.535,0.944,0.411,0.572,0.788,0.982
943,0.9036000000000001,0.9017169233116517,0.9054830766883485,0.657,0.6486706646844066,0.6653293353155935,0.8812,0.8828,0.286,0.542,0.934,0.397,0.566,0.8,0.972
944,0.8882,0.8828306107089408,0.8935693892910592,0.6376000000000001,0.6200270544377898,0.6551729455622103,0.8498,0.8672,0.27,0.505,0.931,0.377,0.581,0.777,0.975
945,0.9024,0.8969451508683005,0.9078548491316994,0.6362,0.6206568661393198,0.6517431338606802,0.859,0.8744,0.311,0.55,0.934,0.413,0.606,0.791,0.973
946,0.9018,0.8979328594544518,0.9056671405455483,0.6616000000000001,0.6495424260158914,0.6736575739841087,0.8838,0.876,0.257,0.527,0.925,0.367,0.579,0.783,0.972
947,0.8972,0.8876061868779515,0.9067938131220485,0.6344,0.6312834480989492,0.6375165519010507,0.8716,0.8872,0.278,0.547,0.929,0.377,0.581,0.807,0.982
948,0.9156000000000001,0.9105869978459714,0.9206130021540287,0.6682,0.6599918590125519,0.6764081409874482,0.8882,0.8982,0.292,0.545,0.95,0.423,0.595,0.82,0.985
949,0.9022,0.8999788439158417,0.9044211560841583,0.654,0.6493541187292297,0.6586458812707704,0.872,0.8824,0.274,0.552,0.925,0.37,0.579,0.797,0.979
950,0.9034,0.8980162731953242,0.9087837268046758,0.64,0.6319053410764565,0.6480946589235436,0.8662,0.8848,0.283,0.535,0.93,0.409,0.591,0.768,0.972
951,0.9094,0.9060452086150733,0.9127547913849267,0.6456000000000001,0.6377176337167862,0.6534823662832139,0.8706,0.8906000000000001,0.27,0.519,0.933,0.389,0.577,0.795,0.971
952,0.9206000000000001,0.9172452086150734,0.9239547913849268,0.6714,0.6621664935972689,0.6806335064027311,0.8856,0.8974,0.27,0.552,0.943,0.389,0.599,0.808,0.98
953,0.9118,0.9042779343210274,0.9193220656789727,0.6626000000000001,0.6451591506147466,0.6800408493852536,0.8766,0.8932,0.27,0.54,0.942,0.397,0.589,0.813,0.987
954,0.914,0.9074297316977014,0.9205702683022987,0.6618,0.6550904172301467,0.6685095827698534,0.8722,0.8948,0.259,0.549,0.935,0.383,0.581,0.818,0.981
955,0.9006000000000001,0.890566309984177,0.9106336900158232,0.6558,0.6528355678349335,0.6587644321650666,0.8593999999999999,0.8836,0.273,0.537,0.93,0.417,0.578,0.8,0.975
956,0.8986000000000001,0.8904768219314216,0.9067231780685785,0.6388,0.6314857664031078,0.6461142335968922,0.8622,0.8814,0.27,0.527,0.922,0.414,0.591,0.796,0.979
957,0.8942,0.8857603375552743,0.9026396624447257,0.654,0.6413070597920145,0.6666929402079855,0.8572,0.8758,0.273,0.529,0.93,0.392,0.571,0.799,0.976
958,0.9026000000000001,0.8974355135704766,0.9077644864295236,0.6438,0.6333596803425575,0.6542403196574426,0.8636,0.8812,0.297,0.533,0.932,0.405,0.573,0.801,0.985
959,0.8992,0.8932193542122192,0.9051806457877808,0.6464,0.6338107271457023,0.6589892728542976,0.8666,0.877,0.302,0.522,0.939,0.38,0.576,0.79,0.973
960,0.9032,0.8958332586680321,0.9105667413319679,0.653,0.6461426864388976,0.6598573135611024,0.8716,0.8902,0.295,0.521,0.928,0.412,0.574,0.785,0.977
961,0.9012,0.8940996792930856,0.9083003207069144,0.6388,0.6314857664031078,0.6461142335968922,0.8754,0.8784,0.274,0.52,0.933,0.411,0.548,0.799,0.972
962,0.899,0.8898335253831298,0.9081664746168703,0.6508,0.6384331263103407,0.6631668736896594,0.877,0.8802,0.271,0.508,0.93,0.393,0.563,0.789,0.983
963,0.9186000000000001,0.9167169233116517,0.9204830766883485,0.658,0.6517299041591773,0.6642700958408227,0.8764,0.9012,0.277,0.51,0.947,0.414,0.567,0.81,0.982
964,0.9166000000000001,0.9085244097929863,0.9246755902070138,0.6618,0.6505768409581629,0.6730231590418372,0.885,0.8984,0.276,0.531,0.927,0.409,0.597,0.779,0.981
965,0.9062,0.9016888106674019,0.9107111893325981,0.6752,0.6622544990456868,0.6881455009543133,0.877,0.8864,0.287,0.521,0.935,0.391,0.552,0.794,0.978
966,0.9026000000000001,0.8926434340333028,0.9125565659666973,0.6546000000000001,0.6412095877942525,0.6679904122057476,0.869,0.884,0.284,0.531,0.94,0.396,0.568,0.795,0.982
967,0.8908,0.8847552511399466,0.8968447488600535,0.6346,0.6250383809725018,0.6441616190274984,0.8612,0.8752,0.276,0.542,0.938,0.406,0.559,0.8,0.973
968,0.8886000000000001,0.8803357023189816,0.8968642976810185,0.6228,0.6095310321756922,0.6360689678243079,0.8483999999999999,0.871,0.279,0.54,0.943,0.387,0.595,0.795,0.977
969,0.9182,0.9145376173719029,0.9218623826280972,0.6474,0.6263905461424185,0.6684094538575814,0.8682,0.9016000000000001,0.278,0.524,0.936,0.405,0.578,0.799,0.98
970,0.9018,0.8976445974652658,0.9059554025347343,0.6406000000000001,0.630263566704546,0.6509364332954541,0.866,0.8758,0.286,0.522,0.926,0.393,0.585,0.789,0.974
971,0.8998,0.8944306107089408,0.9051693892910593,0.6552,0.6438742817841417,0.6665257182158583,0.856,0.8818,0.283,0.542,0.939,0.417,0.593,0.799,0.976
972,0.9158000000000001,0.9099496671415667,0.9216503328584335,0.6496000000000001,0.6394138135544994,0.6597861864455007,0.8736,0.889,0.273,0.529,0.939,0.396,0.565,0.796,0.978
973,0.9136000000000001,0.911344405333701,0.9158555946662992,0.6598,0.6444565293276495,0.6751434706723506,0.8824,0.893,0.28,0.524,0.923,0.405,0.574,0.795,0.983
974,0.8948,0.8891507699349547,0.9004492300650454,0.6366,0.6314355135704766,0.6417644864295236,0.8644,0.875,0.269,0.521,0.936,0.409,0.58,0.791,0.99
975,0.8998,0.8941507699349547,0.9054492300650454,0.6654,0.6555602534777292,0.6752397465222708,0.8738,0.8816,0.274,0.524,0.938,0.39,0.555,0.783,0.983
976,0.916,0.9132235548948022,0.9187764451051978,0.6834,0.6751357023189817,0.6916642976810183,0.8924,0.9058,0.254,0.513,0.924,0.391,0.568,0.791,0.979
977,0.9064,0.9019576878316835,0.9108423121683165,0.6686000000000001,0.6576832381565387,0.6795167618434614,0.8758,0.8918,0.288,0.539,0.94,0.401,0.579,0.797,0.98
978,0.9048,0.900288810667402,0.9093111893325981,0.649,0.6438057468315822,0.6541942531684178,0.8672,0.8846,0.262,0.508,0.925,0.401,0.572,0.776,0.977
979,0.9056000000000001,0.8956434340333028,0.9155565659666973,0.6556000000000001,0.6467067035048002,0.6644932964952,0.8688,0.8856,0.281,0.54,0.933,0.408,0.567,0.817,0.979
980,0.9136000000000001,0.9044083311772532,0.922791668822747,0.6688000000000001,0.654768647422205,0.6828313525777951,0.8772,0.9008,0.299,0.526,0.925,0.377,0.587,0.817,0.986
981,0.9202,0.914284151853142,0.926115848146858,0.6576000000000001,0.6416844053113706,0.6735155946886295,0.8788,0.9002,0.288,0.526,0.941,0.419,0.563,0.792,0.989
982,0.9042,0.8954464889686231,0.9129535110313769,0.6574,0.6533194757160504,0.6614805242839495,0.869,0.8878,0.271,0.514,0.938,0.419,0.563,0.774,0.973
983,0.9012,0.8965210515413202,0.9058789484586798,0.6452,0.6321950884492604,0.6582049115507396,0.8704,0.878,0.289,0.556,0.944,0.381,0.58,0.805,0.974
984,0.8918,0.8872041655886266,0.8963958344113735,0.655,0.6395663612409366,0.6704336387590635,0.8634,0.8814,0.293,0.517,0.929,0.424,0.611,0.799,0.98
985,0.9194,0.9130323092536894,0.9257676907463106,0.6596000000000001,0.6507938093895773,0.6684061906104228,0.8758,0.8976000000000001,0.268,0.522,0.925,0.393,0.581,0.784,0.981
986,0.9132,0.9078306107089408,0.9185693892910592,0.658,0.640528238843259,0.675471761156741,0.868,0.895,0.296,0.523,0.926,0.408,0.552,0.792,0.978
987,0.8924,0.8895414748090129,0.895258525190987,0.6376000000000001,0.6297176337167862,0.6454823662832139,0.8558,0.8768,0.267,0.531,0.951,0.389,0.579,0.803,0.981
988,0.8984,0.8931614138526746,0.9036385861473254,0.6292,0.6080297198619063,0.6503702801380936,0.868,0.8768,0.269,0.549,0.933,0.424,0.581,0.772,0.983
989,0.893,0.8866081433575574,0.8993918566424426,0.6332,0.6219768409581629,0.6444231590418371,0.8533999999999999,0.8692,0.261,0.524,0.927,0.398,0.578,0.772,0.976
990,0.9146000000000001,0.905535002398213,0.9236649976017871,0.667,0.650272062248292,0.683727937751708,0.8824,0.8932,0.273,0.522,0.931,0.422,0.577,0.783,0.982
991,0.9016000000000001,0.8986096771061096,0.9045903228938905,0.6466000000000001,0.6312264145377879,0.6619735854622122,0.8652,0.8732,0.293,0.53,0.946,0.388,0.616,0.777,0.976
992,0.8966000000000001,0.8920717550703402,0.9011282449296599,0.6584,0.6484434340333027,0.6683565659666972,0.876,0.8868,0.279,0.531,0.928,0.397,0.59,0.784,0.979
993,0.908,0.898027961504984,0.9179720384950161,0.632,0.6178701037429718,0.6461298962570282,0.8804,0.889,0.289,0.554,0.933,0.407,0.603,0.798,0.983
994,0.9064,0.8999123798720112,0.9128876201279887,0.657,0.6482641194216295,0.6657358805783705,0.8762,0.8846,0.26,0.527,0.926,0.402,0.566,0.789,0.972
995,0.8998,0.8944306107089408,0.9051693892910593,0.6438,0.6281087859403957,0.6594912140596044,0.8664,0.884,0.252,0.515,0.942,0.4,0.571,0.816,0.983
996,0.9012,0.895759300954734,0.906640699045266,0.6382,0.6239776616424049,0.6524223383575951,0.8618,0.8864,0.286,0.545,0.955,0.375,0.597,0.798,0.981
997,0.9062,0.8990456014310597,0.9133543985689403,0.6406000000000001,0.6313664935972689,0.6498335064027312,0.8654,0.8858,0.287,0.538,0.928,0.409,0.582,0.798,0.984
998,0.8826,0.8779046052745881,0.887295394725412,0.6268,0.621082949618026,0.632517050381974,0.8558,0.8642,0.292,0.53,0.94,0.386,0.566,0.78,0.972
999,0.9016000000000001,0.8947652064128907,0.9084347935871094,0.6538,0.6462779343210274,0.6613220656789727,0.8716,0.8894,0.274,0.529,0.942,0.398,0.6,0.798,0.973
1000,0.909,0.9066770593646148,0.9113229406353852,0.654,0.6365503130923221,0.6714496869076779,0.8666,0.8876000000000001,0.282,0.541,0.948,0.413,0.575,0.792,0.982
1001,0.9038,0.8997384109657108,0.9078615890342893,0.629,0.618537553183174,0.639462446816826,0.868,0.889,0.277,0.521,0.927,0.414,0.598,0.803,0.982
1002,0.909,0.9031760796144197,0.9148239203855804,0.644,0.6264841738018831,0.6615158261981169,0.8794,0.8984,0.303,0.535,0.94,0.419,0.566,0.799,0.978
1003,0.9076000000000001,0.8985776213348039,0.9166223786651962,0.6414,0.6329512086586685,0.6498487913413314,0.8768,0.8924,0.28,0.534,0.942,0.39,0.584,0.809,0.986
1004,0.8952,0.8914338466233032,0.8989661533766968,0.648,0.6329969168259466,0.6630030831740534,0.8792,0.8748,0.288,0.539,0.947,0.408,0.581,0.806,0.971
1005,0.9078,0.9028801267388646,0.9127198732611355,0.6746000000000001,0.6637540809673677,0.6854459190326325,0.8892,0.8938,0.28,0.542,0.935,0.421,0.567,0.808,0.974
1006,0.8926000000000001,0.8885194757160505,0.8966805242839496,0.6262,0.6156495086002484,0.6367504913997516,0.8558,0.876,0.261,0.526,0.932,0.388,0.61,0.802,0.979
1007,0.9174,0.9093722797476869,0.9254277202523131,0.6596000000000001,0.6456734222027819,0.6735265777972183,0.8872,0.8962,0.303,0.532,0.942,0.404,0.564,0.796,0.982
1008,0.8994,0.8961621364305825,0.9026378635694174,0.6478,0.6401761426060548,0.6554238573939453,0.868,0.8842,0.281,0.559,0.944,0.387,0.603,0.808,0.986
1009,0.9042,0.901508136597662,0.906891863402338,0.6298,0.6245028803471393,0.6350971196528608,0.8718,0.8876000000000001,0.261,0.526,0.946,0.415,0.572,0.786,0.972
1010,0.923,0.9205166720035926,0.9254833279964075,0.6568,0.6356297198619064,0.6779702801380937,0.8768,0.9058,0.262,0.531,0.926,0.389,0.585,0.779,0.98
1011,0.8968,0.8934682658737627,0.9001317341262374,0.6482,0.6317884144297128,0.6646115855702872,0.8672,0.8766,0.298,0.559,0.935,0.391,0.544,0.814,0.986
1012,0.9152,0.9086650243520836,0.9217349756479164,0.6346,0.6221647490057954,0.6470352509942047,0.8704,0.8986000000000001,0.255,0.533,0.923,0.4,0.578,0.781,0.975
1013,0.9032,0.8952786118630306,0.9111213881369694,0.6404,0.6280268945771713,0.6527731054228286,0.8568,0.8782,0.274,0.542,0.93,0.406,0.57,0.783,0.973
1014,0.9046000000000001,0.8977090444696973,0.9114909555303028,0.6248,0.608294740235315,0.641305259764685,0.858,0.8842,0.263,0.509,0.93,0.395,0.58,0.784,0.979
1015,0.8992,0.8917811225516024,0.9066188774483976,0.6366,0.6241957828724805,0.6490042171275197,0.872,0.8808,0.304,0.544,0.937,0.418,0.569,0.798,0.968
1016,0.901,0.8953781271420527,0.9066218728579474,0.6458,0.6374984755644364,0.6541015244355637,0.8812,0.878,0.27,0.539,0.942,0.39,0.568,0.824,0.975
1017,0.8918,0.8850332160011029,0.8985667839988972,0.646,0.6347220266685047,0.6572779733314953,0.8606,0.8732,0.288,0.529,0.924,0.418,0.573,0.796,0.982
1018,0.9046000000000001,0.8999046052745882,0.909295394725412,0.645,0.6369053410764565,0.6530946589235436,0.867,0.8902,0.292,0.537,0.947,0.403,0.611,0.796,0.976
1019,0.9002,0.8923274194018542,0.9080725805981458,0.6366,0.6302931290881744,0.6429068709118257,0.8618,0.8782,0.281,0.501,0.935,0.409,0.574,0.792,0.976
1020,0.9068,0.8997541721991793,0.9138458278008208,0.6672,0.6553098110308236,0.6790901889691764,0.8724,0.887,0.269,0.518,0.937,0.435,0.599,0.755,0.977
1021,0.9016000000000001,0.8948789380382297,0.9083210619617704,0.6142,0.6058984755644363,0.6225015244355636,0.867,0.887,0.277,0.522,0.936,0.403,0.579,0.785,0.98
1022,0.9,0.8924984584129734,0.9075015415870267,0.6146,0.603542914121898,0.6256570858781021,0.8473999999999999,0.8858,0.254,0.524,0.927,0.4,0.568,0.802,0.977
1023,0.8856,0.881916629334016,0.8892833706659841,0.66,0.6537916800089812,0.6662083199910188,0.865,0.8728,0.268,0.525,0.935,0.378,0.567,0.806,0.979
1024,0.9088,0.9008301032153022,0.9167698967846979,0.6526000000000001,0.6437067035048002,0.6614932964952,0.879,0.8924,0.268,0.537,0.935,0.398,0.589,0.788,0.982
1025,0.9002,0.8991611493663164,0.9012388506336836,0.6472,0.6317563750614646,0.6626436249385353,0.8676,0.8854,0.257,0.509,0.942,0.388,0.591,0.792,0.972
1026,0.9012,0.8970445974652658,0.9053554025347342,0.6282,0.6154343896932102,0.6409656103067898,0.86,0.8786,0.298,0.538,0.918,0.383,0.579,0.789,0.981
1027,0.911,0.9006486619624197,0.9213513380375804,0.6552,0.641223694133357,0.669176305866643,0.8668,0.8892,0.295,0.53,0.918,0.419,0.564,0.779,0.974
1028,0.9138000000000001,0.9061761426060548,0.9214238573939453,0.6636000000000001,0.6561190388127592,0.6710809611872409,0.8798,0.8946000000000001,0.299,0.549,0.938,0.409,0.575,0.785,0.979
1029,0.8992,0.8962355678349334,0.9021644321650666,0.6504,0.646415051607651,0.654384948392349,0.8622,0.8828,0.28,0.511,0.942,0.381,0.558,0.78,0.978
1030,0.9072,0.9043685704460355,0.9100314295539645,0.663,0.6605166720035925,0.6654833279964075,0.876,0.8868,0.277,0.52,0.94,0.424,0.583,0.796,0.982
1031,0.9006000000000001,0.8964260877855279,0.9047739122144722,0.6328,0.6186864799079376,0.6469135200920625,0.8714,0.8806,0.258,0.504,0.93,0.404,0.59,0.782,0.986
1032,0.8918,0.8856918207685649,0.8979081792314352,0.6426000000000001,0.6384260877855279,0.6467739122144722,0.8702,0.8754,0.267,0.549,0.938,0.374,0.589,0.798,0.974
1033,0.9076000000000001,0.905344405333701,0.9098555946662992,0.6444,0.631508202669056,0.6572917973309439,0.8698,0.8874,0.258,0.536,0.942,0.429,0.574,0.786,0.983
1034,0.8996000000000001,0.89259807186519,0.9066019281348101,0.6724,0.6549370651944951,0.6898629348055049,0.872,0.885,0.273,0.547,0.943,0.403,0.582,0.809,0.988
1035,0.908,0.8999053410764565,0.9160946589235436,0.6524,0.6426784765907864,0.6621215234092136,0.8838,0.8906000000000001,0.257,0.541,0.923,0.411,0.571,0.801,0.98
1036,0.9142,0.9089028803471393,0.9194971196528607,0.6364,0.6301545411732832,0.6426454588267168,0.8748,0.8922,0.29,0.536,0.945,0.388,0.596,0.802,0.983
1037,0.9056000000000001,0.8979157147857544,0.9132842852142458,0.6186,0.6060107271457024,0.6311892728542977,0.866,0.8846,0.253,0.499,0.93,0.402,0.598,0.775,0.979
1038,0.9058,0.9006504614641418,0.9109495385358582,0.6392,0.633482949618026,0.644917050381974,0.8596,0.8838,0.292,0.553,0.956,0.385,0.582,0.79,0.98
1039,0.9014,0.8984096771061095,0.9043903228938904,0.6472,0.6279361923051647,0.6664638076948353,0.8708,0.8884,0.292,0.529,0.932,0.409,0.577,0.807,0.971
1040,0.9068,0.9034682658737627,0.9101317341262374,0.6542,0.6401138158237644,0.6682861841762356,0.8716,0.8922,0.271,0.538,0.923,0.403,0.592,0.787,0.988
1041,0.9078,0.904586032429268,0.911013967570732,0.6458,0.6350684021465897,0.6565315978534104,0.8788,0.8866,0.287,0.54,0.943,0.373,0.573,0.796,0.977
1042,0.9056000000000001,0.8997365055212009,0.9114634944787993,0.6468,0.637533159530722,0.6560668404692781,0.8678,0.8858,0.286,0.553,0.94,0.409,0.584,0.79,0.984
1043,0.9082,0.9048682658737627,0.9115317341262373,0.6478,0.6349741457988463,0.6606258542011538,0.8706,0.8846,0.282,0.544,0.941,0.395,0.592,0.789,0.976
1044,0.9076000000000001,0.9018694818717264,0.9133305181282737,0.6518,0.6357926441810912,0.6678073558189089,0.866,0.8822,0.273,0.507,0.927,0.402,0.588,0.795,0.983
1045,0.9136000000000001,0.9063280455642151,0.9208719544357851,0.648,0.6322940547081796,0.6637059452918205,0.8736,0.8958,0.27,0.549,0.943,0.384,0.568,0.793,0.979
1046,0.9086000000000001,0.9000154400604335,0.9171845599395666,0.6466000000000001,0.63959807186519,0.6536019281348101,0.8756,0.8846,0.264,0.523,0.944,0.403,0.563,0.791,0.977
1047,0.919,0.9106245184292598,0.9273754815707402,0.6444,0.6339892563783461,0.6548107436216538,0.8722,0.9018,0.283,0.541,0.942,0.407,0.575,0.793,0.988
1048,0.9044,0.8999576878316835,0.9088423121683165,0.6616000000000001,0.6504043487422753,0.6727956512577249,0.8734,0.8868,0.275,0.533,0.941,0.396,0.599,0.791,0.985
1049,0.9156000000000001,0.9076204368724109,0.9235795631275893,0.6594,0.6511357023189815,0.6676642976810184,0.885,0.8928,0.291,0.517,0.943,0.397,0.585,0.782,0.978
1050,0.9006000000000001,0.89702280071553,0.9041771992844702,0.659,0.6523713281642242,0.6656286718357759,0.8658,0.8858,0.274,0.53,0.917,0.406,0.593,0.776,0.975
1051,0.9156000000000001,0.91202280071553,0.9191771992844702,0.6808000000000001,0.672638951432101,0.6889610485678992,0.8848,0.9012,0.27,0.557,0.93,0.42,0.595,0.807,0.983
1052,0.9168000000000001,0.9070073714493054,0.9265926285506947,0.653,0.6454984584129734,0.6605015415870267,0.8772,0.8938,0.273,0.536,0.936,0.425,0.58,0.812,0.98
1053,0.9042,0.9011082815775852,0.9072917184224149,0.6692,0.6564646185073787,0.6819353814926213,0.863,0.892,0.275,0.527,0.925,0.389,0.559,0.796,0.978
1054,0.8944,0.8903194757160504,0.8984805242839495,0.6406000000000001,0.6321057113381064,0.6490942886618937,0.8563999999999999,0.8698,0.284,0.543,0.926,0.376,0.579,0.794,0.975
1055,0.9064,0.9038252307320709,0.9089747692679291,0.6458,0.6354710271409532,0.6561289728590469,0.8714,0.8888,0.289,0.54,0.928,0.381,0.572,0.789,0.975
1056,0.8952,0.8910445974652658,0.8993554025347342,0.6646000000000001,0.654604797621288,0.6745952023787122,0.8664,0.876,0.254,0.514,0.933,0.417,0.573,0.823,0.976
1057,0.9138000000000001,0.9067541721991793,0.9208458278008208,0.6748000000000001,0.6663147912858238,0.6832852087141763,0.8846,0.894,0.295,0.539,0.933,0.4,0.586,0.802,0.984
1058,0.9042,0.9005376173719029,0.9078623826280972,0.6572,0.6492301032153022,0.6651698967846978,0.8602,0.888,0.283,0.543,0.934,0.395,0.583,0.799,0.976
1059,0.908,0.8994424214575221,0.916557578542478,0.65,0.6388250240161661,0.6611749759838339,0.8836,0.8896000000000001,0.282,0.543,0.938,0.391,0.606,0.8,0.984
1060,0.8992,0.8966553460285083,0.9017446539714917,0.6424,0.6365365055212008,0.6482634944787992,0.862,0.8816,0.278,0.53,0.945,0.402,0.595,0.792,0.979
1061,0.9048,0.8994306107089408,0.9101693892910593,0.651,0.6386455992067968,0.6633544007932033,0.8818,0.8838,0.291,0.54,0.933,0.382,0.554,0.804,0.978
1062,0.9124,0.9092834480989492,0.9155165519010507,0.6606000000000001,0.6542323092536895,0.6669676907463107,0.8884,0.8972,0.293,0.541,0.936,0.414,0.596,0.8,0.977
1063,0.906,0.8981962627776688,0.9138037372223312,0.631,0.6164401990360492,0.6455598009639508,0.8726,0.8864,0.286,0.543,0.942,0.371,0.604,0.8,0.979
1064,0.9216000000000001,0.9178134337183607,0.9253865662816395,0.6548,0.6460025674132361,0.663597432586764,0.8826,0.9068,0.264,0.529,0.941,0.394,0.583,0.802,0.98
1065,0.9178000000000001,0.9142444154106013,0.9213555845893988,0.654,0.645487580498562,0.662512419501438,0.888,0.9008,0.282,0.537,0.942,0.405,0.564,0.781,0.977
1066,0.9202,0.9143496671415666,0.9260503328584334,0.6742,0.6591609935379139,0.6892390064620861,0.8876000000000001,0.9038,0.282,0.516,0.93,0.45,0.581,0.808,0.98
1067,0.8902,0.8852801267388646,0.8951198732611354,0.6356,0.631245316009335,0.6399546839906651,0.8538,0.8668,0.261,0.517,0.939,0.393,0.569,0.796,0.98
1068,0.9146000000000001,0.9094355135704766,0.9197644864295236,0.6506000000000001,0.6356845192969177,0.6655154807030824,0.8818,0.8952,0.28,0.539,0.946,0.394,0.576,0.794,0.978
1069,0.8934,0.8874064787489035,0.8993935212510964,0.6506000000000001,0.6383836415371298,0.6628163584628703,0.8603999999999999,0.8796,0.268,0.531,0.939,0.392,0.591,0.813,0.974
1070,0.905,0.8969053410764565,0.9130946589235436,0.6638000000000001,0.6507064779883635,0.6768935220116367,0.8728,0.8886000000000001,0.286,0.519,0.932,0.4,0.574,0.809,0.981
1071,0.9078,0.9042444154106013,0.9113555845893988,0.6528,0.6416457376131842,0.6639542623868159,0.8712,0.8932,0.258,0.512,0.938,0.419,0.587,0.802,0.984
1072,0.9106000000000001,0.9054355135704766,0.9157644864295236,0.6446000000000001,0.6269395392273793,0.6622604607726208,0.878,0.8982,0.279,0.518,0.95,0.405,0.587,0.781,0.98
1073,0.8988,0.8928841518531421,0.904715848146858,0.6458,0.6405028803471393,0.6510971196528608,0.8668,0.8808,0.265,0.506,0.929,0.369,0.572,0.778,0.975
1074,0.8968,0.891359300954734,0.902240699045266,0.643,0.6350011392308612,0.6509988607691388,0.8744,0.884,0.26,0.527,0.933,0.399,0.586,0.792,0.978
1075,0.9186000000000001,0.9149166293340161,0.9222833706659841,0.6508,0.6380646185073787,0.6635353814926214,0.8824,0.9008,0.28,0.554,0.928,0.413,0.57,0.797,0.977
1076,0.8902,0.8836650243520836,0.8967349756479164,0.626,0.6150339204915358,0.6369660795084642,0.8572,0.8672,0.293,0.517,0.931,0.376,0.548,0.778,0.975
1077,0.9018,0.8967258614139866,0.9068741385860135,0.6434,0.6346817855278352,0.6521182144721648,0.8722,0.888,0.288,0.545,0.934,0.399,0.579,0.799,0.982
1078,0.92,0.9128133500343635,0.9271866499656366,0.6528,0.6334165153969443,0.6721834846030558,0.8838,0.9028,0.275,0.528,0.925,0.394,0.591,0.768,0.977
1079,0.9058,0.8995053635728513,0.9120946364271488,0.6568,0.6459968096391966,0.6676031903608035,0.8664,0.8924,0.281,0.516,0.927,0.384,0.608,0.786,0.978
1080,0.9016000000000001,0.8957365055212009,0.9074634944787993,0.6548,0.6454503442968479,0.6641496557031522,0.864,0.8938,0.283,0.525,0.923,0.408,0.567,0.791,0.976
1081,0.8992,0.8957545222348486,0.9026454777651514,0.6346,0.6204537465355767,0.6487462534644234,0.8644,0.8878,0.288,0.528,0.941,0.386,0.556,0.79,0.983
1082,0.9082,0.8977596803425575,0.9186403196574425,0.6468,0.6438355678349335,0.6497644321650666,0.8716,0.8866,0.305,0.53,0.932,0.388,0.573,0.785,0.979
1083,0.899,0.8949765487965465,0.9030234512034535,0.642,0.630385296823074,0.653614703176926,0.8578,0.8798,0.268,0.54,0.935,0.392,0.581,0.778,0.982
1084,0.8832,0.8742290313183287,0.8921709686816712,0.6338,0.6142580862427797,0.6533419137572204,0.8476,0.859,0.289,0.533,0.942,0.398,0.573,0.779,0.972
1085,0.9036000000000001,0.9004834480989493,0.9067165519010508,0.6358,0.6263274788997787,0.6452725211002214,0.8816,0.8922,0.272,0.538,0.934,0.422,0.572,0.794,0.979
1086,0.9156000000000001,0.9123621364305826,0.9188378635694175,0.6526000000000001,0.6450676932466063,0.6601323067533938,0.8698,0.9046000000000001,0.298,0.564,0.933,0.408,0.559,0.817,0.979
1087,0.9032,0.8945349999485285,0.9118650000514715,0.6338,0.6243682561924149,0.6432317438075852,0.8502,0.8916000000000001,0.274,0.503,0.948,0.395,0.587,0.776,0.971
1088,0.9022,0.8957840684827202,0.9086159315172798,0.6528,0.6349269378903613,0.6706730621096388,0.8728,0.8768,0.281,0.537,0.941,0.412,0.61,0.804,0.984
1089,0.893,0.886086707440192,0.899913292559808,0.6372,0.6314159244634732,0.6429840755365268,0.863,0.879,0.26,0.519,0.944,0.403,0.529,0.785,0.979
1090,0.9054,0.8960421030826403,0.9147578969173596,0.6566000000000001,0.6436188200594559,0.6695811799405442,0.8652,0.89,0.321,0.527,0.928,0.404,0.566,0.79,0.967
1091,0.9012,0.897986032429268,0.904413967570732,0.6492,0.6349505869208539,0.6634494130791461,0.8738,0.8832,0.257,0.536,0.932,0.421,0.583,0.797,0.976
1092,0.9162,0.9125376173719029,0.9198623826280972,0.637,0.6279180108226616,0.6460819891773384,0.8666,0.8936000000000001,0.28,0.537,0.934,0.39,0.588,0.786,0.971
1093,0.9142,0.9092801267388646,0.9191198732611354,0.6782,0.655739949080484,0.700660050919516,0.8718,0.8924,0.283,0.519,0.939,0.424,0.595,0.805,0.989
1094,0.9164,0.9131621364305825,0.9196378635694175,0.6832,0.6682123388788567,0.6981876611211434,0.8812,0.8972,0.281,0.534,0.929,0.402,0.555,0.785,0.979
1095,0.9076000000000001,0.9005432399539689,0.9146567600460312,0.6484,0.6424711356698667,0.6543288643301333,0.877,0.8896000000000001,0.292,0.559,0.93,0.408,0.579,0.801,0.982
1096,0.913,0.9059214261150886,0.9200785738849114,0.6488,0.6394092105491763,0.6581907894508238,0.8696,0.8944,0.272,0.54,0.937,0.402,0.571,0.788,0.981
1097,0.8956000000000001,0.8889946276100799,0.9022053723899203,0.6368,0.6272868763943511,0.646313123605649,0.8558,0.881,0.3,0.541,0.937,0.428,0.589,0.806,0.992
1098,0.9024,0.898716629334016,0.906083370665984,0.6336,0.6290717550703402,0.6381282449296599,0.858,0.8838,0.261,0.52,0.945,0.41,0.585,0.791,0.975
1099,0.9108,0.9073545222348487,0.9142454777651514,0.6462,0.6338643321983052,0.6585356678016948,0.8744,0.8796,0.287,0.518,0.935,0.424,0.577,0.793,0.981
1100,0.9236000000000001,0.920741474809013,0.9264585251909871,0.6668000000000001,0.6575748459340328,0.6760251540659673,0.8922,0.9036000000000001,0.272,0.537,0.916,0.432,0.577,0.773,0.985
1101,0.9056000000000001,0.901245316009335,0.9099546839906651,0.647,0.6333135054758753,0.6606864945241248,0.8744,0.89,0.282,0.52,0.94,0.396,0.592,0.794,0.985
1102,0.9126000000000001,0.9041057113381065,0.9210942886618937,0.641,0.6363541187292296,0.6456458812707704,0.8636,0.8908,0.284,0.531,0.945,0.398,0.572,0.803,0.974
1103,0.8938,0.8878841518531421,0.899715848146858,0.6548,0.6435083646727853,0.6660916353272148,0.8522,0.8668,0.273,0.555,0.937,0.4,0.569,0.824,0.983
1104,0.912,0.9028335253831298,0.9211664746168703,0.6386000000000001,0.6318789380382297,0.6453210619617704,0.8782,0.8982,0.295,0.546,0.946,0.395,0.588,0.804,0.99
1105,0.9074,0.9040452086150733,0.9107547913849267,0.6338,0.6223053831374808,0.6452946168625192,0.8676,0.8796,0.267,0.522,0.935,0.375,0.554,0.765,0.977
1106,0.899,0.8916019329080188,0.9063980670919812,0.6722,0.662933159530722,0.6814668404692781,0.8814,0.889,0.279,0.531,0.944,0.392,0.574,0.793,0.984
1107,0.8964,0.8918717550703401,0.9009282449296598,0.6432,0.632184823631686,0.6542151763683139,0.8656,0.8852,0.284,0.552,0.933,0.406,0.574,0.804,0.98
1108,0.9148000000000001,0.9113545222348487,0.9182454777651514,0.6632,0.6546694881944077,0.6717305118055923,0.879,0.9004,0.283,0.538,0.946,0.409,0.574,0.802,0.985
1109,0.9058,0.9017384109657108,0.9098615890342893,0.639,0.6256557219958409,0.6523442780041592,0.8726,0.8874,0.279,0.552,0.939,0.392,0.578,0.811,0.978
1110,0.9008,0.8956504614641418,0.9059495385358582,0.6492,0.639328966446399,0.659071033553601,0.8706,0.8856,0.29,0.546,0.934,0.405,0.569,0.807,0.975
1111,0.9176000000000001,0.9071892563783462,0.9280107436216539,0.6674,0.658335002398213,0.676464997601787,0.8856,0.892,0.273,0.532,0.941,0.414,0.585,0.793,0.985
1112,0.9052,0.902508136597662,0.907891863402338,0.647,0.633483530642006,0.660516469357994,0.8722,0.8828,0.283,0.553,0.931,0.409,0.593,0.802,0.977
1113,0.9018,0.8968801267388646,0.9067198732611355,0.6396000000000001,0.6338026124193141,0.645397387580686,0.8634,0.8784,0.267,0.499,0.935,0.365,0.558,0.776,0.976
1114,0.9152,0.9043256884605878,0.9260743115394122,0.6524,0.6475432046458739,0.6572567953541261,0.8826,0.895,0.289,0.519,0.936,0.395,0.553,0.78,0.977
1115,0.9034,0.8978056181276178,0.9089943818723821,0.6732,0.6593066731323521,0.6870933268676479,0.8772,0.8908,0.27,0.515,0.935,0.388,0.577,0.798,0.975
1116,0.8984,0.8924711356698667,0.9043288643301333,0.633,0.6207710278440814,0.6452289721559186,0.8754,0.877,0.257,0.533,0.924,0.413,0.573,0.788,0.985
1117,0.9,0.8925500160107774,0.9074499839892226,0.6484,0.6405176337167862,0.6562823662832138,0.8644,0.8784,0.279,0.516,0.932,0.398,0.59,0.767,0.97
1118,0.9104,0.9057874229670163,0.9150125770329837,0.6676000000000001,0.6495296290905967,0.6856703709094034,0.8774,0.8892,0.284,0.552,0.948,0.396,0.582,0.796,0.981
1119,0.9164,0.9109451508683005,0.9218548491316995,0.6572,0.6435304128257813,0.6708695871742187,0.8828,0.8998,0.258,0.51,0.933,0.386,0.61,0.779,0.978
1120,0.9032,0.8985210515413202,0.9078789484586798,0.634,0.6184172404947464,0.6495827595052536,0.8586,0.8874,0.279,0.539,0.933,0.38,0.566,0.787,0.967
1121,0.9006000000000001,0.8959046052745882,0.905295394725412,0.6484,0.6425365055212008,0.6542634944787992,0.8762,0.8874,0.287,0.536,0.955,0.406,0.578,0.803,0.979
1122,0.9198000000000001,0.9135668961978987,0.9260331038021015,0.6286,0.6120900704771894,0.6451099295228107,0.8736,0.8986000000000001,0.266,0.541,0.944,0.418,0.598,0.804,0.972
1123,0.9174,0.9080421030826403,0.9267578969173597,0.6704,0.654827137453195,0.685972862546805,0.8804,0.8984,0.26,0.526,0.932,0.412,0.549,0.802,0.987
1124,0.8996000000000001,0.8954260877855279,0.9037739122144722,0.6512,0.6360333906532226,0.6663666093467774,0.8774,0.89,0.307,0.561,0.938,0.424,0.578,0.809,0.976
1125,0.9044,0.9015414748090129,0.907258525190987,0.654,0.6461962627776688,0.6618037372223312,0.8738,0.8894,0.27,0.546,0.939,0.402,0.58,0.796,0.98
1126,0.8996000000000001,0.8914295112339561,0.907770488766044,0.6552,0.6410864799079375,0.6693135200920625,0.8622,0.8824,0.255,0.507,0.937,0.395,0.58,0.771,0.966
1127,0.9128000000000001,0.9081210515413203,0.9174789484586798,0.633,0.6275169602457679,0.6384830397542322,0.8742,0.8988,0.289,0.528,0.94,0.399,0.584,0.8,0.982
1128,0.895,0.8887299041591773,0.9012700958408227,0.6502,0.6389083646727852,0.6614916353272148,0.8642,0.8724,0.283,0.546,0.95,0.428,0.581,0.798,0.978
1129,0.9042,0.8954464889686231,0.9129535110313769,0.6706000000000001,0.6601892563783462,0.6810107436216539,0.8706,0.8878,0.275,0.539,0.932,0.397,0.568,0.8,0.981
1130,0.9016000000000001,0.8962162731953243,0.9069837268046759,0.6546000000000001,0.6460604564165412,0.663139543583459,0.8784,0.8792,0.266,0.543,0.921,0.399,0.577,0.779,0.976
1131,0.8964,0.8934096771061095,0.8993903228938904,0.6406000000000001,0.629369974540242,0.6518300254597581,0.852,0.8732,0.266,0.512,0.929,0.378,0.586,0.781,0.978
1132,0.9028,0.8990338466233032,0.9065661533766969,0.6548,0.6389620901910121,0.670637909808988,0.8562,0.882,0.279,0.526,0.937,0.439,0.608,0.794,0.978
1133,0.9036000000000001,0.8964888308212026,0.9107111691787976,0.6386000000000001,0.636025230732071,0.6411747692679292,0.8748,0.8878,0.277,0.515,0.935,0.405,0.578,0.798,0.973
1134,0.8998,0.8954630541033913,0.9041369458966088,0.6674,0.6556664394593935,0.6791335605406065,0.87,0.8794,0.289,0.542,0.934,0.409,0.61,0.788,0.978
1135,0.9124,0.9073869978459713,0.9174130021540287,0.6584,0.6494204425478775,0.6673795574521225,0.877,0.8922,0.265,0.552,0.936,0.388,0.604,0.807,0.981
1136,0.9174,0.9131347440972039,0.9216652559027961,0.673,0.6613191156425325,0.6846808843574675,0.8938,0.9026000000000001,0.302,0.578,0.937,0.421,0.587,0.795,0.979
1137,0.904,0.901849374869182,0.906150625130818,0.6574,0.6532260877855278,0.6615739122144721,0.8712,0.885,0.281,0.53,0.93,0.386,0.59,0.787,0.985
1138,0.9166000000000001,0.9099946276100799,0.9232053723899203,0.6502,0.6287403961592753,0.6716596038407247,0.8804,0.9014,0.292,0.566,0.94,0.405,0.57,0.812,0.981
1139,0.8972,0.8961611493663164,0.8982388506336836,0.6298,0.6190684021465896,0.6405315978534104,0.868,0.878,0.266,0.501,0.927,0.396,0.56,0.774,0.967
1140,0.9148000000000001,0.9122553460285083,0.9173446539714918,0.6626000000000001,0.6467572237260613,0.6784427762739389,0.8818,0.9038,0.3,0.525,0.93,0.406,0.599,0.808,0.985
1141,0.907,0.9000311780938445,0.9139688219061556,0.6412,0.6321435101406803,0.6502564898593197,0.869,0.886,0.279,0.52,0.941,0.414,0.599,0.774,0.984
1142,0.9046000000000001,0.9006150516076511,0.908584948392349,0.6562,0.6384134070096003,0.6739865929903998,0.8732,0.8938,0.261,0.519,0.931,0.387,0.557,0.796,0.974
1143,0.9086000000000001,0.9039046052745882,0.913295394725412,0.6694,0.6553083443983585,0.6834916556016415,0.8734,0.8926000000000001,0.283,0.532,0.931,0.422,0.575,0.802,0.975
1144,0.916,0.9091991261934175,0.9228008738065826,0.664,0.6521227845087396,0.6758772154912605,0.8826,0.8944,0.262,0.506,0.932,0.417,0.576,0.802,0.985
1145,0.9182,0.9130504614641418,0.9233495385358582,0.669,0.6603528108616086,0.6776471891383915,0.8834,0.8922,0.269,0.527,0.93,0.417,0.605,0.806,0.972
1146,0.913,0.9071102705155674,0.9188897294844327,0.68,0.6543573085439208,0.7056426914560793,0.874,0.8958,0.273,0.542,0.952,0.407,0.586,0.796,0.985
1147,0.9008,0.895802398810644,0.905797601189356,0.6296,0.6216204368724109,0.6375795631275892,0.8644,0.8814,0.277,0.534,0.922,0.379,0.588,0.794,0.98
1148,0.9056000000000001,0.902741474809013,0.9084585251909871,0.6492,0.6399331595307219,0.6584668404692781,0.876,0.8936000000000001,0.251,0.508,0.924,0.389,0.557,0.784,0.979
1149,0.9054,0.9025414748090129,0.908258525190987,0.6462,0.6372720991075557,0.6551279008924443,0.8596,0.8836,0.271,0.516,0.935,0.414,0.571,0.788,0.979
1150,0.9116000000000001,0.9051123798720113,0.9180876201279888,0.6606000000000001,0.6517938093895773,0.6694061906104228,0.873,0.8938,0.292,0.527,0.935,0.418,0.59,0.783,0.976
1151,0.9124,0.9091621364305825,0.9156378635694175,0.6412,0.6340456014310597,0.6483543985689403,0.8782,0.8972,0.281,0.533,0.927,0.404,0.599,0.783,0.985
1152,0.9194,0.9148717550703401,0.9239282449296599,0.6654,0.6601614138526746,0.6706385861473254,0.886,0.8948,0.283,0.523,0.94,0.419,0.586,0.779,0.979
1153,0.8942,0.8859918590125518,0.9024081409874481,0.6526000000000001,0.6409654029406505,0.6642345970593496,0.866,0.871,0.286,0.541,0.924,0.405,0.559,0.797,0.972
1154,0.912,0.9088343655219167,0.9151656344780834,0.6484,0.6299496918680655,0.6668503081319345,0.8842,0.8916000000000001,0.283,0.514,0.934,0.372,0.612,0.794,0.976
1155,0.9018,0.896802398810644,0.906797601189356,0.6434,0.6325896764655168,0.6542103235344832,0.8748,0.8814,0.285,0.525,0.942,0.399,0.583,0.805,0.982
1156,0.9104,0.9066134337183606,0.9141865662816394,0.6756,0.665263566704546,0.685936433295454,0.8746,0.8964,0.284,0.533,0.938,0.404,0.581,0.804,0.988
1157,0.8982,0.8943328594544517,0.9020671405455483,0.6336,0.6137217388370919,0.6534782611629082,0.8586,0.8732,0.272,0.513,0.927,0.429,0.593,0.776,0.971
1158,0.8996000000000001,0.8959166293340161,0.9032833706659841,0.6256,0.6081591506147466,0.6430408493852535,0.8586,0.8766,0.28,0.537,0.933,0.402,0.581,0.775,0.979
1159,0.9198000000000001,0.9095835874155224,0.9300164125844778,0.656,0.642483530642006,0.669516469357994,0.8822,0.901,0.273,0.503,0.931,0.407,0.594,0.768,0.981
1160,0.9008,0.8933811225516024,0.9082188774483977,0.6488,0.63873562584522,0.65886437415478,0.8678,0.8822,0.271,0.525,0.927,0.4,0.563,0.772,0.98
1161,0.9058,0.9018344431990905,0.9097655568009096,0.6558,0.6415776616424049,0.6700223383575952,0.8784,0.8868,0.287,0.525,0.926,0.396,0.57,0.786,0.98
1162,0.909,0.9029808104462286,0.9150191895537715,0.652,0.6356448764740362,0.6683551235259638,0.8736,0.8858,0.279,0.536,0.945,0.382,0.576,0.801,0.984
1163,0.9096000000000001,0.9027090444696974,0.9164909555303028,0.6562,0.652986032429268,0.659413967570732,0.8728,0.8912,0.261,0.523,0.944,0.404,0.592,0.779,0.98
1164,0.9176000000000001,0.9099157147857544,0.9252842852142458,0.6816,0.6740166953266113,0.6891833046733886,0.8846,0.9032,0.273,0.505,0.933,0.377,0.556,0.778,0.981
1165,0.9158000000000001,0.9094444266590491,0.922155573340951,0.6744,0.6636971732381792,0.6851028267618208,0.873,0.8874,0.305,0.509,0.917,0.436,0.591,0.794,0.984
1166,0.9076000000000001,0.9025106920570166,0.9126893079429835,0.6328,0.6272889138236301,0.63831108617637,0.8822,0.8826,0.286,0.522,0.93,0.41,0.558,0.766,0.976
1167,0.9126000000000001,0.902263566704546,0.9229364332954542,0.6466000000000001,0.6378376870447992,0.655362312955201,0.8778,0.8916000000000001,0.281,0.516,0.923,0.407,0.556,0.794,0.985
1168,0.9088,0.9014332586680321,0.916166741331968,0.666,0.6588133500343635,0.6731866499656366,0.87,0.8904,0.266,0.542,0.94,0.446,0.556,0.813,0.981
1169,0.9028,0.8986445974652658,0.9069554025347343,0.6458,0.6368720991075557,0.6547279008924444,0.8744,0.8916000000000001,0.278,0.543,0.927,0.42,0.575,0.795,0.981
1170,0.9014,0.8952165631551703,0.9075834368448297,0.653,0.6388428522301772,0.6671571477698228,0.8698,0.8816,0.275,0.529,0.954,0.408,0.573,0.808,0.976
1171,0.8926000000000001,0.8870056181276179,0.8981943818723822,0.6506000000000001,0.6427176337167863,0.6584823662832139,0.8556,0.875,0.22,0.517,0.939,0.372,0.594,0.78,0.977
1172,0.8974,0.890128045564215,0.904671954435785,0.6398,0.6316863171749575,0.6479136828250426,0.8662,0.8804,0.297,0.56,0.944,0.382,0.57,0.798,0.987
1173,0.8936000000000001,0.8902452086150734,0.8969547913849267,0.642,0.6238572536553324,0.6601427463446676,0.8596,0.8814,0.286,0.55,0.943,0.403,0.547,0.8,0.974
1174,0.9076000000000001,0.9042452086150734,0.9109547913849267,0.6464,0.6403425119290616,0.6524574880709384,0.8774,0.8886000000000001,0.244,0.545,0.933,0.418,0.596,0.792,0.968
1175,0.9128000000000001,0.9060904172301467,0.9195095827698534,0.6672,0.658624424427039,0.6757755755729611,0.8784,0.8906000000000001,0.289,0.509,0.926,0.408,0.547,0.784,0.982
1176,0.8978,0.8882868763943511,0.907313123605649,0.6302,0.6194684021465896,0.6409315978534104,0.8548,0.8758,0.276,0.522,0.932,0.407,0.592,0.776,0.98
1177,0.9196000000000001,0.9149046052745882,0.924295394725412,0.641,0.6353781271420527,0.6466218728579474,0.8768,0.8908,0.288,0.544,0.927,0.403,0.565,0.788,0.979
1178,0.9086000000000001,0.9056096771061096,0.9115903228938905,0.6234,0.614208331177253,0.6325916688227469,0.8684,0.8912,0.269,0.548,0.923,0.391,0.58,0.797,0.98
1179,0.8956000000000001,0.8913347440972039,0.8998652559027962,0.6392,0.6306244244270389,0.6477755755729611,0.859,0.8794,0.283,0.55,0.936,0.405,0.583,0.8,0.971
1180,0.9038,0.895406130961309,0.912193869038691,0.6504,0.6419512086586685,0.6588487913413315,0.8722,0.8824,0.283,0.542,0.928,0.416,0.583,0.783,0.98
1181,0.9114,0.904453336566176,0.918346663433824,0.652,0.6417986892901262,0.6622013107098739,0.8662,0.8878,0.291,0.528,0.944,0.383,0.57,0.818,0.985
1182,0.915,0.9070011392308612,0.9229988607691388,0.672,0.6577343667527352,0.6862656332472649,0.87,0.8918,0.277,0.514,0.926,0.374,0.571,0.792,0.979
1183,0.9032,0.8995376173719029,0.9068623826280972,0.6562,0.6366975728738651,0.6757024271261349,0.8732,0.8842,0.29,0.555,0.93,0.408,0.613,0.791,0.967
1184,0.8848,0.8809328594544518,0.8886671405455483,0.6234,0.6084587005469323,0.6383412994530676,0.8516,0.8654,0.284,0.522,0.937,0.401,0.551,0.78,0.963
1185,0.8996000000000001,0.8955194757160505,0.9036805242839496,0.6328,0.6210730110424016,0.6445269889575984,0.859,0.886,0.266,0.508,0.917,0.385,0.569,0.776,0.978
1186,0.9152,0.9114338466233032,0.9189661533766968,0.648,0.6397637328045311,0.6562362671954689,0.8648,0.8976000000000001,0.3,0.534,0.946,0.441,0.584,0.792,0.979
1187,0.8942,0.8903328594544517,0.8980671405455483,0.6446000000000001,0.6347602534777292,0.6544397465222709,0.863,0.873,0.274,0.541,0.931,0.391,0.575,0.801,0.979
1188,0.9198000000000001,0.9163545222348487,0.9232454777651514,0.6662,0.6463838828302393,0.6860161171697607,0.8844,0.9024,0.271,0.539,0.93,0.368,0.577,0.812,0.985
1189,0.8962,0.89068891382363,0.90171108617637,0.6448,0.6334403011550817,0.6561596988449184,0.861,0.882,0.294,0.529,0.938,0.406,0.593,0.805,0.981
1190,0.888,0.8841729345312451,0.8918270654687549,0.646,0.6386019329080188,0.6533980670919812,0.8562,0.8732,0.257,0.495,0.937,0.394,0.583,0.779,0.973
1191,0.9138000000000001,0.9042061868779515,0.9233938131220486,0.6524,0.6424047976212879,0.6623952023787121,0.8792,0.892,0.274,0.539,0.936,0.407,0.577,0.807,0.985
1192,0.9248000000000001,0.9206445974652658,0.9289554025347343,0.669,0.6531474952779391,0.6848525047220609,0.8936000000000001,0.9082,0.267,0.532,0.936,0.417,0.588,0.779,0.98
1193,0.9126000000000001,0.9075869978459714,0.9176130021540287,0.6572,0.6484025674132361,0.6659974325867639,0.8774,0.8958,0.279,0.532,0.938,0.396,0.578,0.805,0.979
1194,0.9228000000000001,0.9178801267388647,0.9277198732611355,0.664,0.6489456240842738,0.6790543759157263,0.89,0.903,0.289,0.562,0.944,0.409,0.603,0.801,0.984
1195,0.914,0.9090333440071849,0.9189666559928151,0.6632,0.6469299369245982,0.6794700630754018,0.8862,0.9004,0.285,0.534,0.945,0.393,0.591,0.804,0.978
1196,0.918,0.9124471097896044,0.9235528902103957,0.666,0.6558745365185118,0.6761254634814883,0.8866,0.9012,0.272,0.518,0.922,0.428,0.58,0.786,0.976
1197,0.8928,0.8869496671415666,0.8986503328584334,0.6234,0.6144204425478774,0.6323795574521225,0.852,0.8808,0.273,0.526,0.948,0.403,0.571,0.785,0.98
1198,0.8954,0.8908717550703401,0.8999282449296598,0.6488,0.635944129717072,0.661655870282928,0.8626,0.8742,0.263,0.514,0.938,0.364,0.579,0.818,0.974
1199,0.8968,0.8929328594544518,0.9006671405455483,0.634,0.6194932403816211,0.6485067596183789,0.8582,0.8812,0.27,0.538,0.94,0.372,0.55,0.793,0.976
1200,0.9092,0.9053328594544517,0.9130671405455483,0.6528,0.6483750746387844,0.6572249253612157,0.8792,0.8992,0.282,0.54,0.946,0.418,0.585,0.786,0.981
1201,0.902,0.8968804881838791,0.9071195118161209,0.6218,0.6145919292716101,0.6290080707283899,0.8588,0.8838,0.283,0.522,0.915,0.419,0.579,0.784,0.981
1202,0.916,0.9076245184292598,0.9243754815707402,0.664,0.6470205001961361,0.680979499803864,0.8884,0.8992,0.27,0.507,0.938,0.392,0.586,0.806,0.984
1203,0.9046000000000001,0.9006150516076511,0.908584948392349,0.6438,0.6356863171749575,0.6519136828250426,0.863,0.8868,0.286,0.543,0.933,0.398,0.565,0.78,0.981
1204,0.9038,0.9014116116119001,0.9061883883881,0.6358,0.6334116116119001,0.6381883883881,0.8698,0.887,0.307,0.549,0.939,0.423,0.599,0.811,0.987
1205,0.904,0.9008343655219166,0.9071656344780834,0.6568,0.6502650243520837,0.6633349756479164,0.879,0.8834,0.267,0.507,0.929,0.401,0.571,0.785,0.98
1206,0.9092,0.904202398810644,0.914197601189356,0.6486000000000001,0.628035555014039,0.6691644449859612,0.8603999999999999,0.8926000000000001,0.264,0.521,0.929,0.391,0.579,0.796,0.975
1207,0.8928,0.8830468103068965,0.9025531896931036,0.6212,0.615284151853142,0.627115848146858,0.8583999999999999,0.866,0.279,0.509,0.938,0.398,0.546,0.794,0.987
1208,0.915,0.9106100548345746,0.9193899451654255,0.664,0.6583099807405297,0.6696900192594704,0.8908,0.8956000000000001,0.299,0.553,0.94,0.412,0.603,0.829,0.98
1209,0.8932,0.8915810682152913,0.8948189317847087,0.6428,0.6310730110424017,0.6545269889575984,0.8566,0.8834,0.257,0.529,0.931,0.391,0.579,0.788,0.976
1210,0.8924,0.8846657189089036,0.9001342810910964,0.653,0.6412861652685917,0.6647138347314083,0.865,0.881,0.261,0.522,0.922,0.406,0.577,0.801,0.987
1211,0.8974,0.8951444053337009,0.8996555946662991,0.6428,0.6295892552201595,0.6560107447798406,0.862,0.886,0.27,0.53,0.934,0.392,0.6,0.784,0.983
1212,0.9126000000000001,0.9079046052745882,0.917295394725412,0.6564,0.6423906401513623,0.6704093598486377,0.8836,0.8914,0.278,0.547,0.943,0.406,0.583,0.793,0.981
1213,0.9056000000000001,0.900743204645874,0.9104567953541262,0.6364,0.6280429463538324,0.6447570536461675,0.8632,0.8874,0.271,0.544,0.942,0.405,0.593,0.808,0.979
1214,0.9038,0.9017597378580253,0.9058402621419748,0.631,0.6265231167875787,0.6354768832124214,0.8602,0.8834,0.27,0.532,0.93,0.424,0.577,0.798,0.972
1215,0.9098,0.905288810667402,0.9143111893325981,0.6682,0.6534195037991111,0.682980496200889,0.8822,0.8982,0.271,0.543,0.953,0.384,0.574,0.791,0.974
1216,0.9078,0.9044682658737627,0.9111317341262374,0.6214,0.6111009229282837,0.6316990770717162,0.8616,0.891,0.269,0.553,0.926,0.419,0.573,0.79,0.977
1217,0.902,0.8974378351586251,0.906562164841375,0.6446000000000001,0.6364768219314216,0.6527231780685785,0.8652,0.8898,0.278,0.529,0.936,0.399,0.555,0.802,0.983
1218,0.9078,0.904586032429268,0.911013967570732,0.6652,0.6538742817841418,0.6765257182158583,0.879,0.8864,0.272,0.541,0.944,0.426,0.587,0.805,0.985
1219,0.9058,0.8998193542122193,0.9117806457877808,0.6412,0.6298403011550816,0.6525596988449184,0.8638,0.89,0.292,0.553,0.939,0.402,0.561,0.796,0.981
1220,0.8942,0.8879053635728512,0.9004946364271488,0.664,0.6480989423167074,0.6799010576832927,0.8718,0.8806,0.299,0.547,0.941,0.418,0.582,0.805,0.979
1221,0.9046000000000001,0.902025230732071,0.9071747692679292,0.6512,0.6375022455031569,0.6648977544968431,0.8672,0.8864,0.27,0.524,0.935,0.375,0.567,0.778,0.98
1222,0.9166000000000001,0.9112162731953243,0.9219837268046759,0.6398,0.630533159530722,0.6490668404692781,0.871,0.9038,0.279,0.52,0.941,0.4,0.593,0.789,0.979
1223,0.9124,0.9107341329368813,0.9140658670631187,0.6448,0.6284590224679121,0.661140977532088,0.8706,0.8992,0.286,0.558,0.933,0.391,0.599,0.807,0.973
1224,0.9036000000000001,0.8975425119290616,0.9096574880709385,0.6662,0.6523901507168016,0.6800098492831984,0.8642,0.8918,0.279,0.522,0.939,0.392,0.594,0.795,0.978
1225,0.916,0.9085500160107775,0.9234499839892226,0.6396000000000001,0.6341451508683006,0.6450548491316995,0.8736,0.8932,0.283,0.55,0.943,0.409,0.577,0.813,0.975
1226,0.9274,0.9209123798720112,0.9338876201279888,0.6752,0.6623741457988462,0.6880258542011538,0.905,0.9122,0.266,0.531,0.933,0.407,0.594,0.783,0.977
1227,0.9056000000000001,0.8989946276100799,0.9122053723899203,0.6474,0.6411545411732832,0.6536454588267168,0.8716,0.881,0.274,0.536,0.933,0.388,0.595,0.793,0.982
1228,0.908,0.9028804881838791,0.9131195118161209,0.65,0.6437916800089812,0.6562083199910188,0.8722,0.89,0.294,0.545,0.942,0.398,0.594,0.798,0.979
1229,0.9032,0.8946244244270389,0.9117755755729611,0.6288,0.6128892495040528,0.6447107504959473,0.8628,0.8762,0.268,0.552,0.946,0.391,0.589,0.8,0.974
1230,0.905,0.8986081433575575,0.9113918566424426,0.6584,0.6471357052342799,0.6696642947657201,0.879,0.8916000000000001,0.27,0.518,0.924,0.413,0.584,0.784,0.98
1231,0.908,0.9031115639506333,0.9128884360493668,0.6486000000000001,0.6367683037062841,0.660431696293716,0.8662,0.89,0.272,0.52,0.927,0.392,0.572,0.791,0.983
1232,0.9164,0.9126134337183606,0.9201865662816394,0.6516000000000001,0.6445432399539689,0.6586567600460312,0.877,0.8934,0.294,0.548,0.932,0.413,0.587,0.787,0.979
1233,0.8974,0.8930453160093349,0.901754683990665,0.6484,0.641453336566176,0.655346663433824,0.8728,0.8806,0.252,0.511,0.941,0.388,0.562,0.785,0.978
1234,0.9008,0.8978355678349335,0.9037644321650666,0.643,0.6257056217232171,0.660294378276783,0.8706,0.886,0.249,0.529,0.935,0.42,0.583,0.791,0.97
1235,0.9064,0.9011614138526746,0.9116385861473254,0.6506000000000001,0.6362106195491374,0.6649893804508628,0.8622,0.8772,0.271,0.551,0.942,0.357,0.569,0.801,0.985
1236,0.9116000000000001,0.9029261082067825,0.9202738917932176,0.6562,0.651202398810644,0.661197601189356,0.8834,0.8918,0.276,0.55,0.928,0.388,0.563,0.785,0.983
1237,0.9232,0.9206553460285083,0.9257446539714917,0.6672,0.6578916598136259,0.6765083401863742,0.8868,0.8998,0.259,0.514,0.933,0.379,0.566,0.777,0.974
1238,0.9122,0.9061552511399465,0.9182447488600535,0.6734,0.6604783397674931,0.6863216602325068,0.8744,0.8972,0.267,0.537,0.93,0.379,0.551,0.821,0.982
1239,0.8878,0.8806456014310597,0.8949543985689403,0.651,0.6402827780376427,0.6617172219623574,0.8536,0.8748,0.27,0.53,0.938,0.397,0.567,0.8,0.981
1240,0.9232,0.9193328594544518,0.9270671405455483,0.6614,0.6494387084244383,0.6733612915755617,0.8868,0.9076000000000001,0.303,0.537,0.946,0.409,0.574,0.807,0.971
1241,0.9096000000000001,0.9058134337183606,0.9133865662816395,0.6546000000000001,0.6415595720111179,0.6676404279888822,0.8752,0.898,0.284,0.547,0.923,0.39,0.565,0.782,0.985
1242,0.8974,0.8931347440972038,0.9016652559027961,0.6442,0.6317399775649222,0.6566600224350778,0.8522,0.878,0.285,0.515,0.938,0.39,0.578,0.793,0.976
1243,0.8946000000000001,0.8854083311772531,0.903791668822747,0.612,0.5936880868595144,0.6303119131404856,0.8533999999999999,0.8736,0.288,0.554,0.951,0.379,0.593,0.802,0.988
1244,0.9006000000000001,0.8920604564165412,0.9091395435834589,0.6416000000000001,0.6382452086150734,0.6449547913849267,0.8662,0.8784,0.286,0.522,0.939,0.411,0.572,0.768,0.978
1245,0.9032,0.8923968096391965,0.9140031903608035,0.6396000000000001,0.6332323092536895,0.6459676907463107,0.8732,0.8822,0.276,0.55,0.947,0.41,0.597,0.794,0.97
1246,0.9078,0.9022889138236301,0.91331108617637,0.653,0.6450011392308612,0.6609988607691388,0.868,0.8912,0.292,0.544,0.943,0.397,0.598,0.82,0.98
1247,0.9038,0.901958314667008,0.905641685332992,0.641,0.6305375531831741,0.651462446816826,0.8738,0.8838,0.279,0.529,0.928,0.431,0.572,0.79,0.974
1248,0.914,0.907548124607546,0.9204518753924541,0.6684,0.6550384030034724,0.6817615969965276,0.8776,0.8936000000000001,0.281,0.517,0.919,0.398,0.577,0.792,0.989
1249,0.9008,0.8940332160011029,0.9075667839988972,0.6652,0.6552125129465431,0.6751874870534569,0.872,0.883,0.257,0.554,0.938,0.382,0.567,0.814,0.986
1250,0.923,0.9117220266685048,0.9342779733314953,0.661,0.6462299383194381,0.675770061680562,0.887,0.9028,0.272,0.532,0.932,0.387,0.57,0.78,0.974
1251,0.9184,0.9139576878316835,0.9228423121683165,0.6508,0.641533159530722,0.6600668404692781,0.8752,0.9054,0.299,0.518,0.931,0.412,0.573,0.781,0.977
1252,0.9038,0.8974444266590491,0.910155573340951,0.6628000000000001,0.6524337786505813,0.6731662213494188,0.874,0.894,0.28,0.523,0.926,0.418,0.601,0.798,0.972
1253,0.9044,0.8988056181276178,0.9099943818723821,0.646,0.6372641194216295,0.6547358805783705,0.8622,0.872,0.288,0.518,0.954,0.418,0.579,0.822,0.975
1254,0.9194,0.9168252307320709,0.9219747692679291,0.6686000000000001,0.6597501492775688,0.6774498507224314,0.891,0.9022,0.305,0.545,0.938,0.42,0.588,0.807,0.979
1255,0.9088,0.9012268674367211,0.916373132563279,0.657,0.6494984584129734,0.6645015415870267,0.8718,0.893,0.264,0.547,0.949,0.44,0.604,0.795,0.986
1256,0.904,0.8994378351586251,0.908562164841375,0.6532,0.6434864092917477,0.6629135907082523,0.8556,0.8884,0.249,0.514,0.94,0.394,0.583,0.791,0.974
1257,0.9012,0.8965210515413202,0.9058789484586798,0.64,0.6236448764740362,0.6563551235259638,0.873,0.8864,0.272,0.528,0.929,0.409,0.557,0.8,0.984
1258,0.926,0.9209563369964694,0.9310436630035307,0.6632,0.6569668961978986,0.6694331038021014,0.8908,0.9066000000000001,0.274,0.526,0.933,0.401,0.59,0.783,0.983
1259,0.9064,0.9021347440972038,0.9106652559027961,0.6448,0.6357010509774932,0.6538989490225069,0.8652,0.8958,0.265,0.526,0.937,0.416,0.577,0.805,0.983
1260,0.9232,0.9168444266590491,0.929555573340951,0.6634,0.6492810190758153,0.6775189809241847,0.8844,0.9048,0.286,0.523,0.927,0.402,0.58,0.794,0.985
1261,0.8932,0.8872193542122192,0.8991806457877808,0.6232,0.6063252426454419,0.6400747573545581,0.8668,0.872,0.273,0.562,0.931,0.385,0.572,0.809,0.983
1262,0.895,0.8895877121099971,0.9004122878900029,0.6164,0.6074204425478774,0.6253795574521225,0.8543999999999999,0.8758,0.286,0.503,0.937,0.404,0.584,0.806,0.98
1263,0.9156000000000001,0.9119166293340161,0.9192833706659841,0.6464,0.6367981552205196,0.6560018447794803,0.8688,0.8924,0.287,0.549,0.925,0.398,0.567,0.799,0.981
1264,0.9262,0.9194904172301467,0.9329095827698534,0.6566000000000001,0.6418665173360641,0.671333482663936,0.8752,0.9054,0.284,0.548,0.938,0.38,0.599,0.792,0.98
1265,0.8986000000000001,0.8923545411732833,0.9048454588267169,0.6352,0.6199573416588703,0.6504426583411297,0.8734,0.8782,0.265,0.528,0.93,0.413,0.569,0.806,0.983
1266,0.8918,0.8883545222348487,0.8952454777651514,0.641,0.6306486619624196,0.6513513380375804,0.8593999999999999,0.88,0.282,0.521,0.933,0.394,0.577,0.761,0.967
1267,0.911,0.9062718843579802,0.9157281156420198,0.658,0.6486668485563236,0.6673331514436764,0.8812,0.8886000000000001,0.27,0.54,0.933,0.401,0.555,0.788,0.981
1268,0.8976000000000001,0.8926644832231996,0.9025355167768006,0.6568,0.6487339610561831,0.664866038943817,0.8568,0.8804,0.273,0.523,0.951,0.372,0.577,0.784,0.986
1269,0.9046000000000001,0.9016096771061096,0.9075903228938905,0.6486000000000001,0.6253938346788344,0.6718061653211658,0.88,0.8936000000000001,0.274,0.528,0.951,0.418,0.566,0.79,0.98
1270,0.9052,0.9014338466233032,0.9089661533766968,0.6534,0.6457660380855248,0.6610339619144752,0.8603999999999999,0.8872,0.278,0.53,0.934,0.385,0.567,0.789,0.986
1271,0.9094,0.9060452086150733,0.9127547913849267,0.6456000000000001,0.6367938093895773,0.6544061906104228,0.8638,0.8844,0.256,0.527,0.939,0.402,0.582,0.788,0.977
1272,0.9102,0.9056888106674019,0.9147111893325981,0.672,0.6580900377320197,0.6859099622679804,0.8796,0.8948,0.282,0.538,0.928,0.393,0.571,0.799,0.985
1273,0.9052,0.9007750746387844,0.9096249253612156,0.6548,0.6497258614139866,0.6598741385860135,0.868,0.8864,0.286,0.533,0.93,0.409,0.598,0.778,0.97
1274,0.9094,0.9075169233116516,0.9112830766883484,0.6664,0.6592348348357,0.6735651651643,0.8776,0.8946000000000001,0.268,0.545,0.941,0.403,0.587,0.814,0.979
1275,0.9058,0.902586032429268,0.909013967570732,0.647,0.6361398754353689,0.6578601245646312,0.8592,0.8878,0.269,0.532,0.936,0.408,0.586,0.799,0.977
1276,0.9068,0.8997541721991793,0.9138458278008208,0.6382,0.6238427985989954,0.6525572014010046,0.8674,0.8862,0.289,0.516,0.935,0.4,0.617,0.813,0.98
1277,0.9038,0.900586032429268,0.907013967570732,0.6608,0.6493726430294807,0.6722273569705194,0.8736,0.8846,0.289,0.534,0.938,0.392,0.558,0.808,0.989
1278,0.901,0.8967893125180078,0.9052106874819923,0.6578,0.6396487578710481,0.675951242128952,0.8678,0.8898,0.302,0.553,0.954,0.391,0.561,0.802,0.98
1279,0.8906000000000001,0.8821512086586686,0.8990487913413315,0.6316,0.6101907455589264,0.6530092544410737,0.8546,0.8706,0.291,0.537,0.929,0.384,0.549,0.783,0.98
1280,0.907,0.9013781271420527,0.9126218728579474,0.6704,0.6558773076369856,0.6849226923630144,0.8822,0.8916000000000001,0.247,0.5,0.941,0.401,0.552,0.802,0.979
1281,0.9148000000000001,0.9092889138236301,0.92031108617637,0.6714,0.6541368511174422,0.6886631488825578,0.887,0.8998,0.279,0.55,0.934,0.419,0.565,0.811,0.977
1282,0.9132,0.9052301032153022,0.9211698967846979,0.6582,0.6483680907920131,0.6680319092079869,0.892,0.8924,0.276,0.555,0.931,0.402,0.56,0.823,0.98
1283,0.9114,0.9081621364305825,0.9146378635694175,0.6456000000000001,0.6384348348357001,0.6527651651643,0.8726,0.8922,0.267,0.535,0.944,0.402,0.581,0.804,0.983
1284,0.902,0.8996770593646148,0.9043229406353852,0.631,0.6188659501499467,0.6431340498500533,0.8613999999999999,0.8778,0.271,0.551,0.936,0.399,0.57,0.788,0.982
1285,0.9188000000000001,0.9109765314257624,0.9266234685742377,0.6606000000000001,0.6548026124193141,0.666397387580686,0.8962,0.9002,0.313,0.555,0.941,0.438,0.594,0.798,0.98
1286,0.907,0.9039585567724168,0.9100414432275833,0.654,0.6450032896049247,0.6629967103950754,0.8694,0.8822,0.264,0.528,0.939,0.413,0.58,0.814,0.974
1287,0.9,0.8913974994767279,0.9086025005232722,0.6324,0.6111352578716578,0.6536647421283421,0.8582,0.8788,0.295,0.557,0.936,0.398,0.572,0.785,0.979
1288,0.9126000000000001,0.90902280071553,0.9161771992844702,0.673,0.6593135054758753,0.6866864945241248,0.879,0.8958,0.246,0.505,0.927,0.431,0.589,0.793,0.973
1289,0.9084,0.9022165631551703,0.9145834368448297,0.66,0.6496114936631643,0.6703885063368358,0.8738,0.8874,0.262,0.548,0.941,0.407,0.565,0.82,0.979
1290,0.9,0.8951115639506333,0.9048884360493668,0.6402,0.6317147912858238,0.6486852087141762,0.8636,0.88,0.29,0.513,0.925,0.406,0.561,0.78,0.977
1291,0.8912,0.8849053635728512,0.8974946364271488,0.6198,0.6066184631815609,0.6329815368184392,0.854,0.871,0.258,0.518,0.936,0.391,0.59,0.776,0.984
1292,0.9186000000000001,0.9122323092536895,0.9249676907463107,0.6418,0.6284441735055756,0.6551558264944245,0.8782,0.902,0.264,0.527,0.941,0.413,0.605,0.807,0.982
1293,0.9092,0.9071597378580253,0.9112402621419747,0.6582,0.6458019989676478,0.6705980010323522,0.8746,0.8964,0.285,0.542,0.936,0.391,0.549,0.782,0.979
1294,0.9078,0.9014444266590491,0.914155573340951,0.6538,0.643851179321108,0.6637488206788921,0.8566,0.8906000000000001,0.318,0.53,0.937,0.413,0.569,0.805,0.976
1295,0.9256000000000001,0.9188218336818744,0.9323781663181258,0.6832,0.6801082815775852,0.6862917184224149,0.8908,0.9092,0.305,0.517,0.931,0.377,0.551,0.775,0.977
1296,0.8956000000000001,0.891916629334016,0.8992833706659841,0.632,0.6266594012075373,0.6373405987924627,0.8586,0.8794,0.287,0.545,0.934,0.41,0.568,0.79,0.972
1297,0.8926000000000001,0.8863545411732833,0.8988454588267168,0.659,0.6460366472776733,0.6719633527223268,0.868,0.8726,0.293,0.51,0.931,0.38,0.566,0.776,0.977
1298,0.9008,0.8960393883353922,0.9055606116646079,0.6366,0.6298218336818744,0.6433781663181257,0.858,0.8808,0.233,0.501,0.946,0.393,0.563,0.808,0.982
1299,0.9188000000000001,0.9140393883353922,0.9235606116646079,0.6616000000000001,0.6453488997085189,0.6778511002914812,0.8876000000000001,0.897,0.253,0.525,0.924,0.389,0.567,0.781,0.977
1300,0.9064,0.9032834480989492,0.9095165519010507,0.6512,0.6425349999485285,0.6598650000514715,0.8792,0.8886000000000001,0.268,0.527,0.927,0.382,0.578,0.775,0.975
1301,0.9054,0.8985652064128906,0.9122347935871093,0.6306,0.6172384030034724,0.6439615969965277,0.876,0.8828,0.263,0.53,0.943,0.421,0.597,0.791,0.984
1302,0.902,0.8959808104462286,0.9080191895537715,0.6686000000000001,0.6611707392330876,0.6760292607669126,0.8662,0.8806,0.268,0.532,0.94,0.408,0.573,0.8,0.983
1303,0.9078,0.9043545222348487,0.9112454777651514,0.632,0.6172822218876908,0.6467177781123092,0.8654,0.89,0.271,0.512,0.942,0.41,0.558,0.782,0.983
1304,0.9094,0.9056134337183606,0.9131865662816394,0.6364,0.6320453160093349,0.640754683990665,0.8684,0.8856,0.297,0.56,0.938,0.407,0.586,0.785,0.981
1305,0.8968,0.8942553460285083,0.8993446539714918,0.651,0.6405007782127851,0.661499221787215,0.8674,0.8822,0.313,0.54,0.932,0.381,0.593,0.793,0.983
1306,0.9028,0.8990338466233032,0.9065661533766969,0.6362,0.615471275791498,0.656928724208502,0.8648,0.8864,0.243,0.528,0.932,0.397,0.571,0.774,0.973
1307,0.9158000000000001,0.9110393883353922,0.9205606116646079,0.6656,0.6418196220616473,0.6893803779383526,0.8776,0.895,0.29,0.521,0.931,0.375,0.572,0.79,0.983
1308,0.9072,0.9032344431990904,0.9111655568009096,0.6598,0.6478774390978725,0.6717225609021276,0.868,0.8906000000000001,0.282,0.544,0.929,0.407,0.594,0.794,0.979
1309,0.9112,0.9050918207685649,0.9173081792314352,0.6472,0.6338730634950506,0.6605269365049494,0.873,0.8916000000000001,0.286,0.523,0.933,0.407,0.579,0.779,0.987
1310,0.9052,0.8982644423501507,0.9121355576498493,0.6606000000000001,0.6569166293340161,0.6642833706659841,0.8724,0.894,0.292,0.523,0.929,0.394,0.581,0.801,0.984
1311,0.9154,0.9068154400604335,0.9239845599395665,0.662,0.651464131602979,0.6725358683970211,0.8746,0.8936000000000001,0.283,0.534,0.932,0.412,0.601,0.804,0.973
1312,0.905,0.8979214261150886,0.9120785738849114,0.619,0.6014182833139283,0.6365817166860717,0.8623999999999999,0.879,0.257,0.515,0.947,0.388,0.568,0.8,0.981
1313,0.9052,0.8938403011550816,0.9165596988449184,0.625,0.6123070597920145,0.6376929402079855,0.8623999999999999,0.882,0.276,0.516,0.925,0.367,0.564,0.797,0.973
1314,0.9038,0.9021810682152913,0.9054189317847088,0.6352,0.6316444154106012,0.6387555845893987,0.8788,0.8838,0.276,0.51,0.944,0.393,0.591,0.795,0.98
1315,0.9036000000000001,0.898743204645874,0.9084567953541262,0.634,0.6178822638646937,0.6501177361353063,0.879,0.8872,0.271,0.526,0.933,0.402,0.584,0.808,0.978
1316,0.9172,0.9105481103283882,0.9238518896716118,0.6456000000000001,0.6381707392330875,0.6530292607669126,0.877,0.9014,0.262,0.527,0.931,0.393,0.565,0.783,0.976
1317,0.9034,0.8962888308212025,0.9105111691787975,0.6582,0.6469083646727852,0.6694916353272148,0.863,0.8924,0.279,0.535,0.928,0.397,0.568,0.787,0.981
1318,0.8998,0.8935668961978986,0.9060331038021014,0.6664,0.6616232232238001,0.6711767767761999,0.8708,0.8814,0.28,0.536,0.939,0.393,0.579,0.804,0.983
1319,0.913,0.9095995630967088,0.9164004369032913,0.6534,0.640598209336367,0.6662017906636329,0.8616,0.8922,0.281,0.537,0.937,0.431,0.566,0.796,0.974
1320,0.9152,0.9077293502734661,0.9226706497265339,0.654,0.646706875346395,0.661293124653605,0.8896000000000001,0.899,0.294,0.546,0.944,0.391,0.597,0.801,0.978
1321,0.9064,0.9019576878316835,0.9108423121683165,0.6646000000000001,0.6556204425478775,0.6735795574521226,0.8772,0.8886000000000001,0.303,0.532,0.932,0.404,0.549,0.793,0.979
1322,0.9164,0.9110162731953242,0.9217837268046758,0.6598,0.6489256884605878,0.6706743115394123,0.8762,0.8956000000000001,0.282,0.537,0.947,0.413,0.625,0.796,0.985
1323,0.9062,0.8988857664031078,0.9135142335968922,0.6404,0.6270095877942524,0.6537904122057475,0.871,0.8932,0.268,0.536,0.943,0.396,0.574,0.794,0.982
1324,0.908,0.9029563369964694,0.9130436630035307,0.672,0.6617609763677583,0.6822390236322418,0.8804,0.8888,0.292,0.524,0.926,0.4,0.571,0.774,0.978
1325,0.9156000000000001,0.913025230732071,0.9181747692679292,0.6524,0.6404387084244383,0.6643612915755617,0.885,0.9006000000000001,0.275,0.52,0.933,0.366,0.583,0.785,0.978
1326,0.911,0.9063541187292297,0.9156458812707704,0.6628000000000001,0.6497950884492605,0.6758049115507396,0.882,0.8934,0.292,0.541,0.945,0.415,0.6,0.816,0.985
1327,0.9112,0.9062801267388646,0.9161198732611354,0.638,0.6211801498105991,0.6548198501894009,0.8716,0.8908,0.302,0.564,0.951,0.424,0.598,0.825,0.982
1328,0.9068,0.9044116116119001,0.9091883883881,0.6622,0.6468816702107879,0.6775183297892121,0.8822,0.892,0.275,0.527,0.934,0.406,0.589,0.79,0.977
1329,0.9182,0.9102786118630306,0.9261213881369694,0.671,0.6580664139133326,0.6839335860866674,0.8868,0.9036000000000001,0.269,0.518,0.935,0.38,0.586,0.796,0.983
1330,0.9054,0.9009576878316835,0.9098423121683165,0.6532,0.6459919292716101,0.6604080707283899,0.873,0.8862,0.277,0.522,0.935,0.423,0.578,0.774,0.98
1331,0.8936000000000001,0.891025230732071,0.8961747692679292,0.6492,0.6408521755710558,0.6575478244289442,0.8616,0.887,0.271,0.504,0.926,0.385,0.57,0.758,0.982
1332,0.913,0.9042641194216295,0.9217358805783705,0.661,0.6452940547081796,0.6767059452918205,0.8844,0.898,0.275,0.514,0.927,0.399,0.599,0.78,0.979
1333,0.9226000000000001,0.919741474809013,0.9254585251909871,0.6532,0.6357635710556704,0.6706364289443296,0.877,0.9062,0.266,0.501,0.928,0.388,0.584,0.773,0.976
1334,0.91,0.9073660329007448,0.9126339670992553,0.6664,0.6535381349066353,0.6792618650933647,0.8818,0.8918,0.252,0.501,0.924,0.396,0.568,0.761,0.977
1335,0.9094,0.9026789380382296,0.9161210619617703,0.6316,0.617868520984743,0.6453314790152571,0.8734,0.8918,0.29,0.526,0.934,0.398,0.56,0.788,0.984
1336,0.8966000000000001,0.8932452086150734,0.8999547913849267,0.6204,0.6128166953266112,0.6279833046733887,0.8686,0.8774,0.278,0.526,0.935,0.392,0.585,0.809,0.974
1337,0.9178000000000001,0.9088720991075557,0.9267279008924444,0.6584,0.6416582432143353,0.6751417567856647,0.8678,0.8994,0.252,0.542,0.936,0.419,0.593,0.788,0.976
1338,0.914,0.9101729345312451,0.9178270654687549,0.6494,0.6413244097929862,0.6574755902070137,0.885,0.8972,0.263,0.499,0.946,0.424,0.582,0.794,0.982
1339,0.8852,0.8782090898549186,0.8921909101450813,0.6238,0.6132130394579723,0.6343869605420277,0.8358,0.8626,0.251,0.495,0.929,0.374,0.561,0.784,0.98
1340,0.9222,0.9205810682152913,0.9238189317847088,0.6744,0.6677365317475252,0.6810634682524748,0.893,0.911,0.259,0.507,0.944,0.429,0.576,0.791,0.979
1341,0.9044,0.8963244097929862,0.9124755902070137,0.6474,0.6369892563783461,0.6578107436216538,0.8744,0.8818,0.279,0.522,0.94,0.388,0.595,0.802,0.984
1342,0.9066000000000001,0.9034834480989493,0.9097165519010508,0.6572,0.6523591025456619,0.6620408974543381,0.871,0.8848,0.293,0.54,0.934,0.421,0.579,0.777,0.983
1343,0.9014,0.8950323092536894,0.9077676907463106,0.643,0.6259978154835436,0.6600021845164564,0.8636,0.8836,0.273,0.552,0.945,0.416,0.586,0.801,0.98
1344,0.9218000000000001,0.9134521755710558,0.9301478244289443,0.6636000000000001,0.6483270280889714,0.6788729719110288,0.8872,0.9042,0.275,0.533,0.942,0.409,0.593,0.794,0.986
1345,0.9084,0.9042260877855278,0.9125739122144721,0.6496000000000001,0.6371647490057954,0.6620352509942047,0.8712,0.8942,0.295,0.542,0.944,0.402,0.579,0.808,0.977
1346,0.9206000000000001,0.9166150516076511,0.9245849483923491,0.6544,0.6443279694164559,0.6644720305835441,0.8686,0.9004,0.27,0.51,0.934,0.382,0.551,0.778,0.978
1347,0.9072,0.9035376173719029,0.9108623826280972,0.6494,0.6411357023189815,0.6576642976810184,0.8704,0.8938,0.28,0.515,0.929,0.398,0.56,0.784,0.977
1348,0.9124,0.9098252307320709,0.9149747692679291,0.6444,0.6385365055212008,0.6502634944787992,0.879,0.8934,0.28,0.546,0.935,0.419,0.57,0.813,0.984
1349,0.9096000000000001,0.906741474809013,0.9124585251909871,0.6368,0.620155217383425,0.653444782616575,0.8712,0.8934,0.289,0.533,0.94,0.387,0.566,0.793,0.977
1350,0.9168000000000001,0.914958314667008,0.9186416853329921,0.678,0.6704984584129734,0.6855015415870267,0.897,0.8984,0.279,0.52,0.942,0.399,0.61,0.788,0.981
1351,0.9042,0.898482949618026,0.909917050381974,0.6484,0.6353300487041673,0.6614699512958326,0.865,0.8856,0.281,0.521,0.929,0.371,0.561,0.794,0.978
1352,0.9106000000000001,0.8982893538626117,0.9229106461373885,0.6658000000000001,0.6553966635252261,0.676203336474774,0.8796,0.8942,0.286,0.505,0.935,0.422,0.589,0.79,0.98
1353,0.8886000000000001,0.8835869978459714,0.8936130021540287,0.6472,0.6376061868779515,0.6567938131220485,0.8662,0.8726,0.272,0.535,0.935,0.406,0.594,0.791,0.982
1354,0.9154,0.9065067035048001,0.9242932964951999,0.6508,0.6385899532701591,0.663010046729841,0.8804,0.9022,0.265,0.536,0.929,0.4,0.584,0.792,0.978
1355,0.9162,0.9088857664031078,0.9235142335968922,0.6532,0.6365089689402521,0.6698910310597479,0.876,0.8956000000000001,0.297,0.546,0.933,0.412,0.584,0.814,0.985
1356,0.9028,0.8999685704460355,0.9056314295539646,0.6524,0.6458532389941817,0.6589467610058183,0.869,0.89,0.266,0.52,0.947,0.4,0.587,0.799,0.982
1357,0.9104,0.9051614138526746,0.9156385861473254,0.6578,0.647851179321108,0.6677488206788921,0.8684,0.8942,0.268,0.533,0.931,0.424,0.583,0.805,0.98
1358,0.899,0.8954880438676597,0.9025119561323404,0.6368,0.6161457861843336,0.6574542138156665,0.859,0.8806,0.278,0.544,0.943,0.436,0.577,0.811,0.977
1359,0.9032,0.9001082815775852,0.9062917184224148,0.656,0.6461445975465521,0.665855402453448,0.8632,0.895,0.29,0.526,0.932,0.406,0.575,0.785,0.973
1360,0.915,0.9115995630967088,0.9184004369032913,0.6628000000000001,0.6500646185073787,0.6755353814926214,0.8954,0.8944,0.291,0.543,0.943,0.413,0.582,0.791,0.976
1361,0.9112,0.9075376173719029,0.9148623826280972,0.6432,0.6290864799079375,0.6573135200920625,0.866,0.8912,0.294,0.541,0.951,0.4,0.599,0.784,0.983
1362,0.9086000000000001,0.9071842852230178,0.9100157147769824,0.6446000000000001,0.6323521316615682,0.6568478683384319,0.8738,0.895,0.273,0.532,0.927,0.435,0.587,0.783,0.97
1363,0.9082,0.9002786118630306,0.9161213881369694,0.6488,0.6404061309613089,0.6571938690386911,0.8764,0.8938,0.259,0.524,0.938,0.401,0.565,0.78,0.983
1364,0.9038,0.8952694881944078,0.9123305118055923,0.6264,0.6211614138526745,0.6316385861473254,0.8646,0.889,0.266,0.513,0.929,0.399,0.575,0.785,0.978
1365,0.9108,0.9035919292716101,0.91800807072839,0.672,0.6584266189403662,0.6855733810596338,0.8884,0.8932,0.286,0.554,0.938,0.436,0.573,0.815,0.978
1366,0.909,0.9058343655219167,0.9121656344780834,0.6624,0.6506336365982393,0.6741663634017607,0.8678,0.8926000000000001,0.286,0.524,0.94,0.389,0.569,0.806,0.982
1367,0.9094,0.9030323092536894,0.9157676907463106,0.6684,0.6560268945771713,0.6807731054228287,0.8686,0.892,0.279,0.533,0.931,0.419,0.586,0.79,0.988
1368,0.903,0.898698749738364,0.9073012502616361,0.6482,0.6407293502734661,0.6556706497265339,0.8596,0.8882,0.317,0.549,0.928,0.426,0.56,0.793,0.98
1369,0.9318000000000001,0.922491659813626,0.9411083401863741,0.6846,0.6631188539716453,0.7060811460283547,0.9006000000000001,0.9102,0.269,0.52,0.93,0.384,0.539,0.791,0.983
1370,0.9088,0.9038801267388646,0.9137198732611355,0.6622,0.6507053831374808,0.6736946168625192,0.8668,0.891,0.283,0.527,0.921,0.388,0.576,0.777,0.971
1371,0.902,0.8943963919310418,0.9096036080689582,0.64,0.6230887369081207,0.6569112630918793,0.8546,0.8838,0.284,0.52,0.916,0.392,0.557,0.772,0.981
1372,0.9044,0.8972348348357,0.9115651651643,0.6396000000000001,0.6248927009051193,0.6543072990948808,0.8644,0.8842,0.238,0.484,0.923,0.423,0.583,0.768,0.973
1373,0.9196000000000001,0.9126533365661761,0.9265466634338241,0.6434,0.6326612214178815,0.6541387785821184,0.8796,0.9,0.266,0.536,0.952,0.38,0.586,0.791,0.986
1374,0.9164,0.9117046052745881,0.9210953947254119,0.6556000000000001,0.6375509712155698,0.6736490287844303,0.8744,0.8934,0.276,0.524,0.945,0.391,0.593,0.789,0.979
1375,0.916,0.9120735136770449,0.9199264863229552,0.6518,0.6366079986894427,0.6669920013105574,0.882,0.895,0.297,0.552,0.95,0.387,0.589,0.803,0.982
1376,0.8816,0.8769046052745881,0.886295394725412,0.631,0.6189936805475322,0.6430063194524678,0.837,0.8634,0.279,0.537,0.938,0.395,0.567,0.798,0.977
1377,0.9106000000000001,0.9059874229670164,0.9152125770329838,0.6462,0.6389919292716101,0.6534080707283899,0.8806,0.8938,0.265,0.519,0.94,0.411,0.585,0.779,0.976
1378,0.9048,0.9004630541033913,0.9091369458966088,0.6438,0.6323053831374809,0.6552946168625192,0.8772,0.891,0.279,0.548,0.925,0.375,0.58,0.787,0.98
1379,0.912,0.9111220109669149,0.9128779890330851,0.6592,0.648504378103864,0.669895621896136,0.8868,0.888,0.274,0.542,0.952,0.392,0.598,0.804,0.977
1380,0.907,0.9027893125180078,0.9112106874819923,0.6276,0.6154152328971324,0.6397847671028677,0.8748,0.8858,0.281,0.528,0.927,0.384,0.575,0.801,0.978
1381,0.9134,0.909415051607651,0.917384948392349,0.6456000000000001,0.6369261082067825,0.6542738917932176,0.8786,0.8934,0.28,0.55,0.924,0.415,0.584,0.792,0.981
1382,0.9096000000000001,0.9058134337183606,0.9133865662816395,0.6602,0.6530996792930857,0.6673003207069144,0.8748,0.9006000000000001,0.263,0.516,0.936,0.378,0.575,0.785,0.977
1383,0.9022,0.898986032429268,0.905413967570732,0.6484,0.6410752347438057,0.6557247652561943,0.8736,0.8874,0.258,0.527,0.918,0.389,0.565,0.809,0.975
1384,0.916,0.9094886590611478,0.9225113409388522,0.6354,0.625919344487717,0.6448806555122829,0.8593999999999999,0.892,0.251,0.536,0.933,0.411,0.593,0.783,0.983
1385,0.9004,0.8932888308212025,0.9075111691787975,0.6546000000000001,0.6430652154546879,0.6661347845453123,0.8682,0.8828,0.261,0.517,0.933,0.379,0.561,0.796,0.975
1386,0.9032,0.8994338466233032,0.9069661533766968,0.6384,0.6281384151425359,0.6486615848574641,0.871,0.8846,0.272,0.51,0.932,0.392,0.563,0.775,0.964
1387,0.918,0.9138818664022657,0.9221181335977344,0.6622,0.6449636642046317,0.6794363357953683,0.8892,0.9022,0.288,0.538,0.932,0.4,0.57,0.775,0.976
1388,0.9136000000000001,0.9090717550703402,0.9181282449296599,0.6712,0.6621435101406803,0.6802564898593197,0.8798,0.8928,0.285,0.527,0.931,0.397,0.574,0.812,0.982
1389,0.9056000000000001,0.9008232232238002,0.9103767767762,0.6196,0.6096434340333028,0.6295565659666973,0.8593999999999999,0.891,0.289,0.544,0.932,0.389,0.563,0.798,0.973
1390,0.8852,0.8777811225516023,0.8926188774483976,0.6452,0.6354864092917477,0.6549135907082523,0.8572,0.8688,0.289,0.547,0.939,0.422,0.583,0.806,0.982
1391,0.9012,0.9001611493663164,0.9022388506336836,0.6382,0.625989953270159,0.6504100467298409,0.8606,0.8844,0.281,0.527,0.939,0.4,0.573,0.805,0.982
1392,0.903,0.8964297316977013,0.9095702683022987,0.6098,0.6007010509774932,0.6188989490225069,0.8638,0.8812,0.279,0.527,0.94,0.374,0.568,0.782,0.978
1393,0.9278000000000001,0.9198786118630307,0.9357213881369695,0.6454,0.6400162731953242,0.6507837268046758,0.8812,0.908,0.28,0.519,0.935,0.435,0.593,0.798,0.986
1394,0.9048,0.8960906320186698,0.9135093679813303,0.643,0.6307395503862033,0.6552604496137967,0.8716,0.8826,0.294,0.527,0.936,0.414,0.591,0.788,0.979
1395,0.9156000000000001,0.9110717550703402,0.9201282449296599,0.6454,0.6320672804891351,0.6587327195108649,0.8792,0.892,0.253,0.54,0.933,0.416,0.593,0.788,0.978
1396,0.9238000000000001,0.9152694881944078,0.9323305118055923,0.665,0.6549509562031746,0.6750490437968255,0.8898,0.9038,0.289,0.553,0.938,0.409,0.607,0.825,0.985
1397,0.9212,0.9164393883353922,0.9259606116646079,0.6736,0.6607982093363671,0.6864017906636328,0.8904,0.9026000000000001,0.306,0.578,0.932,0.409,0.585,0.816,0.978
1398,0.9118,0.9038786118630306,0.9197213881369695,0.6536000000000001,0.6369505867580423,0.6702494132419579,0.8702,0.8944,0.288,0.509,0.933,0.398,0.579,0.787,0.986
1399,0.9118,0.9035918590125519,0.9200081409874482,0.647,0.6427893125180077,0.6512106874819923,0.8848,0.8914,0.268,0.55,0.944,0.452,0.581,0.815,0.974
1400,0.9124,0.9056789380382296,0.9191210619617703,0.6572,0.6499386538184928,0.6644613461815072,0.879,0.8936000000000001,0.288,0.521,0.939,0.393,0.553,0.809,0.984
1401,0.9046000000000001,0.8992162731953243,0.9099837268046759,0.6464,0.6417046052745881,0.6510953947254119,0.862,0.881,0.261,0.521,0.933,0.421,0.563,0.803,0.986
1402,0.907,0.9042235548948022,0.9097764451051978,0.6334,0.6211836415371297,0.6456163584628702,0.8742,0.8952,0.285,0.541,0.946,0.387,0.55,0.782,0.98
1403,0.9044,0.9012834480989492,0.9075165519010507,0.6572,0.6420588251996241,0.6723411748003759,0.8688,0.8832,0.287,0.53,0.942,0.398,0.584,0.794,0.982
1404,0.9022,0.896759300954734,0.907640699045266,0.6562,0.6470167215658778,0.6653832784341223,0.8788,0.8882,0.27,0.53,0.948,0.393,0.581,0.808,0.976
1405,0.914,0.9086594012075373,0.9193405987924628,0.6492,0.6333864449798466,0.6650135550201534,0.8724,0.9002,0.267,0.53,0.931,0.403,0.58,0.795,0.978
1406,0.9132,0.9062090898549187,0.9201909101450814,0.642,0.6240494718114761,0.659950528188524,0.8738,0.8868,0.265,0.521,0.924,0.397,0.591,0.779,0.979
1407,0.914,0.9108343655219167,0.9171656344780834,0.6406000000000001,0.6276188200594559,0.6535811799405442,0.885,0.8904,0.257,0.526,0.932,0.43,0.582,0.784,0.982
1408,0.9142,0.9075481103283882,0.9208518896716118,0.6762,0.6643098110308238,0.6880901889691763,0.8898,0.899,0.296,0.514,0.932,0.396,0.573,0.787,0.985
1409,0.9008,0.897586032429268,0.904013967570732,0.6364,0.6228949417621136,0.6499050582378864,0.8592,0.877,0.293,0.538,0.94,0.404,0.569,0.793,0.979
1410,0.8982,0.8907811225516024,0.9056188774483976,0.63,0.6028674396929098,0.6571325603070902,0.8586,0.8788,0.273,0.556,0.932,0.395,0.587,0.798,0.981
1411,0.9002,0.8954393883353922,0.9049606116646078,0.6448,0.6320343896932102,0.6575656103067898,0.8546,0.8762,0.278,0.527,0.947,0.389,0.601,0.803,0.98
1412,0.9114,0.9085414748090129,0.914258525190987,0.6328,0.6259764942712747,0.6396235057287254,0.8684,0.8946000000000001,0.286,0.534,0.947,0.426,0.585,0.821,0.98
1413,0.8942,0.8889028803471393,0.8994971196528607,0.6436000000000001,0.6352429463538325,0.6519570536461676,0.8568,0.8768,0.262,0.499,0.939,0.399,0.617,0.803,0.981
1414,0.9086000000000001,0.9039046052745882,0.913295394725412,0.6368,0.6251059243516465,0.6484940756483536,0.8666,0.8924,0.254,0.475,0.941,0.386,0.59,0.796,0.978
1415,0.9112,0.9025795962304667,0.9198204037695333,0.656,0.6457234018428363,0.6662765981571638,0.8694,0.8912,0.297,0.541,0.948,0.431,0.603,0.785,0.973
1416,0.9004,0.8928166953266112,0.9079833046733887,0.636,0.6265437687159603,0.6454562312840397,0.8706,0.8822,0.277,0.535,0.953,0.411,0.59,0.809,0.985
1417,0.9166000000000001,0.9124260877855279,0.9207739122144722,0.6234,0.6051597910444767,0.6416402089555232,0.8694,0.8992,0.274,0.504,0.934,0.394,0.553,0.772,0.98
1418,0.9088,0.9043750746387844,0.9132249253612157,0.6602,0.6470184631815609,0.6733815368184392,0.8654,0.894,0.282,0.543,0.942,0.394,0.59,0.818,0.969
1419,0.914,0.9110880398072099,0.9169119601927902,0.66,0.6453873502199533,0.6746126497800468,0.8894,0.895,0.282,0.52,0.923,0.418,0.563,0.808,0.983
1420,0.913,0.9076594012075373,0.9183405987924628,0.6422,0.6302451548229532,0.6541548451770468,0.8668,0.8962,0.282,0.542,0.935,0.432,0.595,0.797,0.973
1421,0.916,0.9114378351586251,0.920562164841375,0.645,0.6283182083713834,0.6616817916286166,0.8712,0.8914,0.267,0.507,0.923,0.412,0.588,0.784,0.974
1422,0.9152,0.9113328594544517,0.9190671405455483,0.6322,0.6233588640514426,0.6410411359485574,0.8748,0.8882,0.256,0.532,0.947,0.386,0.584,0.777,0.976
1423,0.8988,0.8890864092917478,0.9085135907082523,0.6484,0.6337452083883173,0.6630547916116827,0.8638,0.8768,0.276,0.539,0.943,0.406,0.579,0.783,0.973
1424,0.9122,0.9080445974652658,0.9163554025347342,0.649,0.6348974079158418,0.6631025920841582,0.881,0.8922,0.29,0.525,0.938,0.405,0.573,0.796,0.97
1425,0.9084,0.8990010054017387,0.9177989945982613,0.6318,0.6191557385531639,0.6444442614468362,0.8692,0.8864,0.256,0.536,0.936,0.411,0.588,0.808,0.983
1426,0.9186000000000001,0.9149166293340161,0.9222833706659841,0.632,0.6203191156425325,0.6436808843574675,0.8776,0.9014,0.282,0.574,0.937,0.405,0.573,0.793,0.972
1427,0.9216000000000001,0.9170717550703402,0.92612824492966,0.6624,0.6523663099841768,0.6724336900158232,0.8854,0.9018,0.288,0.514,0.939,0.419,0.579,0.789,0.977
1428,0.9042,0.900986032429268,0.907413967570732,0.6424,0.6301521316615681,0.6546478683384318,0.8654,0.89,0.271,0.51,0.941,0.42,0.587,0.793,0.981
1429,0.9156000000000001,0.913179551272831,0.9180204487271691,0.66,0.6430205001961361,0.676979499803864,0.8832,0.9042,0.286,0.535,0.928,0.414,0.572,0.785,0.99
1430,0.9142,0.9073202401806338,0.9210797598193662,0.6604,0.6546026124193141,0.6661973875806859,0.8832,0.8848,0.298,0.55,0.934,0.397,0.584,0.784,0.985
1431,0.919,0.9160880398072099,0.9219119601927902,0.6606000000000001,0.6453775842419597,0.6758224157580405,0.8894,0.8996000000000001,0.28,0.535,0.938,0.404,0.565,0.793,0.982
1432,0.9152,0.9113328594544517,0.9190671405455483,0.6584,0.6464065284050938,0.6703934715949061,0.8774,0.8996000000000001,0.278,0.501,0.929,0.427,0.596,0.803,0.98
1433,0.9036000000000001,0.8971720648585361,0.9100279351414641,0.6512,0.6407228277053492,0.6616771722946508,0.8622,0.8778,0.297,0.532,0.949,0.433,0.579,0.81,0.981
1434,0.9082,0.9037750746387844,0.9126249253612156,0.6494,0.6339264551917535,0.6648735448082465,0.873,0.887,0.293,0.544,0.936,0.404,0.569,0.79,0.98
1435,0.9182,0.9134393883353922,0.9229606116646079,0.6436000000000001,0.6367090444696973,0.6504909555303028,0.8914,0.8934,0.259,0.511,0.935,0.406,0.583,0.788,0.968
1436,0.9128000000000001,0.9104116116119001,0.9151883883881,0.6682,0.6573611907151212,0.6790388092848788,0.878,0.8958,0.266,0.523,0.929,0.407,0.566,0.778,0.981
1437,0.894,0.8862956775021575,0.9017043224978425,0.6242,0.6102789585090221,0.6381210414909778,0.848,0.8722,0.26,0.53,0.942,0.397,0.595,0.8,0.985
1438,0.8992,0.8962355678349334,0.9021644321650666,0.6462,0.6403496671415666,0.6520503328584334,0.8704,0.8832,0.268,0.53,0.939,0.378,0.53,0.767,0.972
1439,0.9208000000000001,0.9142063082069999,0.9273936917930002,0.6678000000000001,0.6566803460192453,0.6789196539807548,0.8932,0.9032,0.293,0.551,0.947,0.417,0.589,0.795,0.978
1440,0.9068,0.8982694881944078,0.9153305118055923,0.645,0.6292206048361697,0.6607793951638303,0.8724,0.8822,0.265,0.514,0.93,0.378,0.58,0.767,0.969
1441,0.915,0.9110735136770449,0.9189264863229551,0.6536000000000001,0.6408283525160902,0.66637164748391,0.8888,0.901,0.285,0.528,0.929,0.401,0.566,0.8,0.977
1442,0.9108,0.9073545222348487,0.9142454777651514,0.6466000000000001,0.6378376870447992,0.655362312955201,0.884,0.896,0.269,0.51,0.93,0.408,0.6,0.793,0.982
1443,0.9064,0.8990752347438057,0.9137247652561943,0.6418,0.6253649458268895,0.6582350541731106,0.8664,0.887,0.281,0.537,0.929,0.399,0.542,0.798,0.98
1444,0.9122,0.9076888106674019,0.9167111893325981,0.6426000000000001,0.6335776213348039,0.6516223786651962,0.8806,0.8922,0.262,0.52,0.951,0.411,0.575,0.808,0.977
1445,0.9036000000000001,0.8996150516076511,0.907584948392349,0.652,0.6441470273540898,0.6598529726459103,0.871,0.8876000000000001,0.274,0.526,0.948,0.42,0.576,0.798,0.979
1446,0.9024,0.8990452086150733,0.9057547913849266,0.6348,0.6310338466233032,0.6385661533766969,0.8638,0.8834,0.274,0.543,0.942,0.395,0.56,0.81,0.98
1447,0.8948,0.8919685704460355,0.8976314295539646,0.656,0.6477637328045311,0.6642362671954689,0.8738,0.882,0.27,0.532,0.932,0.404,0.557,0.806,0.981
1448,0.907,0.899706875346395,0.914293124653605,0.6628000000000001,0.6459252426454419,0.6796747573545582,0.87,0.889,0.304,0.547,0.934,0.413,0.568,0.813,0.981
1449,0.918,0.9130333440071849,0.9229666559928151,0.644,0.6263526388415734,0.6616473611584266,0.8736,0.8974,0.282,0.538,0.934,0.425,0.595,0.798,0.976
1450,0.9132,0.9034468103068964,0.9229531896931036,0.655,0.6447609763677583,0.6652390236322417,0.8766,0.893,0.268,0.514,0.929,0.423,0.571,0.772,0.976
1451,0.9054,0.9013194757160504,0.9094805242839495,0.6382,0.6286061868779514,0.6477938131220485,0.8766,0.8852,0.299,0.527,0.934,0.415,0.606,0.784,0.975
1452,0.903,0.8956542167228241,0.910345783277176,0.6446000000000001,0.6260663190614439,0.6631336809385562,0.8706,0.8878,0.285,0.525,0.927,0.415,0.581,0.792,0.979
1453,0.9028,0.8970159244634732,0.9085840755365269,0.6424,0.6320635667045459,0.652736433295454,0.8744,0.8866,0.276,0.541,0.925,0.403,0.556,0.777,0.976
1454,0.9186000000000001,0.9118789380382297,0.9253210619617704,0.6626000000000001,0.6519694416322984,0.6732305583677017,0.8848,0.8972,0.256,0.517,0.937,0.429,0.605,0.807,0.979
1455,0.922,0.9142458108165341,0.929754189183466,0.6562,0.6444730110424016,0.6679269889575984,0.88,0.8996000000000001,0.253,0.533,0.926,0.439,0.584,0.789,0.983
1456,0.9296000000000001,0.9275222987326329,0.9316777012673673,0.653,0.6365508807373037,0.6694491192626963,0.8796,0.913,0.274,0.543,0.956,0.395,0.566,0.797,0.986
1457,0.9224,0.9176232232238001,0.9271767767761999,0.657,0.6479180108226616,0.6660819891773384,0.886,0.903,0.267,0.521,0.933,0.416,0.563,0.777,0.977
1458,0.9094,0.9002503600614646,0.9185496399385353,0.6592,0.6447892067687638,0.6736107932312362,0.8808,0.893,0.268,0.519,0.927,0.397,0.574,0.796,0.979
1459,0.9184,0.9142260877855278,0.9225739122144722,0.6658000000000001,0.6528247597440224,0.6787752402559777,0.8742,0.8936000000000001,0.3,0.548,0.943,0.41,0.584,0.802,0.983
1460,0.9114,0.9054064787489036,0.9173935212510964,0.6542,0.6405304128257813,0.6678695871742187,0.8812,0.8922,0.271,0.527,0.93,0.392,0.579,0.777,0.988
1461,0.9128000000000001,0.9099685704460355,0.9156314295539646,0.6448,0.6290597354485776,0.6605402645514225,0.8612,0.901,0.282,0.567,0.94,0.376,0.595,0.792,0.984
1462,0.9234,0.9186232232238001,0.9281767767761999,0.6482,0.6361808464236622,0.6602191535763378,0.879,0.9076000000000001,0.272,0.496,0.936,0.42,0.598,0.788,0.975
1463,0.913,0.9093799584784563,0.9166200415215437,0.6356,0.6227381349066353,0.6484618650933648,0.8732,0.8902,0.285,0.542,0.932,0.403,0.554,0.792,0.982
1464,0.9062,0.8989386538184928,0.9134613461815072,0.6564,0.6488166953266112,0.6639833046733887,0.8686,0.8866,0.261,0.523,0.93,0.389,0.581,0.789,0.97
1465,0.8946000000000001,0.8874888308212026,0.9017111691787976,0.6254,0.6122418762316927,0.6385581237683072,0.8486,0.882,0.278,0.507,0.938,0.403,0.544,0.789,0.972
1466,0.9164,0.9104711356698667,0.9223288643301333,0.6404,0.6279337923957972,0.6528662076042028,0.885,0.8938,0.298,0.52,0.939,0.412,0.573,0.776,0.988
1467,0.916,0.9147583360017962,0.9172416639982038,0.668,0.6518583680233511,0.684141631976649,0.872,0.9064,0.271,0.524,0.934,0.381,0.554,0.784,0.98
1468,0.907,0.9006081433575575,0.9133918566424426,0.6614,0.6443842191722812,0.6784157808277188,0.8732,0.892,0.279,0.552,0.947,0.395,0.612,0.804,0.979
1469,0.9052,0.9028116116119,0.9075883883881,0.6596000000000001,0.6419613773225046,0.6772386226774956,0.875,0.8866,0.266,0.498,0.926,0.399,0.592,0.799,0.985
1470,0.906,0.9028343655219166,0.9091656344780834,0.654,0.643104442634655,0.664895557365345,0.866,0.8814,0.298,0.543,0.934,0.39,0.594,0.792,0.978
1471,0.8998,0.891406130961309,0.908193869038691,0.6424,0.6304065284050938,0.6543934715949061,0.8814,0.8856,0.26,0.533,0.927,0.424,0.593,0.796,0.979
1472,0.9124,0.9086134337183606,0.9161865662816394,0.6748000000000001,0.6657010509774932,0.6838989490225069,0.8774,0.8928,0.291,0.537,0.931,0.409,0.582,0.806,0.988
1473,0.9138000000000001,0.9109685704460355,0.9166314295539646,0.6164,0.594793619278393,0.6380063807216069,0.874,0.8906000000000001,0.295,0.538,0.929,0.415,0.572,0.797,0.979
1474,0.91,0.9053541187292297,0.9146458812707704,0.6474,0.637758097287804,0.657041902712196,0.868,0.887,0.259,0.547,0.933,0.384,0.57,0.797,0.984
1475,0.919,0.9142718843579802,0.9237281156420198,0.6694,0.6551181650061766,0.6836818349938234,0.8942,0.9012,0.277,0.517,0.93,0.412,0.553,0.772,0.984
1476,0.8964,0.8943222987326328,0.8984777012673671,0.6406000000000001,0.6366150516076511,0.644584948392349,0.861,0.8766,0.29,0.536,0.946,0.4,0.596,0.782,0.975
1477,0.8992,0.893482949618026,0.904917050381974,0.6392,0.6273748207523823,0.6510251792476177,0.8566,0.8814,0.29,0.521,0.927,0.4,0.598,0.784,0.974
1478,0.912,0.9077893125180078,0.9162106874819923,0.651,0.6359200431381845,0.6660799568618155,0.8838,0.8926000000000001,0.293,0.553,0.94,0.377,0.582,0.795,0.977
1479,0.8938,0.8897384109657108,0.8978615890342893,0.6432,0.6323611907151212,0.6540388092848788,0.8618,0.881,0.305,0.543,0.93,0.385,0.587,0.795,0.98
1480,0.9012,0.8946063082069998,0.9077936917930002,0.6554,0.6438652154546878,0.6669347845453122,0.8692,0.8852,0.286,0.541,0.933,0.407,0.577,0.812,0.984
1481,0.8976000000000001,0.8948796504773671,0.9003203495226331,0.631,0.6184291101287688,0.6435708898712312,0.8593999999999999,0.8764,0.254,0.526,0.929,0.411,0.577,0.791,0.984
1482,0.9068,0.8970073714493054,0.9165926285506947,0.675,0.6718343655219167,0.6781656344780834,0.8762,0.8846,0.289,0.516,0.938,0.409,0.584,0.803,0.985
1483,0.9034,0.899415051607651,0.907384948392349,0.6418,0.6330464889686231,0.6505535110313769,0.8716,0.8888,0.285,0.55,0.927,0.413,0.591,0.79,0.978
1484,0.9,0.8960735136770449,0.9039264863229551,0.631,0.6252426408905332,0.6367573591094668,0.8532,0.8784,0.267,0.529,0.938,0.404,0.582,0.803,0.978
1485,0.8988,0.8957082815775852,0.9018917184224149,0.643,0.6249851712060968,0.6610148287939033,0.87,0.8838,0.282,0.516,0.942,0.406,0.566,0.792,0.985
1486,0.9226000000000001,0.9157090444696974,0.9294909555303028,0.6452,0.6348710271409531,0.6555289728590469,0.8782,0.91,0.274,0.562,0.926,0.416,0.598,0.798,0.972
1487,0.9096000000000001,0.8994138135544995,0.9197861864455007,0.6474,0.6442834480989492,0.6505165519010507,0.8728,0.8958,0.278,0.509,0.942,0.385,0.571,0.809,0.974
1488,0.9052,0.9002801267388646,0.9101198732611354,0.6582,0.6447865801961764,0.6716134198038236,0.88,0.8922,0.283,0.549,0.933,0.41,0.581,0.791,0.981
1489,0.903,0.8966081433575575,0.9093918566424426,0.6472,0.6418306107089408,0.6525693892910592,0.8626,0.8854,0.294,0.554,0.95,0.413,0.592,0.793,0.981
1490,0.9018,0.8937818880338977,0.9098181119661024,0.6428,0.6394682658737627,0.6461317341262374,0.8656,0.8782,0.289,0.533,0.938,0.389,0.579,0.791,0.975
1491,0.9076000000000001,0.9005432399539689,0.9146567600460312,0.6482,0.6367726430294807,0.6596273569705193,0.868,0.8882,0.307,0.535,0.931,0.414,0.58,0.787,0.985
1492,0.8988,0.8921481103283883,0.9054518896716118,0.6426000000000001,0.6357652064128907,0.6494347935871094,0.8664,0.8768,0.299,0.552,0.944,0.417,0.58,0.805,0.984
1493,0.9082,0.9000389514321009,0.9163610485678991,0.643,0.6378057468315822,0.6481942531684178,0.8724,0.8842,0.286,0.536,0.924,0.406,0.596,0.789,0.973
1494,0.9106000000000001,0.9029660380855249,0.9182339619144753,0.641,0.6255414078879259,0.6564585921120741,0.8692,0.8942,0.256,0.533,0.923,0.388,0.599,0.806,0.983
1495,0.9186000000000001,0.9140717550703402,0.92312824492966,0.6706000000000001,0.6604517228279732,0.680748277172027,0.895,0.9062,0.284,0.541,0.94,0.39,0.586,0.801,0.979
1496,0.8948,0.8879764942712747,0.9016235057287254,0.6406000000000001,0.6341123798720113,0.6470876201279888,0.8543999999999999,0.8804,0.271,0.534,0.942,0.368,0.559,0.778,0.977
1497,0.9138000000000001,0.908359300954734,0.9192406990452661,0.6578,0.6365207624765673,0.6790792375234328,0.8846,0.896,0.291,0.543,0.922,0.415,0.569,0.787,0.983
1498,0.9126000000000001,0.9066064787489037,0.9185935212510965,0.6366,0.6266822209589559,0.6465177790410442,0.8714,0.8942,0.257,0.515,0.936,0.406,0.577,0.781,0.977
1499,0.907,0.9027893125180078,0.9112106874819923,0.6588,0.649533159530722,0.6680668404692781,0.881,0.8854,0.283,0.552,0.926,0.383,0.565,0.777,0.975
1500,0.9156000000000001,0.9113347440972039,0.9198652559027962,0.6388,0.6310259537054462,0.6465740462945538,0.8686,0.8974,0.305,0.536,0.948,0.423,0.57,0.794,0.984
1501,0.8954,0.8907874229670163,0.9000125770329837,0.6444,0.6341009229282837,0.6546990770717163,0.8728,0.8762,0.305,0.548,0.941,0.407,0.598,0.814,0.975
1502,0.9026000000000001,0.8986150516076511,0.906584948392349,0.6388,0.6288899965611241,0.648710003438876,0.8732,0.8856,0.276,0.524,0.941,0.401,0.577,0.794,0.968
1503,0.8942,0.885186169303246,0.903213830696754,0.6352,0.6172623595921408,0.6531376404078592,0.8674,0.8632,0.296,0.532,0.929,0.409,0.558,0.793,0.977
1504,0.9124,0.9073869978459713,0.9174130021540287,0.6452,0.6328019989676478,0.6575980010323522,0.868,0.8928,0.274,0.528,0.938,0.398,0.575,0.816,0.973
1505,0.9072,0.9030445974652658,0.9113554025347342,0.6292,0.621133961056183,0.637266038943817,0.8656,0.8862,0.267,0.507,0.937,0.395,0.568,0.789,0.968
1506,0.9174,0.9141621364305825,0.9206378635694175,0.6536000000000001,0.6484355135704766,0.6587644864295236,0.8748,0.8956000000000001,0.268,0.541,0.929,0.39,0.554,0.801,0.98
1507,0.8976000000000001,0.8930717550703402,0.9021282449296599,0.6278,0.6187010509774932,0.6368989490225069,0.8603999999999999,0.8754,0.264,0.553,0.929,0.392,0.572,0.808,0.979
1508,0.9052,0.9031597378580253,0.9072402621419747,0.642,0.6331327454245295,0.6508672545754706,0.8573999999999999,0.885,0.274,0.539,0.937,0.409,0.585,0.791,0.98
1509,0.9098,0.9050393883353922,0.9145606116646079,0.6642,0.6525059243516464,0.6758940756483536,0.879,0.8878,0.293,0.553,0.939,0.401,0.548,0.808,0.982
1510,0.9112,0.907986032429268,0.914413967570732,0.6626000000000001,0.6521522994157555,0.6730477005842447,0.8672,0.886,0.297,0.518,0.939,0.401,0.584,0.791,0.984
1511,0.9096000000000001,0.9037365055212009,0.9154634944787993,0.6392,0.6282550294225783,0.6501449705774217,0.8608,0.8908,0.255,0.529,0.937,0.411,0.562,0.795,0.982
1512,0.914,0.9063458690624903,0.9216541309375098,0.6522,0.6480445974652658,0.6563554025347342,0.867,0.8886000000000001,0.263,0.522,0.924,0.404,0.567,0.772,0.973
1513,0.912,0.9078818664022656,0.9161181335977344,0.6334,0.6210893538626115,0.6457106461373884,0.8756,0.8872,0.271,0.517,0.927,0.386,0.588,0.785,0.978
1514,0.9102,0.9051258614139865,0.9152741385860135,0.6618,0.6533147912858238,0.6702852087141763,0.8922,0.8916000000000001,0.265,0.512,0.938,0.354,0.581,0.802,0.977
1515,0.9052,0.9012344431990904,0.9091655568009096,0.6614,0.6511009229282837,0.6716990770717163,0.8714,0.8934,0.27,0.544,0.941,0.393,0.572,0.794,0.981
1516,0.896,0.8899808104462286,0.9020191895537715,0.6388,0.6169488302068372,0.6606511697931629,0.8704,0.883,0.261,0.521,0.935,0.392,0.574,0.782,0.98
1517,0.8946000000000001,0.8844138135544994,0.9047861864455007,0.6426000000000001,0.6309323218472722,0.6542676781527279,0.8688,0.8742,0.293,0.554,0.945,0.398,0.598,0.8,0.972
1518,0.9028,0.8959202401806339,0.9096797598193662,0.625,0.6083182083713834,0.6416817916286166,0.865,0.8774,0.286,0.536,0.944,0.397,0.564,0.79,0.975
1519,0.918,0.9142750080053887,0.9217249919946113,0.6416000000000001,0.6344888308212026,0.6487111691787976,0.8718,0.8974,0.295,0.537,0.931,0.417,0.581,0.823,0.988
1520,0.9038,0.894533159530722,0.9130668404692781,0.6322,0.6224864092917477,0.6419135907082523,0.8694,0.8856,0.271,0.549,0.932,0.403,0.594,0.794,0.97
1521,0.8962,0.8888857664031078,0.9035142335968922,0.6484,0.6353300487041673,0.6614699512958326,0.8732,0.8758,0.275,0.535,0.924,0.421,0.595,0.806,0.977
1522,0.9048,0.9027597378580253,0.9068402621419748,0.6388,0.6353545222348487,0.6422454777651514,0.8646,0.8756,0.266,0.533,0.94,0.39,0.575,0.807,0.976
1523,0.901,0.8997583360017962,0.9022416639982038,0.6582,0.6424352674335725,0.6739647325664275,0.8678,0.885,0.284,0.525,0.941,0.397,0.584,0.797,0.977
1524,0.9134,0.9088717550703401,0.9179282449296599,0.6566000000000001,0.6444786626205402,0.6687213373794599,0.8758,0.8958,0.245,0.514,0.92,0.401,0.583,0.782,0.975
1525,0.9198000000000001,0.9144306107089408,0.9251693892910593,0.6492,0.6347892067687638,0.6636107932312362,0.8948,0.898,0.27,0.522,0.937,0.392,0.593,0.793,0.98
1526,0.9136000000000001,0.9072323092536895,0.9199676907463107,0.6468,0.6405053635728513,0.6530946364271488,0.8764,0.903,0.256,0.517,0.922,0.388,0.562,0.782,0.977
1527,0.9256000000000001,0.9216150516076511,0.9295849483923491,0.6558,0.6427359480280047,0.6688640519719954,0.8682,0.9028,0.253,0.51,0.941,0.377,0.581,0.784,0.984
1528,0.9146000000000001,0.9103347440972039,0.9188652559027962,0.6582,0.6454646185073787,0.6709353814926213,0.8746,0.8966000000000001,0.281,0.55,0.927,0.414,0.589,0.793,0.99
1529,0.8988,0.8926918207685649,0.9049081792314352,0.63,0.6184852817810664,0.6415147182189336,0.8593999999999999,0.8736,0.278,0.549,0.942,0.385,0.588,0.798,0.97
1530,0.9184,0.9104204368724108,0.9263795631275892,0.64,0.6264266189403662,0.6535733810596338,0.8764,0.899,0.271,0.513,0.932,0.395,0.583,0.803,0.987
1531,0.9152,0.9099028803471393,0.9204971196528607,0.6512,0.6410593216887706,0.6613406783112294,0.88,0.8952,0.291,0.542,0.941,0.392,0.609,0.802,0.985
1532,0.9034,0.9017341329368813,0.9050658670631186,0.66,0.6522956775021576,0.6677043224978425,0.859,0.8858,0.279,0.51,0.933,0.387,0.585,0.802,0.982
1533,0.8978,0.8893147912858238,0.9062852087141763,0.6484,0.6390421030826403,0.6577578969173596,0.866,0.886,0.28,0.548,0.927,0.415,0.564,0.792,0.973
1534,0.9176000000000001,0.9155222987326329,0.9196777012673673,0.6444,0.6341009229282837,0.6546990770717163,0.88,0.8976000000000001,0.28,0.51,0.918,0.414,0.592,0.762,0.977
1535,0.9204,0.9124204368724108,0.9283795631275892,0.6706000000000001,0.6579801483470616,0.6832198516529385,0.8886000000000001,0.9094,0.28,0.534,0.936,0.407,0.562,0.789,0.979
1536,0.9016000000000001,0.8943812427264858,0.9088187572735144,0.6516000000000001,0.6441707392330875,0.6590292607669126,0.8656,0.8804,0.296,0.556,0.941,0.432,0.584,0.802,0.975
1537,0.9138000000000001,0.9064857664031079,0.9211142335968923,0.6604,0.6484709752530483,0.6723290247469517,0.8904,0.8936000000000001,0.279,0.552,0.93,0.412,0.561,0.787,0.983
1538,0.887,0.8842235548948022,0.8897764451051978,0.6418,0.6369591025456619,0.6466408974543382,0.8628,0.8726,0.303,0.54,0.927,0.444,0.585,0.784,0.974
1539,0.9086000000000001,0.9009157147857544,0.9162842852142458,0.6498,0.6365892552201595,0.6630107447798406,0.8684,0.8918,0.292,0.537,0.934,0.396,0.624,0.818,0.982
1540,0.912,0.9085995630967088,0.9154004369032913,0.6554,0.6400013638686356,0.6707986361313644,0.8682,0.8894,0.283,0.558,0.932,0.43,0.612,0.797,0.972
1541,0.9128000000000001,0.9071507699349547,0.9184492300650454,0.6432,0.6330213841140332,0.6533786158859668,0.863,0.893,0.273,0.532,0.929,0.394,0.595,0.785,0.985
1542,0.894,0.8874886590611478,0.9005113409388522,0.6382,0.6305761426060548,0.6458238573939452,0.8774,0.879,0.264,0.508,0.939,0.401,0.565,0.784,0.985
1543,0.9058,0.9015528556690532,0.9100471443309469,0.649,0.63857445787248,0.65942554212752,0.8708,0.8922,0.235,0.474,0.926,0.379,0.54,0.763,0.974
1544,0.8904,0.8874096771061095,0.8933903228938904,0.6476000000000001,0.6404348348357001,0.6547651651643001,0.858,0.871,0.281,0.538,0.933,0.404,0.582,0.803,0.978
1545,0.926,0.9233660329007448,0.9286339670992553,0.671,0.6585523571233043,0.6834476428766958,0.8934,0.9092,0.282,0.536,0.923,0.413,0.581,0.804,0.975
1546,0.9058,0.9014630541033913,0.9101369458966088,0.6326,0.6283347440972039,0.6368652559027962,0.875,0.8872,0.279,0.526,0.93,0.414,0.597,0.786,0.978
1547,0.9194,0.9175169233116516,0.9212830766883484,0.6362,0.6257228277053491,0.6466771722946508,0.8844,0.9006000000000001,0.287,0.542,0.94,0.411,0.581,0.791,0.977
1548,0.904,0.8935375531831741,0.914462446816826,0.6476000000000001,0.6408789380382297,0.6543210619617704,0.8676,0.882,0.277,0.53,0.935,0.397,0.565,0.798,0.977
1549,0.9208000000000001,0.9167384109657108,0.9248615890342893,0.6722,0.6582789585090222,0.6861210414909779,0.8874,0.909,0.268,0.525,0.931,0.389,0.59,0.802,0.974
1550,0.912,0.9057916800089812,0.9182083199910188,0.6578,0.6455269820081068,0.6700730179918933,0.8722,0.9002,0.301,0.549,0.939,0.393,0.591,0.808,0.975
1551,0.9012,0.892186169303246,0.910213830696754,0.668,0.65757445787248,0.67842554212752,0.872,0.8748,0.271,0.516,0.944,0.41,0.622,0.795,0.976
1552,0.9082,0.9047545222348486,0.9116454777651514,0.6564,0.6472925828983941,0.6655074171016059,0.8748,0.8938,0.279,0.549,0.937,0.399,0.56,0.775,0.977
1553,0.9054,0.898972064858536,0.911827935141464,0.6526000000000001,0.6484260877855279,0.6567739122144722,0.862,0.8828,0.271,0.531,0.938,0.407,0.6,0.784,0.98
1554,0.9054,0.8966817855278352,0.9141182144721648,0.6466000000000001,0.6397090444696973,0.6534909555303028,0.8718,0.8852,0.287,0.517,0.942,0.387,0.59,0.792,0.979
1555,0.898,0.8924471097896044,0.9035528902103956,0.6412,0.6299083646727852,0.6524916353272148,0.8686,0.8776,0.286,0.51,0.919,0.409,0.567,0.789,0.979
1556,0.9144,0.9057261082067825,0.9230738917932175,0.6514,0.6376404803612675,0.6651595196387324,0.8804,0.8892,0.277,0.552,0.929,0.397,0.583,0.791,0.981
1557,0.901,0.894086707440192,0.907913292559808,0.6446000000000001,0.6327357721730849,0.6564642278269153,0.8706,0.8846,0.277,0.539,0.934,0.396,0.572,0.781,0.98
1558,0.8944,0.8876789380382296,0.9011210619617703,0.6354,0.6247332462318037,0.6460667537681962,0.8736,0.8792,0.249,0.525,0.944,0.406,0.574,0.795,0.98
1559,0.907,0.9052440219338299,0.9087559780661701,0.6432,0.6322903017366011,0.6541096982633989,0.8742,0.8844,0.288,0.53,0.922,0.381,0.551,0.788,0.979
1560,0.9212,0.917986032429268,0.924413967570732,0.6616000000000001,0.6491029124683668,0.6740970875316333,0.8816,0.8978,0.296,0.545,0.937,0.396,0.587,0.798,0.981
1561,0.919,0.9166770593646149,0.9213229406353852,0.673,0.6647637328045312,0.6812362671954689,0.8914,0.9068,0.269,0.515,0.928,0.415,0.587,0.794,0.976
1562,0.9182,0.9133591025456619,0.9230408974543381,0.645,0.635302294160444,0.654697705839556,0.8836,0.9002,0.266,0.552,0.917,0.431,0.581,0.789,0.979
1563,0.9074,0.8969154727221376,0.9178845272778624,0.6554,0.6455211601711153,0.6652788398288847,0.8734,0.8918,0.28,0.543,0.927,0.438,0.606,0.793,0.981
1564,0.8944,0.8875652064128906,0.9012347935871093,0.6314,0.6226817855278352,0.6401182144721648,0.8726,0.8786,0.275,0.535,0.943,0.393,0.572,0.807,0.985
1565,0.914,0.9086594012075373,0.9193405987924628,0.6454,0.6395365055212008,0.6512634944787992,0.87,0.8892,0.284,0.543,0.934,0.419,0.59,0.819,0.991
1566,0.9152,0.9053680907920131,0.925031909207987,0.6418,0.623670004796426,0.6599299952035741,0.8686,0.896,0.286,0.539,0.941,0.387,0.605,0.786,0.975
1567,0.9038,0.8948720991075557,0.9127279008924444,0.6156,0.5937276736715024,0.6374723263284977,0.8692,0.8768,0.256,0.52,0.934,0.378,0.557,0.78,0.983
1568,0.9256000000000001,0.9193545411732833,0.9318454588267169,0.6652,0.6479636642046317,0.6824363357953683,0.8972,0.9092,0.27,0.523,0.933,0.396,0.579,0.798,0.978
1569,0.9158000000000001,0.9131081365976621,0.918491863402338,0.6658000000000001,0.6560468103068965,0.6755531896931036,0.8866,0.8974,0.283,0.552,0.927,0.394,0.608,0.792,0.974
1570,0.8992,0.8963685704460355,0.9020314295539645,0.6438,0.6354521755710558,0.6521478244289443,0.8704,0.8836,0.294,0.533,0.936,0.4,0.577,0.785,0.98
1571,0.9148000000000001,0.9081481103283883,0.9214518896716118,0.6528,0.6444521755710558,0.6611478244289443,0.8688,0.8952,0.293,0.534,0.932,0.425,0.616,0.8,0.976
1572,0.9078,0.902082949618026,0.9135170503819741,0.6538,0.6406770741291651,0.666922925870835,0.8696,0.8874,0.275,0.513,0.924,0.408,0.579,0.774,0.984
1573,0.903,0.8982718843579802,0.9077281156420198,0.6434,0.6347261082067824,0.6520738917932175,0.8576,0.885,0.288,0.548,0.937,0.38,0.555,0.793,0.978
1574,0.9006000000000001,0.8943545411732833,0.9068454588267169,0.6514,0.6442888308212025,0.6585111691787975,0.8618,0.8792,0.282,0.526,0.923,0.405,0.562,0.783,0.978
1575,0.905,0.8966706646844066,0.9133293353155935,0.666,0.6522572978696571,0.6797427021303429,0.8678,0.8844,0.279,0.516,0.933,0.413,0.598,0.795,0.978
1576,0.8932,0.8836868763943511,0.9027131236056489,0.6594,0.6464783397674931,0.6723216602325068,0.8623999999999999,0.885,0.291,0.526,0.942,0.403,0.592,0.772,0.981
1577,0.9178000000000001,0.9155788439158418,0.9200211560841584,0.6602,0.6468153458732999,0.6735846541267001,0.8822,0.8998,0.276,0.541,0.935,0.387,0.574,0.795,0.983
1578,0.9134,0.9057157147857543,0.9210842852142457,0.6386000000000001,0.6332162731953243,0.6439837268046759,0.878,0.8982,0.275,0.517,0.94,0.392,0.574,0.773,0.971
1579,0.9134,0.9058676932466062,0.9209323067533938,0.6442,0.6403328594544517,0.6480671405455483,0.885,0.8986000000000001,0.287,0.534,0.94,0.417,0.623,0.809,0.978
1580,0.9158000000000001,0.9092650243520837,0.9223349756479164,0.6536000000000001,0.6488232232238001,0.6583767767762,0.8816,0.8956000000000001,0.284,0.541,0.934,0.404,0.576,0.79,0.981
1581,0.9094,0.9068252307320709,0.9119747692679291,0.6374,0.6275995027228041,0.6472004972771959,0.8758,0.8864,0.271,0.544,0.942,0.429,0.58,0.794,0.979
1582,0.915,0.9092426408905332,0.9207573591094669,0.6382,0.6263098110308236,0.6500901889691764,0.883,0.8984,0.243,0.487,0.937,0.41,0.579,0.788,0.976
1583,0.9094,0.8997182050913237,0.9190817949086763,0.6602,0.6461961437303799,0.6742038562696201,0.8732,0.8866,0.265,0.525,0.94,0.385,0.571,0.796,0.98
1584,0.9076000000000001,0.9020056181276179,0.9131943818723822,0.6526000000000001,0.6394418762316928,0.6657581237683073,0.8798,0.8894,0.289,0.565,0.948,0.396,0.575,0.819,0.984
1585,0.9222,0.9205810682152913,0.9238189317847088,0.6524,0.6377189311722864,0.6670810688277136,0.8818,0.9024,0.27,0.551,0.937,0.4,0.607,0.795,0.985
1586,0.917,0.9146770593646149,0.9193229406353852,0.6642,0.6566779343210274,0.6717220656789726,0.883,0.9026000000000001,0.268,0.539,0.937,0.421,0.567,0.794,0.975
1587,0.9088,0.906958314667008,0.9106416853329921,0.6518,0.6438786118630306,0.6597213881369695,0.868,0.8888,0.289,0.576,0.941,0.41,0.6,0.825,0.985
1588,0.9246000000000001,0.9194355135704766,0.9297644864295236,0.6448,0.6333053831374809,0.6562946168625192,0.8886000000000001,0.9046000000000001,0.275,0.542,0.931,0.417,0.591,0.814,0.978
1589,0.9156000000000001,0.9102162731953243,0.9209837268046759,0.6538,0.6484306107089408,0.6591693892910593,0.8794,0.8944,0.285,0.548,0.947,0.397,0.572,0.791,0.979
1590,0.896,0.8920735136770449,0.8999264863229551,0.6482,0.6401818880338976,0.6562181119661024,0.867,0.8776,0.294,0.537,0.944,0.4,0.596,0.784,0.973
1591,0.907,0.9032750080053887,0.9107249919946113,0.6404,0.6295540809673675,0.6512459190326324,0.873,0.8914,0.275,0.513,0.942,0.368,0.565,0.786,0.983
1592,0.9116000000000001,0.9084834480989493,0.9147165519010508,0.6496000000000001,0.6372580847085142,0.6619419152914859,0.8702,0.8906000000000001,0.269,0.538,0.95,0.426,0.606,0.782,0.979
1593,0.9102,0.9040918207685649,0.9163081792314351,0.6278,0.6228801267388646,0.6327198732611354,0.8836,0.8882,0.293,0.513,0.945,0.394,0.559,0.785,0.976
1594,0.918,0.9143799584784563,0.9216200415215438,0.6482,0.6388503442968478,0.6575496557031522,0.8828,0.9014,0.274,0.511,0.943,0.394,0.585,0.795,0.971
1595,0.897,0.8906687310438334,0.9033312689561667,0.65,0.6309050000505639,0.6690949999494361,0.863,0.8836,0.299,0.551,0.936,0.422,0.588,0.8,0.985
1596,0.9188000000000001,0.9154682658737627,0.9221317341262374,0.6396000000000001,0.6274786626205402,0.6517213373794599,0.8812,0.9076000000000001,0.275,0.529,0.951,0.378,0.572,0.794,0.984
1597,0.9204,0.913453336566176,0.927346663433824,0.6438,0.6350906320186698,0.6525093679813303,0.885,0.9006000000000001,0.251,0.504,0.936,0.41,0.59,0.789,0.986
1598,0.8986000000000001,0.8944260877855279,0.9027739122144722,0.6242,0.6156694881944077,0.6327305118055923,0.8558,0.8874,0.245,0.532,0.933,0.405,0.557,0.793,0.973
1599,0.9148000000000001,0.9099591025456619,0.9196408974543382,0.668,0.6559936805475323,0.6800063194524678,0.878,0.8972,0.281,0.541,0.943,0.417,0.577,0.796,0.979
1600,0.9252,0.9218682658737627,0.9285317341262374,0.6662,0.6575349999485285,0.6748650000514715,0.8908,0.909,0.288,0.548,0.933,0.416,0.569,0.827,0.976
1601,0.9112,0.9069528556690531,0.9154471443309469,0.6584,0.6471699745402419,0.669630025459758,0.8698,0.8942,0.278,0.528,0.92,0.401,0.585,0.798,0.981
1602,0.9128000000000001,0.9102553460285083,0.9153446539714918,0.644,0.6286163893750255,0.6593836106249745,0.8792,0.8866,0.298,0.528,0.931,0.404,0.583,0.786,0.988
1603,0.906,0.8999808104462286,0.9120191895537715,0.6474,0.6396160441459172,0.6551839558540827,0.8708,0.8928,0.261,0.48,0.928,0.369,0.565,0.774,0.982
1604,0.9096000000000001,0.9004083311772532,0.918791668822747,0.6708000000000001,0.6633293502734662,0.678270649726534,0.8664,0.884,0.273,0.537,0.938,0.362,0.578,0.799,0.974
1605,0.894,0.8888804881838791,0.8991195118161209,0.6408,0.6244354526049016,0.6571645473950984,0.8652,0.8774,0.278,0.523,0.934,0.393,0.578,0.789,0.983
1606,0.9104,0.906512976852723,0.914287023147277,0.6528,0.6427739956919426,0.6628260043080575,0.8814,0.8982,0.28,0.53,0.944,0.397,0.579,0.797,0.973
1607,0.919,0.9150735136770449,0.9229264863229552,0.633,0.6250011392308612,0.6409988607691388,0.8772,0.8954,0.263,0.512,0.939,0.396,0.573,0.801,0.978
1608,0.9012,0.8925795962304667,0.9098204037695333,0.6318,0.6120423203422306,0.6515576796577695,0.865,0.877,0.273,0.536,0.939,0.404,0.59,0.808,0.979
1609,0.9158000000000001,0.9112041655886266,0.9203958344113735,0.6646000000000001,0.6507566992767146,0.6784433007232855,0.8864,0.8918,0.281,0.536,0.932,0.415,0.571,0.782,0.972
1610,0.9084,0.9027371408920709,0.9140628591079291,0.646,0.6297868918126033,0.6622131081873968,0.8754,0.8922,0.294,0.523,0.927,0.404,0.584,0.778,0.974
1611,0.9154,0.9045896764655168,0.9262103235344832,0.6472,0.6380167215658777,0.6563832784341223,0.8852,0.8974,0.304,0.542,0.917,0.4,0.575,0.782,0.976
1612,0.9134,0.9092260877855278,0.9175739122144722,0.6778000000000001,0.6727258614139866,0.6828741385860135,0.883,0.904,0.246,0.524,0.939,0.437,0.584,0.804,0.989
1613,0.8886000000000001,0.8845194757160505,0.8926805242839496,0.6458,0.6372694881944078,0.6543305118055923,0.8662,0.8708,0.266,0.524,0.941,0.384,0.583,0.805,0.974
1614,0.9124,0.9088228007155299,0.9159771992844701,0.6636000000000001,0.6511029124683668,0.6760970875316333,0.8826,0.9016000000000001,0.293,0.549,0.92,0.397,0.59,0.788,0.976
1615,0.9148000000000001,0.9103750746387844,0.9192249253612157,0.632,0.613230738235256,0.650769261764744,0.871,0.8996000000000001,0.287,0.553,0.927,0.392,0.585,0.801,0.973
1616,0.9158000000000001,0.9121376173719029,0.9194623826280972,0.6526000000000001,0.6422263450021901,0.66297365499781,0.8778,0.8998,0.278,0.532,0.941,0.413,0.602,0.795,0.978
1617,0.9006000000000001,0.8948694818717264,0.9063305181282737,0.6446000000000001,0.6332674775070392,0.655932522492961,0.8708,0.8882,0.261,0.494,0.928,0.421,0.586,0.796,0.976
1618,0.915,0.9112750080053887,0.9187249919946113,0.6552,0.643085023858123,0.667314976141877,0.8802,0.8958,0.253,0.526,0.931,0.401,0.564,0.807,0.982
1619,0.9156000000000001,0.9105869978459714,0.9206130021540287,0.6502,0.6367292331206408,0.6636707668793592,0.8654,0.8968,0.269,0.504,0.937,0.389,0.575,0.787,0.988
1620,0.9148000000000001,0.9118355678349335,0.9177644321650666,0.6348,0.6250468103068965,0.6445531896931036,0.8686,0.9026000000000001,0.269,0.532,0.939,0.377,0.576,0.795,0.984
1621,0.909,0.8999605496475132,0.9180394503524869,0.6574,0.6518056181276178,0.6629943818723821,0.8726,0.8894,0.289,0.533,0.931,0.398,0.568,0.81,0.984
1622,0.8964,0.8920453160093349,0.900754683990665,0.6384,0.6317946276100798,0.6450053723899202,0.8678,0.8744,0.265,0.531,0.944,0.409,0.597,0.795,0.979
1623,0.8962,0.8870167215658777,0.9053832784341223,0.6608,0.6454063707411892,0.6761936292588109,0.8613999999999999,0.8808,0.265,0.536,0.942,0.41,0.533,0.777,0.979
1624,0.9022,0.8983328594544517,0.9060671405455483,0.6708000000000001,0.6617861693032461,0.679813830696754,0.8684,0.8912,0.315,0.578,0.918,0.419,0.579,0.807,0.978
1625,0.9204,0.9142792135740757,0.9265207864259243,0.6512,0.6406495086002484,0.6617504913997516,0.8948,0.8998,0.26,0.534,0.927,0.371,0.576,0.774,0.975
1626,0.9066000000000001,0.903741474809013,0.9094585251909871,0.6352,0.6225862581763487,0.6478137418236513,0.8658,0.8834,0.289,0.552,0.936,0.381,0.587,0.814,0.978
1627,0.9048,0.9024116116119001,0.9071883883881,0.6408,0.6302495086002484,0.6513504913997517,0.8746,0.8848,0.248,0.559,0.933,0.397,0.566,0.793,0.979
1628,0.9112,0.9065210515413202,0.9158789484586798,0.6452,0.6264430634604649,0.6639569365395351,0.8742,0.8916000000000001,0.302,0.533,0.942,0.372,0.562,0.801,0.98
1629,0.899,0.8879988289474177,0.9100011710525824,0.6234,0.6165652064128906,0.6302347935871093,0.8628,0.879,0.285,0.535,0.923,0.389,0.603,0.779,0.972
1630,0.9094,0.9045432046458739,0.9142567953541261,0.6578,0.6392496894655111,0.676350310534489,0.875,0.8994,0.255,0.521,0.94,0.4,0.546,0.79,0.981
1631,0.9248000000000001,0.9200393883353922,0.9295606116646079,0.6504,0.6437946276100798,0.6570053723899202,0.8838,0.9098,0.286,0.536,0.939,0.4,0.594,0.799,0.979
1632,0.9126000000000001,0.9050676932466063,0.9201323067533939,0.6394,0.6283778276472599,0.65042217235274,0.8776,0.899,0.279,0.546,0.943,0.398,0.566,0.798,0.98
1633,0.9124,0.9092834480989492,0.9155165519010507,0.657,0.6515169602457679,0.6624830397542322,0.881,0.897,0.302,0.552,0.939,0.401,0.566,0.795,0.978
1634,0.8922,0.8898116116119,0.8945883883881,0.6208,0.6114916598136259,0.6301083401863742,0.86,0.8754,0.259,0.521,0.925,0.398,0.558,0.771,0.975
1635,0.9014,0.8945652064128906,0.9082347935871093,0.635,0.6205999091788782,0.6494000908211218,0.8598,0.8828,0.257,0.503,0.914,0.384,0.571,0.796,0.975
1636,0.9068,0.9034682658737627,0.9101317341262374,0.63,0.6223458690624902,0.6376541309375098,0.8714,0.8884,0.266,0.517,0.942,0.41,0.565,0.795,0.98
1637,0.9064,0.9043222987326328,0.9084777012673672,0.6382,0.6226320882918344,0.6537679117081656,0.8582,0.8856,0.281,0.534,0.943,0.389,0.603,0.808,0.978
1638,0.909,0.9058343655219167,0.9121656344780834,0.6504,0.6398787749295788,0.6609212250704212,0.867,0.8872,0.269,0.517,0.936,0.394,0.562,0.796,0.98
1639,0.9034,0.8974064787489036,0.9093935212510964,0.6438,0.6376918207685649,0.6499081792314352,0.8632,0.879,0.269,0.525,0.938,0.396,0.542,0.764,0.983
1640,0.9098,0.9060338466233032,0.9135661533766969,0.6386000000000001,0.6338232232238001,0.6433767767762,0.8716,0.8876000000000001,0.278,0.512,0.953,0.407,0.567,0.786,0.984
1641,0.9164,0.9119576878316835,0.9208423121683165,0.6586000000000001,0.6470318489269465,0.6701681510730536,0.8706,0.8942,0.29,0.526,0.943,0.42,0.584,0.798,0.983
1642,0.9194,0.9160452086150733,0.9227547913849267,0.6576000000000001,0.6536150516076511,0.661584948392349,0.8702,0.894,0.29,0.532,0.932,0.416,0.58,0.8,0.979
1643,0.9062,0.90068891382363,0.91171108617637,0.641,0.6328106634839605,0.6491893365160395,0.8784,0.8856,0.287,0.529,0.93,0.404,0.573,0.785,0.978
1644,0.901,0.8959563369964694,0.9060436630035307,0.62,0.6015204685989489,0.6384795314010511,0.859,0.883,0.29,0.51,0.941,0.404,0.569,0.787,0.974
1645,0.9058,0.9004306107089408,0.9111693892910593,0.6462,0.6370167215658777,0.6553832784341223,0.8698,0.8908,0.259,0.499,0.921,0.403,0.594,0.777,0.985
1646,0.8962,0.8916041655886265,0.9007958344113735,0.6412,0.6327147912858238,0.6496852087141762,0.8664,0.8778,0.272,0.518,0.937,0.405,0.594,0.805,0.98
1647,0.905,0.9014880438676597,0.9085119561323404,0.6388,0.6222248320030721,0.655375167996928,0.86,0.8872,0.28,0.532,0.936,0.373,0.59,0.798,0.974
1648,0.919,0.9115500160107775,0.9264499839892226,0.664,0.6504550449004876,0.6775449550995125,0.8794,0.8888,0.287,0.532,0.939,0.414,0.585,0.783,0.975
1649,0.912,0.9095166720035925,0.9144833279964075,0.657,0.6422038658160376,0.6717961341839624,0.8722,0.898,0.274,0.524,0.949,0.402,0.571,0.795,0.987
1650,0.9044,0.8982165631551703,0.9105834368448297,0.6364,0.6220912028621195,0.6507087971378804,0.8616,0.8768,0.282,0.538,0.928,0.395,0.576,0.804,0.971
1651,0.9072,0.9021258614139865,0.9122741385860135,0.6326,0.6286150516076511,0.636584948392349,0.8696,0.8916000000000001,0.281,0.54,0.944,0.397,0.589,0.804,0.979
1652,0.899,0.8932426408905332,0.9047573591094669,0.6412,0.6315660955494146,0.6508339044505854,0.864,0.8774,0.273,0.536,0.932,0.378,0.545,0.783,0.976
1653,0.913,0.9072426408905332,0.9187573591094669,0.6576000000000001,0.6446485457223304,0.6705514542776697,0.8704,0.9008,0.256,0.546,0.945,0.417,0.581,0.785,0.977
1654,0.9164,0.9112355135704765,0.9215644864295235,0.6506000000000001,0.6342543057763628,0.6669456942236374,0.877,0.8984,0.276,0.535,0.946,0.374,0.572,0.803,0.979
1655,0.9246000000000001,0.9231842852230178,0.9260157147769824,0.649,0.6361861719188852,0.6618138280811149,0.8876000000000001,0.9032,0.278,0.526,0.936,0.386,0.611,0.792,0.974
1656,0.9254,0.9205432046458739,0.9302567953541261,0.6584,0.6459029124683667,0.6708970875316332,0.8772,0.8936000000000001,0.287,0.547,0.93,0.375,0.554,0.791,0.978
1657,0.9172,0.911284151853142,0.923115848146858,0.6426000000000001,0.6301647490057954,0.6550352509942047,0.8734,0.9016000000000001,0.295,0.55,0.935,0.417,0.595,0.797,0.979
1658,0.9026000000000001,0.8975106920570166,0.9076893079429835,0.646,0.6331561277320824,0.6588438722679176,0.876,0.8864,0.252,0.532,0.941,0.389,0.588,0.812,0.985
1659,0.9196000000000001,0.917344405333701,0.9218555946662992,0.649,0.6432426408905332,0.6547573591094669,0.8776,0.9034,0.295,0.545,0.938,0.393,0.57,0.788,0.974
1660,0.9028,0.8994682658737627,0.9061317341262374,0.6382,0.6159814991298647,0.6604185008701353,0.8718,0.885,0.299,0.564,0.956,0.402,0.611,0.82,0.98
1661,0.9042,0.9003328594544517,0.9080671405455483,0.6472,0.6409668961978986,0.6534331038021014,0.8766,0.889,0.297,0.541,0.94,0.404,0.593,0.822,0.986
1662,0.9094,0.9025652064128906,0.9162347935871094,0.6604,0.6468379821747227,0.6739620178252773,0.8884,0.8904,0.255,0.515,0.929,0.424,0.575,0.809,0.98
1663,0.8848,0.8794306107089408,0.8901693892910593,0.6462,0.6317358135023818,0.6606641864976182,0.856,0.8622,0.272,0.529,0.928,0.38,0.552,0.779,0.977
1664,0.9022,0.8964159244634732,0.9079840755365268,0.6372,0.6291818880338975,0.6452181119661025,0.8623999999999999,0.881,0.294,0.559,0.924,0.402,0.571,0.799,0.98
1665,0.9204,0.9115067035048001,0.9292932964951999,0.6728000000000001,0.6619256884605879,0.6836743115394123,0.8868,0.9046000000000001,0.266,0.521,0.936,0.429,0.584,0.794,0.976
1666,0.9082,0.905508136597662,0.910891863402338,0.6508,0.6317778048060436,0.6698221951939565,0.871,0.8854,0.278,0.555,0.943,0.411,0.574,0.798,0.98
1667,0.9186000000000001,0.9100604564165412,0.927139543583459,0.6422,0.6279235635453957,0.6564764364546043,0.8776,0.8934,0.261,0.509,0.93,0.418,0.577,0.772,0.974
1668,0.9246000000000001,0.9199046052745882,0.929295394725412,0.6262,0.61613562584522,0.63626437415478,0.8822,0.906,0.282,0.556,0.936,0.393,0.589,0.827,0.982
1669,0.905,0.9008818664022656,0.9091181335977344,0.6592,0.6503153756633671,0.668084624336633,0.8754,0.8916000000000001,0.263,0.525,0.929,0.369,0.571,0.781,0.976
1670,0.9034,0.8933663099841769,0.9134336900158231,0.6554,0.6480228019681882,0.6627771980318118,0.8628,0.8834,0.265,0.551,0.952,0.387,0.586,0.803,0.985
1671,0.92,0.9164880438676597,0.9235119561323404,0.6802,0.6639773854452152,0.6964226145547848,0.894,0.9034,0.272,0.524,0.943,0.43,0.582,0.793,0.977
1672,0.9034,0.9005414748090129,0.906258525190987,0.6478,0.6393603375552743,0.6562396624447258,0.8706,0.8844,0.294,0.542,0.943,0.403,0.587,0.806,0.971
1673,0.9192,0.9126650243520836,0.9257349756479164,0.6626000000000001,0.6468303783862953,0.6783696216137048,0.8862,0.9012,0.29,0.551,0.94,0.407,0.597,0.817,0.977
1674,0.9254,0.9145540809673676,0.9362459190326324,0.6366,0.6236188200594559,0.6495811799405442,0.8784,0.9028,0.273,0.529,0.941,0.393,0.563,0.786,0.982
1675,0.9026000000000001,0.8983347440972039,0.9068652559027962,0.6466000000000001,0.6353015398699094,0.6578984601300907,0.8674,0.884,0.261,0.532,0.937,0.406,0.579,0.786,0.975
1676,0.9006000000000001,0.8917501492775688,0.9094498507224313,0.6466000000000001,0.631027137453195,0.6621728625468051,0.8638,0.8858,0.272,0.548,0.94,0.42,0.558,0.815,0.983
1677,0.9314,0.9238166953266113,0.9389833046733888,0.6658000000000001,0.6558125129465432,0.6757874870534569,0.891,0.9138000000000001,0.294,0.525,0.942,0.409,0.582,0.797,0.972
1678,0.9054,0.9007046052745881,0.9100953947254119,0.6428,0.6271333687755756,0.6584666312244245,0.8836,0.89,0.277,0.528,0.947,0.411,0.612,0.793,0.979
1679,0.909,0.9023134347345871,0.9156865652654129,0.6880000000000001,0.6789180108226617,0.6970819891773384,0.8782,0.8916000000000001,0.253,0.526,0.941,0.391,0.58,0.793,0.979
1680,0.9396,0.9384894219579208,0.9407105780420791,0.6792,0.6583230527794441,0.7000769472205559,0.8928,0.9218000000000001,0.301,0.548,0.941,0.41,0.582,0.8,0.98
1681,0.9196000000000001,0.9133545411732833,0.9258454588267169,0.6512,0.6369505869208539,0.6654494130791461,0.8826,0.9038,0.312,0.545,0.946,0.41,0.596,0.793,0.983
1682,0.9044,0.9032894219579208,0.9055105780420791,0.646,0.6342533073226135,0.6577466926773865,0.8746,0.887,0.283,0.517,0.939,0.37,0.58,0.787,0.977
1683,0.9094,0.9048717550703401,0.9139282449296598,0.6548,0.6423709495800998,0.6672290504199003,0.8602,0.8894,0.302,0.556,0.943,0.426,0.599,0.82,0.98
1684,0.9138000000000001,0.9086504614641419,0.9189495385358583,0.6524,0.6476232232238001,0.6571767767761999,0.8846,0.8936000000000001,0.272,0.525,0.93,0.424,0.58,0.785,0.983
1685,0.9156000000000001,0.9101451508683006,0.9210548491316995,0.6526000000000001,0.6394418762316928,0.6657581237683073,0.884,0.8842,0.27,0.527,0.94,0.403,0.583,0.797,0.978
1686,0.9048,0.9012444154106013,0.9083555845893988,0.6396000000000001,0.629338415142536,0.6498615848574641,0.8678,0.884,0.28,0.544,0.963,0.417,0.601,0.813,0.98
1687,0.9232,0.9205081365976621,0.925891863402338,0.6514,0.6391521316615681,0.6636478683384318,0.891,0.901,0.295,0.527,0.935,0.393,0.59,0.789,0.968
1688,0.912,0.9077893125180078,0.9162106874819923,0.6482,0.6370803460192452,0.6593196539807548,0.8822,0.8998,0.29,0.509,0.934,0.401,0.562,0.791,0.982
1689,0.9,0.8946594012075373,0.9053405987924628,0.6288,0.6180684021465896,0.6395315978534104,0.8622,0.882,0.281,0.521,0.931,0.421,0.564,0.771,0.976
1690,0.9212,0.9143764942712747,0.9280235057287254,0.6438,0.6295235635453957,0.6580764364546043,0.8922,0.898,0.268,0.556,0.941,0.405,0.602,0.802,0.975
1691,0.901,0.8954471097896044,0.9065528902103956,0.6166,0.6013775842419596,0.6318224157580404,0.87,0.8806,0.301,0.526,0.936,0.415,0.606,0.816,0.979
1692,0.9018,0.8938786118630306,0.9097213881369695,0.643,0.6251571544159598,0.6608428455840403,0.8662,0.8852,0.261,0.498,0.934,0.404,0.593,0.772,0.977
1693,0.9234,0.9201621364305825,0.9266378635694175,0.6626000000000001,0.6478403802165938,0.6773596197834063,0.891,0.9064,0.27,0.522,0.937,0.428,0.562,0.783,0.978
1694,0.904,0.8996100548345746,0.9083899451654255,0.6414,0.6258519074108922,0.6569480925891077,0.8808,0.8842,0.285,0.545,0.937,0.415,0.571,0.796,0.985
1695,0.897,0.8919563369964694,0.9020436630035307,0.6524,0.6455652064128906,0.6592347935871093,0.8648,0.873,0.289,0.545,0.93,0.395,0.575,0.797,0.974
1696,0.9122,0.9056063082069998,0.9187936917930002,0.6338,0.6133332488918957,0.6542667511081044,0.8788,0.8914,0.288,0.528,0.93,0.408,0.575,0.79,0.978
1697,0.9132,0.9102355678349334,0.9161644321650666,0.6412,0.6369528556690531,0.6454471443309469,0.8708,0.899,0.277,0.543,0.927,0.417,0.595,0.802,0.983
1698,0.9182,0.912482949618026,0.923917050381974,0.6584,0.6539576878316835,0.6628423121683165,0.8834,0.9014,0.289,0.533,0.926,0.403,0.603,0.788,0.983
1699,0.9204,0.9146026124193141,0.9261973875806859,0.6606000000000001,0.6554355135704766,0.6657644864295236,0.8954,0.9108,0.252,0.526,0.938,0.403,0.593,0.783,0.98
1700,0.9234,0.9139193444877171,0.9328806555122829,0.6684,0.6561836415371297,0.6806163584628703,0.8986000000000001,0.904,0.269,0.527,0.933,0.382,0.562,0.783,0.983
1701,0.9086000000000001,0.9046150516076511,0.912584948392349,0.6396000000000001,0.6254810190758153,0.6537189809241848,0.8806,0.892,0.294,0.523,0.949,0.399,0.598,0.795,0.981
1702,0.9076000000000001,0.9003812427264858,0.9148187572735144,0.6328,0.6255919292716101,0.6400080707283899,0.8592,0.8902,0.27,0.525,0.931,0.379,0.585,0.775,0.976
1703,0.9192,0.9139028803471393,0.9244971196528607,0.6558,0.6417412048914349,0.6698587951085652,0.8844,0.907,0.297,0.531,0.929,0.401,0.564,0.807,0.976
1704,0.9058,0.8992063082069999,0.9123936917930002,0.6372,0.62252418285152,0.65187581714848,0.8632,0.8834,0.259,0.525,0.93,0.412,0.583,0.787,0.983
1705,0.9094,0.9047874229670163,0.9140125770329837,0.668,0.6531778391746669,0.6828221608253332,0.8814,0.8952,0.28,0.518,0.937,0.373,0.555,0.786,0.968
1706,0.9,0.8956100548345746,0.9043899451654255,0.627,0.6177082374584593,0.6362917625415407,0.8684,0.8772,0.288,0.545,0.936,0.383,0.565,0.817,0.971
1707,0.8992,0.8899331595307219,0.9084668404692781,0.619,0.6110494711583536,0.6269505288416464,0.8416,0.8812,0.275,0.542,0.937,0.387,0.578,0.803,0.975
1708,0.9266000000000001,0.9210056181276179,0.9321943818723822,0.6506000000000001,0.6369812608154215,0.6642187391845786,0.8914,0.9076000000000001,0.272,0.549,0.936,0.378,0.585,0.811,0.983
1709,0.9134,0.9083869978459713,0.9184130021540287,0.6576000000000001,0.6420024068316968,0.6731975931683033,0.8768,0.8928,0.277,0.555,0.946,0.404,0.613,0.824,0.982
1710,0.9006000000000001,0.8965194757160505,0.9046805242839496,0.6422,0.6328092105491763,0.6515907894508237,0.8734,0.8774,0.265,0.538,0.937,0.418,0.587,0.815,0.981
1711,0.9122,0.9072801267388646,0.9171198732611354,0.642,0.628173414880384,0.655826585119616,0.871,0.8878,0.268,0.517,0.938,0.388,0.576,0.778,0.981
1712,0.9202,0.9143496671415666,0.9260503328584334,0.6536000000000001,0.6360709758900284,0.6711290241099718,0.888,0.8994,0.261,0.531,0.926,0.408,0.582,0.782,0.974
1713,0.9236000000000001,0.9154768219314217,0.9317231780685785,0.6398,0.6296593216887706,0.6499406783112295,0.8694,0.8944,0.273,0.549,0.939,0.422,0.566,0.81,0.983
1714,0.905,0.8978133500343635,0.9121866499656366,0.6496000000000001,0.6404503600614647,0.6587496399385354,0.879,0.8882,0.277,0.52,0.936,0.405,0.591,0.779,0.979
1715,0.9244,0.9188056181276179,0.9299943818723821,0.6858,0.6743726430294807,0.6972273569705192,0.8964,0.9072,0.269,0.54,0.935,0.416,0.557,0.8,0.985
1716,0.9044,0.9023222987326328,0.9064777012673672,0.641,0.6280366472776733,0.6539633527223268,0.8654,0.878,0.288,0.559,0.937,0.404,0.572,0.798,0.97
1717,0.9204,0.9170452086150733,0.9237547913849267,0.639,0.6246267000687268,0.6533732999312732,0.887,0.8968,0.293,0.55,0.915,0.407,0.572,0.801,0.977
1718,0.9068,0.9027384109657108,0.9108615890342893,0.6194,0.6092897742449506,0.6295102257550493,0.8708,0.8814,0.282,0.553,0.942,0.451,0.566,0.787,0.985
1719,0.8938,0.8825083646727853,0.9050916353272148,0.623,0.6079969168259466,0.6380030831740534,0.851,0.8702,0.25,0.551,0.937,0.392,0.576,0.791,0.985
1720,0.9138000000000001,0.9051795962304667,0.9224204037695334,0.6546000000000001,0.6366365932771003,0.6725634067228998,0.8764,0.8904,0.263,0.527,0.93,0.418,0.586,0.812,0.981
1721,0.9064,0.9041444053337009,0.9086555946662991,0.6576000000000001,0.6452893538626117,0.6699106461373885,0.858,0.8866,0.266,0.508,0.907,0.404,0.563,0.779,0.977
1722,0.9114,0.9069576878316835,0.9158423121683165,0.653,0.6429126739929388,0.6630873260070612,0.8622,0.8912,0.287,0.518,0.937,0.418,0.583,0.786,0.983
1723,0.9072,0.9033328594544517,0.9110671405455483,0.6568,0.6443399775649222,0.6692600224350779,0.8762,0.8932,0.267,0.53,0.919,0.414,0.581,0.794,0.981
1724,0.9154,0.9137341329368813,0.9170658670631187,0.6644,0.6471591924609333,0.6816408075390666,0.8776,0.904,0.291,0.537,0.946,0.382,0.6,0.803,0.985
1725,0.9178000000000001,0.9095450352385948,0.9260549647614054,0.6486000000000001,0.6343722425763453,0.6628277574236549,0.8746,0.8976000000000001,0.274,0.535,0.947,0.42,0.583,0.787,0.983
1726,0.9036000000000001,0.900741474809013,0.9064585251909871,0.6744,0.6665176337167862,0.6822823662832138,0.8802,0.888,0.29,0.528,0.944,0.41,0.577,0.792,0.978
1727,0.9126000000000001,0.9063545411732833,0.9188454588267169,0.6506000000000001,0.6489341329368814,0.6522658670631187,0.874,0.8882,0.292,0.51,0.94,0.371,0.593,0.799,0.987
1728,0.9028,0.8999685704460355,0.9056314295539646,0.6634,0.656453336566176,0.670346663433824,0.871,0.8858,0.273,0.54,0.947,0.361,0.559,0.792,0.972
1729,0.8998,0.8974116116119001,0.9021883883881,0.6418,0.6239917503682042,0.6596082496317959,0.8726,0.8872,0.246,0.521,0.933,0.39,0.567,0.786,0.97
1730,0.9158000000000001,0.9111210515413203,0.9204789484586798,0.6552,0.6430532509838861,0.6673467490161139,0.8904,0.8978,0.29,0.546,0.94,0.373,0.578,0.816,0.983
1731,0.8982,0.8937750746387844,0.9026249253612156,0.6568,0.6461766955112513,0.6674233044887488,0.8748,0.8798,0.253,0.523,0.944,0.41,0.56,0.798,0.972
1732,0.913,0.9086100548345746,0.9173899451654255,0.6566000000000001,0.6472010054017387,0.6659989945982614,0.8764,0.8934,0.243,0.499,0.922,0.412,0.569,0.778,0.983
1733,0.9114,0.9069576878316835,0.9158423121683165,0.6594,0.6540883477556256,0.6647116522443743,0.8746,0.8918,0.259,0.52,0.922,0.383,0.59,0.781,0.983
1734,0.9186000000000001,0.9117090444696974,0.9254909555303028,0.6378,0.6253090823465665,0.6502909176534336,0.886,0.8934,0.296,0.548,0.938,0.43,0.588,0.803,0.984
1735,0.9126000000000001,0.9070056181276179,0.9181943818723822,0.6626000000000001,0.6465637760677952,0.6786362239322049,0.876,0.8876000000000001,0.269,0.54,0.928,0.396,0.564,0.801,0.982
1736,0.9236000000000001,0.9155244097929863,0.9316755902070138,0.6618,0.6450168543828536,0.6785831456171465,0.8842,0.8968,0.288,0.528,0.947,0.379,0.562,0.793,0.981
1737,0.93,0.9284792783862084,0.9315207216137917,0.664,0.6522861652685917,0.6757138347314083,0.8912,0.9116000000000001,0.292,0.53,0.925,0.405,0.575,0.799,0.971
1738,0.9096000000000001,0.8998784765907865,0.9193215234092137,0.638,0.6230741864375535,0.6529258135624465,0.8568,0.8914,0.296,0.519,0.938,0.395,0.566,0.791,0.981
1739,0.91,0.9031426864388976,0.9168573135611024,0.6712,0.6639919292716101,0.6784080707283899,0.8778,0.8978,0.302,0.551,0.927,0.38,0.57,0.791,0.985
1740,0.9128000000000001,0.9104116116119001,0.9151883883881,0.6398,0.6310025674132361,0.648597432586764,0.8736,0.9016000000000001,0.275,0.55,0.932,0.391,0.574,0.801,0.977
1741,0.9126000000000001,0.9093621364305826,0.9158378635694175,0.6392,0.6314756921962127,0.6469243078037873,0.8672,0.899,0.293,0.534,0.933,0.398,0.581,0.8,0.982
1742,0.9098,0.9058344431990905,0.9137655568009097,0.6574,0.6408900704771894,0.6739099295228106,0.8846,0.8974,0.292,0.557,0.949,0.387,0.605,0.814,0.981
1743,0.9132,0.904186169303246,0.922213830696754,0.644,0.6374297316977013,0.6505702683022987,0.8744,0.8926000000000001,0.277,0.536,0.922,0.415,0.594,0.799,0.977
1744,0.9118,0.9094116116119001,0.9141883883881,0.6362,0.6245389305581692,0.6478610694418308,0.8778,0.8952,0.282,0.553,0.937,0.391,0.592,0.792,0.974
1745,0.8912,0.8849053635728512,0.8974946364271488,0.6258,0.6128544990456868,0.6387455009543133,0.852,0.876,0.277,0.536,0.933,0.398,0.599,0.793,0.983
1746,0.9114,0.9068717550703401,0.9159282449296599,0.6504,0.6392388288095568,0.6615611711904431,0.8808,0.8918,0.287,0.524,0.944,0.403,0.588,0.802,0.982
1747,0.8976000000000001,0.8929046052745881,0.902295394725412,0.6304,0.6184387084244383,0.6423612915755617,0.8698,0.8766,0.256,0.521,0.932,0.385,0.565,0.779,0.972
1748,0.9124,0.9083194757160504,0.9164805242839495,0.6396000000000001,0.6279985783633554,0.6512014216366447,0.8782,0.892,0.287,0.517,0.933,0.419,0.585,0.791,0.972
1749,0.9056000000000001,0.8993545411732833,0.9118454588267169,0.6444,0.6355501492775687,0.6532498507224312,0.8682,0.8846,0.255,0.528,0.941,0.404,0.577,0.781,0.977
1750,0.902,0.8964471097896044,0.9075528902103956,0.6292,0.6195660955494146,0.6388339044505854,0.8586,0.8784,0.291,0.528,0.936,0.415,0.593,0.779,0.973
1751,0.9154,0.9107046052745881,0.9200953947254119,0.6384,0.6315090444696972,0.6452909555303027,0.8732,0.8996000000000001,0.283,0.543,0.939,0.376,0.575,0.795,0.975
1752,0.909,0.9047893125180078,0.9132106874819923,0.6558,0.6417412048914349,0.6698587951085652,0.883,0.8892,0.275,0.522,0.941,0.391,0.553,0.786,0.976
1753,0.9158000000000001,0.9117384109657108,0.9198615890342893,0.6424,0.6302469063770203,0.6545530936229796,0.862,0.8892,0.283,0.532,0.937,0.398,0.564,0.78,0.977
1754,0.9188000000000001,0.9143750746387844,0.9232249253612157,0.6448,0.630577661642405,0.659022338357595,0.8662,0.9002,0.265,0.49,0.931,0.406,0.551,0.771,0.979
1755,0.9162,0.91068891382363,0.92171108617637,0.6582,0.6520290423542571,0.6643709576457429,0.8916000000000001,0.8984,0.294,0.531,0.944,0.383,0.565,0.787,0.98
1756,0.9112,0.9074338466233032,0.9149661533766968,0.6784,0.6708676932466063,0.6859323067533937,0.8754,0.8972,0.274,0.533,0.943,0.425,0.569,0.808,0.983
1757,0.8934,0.8874064787489035,0.8993935212510964,0.6374,0.6273279694164559,0.6474720305835441,0.8533999999999999,0.8838,0.272,0.523,0.929,0.413,0.584,0.795,0.981
1758,0.9194,0.9164096771061095,0.9223903228938904,0.6658000000000001,0.6560468103068965,0.6755531896931036,0.8824,0.8992,0.281,0.535,0.93,0.399,0.595,0.798,0.982
1759,0.914,0.9077299041591773,0.9202700958408228,0.6544,0.6434832381565386,0.6653167618434613,0.8726,0.8928,0.269,0.524,0.938,0.38,0.545,0.791,0.981
1760,0.9154,0.9054047976212879,0.9253952023787121,0.6266,0.6159694416322984,0.6372305583677017,0.8692,0.8962,0.295,0.553,0.935,0.401,0.579,0.796,0.976
1761,0.9038,0.900586032429268,0.907013967570732,0.655,0.6463528108616086,0.6636471891383915,0.8792,0.892,0.284,0.519,0.932,0.405,0.581,0.795,0.975
1762,0.8928,0.8867552511399466,0.8988447488600535,0.6388,0.6300464889686231,0.6475535110313769,0.8684,0.8744,0.275,0.529,0.946,0.406,0.547,0.791,0.978
1763,0.9058,0.9006504614641418,0.9109495385358582,0.641,0.6321327454245295,0.6498672545754706,0.8652,0.886,0.279,0.545,0.937,0.369,0.572,0.807,0.975
1764,0.9034,0.8974711356698667,0.9093288643301333,0.6436000000000001,0.6255509712155698,0.6616490287844303,0.8788,0.8926000000000001,0.278,0.532,0.938,0.396,0.571,0.777,0.987
1765,0.916,0.9102426408905332,0.9217573591094669,0.6608,0.6529765314257624,0.6686234685742377,0.882,0.902,0.278,0.526,0.941,0.4,0.62,0.793,0.976
1766,0.9142,0.9105376173719029,0.9178623826280972,0.6698000000000001,0.655741204891435,0.6838587951085652,0.8774,0.8976000000000001,0.263,0.538,0.946,0.431,0.59,0.819,0.987
1767,0.9162,0.9094332160011028,0.9229667839988972,0.641,0.6362718843579802,0.6457281156420198,0.8728,0.8966000000000001,0.301,0.536,0.929,0.423,0.58,0.798,0.977
1768,0.9274,0.9238228007155299,0.9309771992844701,0.6478,0.6325826490951221,0.663017350904878,0.8758,0.9034,0.275,0.539,0.934,0.402,0.581,0.819,0.981
1769,0.9168000000000001,0.9138355678349335,0.9197644321650666,0.6704,0.658568303706284,0.6822316962937159,0.891,0.9052,0.275,0.512,0.942,0.407,0.59,0.782,0.98
1770,0.9212,0.91568891382363,0.92671108617637,0.6552,0.6495507699349546,0.6608492300650454,0.872,0.9012,0.281,0.548,0.949,0.39,0.602,0.788,0.982
1771,0.9082,0.899806130961309,0.916593869038691,0.6414,0.6312138135544993,0.6515861864455006,0.8682,0.8878,0.287,0.566,0.928,0.4,0.577,0.796,0.977
1772,0.909,0.9013458690624903,0.9166541309375098,0.6444,0.6375090444696973,0.6512909555303027,0.8722,0.8896000000000001,0.281,0.545,0.933,0.436,0.59,0.802,0.974
1773,0.9134,0.9080883477556256,0.9187116522443743,0.6472,0.636504378103864,0.657895621896136,0.8842,0.8934,0.27,0.527,0.936,0.397,0.574,0.785,0.977
1774,0.9182,0.912284151853142,0.924115848146858,0.647,0.6363912181489211,0.657608781851079,0.8848,0.8994,0.274,0.514,0.951,0.419,0.619,0.8,0.978
1775,0.8944,0.8870228019681882,0.9017771980318118,0.6278,0.6179680907920131,0.637631909207987,0.8556,0.8828,0.249,0.528,0.918,0.399,0.561,0.779,0.983
1776,0.8904,0.8804047976212879,0.9003952023787121,0.6288,0.6216456014310597,0.6359543985689403,0.8628,0.8778,0.276,0.529,0.936,0.376,0.59,0.795,0.967
1777,0.9012,0.8942090898549186,0.9081909101450814,0.6218,0.6161507699349547,0.6274492300650454,0.8616,0.875,0.272,0.553,0.925,0.42,0.57,0.808,0.98
1778,0.8986000000000001,0.8893248447327555,0.9078751552672446,0.6284,0.619208331177253,0.6375916688227469,0.8558,0.8884,0.293,0.548,0.935,0.377,0.572,0.776,0.977
1779,0.913,0.9098343655219167,0.9161656344780834,0.666,0.6511000320215549,0.6808999679784452,0.8834,0.8998,0.261,0.52,0.94,0.393,0.563,0.778,0.98
1780,0.9114,0.9085414748090129,0.914258525190987,0.6698000000000001,0.6533415106885446,0.6862584893114555,0.873,0.8976000000000001,0.279,0.527,0.93,0.386,0.59,0.791,0.98
1781,0.9072,0.9048116116119,0.9095883883881,0.658,0.6496245184292598,0.6663754815707402,0.878,0.8876000000000001,0.283,0.532,0.939,0.4,0.595,0.806,0.977
1782,0.9156000000000001,0.9122452086150734,0.9189547913849268,0.628,0.6096880868595144,0.6463119131404856,0.869,0.8954,0.29,0.55,0.94,0.388,0.571,0.799,0.981
1783,0.9216000000000001,0.9169046052745882,0.926295394725412,0.6504,0.63899965809557,0.6618003419044299,0.8932,0.9044,0.282,0.553,0.946,0.409,0.597,0.801,0.981
1784,0.9134,0.9088717550703401,0.9179282449296599,0.6736000000000001,0.671344405333701,0.6758555946662992,0.8862,0.8962,0.263,0.531,0.924,0.435,0.553,0.801,0.974
1785,0.9282,0.922482949618026,0.933917050381974,0.652,0.635621326967921,0.6683786730320791,0.8844,0.9074,0.286,0.551,0.938,0.408,0.599,0.805,0.979
1786,0.9134,0.9101621364305825,0.9166378635694175,0.656,0.6492560382718433,0.6627439617281567,0.882,0.8928,0.267,0.531,0.933,0.418,0.558,0.779,0.974
1787,0.9096000000000001,0.904743204645874,0.9144567953541262,0.6474,0.6340095877942524,0.6607904122057475,0.8662,0.8944,0.272,0.536,0.939,0.407,0.609,0.809,0.977
1788,0.9096000000000001,0.8998784765907865,0.9193215234092137,0.6574,0.6445082026690561,0.6702917973309439,0.8774,0.8902,0.298,0.542,0.94,0.405,0.557,0.799,0.981
1789,0.9184,0.914716629334016,0.922083370665984,0.6586000000000001,0.6497938093895773,0.6674061906104228,0.8896000000000001,0.8954,0.282,0.527,0.936,0.406,0.574,0.808,0.987
1790,0.9072,0.8995257530463614,0.9148742469536386,0.6484,0.6435432046458739,0.6532567953541261,0.8612,0.8828,0.29,0.52,0.939,0.391,0.561,0.815,0.983
1791,0.9068,0.901082949618026,0.9125170503819741,0.6524,0.6364360442315457,0.6683639557684543,0.8716,0.8896000000000001,0.284,0.533,0.935,0.393,0.566,0.808,0.979
1792,0.9088,0.9049328594544518,0.9126671405455483,0.6548,0.6416770741291651,0.667922925870835,0.8752,0.8848,0.284,0.538,0.935,0.399,0.576,0.794,0.972
1793,0.9116000000000001,0.90459807186519,0.9186019281348101,0.6656000000000001,0.6532268945771714,0.6779731054228287,0.8834,0.8956000000000001,0.29,0.531,0.936,0.41,0.6,0.801,0.976
1794,0.926,0.9188671833763676,0.9331328166236325,0.6442,0.6320215610030397,0.6563784389969602,0.8846,0.8958,0.299,0.531,0.945,0.401,0.581,0.8,0.982
1795,0.924,0.9148335253831298,0.9331664746168703,0.666,0.6579053410764565,0.6740946589235436,0.887,0.9028,0.285,0.551,0.935,0.414,0.565,0.804,0.975
1796,0.9034,0.8979451508683005,0.9088548491316994,0.6412,0.6277578760764593,0.6546421239235407,0.8676,0.8926000000000001,0.269,0.537,0.94,0.398,0.556,0.781,0.982
1797,0.9044,0.9014096771061095,0.9073903228938904,0.6714,0.6587192119635012,0.6840807880364987,0.8798,0.8906000000000001,0.281,0.498,0.942,0.403,0.586,0.793,0.981
1798,0.911,0.9072750080053887,0.9147249919946113,0.6572,0.6505481103283882,0.6638518896716118,0.8824,0.894,0.284,0.534,0.932,0.407,0.589,0.786,0.982
1799,0.9146000000000001,0.9094355135704766,0.9197644864295236,0.674,0.6593609973585454,0.6886390026414547,0.8896000000000001,0.8958,0.261,0.53,0.938,0.44,0.604,0.792,0.973
1800,0.917,0.9132750080053887,0.9207249919946113,0.647,0.6305274656090624,0.6634725343909377,0.8824,0.8988,0.273,0.531,0.927,0.435,0.551,0.809,0.979
1801,0.9232,0.9187750746387844,0.9276249253612157,0.6606000000000001,0.6572452086150734,0.6639547913849267,0.883,0.91,0.294,0.515,0.934,0.382,0.569,0.797,0.981
1802,0.9126000000000001,0.910179551272831,0.9150204487271691,0.6552,0.6447228277053492,0.6656771722946508,0.88,0.8976000000000001,0.28,0.559,0.919,0.38,0.581,0.803,0.978
1803,0.9012,0.8982355678349334,0.9041644321650666,0.6236,0.6142421030826404,0.6329578969173597,0.8622,0.8792,0.302,0.548,0.931,0.409,0.618,0.821,0.986
1804,0.9148000000000001,0.9098801267388646,0.9197198732611355,0.65,0.6359247650552489,0.6640752349447512,0.8776,0.8978,0.266,0.531,0.938,0.418,0.57,0.79,0.979
1805,0.9016000000000001,0.8958694818717264,0.9073305181282737,0.6474,0.6422355135704765,0.6525644864295235,0.867,0.8886000000000001,0.254,0.531,0.929,0.395,0.593,0.78,0.981
1806,0.9098,0.9057384109657108,0.9138615890342893,0.6478,0.6357808464236623,0.6598191535763378,0.8752,0.8952,0.301,0.543,0.945,0.402,0.58,0.796,0.985
1807,0.9138000000000001,0.9061257530463614,0.9214742469536387,0.6566000000000001,0.6490676932466063,0.6641323067533939,0.8724,0.8908,0.275,0.507,0.934,0.374,0.568,0.798,0.987
1808,0.9076000000000001,0.9026644832231996,0.9125355167768006,0.6638000000000001,0.6550025674132361,0.672597432586764,0.8756,0.8898,0.278,0.52,0.934,0.425,0.564,0.795,0.977
1809,0.9138000000000001,0.9090393883353922,0.9185606116646079,0.6484,0.6322679221123659,0.664532077887634,0.8846,0.8938,0.294,0.559,0.936,0.437,0.588,0.785,0.98
1810,0.9056000000000001,0.9001451508683006,0.9110548491316995,0.631,0.6176268694691743,0.6443731305308257,0.8602,0.8882,0.292,0.547,0.944,0.41,0.601,0.812,0.987
1811,0.9114,0.9055365055212008,0.9172634944787992,0.6436000000000001,0.6348817855278353,0.6523182144721649,0.8746,0.8898,0.275,0.548,0.944,0.404,0.592,0.815,0.982
1812,0.914,0.9078540767684045,0.9201459232315956,0.6612,0.6528061309613089,0.6695938690386911,0.8712,0.8982,0.285,0.55,0.941,0.407,0.571,0.82,0.984
1813,0.9228000000000001,0.9198355678349335,0.9257644321650667,0.6552,0.6484332160011028,0.6619667839988972,0.8806,0.9006000000000001,0.269,0.539,0.934,0.426,0.58,0.806,0.976
1814,0.9164,0.9097365317475252,0.9230634682524748,0.6706000000000001,0.6582893538626117,0.6829106461373885,0.886,0.9076000000000001,0.279,0.538,0.941,0.404,0.594,0.785,0.976
1815,0.9004,0.8970452086150733,0.9037547913849266,0.631,0.6261115639506333,0.6358884360493667,0.8568,0.884,0.276,0.521,0.929,0.395,0.574,0.79,0.984
1816,0.909,0.9024886590611478,0.9155113409388522,0.648,0.6335999091788782,0.6624000908211218,0.876,0.8942,0.288,0.527,0.933,0.394,0.568,0.793,0.977
1817,0.9182,0.9165810682152913,0.9198189317847087,0.6546000000000001,0.639581510609489,0.6696184893905112,0.8728,0.897,0.26,0.507,0.936,0.383,0.555,0.761,0.97
1818,0.907,0.8971055660969591,0.9168944339030409,0.663,0.6479712485724934,0.6780287514275066,0.874,0.8918,0.268,0.545,0.95,0.406,0.563,0.806,0.983
1819,0.91,0.9065995630967087,0.9134004369032913,0.6536000000000001,0.6464888308212026,0.6607111691787976,0.873,0.8852,0.269,0.532,0.943,0.428,0.612,0.789,0.971
1820,0.9046000000000001,0.8998232232238002,0.9093767767762,0.6412,0.6330863171749574,0.6493136828250425,0.8766,0.8872,0.262,0.52,0.941,0.385,0.566,0.799,0.977
1821,0.913,0.9106770593646148,0.9153229406353852,0.6256,0.6120095919032813,0.6391904080967188,0.8724,0.8906000000000001,0.289,0.528,0.939,0.417,0.604,0.788,0.979
1822,0.9052,0.9003591025456619,0.9100408974543381,0.6412,0.6334756921962127,0.6489243078037873,0.8538,0.8936000000000001,0.268,0.541,0.931,0.398,0.553,0.776,0.975
1823,0.899,0.8934471097896044,0.9045528902103956,0.6278,0.6139344431518569,0.6416655568481432,0.8613999999999999,0.8806,0.286,0.523,0.938,0.4,0.561,0.802,0.986
1824,0.9066000000000001,0.9014355135704766,0.9117644864295236,0.6578,0.6428123388788567,0.6727876611211434,0.8764,0.8876000000000001,0.274,0.523,0.915,0.402,0.566,0.812,0.982
1825,0.9122,0.907202398810644,0.917197601189356,0.6414,0.6278379821747226,0.6549620178252773,0.874,0.8964,0.26,0.483,0.932,0.411,0.579,0.773,0.981
1826,0.9136000000000001,0.9065432399539689,0.9206567600460313,0.6462,0.6396650243520836,0.6527349756479164,0.8778,0.8926000000000001,0.275,0.492,0.938,0.411,0.579,0.788,0.971
1827,0.9086000000000001,0.9031451508683006,0.9140548491316995,0.6658000000000001,0.6578786118630306,0.6737213881369695,0.876,0.8894,0.291,0.541,0.945,0.399,0.595,0.822,0.983
1828,0.9138000000000001,0.9047010509774932,0.9228989490225069,0.6748000000000001,0.6674332586680322,0.682166741331968,0.8902,0.8992,0.279,0.521,0.936,0.397,0.627,0.78,0.978
1829,0.9124,0.9082260877855278,0.9165739122144722,0.67,0.6577710278440815,0.6822289721559186,0.8792,0.8978,0.268,0.496,0.937,0.399,0.576,0.779,0.973
1830,0.9106000000000001,0.9058232232238002,0.9153767767762,0.6672,0.6546782633565836,0.6797217366434164,0.8808,0.8962,0.302,0.538,0.937,0.401,0.593,0.814,0.98
1831,0.9084,0.904716629334016,0.912083370665984,0.6456000000000001,0.6341996580955701,0.65700034190443,0.8648,0.8898,0.302,0.561,0.939,0.385,0.585,0.789,0.978
1832,0.9038,0.8984306107089408,0.9091693892910593,0.6474,0.6373663099841769,0.6574336900158231,0.8658,0.8884,0.295,0.552,0.938,0.417,0.591,0.784,0.983
1833,0.9122,0.9069028803471393,0.9174971196528607,0.6478,0.6356532509838861,0.6599467490161139,0.8684,0.897,0.271,0.521,0.933,0.385,0.559,0.771,0.973
1834,0.9216000000000001,0.919344405333701,0.9238555946662992,0.6544,0.6423424260158913,0.6664575739841087,0.8796,0.9054,0.28,0.531,0.932,0.38,0.576,0.792,0.981
1835,0.9058,0.9017384109657108,0.9098615890342893,0.636,0.6241878656314195,0.6478121343685805,0.8704,0.8762,0.273,0.502,0.933,0.39,0.591,0.785,0.975
1836,0.9092,0.9032193542122192,0.9151806457877808,0.6312,0.6158565293276494,0.6465434706723505,0.878,0.8808,0.256,0.485,0.929,0.406,0.564,0.788,0.976
1837,0.9128000000000001,0.9077258614139866,0.9178741385860135,0.6634,0.6484845192969176,0.6783154807030823,0.8798,0.898,0.291,0.537,0.937,0.42,0.582,0.801,0.972
1838,0.9128000000000001,0.9050259537054463,0.9205740462945539,0.6546000000000001,0.6414126164139998,0.6677873835860003,0.8796,0.8958,0.288,0.565,0.94,0.422,0.579,0.82,0.98
1839,0.9114,0.9066232232238001,0.9161767767761999,0.6626000000000001,0.6510652154546879,0.6741347845453123,0.8744,0.8994,0.279,0.521,0.93,0.413,0.567,0.791,0.974
1840,0.9156000000000001,0.9084348348357001,0.9227651651643001,0.6574,0.6472138135544994,0.6675861864455006,0.8824,0.8984,0.301,0.543,0.932,0.427,0.585,0.794,0.981
1841,0.9158000000000001,0.9121376173719029,0.9194623826280972,0.6484,0.6362152328971323,0.6605847671028676,0.8852,0.8988,0.291,0.526,0.938,0.388,0.566,0.802,0.974
1842,0.9056000000000001,0.9013347440972039,0.9098652559027962,0.6304,0.6194128521157085,0.6413871478842914,0.8642,0.8894,0.287,0.529,0.941,0.417,0.586,0.788,0.985
1843,0.9028,0.8974306107089408,0.9081693892910593,0.6356,0.6206329263351696,0.6505670736648305,0.8606,0.885,0.293,0.546,0.92,0.423,0.578,0.811,0.98
1844,0.9028,0.8923228277053492,0.9132771722946509,0.6392,0.6261950884492604,0.6522049115507396,0.8593999999999999,0.8842,0.281,0.534,0.928,0.408,0.59,0.794,0.979
1845,0.9164,0.9130452086150733,0.9197547913849267,0.6546000000000001,0.6408124967658797,0.6683875032341204,0.884,0.8998,0.287,0.538,0.944,0.41,0.558,0.796,0.972
1846,0.9148000000000001,0.9076996792930857,0.9219003207069144,0.6456000000000001,0.6414260877855279,0.6497739122144722,0.8738,0.8918,0.263,0.515,0.916,0.394,0.551,0.77,0.974
1847,0.921,0.9129053410764565,0.9290946589235436,0.6514,0.6386283525160901,0.6641716474839099,0.8822,0.9106000000000001,0.273,0.541,0.941,0.408,0.598,0.788,0.975
1848,0.9068,0.9027384109657108,0.9108615890342893,0.6446000000000001,0.6298927009051193,0.6593072990948808,0.8676,0.8856,0.287,0.555,0.926,0.397,0.56,0.801,0.977
1849,0.9258000000000001,0.9208023988106441,0.9307976011893561,0.6506000000000001,0.6415776213348039,0.6596223786651962,0.892,0.9038,0.282,0.499,0.929,0.404,0.562,0.786,0.983
1850,0.9244,0.9193869978459713,0.9294130021540287,0.6632,0.647265043266877,0.6791349567331231,0.8852,0.9064,0.261,0.519,0.947,0.404,0.589,0.807,0.983
1851,0.908,0.9045995630967087,0.9114004369032913,0.6394,0.6300010054017386,0.6487989945982613,0.8798,0.8834,0.298,0.555,0.947,0.426,0.619,0.799,0.984
1852,0.892,0.8859171135448335,0.8980828864551665,0.647,0.6371445975465521,0.656855402453448,0.8612,0.8768,0.278,0.543,0.934,0.404,0.563,0.803,0.976
1853,0.9134,0.9109795512728309,0.9158204487271691,0.653,0.6424276120189636,0.6635723879810365,0.8794,0.8988,0.278,0.533,0.94,0.391,0.576,0.81,0.986
1854,0.9068,0.9054398252386835,0.9081601747613166,0.6398,0.6272782633565837,0.6523217366434164,0.8728,0.8878,0.288,0.546,0.928,0.387,0.598,0.805,0.98
1855,0.9094,0.9013722797476869,0.9174277202523131,0.6504,0.64199695231555,0.65880304768445,0.8848,0.8928,0.317,0.543,0.934,0.419,0.581,0.776,0.973
1856,0.9172,0.9107840684827202,0.9236159315172798,0.6536000000000001,0.6388403802165938,0.6683596197834063,0.8788,0.908,0.282,0.536,0.932,0.413,0.558,0.783,0.976
1857,0.9154,0.9109576878316835,0.9198423121683165,0.6486000000000001,0.6367683037062841,0.660431696293716,0.8878,0.8902,0.298,0.536,0.938,0.399,0.576,0.798,0.98
1858,0.9194,0.9156134337183606,0.9231865662816394,0.6618,0.6533147912858238,0.6702852087141763,0.8918,0.902,0.307,0.554,0.945,0.381,0.586,0.82,0.972
1859,0.91,0.9038540767684045,0.9161459232315956,0.647,0.6310989423167074,0.6629010576832927,0.8728,0.8882,0.266,0.507,0.935,0.427,0.596,0.783,0.977
1860,0.916,0.9110333440071849,0.9209666559928151,0.6414,0.6249602561266447,0.6578397438733552,0.8798,0.898,0.288,0.521,0.936,0.403,0.579,0.798,0.977
1861,0.906,0.9029585567724168,0.9090414432275833,0.6686000000000001,0.657165899236052,0.6800341007639482,0.8746,0.892,0.269,0.548,0.94,0.404,0.586,0.812,0.973
1862,0.9006000000000001,0.8955869978459714,0.9056130021540287,0.642,0.6238360216453231,0.6601639783546769,0.8602,0.8796,0.296,0.53,0.937,0.421,0.559,0.785,0.98
1863,0.9112,0.9073328594544517,0.9150671405455483,0.6644,0.6569190388127591,0.6718809611872408,0.8678,0.8896000000000001,0.276,0.523,0.93,0.406,0.589,0.801,0.981
1864,0.9134,0.9122894219579208,0.9145105780420791,0.6516000000000001,0.6386188200594559,0.6645811799405442,0.882,0.9036000000000001,0.293,0.543,0.934,0.393,0.573,0.806,0.988
1865,0.9158000000000001,0.9084857664031079,0.9231142335968923,0.6564,0.6435381349066353,0.6692618650933647,0.8788,0.8936000000000001,0.274,0.536,0.922,0.387,0.572,0.799,0.977
1866,0.907,0.9034880438676597,0.9105119561323404,0.6434,0.6358676932466062,0.6509323067533938,0.8818,0.8954,0.301,0.528,0.933,0.404,0.563,0.788,0.977
1867,0.8964,0.8861384151425359,0.9066615848574641,0.648,0.6324667883451576,0.6635332116548425,0.8718,0.8814,0.305,0.54,0.947,0.424,0.599,0.813,0.981
1868,0.897,0.8938343655219166,0.9001656344780834,0.6412,0.6328521755710558,0.6495478244289442,0.8674,0.879,0.284,0.534,0.938,0.412,0.589,0.815,0.982
1869,0.9086000000000001,0.9052452086150734,0.9119547913849267,0.6466000000000001,0.6300434453362843,0.6631565546637158,0.8593999999999999,0.8852,0.267,0.52,0.94,0.44,0.608,0.8,0.979
1870,0.9086000000000001,0.90502280071553,0.9121771992844702,0.6298,0.6175584271481513,0.6420415728518487,0.8724,0.8862,0.298,0.568,0.931,0.436,0.574,0.81,0.978
1871,0.9208000000000001,0.9158801267388647,0.9257198732611355,0.6552,0.6485481103283882,0.6618518896716118,0.8826,0.8974,0.283,0.527,0.942,0.408,0.569,0.796,0.985
1872,0.9176000000000001,0.9130717550703402,0.92212824492966,0.6326,0.622263566704546,0.6429364332954541,0.8698,0.8922,0.274,0.52,0.943,0.395,0.571,0.799,0.98
1873,0.9026000000000001,0.8924138135544994,0.9127861864455007,0.643,0.6330666880143698,0.6529333119856302,0.8634,0.8856,0.254,0.523,0.938,0.39,0.546,0.797,0.978
1874,0.907,0.9031729345312451,0.9108270654687549,0.6588,0.6457359480280047,0.6718640519719954,0.8784,0.8922,0.282,0.499,0.933,0.42,0.596,0.785,0.971
1875,0.9004,0.8959576878316835,0.9048423121683165,0.6578,0.6434965912250061,0.672103408774994,0.865,0.8886000000000001,0.259,0.538,0.939,0.398,0.618,0.796,0.976
1876,0.9158000000000001,0.9121376173719029,0.9194623826280972,0.6716000000000001,0.6653545411732833,0.6778454588267169,0.8928,0.8972,0.266,0.533,0.926,0.408,0.564,0.792,0.982
1877,0.9048,0.8994306107089408,0.9101693892910593,0.6534,0.6426612214178815,0.6641387785821184,0.8688,0.886,0.246,0.512,0.942,0.395,0.586,0.799,0.975
1878,0.9182,0.9110456014310597,0.9253543985689403,0.6492,0.6372129574978073,0.6611870425021927,0.875,0.8944,0.299,0.548,0.945,0.427,0.582,0.799,0.982
1879,0.9212,0.9191597378580253,0.9232402621419747,0.6338,0.6236974017268021,0.643902598273198,0.8804,0.9048,0.269,0.544,0.939,0.393,0.584,0.788,0.988
1880,0.9048,0.8979202401806339,0.9116797598193662,0.6552,0.6505210515413202,0.6598789484586798,0.8626,0.8924,0.267,0.516,0.934,0.407,0.585,0.785,0.98
1881,0.9162,0.9115210515413202,0.9208789484586798,0.6404,0.6301760448433731,0.6506239551566269,0.8726,0.8988,0.265,0.517,0.931,0.379,0.596,0.782,0.975
1882,0.9096000000000001,0.9055194757160505,0.9136805242839496,0.6318,0.6235450352385947,0.6400549647614053,0.873,0.8934,0.276,0.549,0.938,0.395,0.592,0.804,0.979
1883,0.9192,0.9163685704460355,0.9220314295539646,0.655,0.6427081535368089,0.6672918464631912,0.8784,0.9026000000000001,0.271,0.531,0.936,0.365,0.594,0.783,0.977
1884,0.92,0.9136081433575575,0.9263918566424426,0.6626000000000001,0.6519694416322984,0.6732305583677017,0.8748,0.8994,0.285,0.536,0.931,0.393,0.571,0.783,0.987
1885,0.9068,0.9012194144047785,0.9123805855952216,0.6478,0.6285361923051648,0.6670638076948353,0.8718,0.8816,0.273,0.533,0.925,0.415,0.566,0.81,0.977
1886,0.907,0.8990011392308612,0.9149988607691388,0.6402,0.623485892707665,0.656914107292335,0.8652,0.8944,0.254,0.517,0.918,0.397,0.568,0.758,0.977
1887,0.909,0.9058343655219167,0.9121656344780834,0.6498,0.6416863171749575,0.6579136828250426,0.8802,0.8954,0.264,0.506,0.93,0.427,0.578,0.804,0.98
1888,0.9042,0.8956244244270389,0.9127755755729611,0.6476000000000001,0.6374897742449507,0.6577102257550494,0.868,0.8906000000000001,0.267,0.547,0.937,0.395,0.563,0.801,0.977
1889,0.8858,0.8822444154106013,0.8893555845893988,0.6226,0.6121522994157554,0.6330477005842446,0.8446,0.8678,0.289,0.525,0.943,0.394,0.566,0.786,0.975
1890,0.9152,0.9044684021465896,0.9259315978534104,0.648,0.6328690109894082,0.6631309890105919,0.874,0.891,0.286,0.543,0.934,0.384,0.582,0.814,0.982
1891,0.913,0.9093799584784563,0.9166200415215437,0.658,0.6485030965657501,0.6674969034342499,0.8742,0.8956000000000001,0.266,0.502,0.934,0.409,0.581,0.805,0.982
1892,0.9248000000000001,0.9217082815775852,0.9278917184224149,0.66,0.6495375531831741,0.670462446816826,0.8922,0.904,0.289,0.541,0.942,0.402,0.601,0.822,0.982
1893,0.917,0.9119563369964694,0.9220436630035307,0.6512,0.6367358135023818,0.6656641864976182,0.8884,0.897,0.276,0.523,0.941,0.396,0.595,0.81,0.984
1894,0.9128000000000001,0.9078801267388646,0.9177198732611355,0.646,0.6317614106315531,0.6602385893684469,0.8738,0.8942,0.259,0.536,0.928,0.393,0.574,0.779,0.976
1895,0.906,0.8968335253831298,0.9151664746168703,0.6376000000000001,0.6298657189089036,0.6453342810910965,0.8758,0.8844,0.285,0.546,0.936,0.413,0.601,0.808,0.981
1896,0.9088,0.9019202401806339,0.9156797598193662,0.6488,0.6348789585090222,0.6627210414909779,0.8758,0.8912,0.269,0.534,0.936,0.391,0.564,0.794,0.977
1897,0.8906000000000001,0.8834348348357001,0.8977651651643,0.667,0.6492220770530062,0.6847779229469939,0.8626,0.8724,0.267,0.51,0.931,0.405,0.573,0.78,0.98
1898,0.918,0.9108133500343635,0.9251866499656366,0.6428,0.6319968096391966,0.6536031903608035,0.8802,0.8964,0.3,0.528,0.938,0.398,0.564,0.799,0.971
1899,0.9144,0.9087371408920709,0.9200628591079291,0.655,0.6427395503862033,0.6672604496137967,0.8728,0.8982,0.296,0.537,0.943,0.396,0.572,0.807,0.979
1900,0.9078,0.903288810667402,0.9123111893325981,0.6546000000000001,0.6477090444696973,0.6614909555303028,0.88,0.8894,0.28,0.533,0.944,0.404,0.585,0.788,0.987
1901,0.913,0.9016538811944192,0.9243461188055808,0.6328,0.6179674413053942,0.6476325586946059,0.8756,0.8842,0.302,0.546,0.947,0.393,0.6,0.812,0.978
1902,0.9186000000000001,0.9131451508683006,0.9240548491316996,0.6436000000000001,0.6307381349066353,0.6564618650933648,0.8668,0.8968,0.267,0.515,0.927,0.409,0.595,0.763,0.988
1903,0.9016000000000001,0.8988796504773671,0.9043203495226331,0.649,0.6399180108226616,0.6580819891773384,0.8692,0.8812,0.293,0.515,0.935,0.412,0.584,0.766,0.979
1904,0.9078,0.9012650243520837,0.9143349756479164,0.6368,0.62673562584522,0.64686437415478,0.8698,0.8868,0.268,0.532,0.929,0.392,0.601,0.766,0.984
1905,0.8952,0.8909528556690531,0.8994471443309469,0.6274,0.6028696714702977,0.6519303285297022,0.863,0.8762,0.259,0.495,0.956,0.368,0.557,0.782,0.98
1906,0.9124,0.9049190388127591,0.9198809611872408,0.6686000000000001,0.6605244097929863,0.6766755902070138,0.88,0.8972,0.258,0.507,0.932,0.409,0.574,0.796,0.981
1907,0.9172,0.9112193542122192,0.9231806457877808,0.6662,0.6635081365976621,0.668891863402338,0.8672,0.9014,0.273,0.523,0.941,0.406,0.59,0.797,0.981
1908,0.9138000000000001,0.9103545222348487,0.9172454777651514,0.6702,0.6565869223160546,0.6838130776839454,0.8824,0.8908,0.261,0.532,0.938,0.421,0.58,0.811,0.987
1909,0.9154,0.9116134337183606,0.9191865662816394,0.6658000000000001,0.6549611907151213,0.6766388092848789,0.8846,0.8934,0.273,0.546,0.95,0.387,0.581,0.809,0.97
1910,0.9198000000000001,0.9168355678349335,0.9227644321650667,0.658,0.6413644825011018,0.6746355174988983,0.886,0.9008,0.296,0.531,0.94,0.408,0.576,0.773,0.978
1911,0.9204,0.9155432046458739,0.9252567953541261,0.6702,0.6567292331206408,0.6836707668793592,0.8844,0.904,0.309,0.559,0.954,0.425,0.584,0.807,0.979
1912,0.9018,0.8942268674367211,0.909373132563279,0.6404,0.6211121975177509,0.659687802482249,0.8748,0.8808,0.251,0.539,0.928,0.393,0.575,0.781,0.986
1913,0.9082,0.9046444154106013,0.9117555845893988,0.6482,0.6374684021465896,0.6589315978534104,0.8734,0.8834,0.291,0.532,0.94,0.408,0.603,0.813,0.981
1914,0.9248000000000001,0.9212444154106013,0.9283555845893988,0.6624,0.6548676932466062,0.6699323067533938,0.8926000000000001,0.9136000000000001,0.27,0.536,0.948,0.423,0.606,0.806,0.98
1915,0.9088,0.9021481103283883,0.9154518896716118,0.623,0.6154472527565058,0.6305527472434942,0.8642,0.8874,0.257,0.51,0.933,0.386,0.555,0.791,0.976
1916,0.9118,0.9075528556690532,0.9160471443309469,0.664,0.6504550449004876,0.6775449550995125,0.8818,0.8964,0.307,0.546,0.934,0.393,0.581,0.764,0.975
1917,0.927,0.918487580498562,0.935512419501438,0.6484,0.6425365055212008,0.6542634944787992,0.887,0.8994,0.282,0.552,0.936,0.433,0.58,0.8,0.971
1918,0.907,0.904849374869182,0.909150625130818,0.6508,0.6424521755710558,0.6591478244289443,0.8648,0.8862,0.275,0.537,0.932,0.397,0.596,0.803,0.985
1919,0.892,0.8878818664022656,0.8961181335977344,0.632,0.6263781271420527,0.6376218728579474,0.868,0.8714,0.269,0.528,0.939,0.386,0.59,0.795,0.972
1920,0.9158000000000001,0.9090904172301467,0.9225095827698534,0.6484,0.641128045564215,0.655671954435785,0.8754,0.894,0.257,0.545,0.936,0.414,0.565,0.764,0.981
1921,0.913,0.9110367568385225,0.9149632431614776,0.6498,0.6430332160011029,0.6565667839988972,0.8836,0.9006000000000001,0.298,0.543,0.92,0.398,0.573,0.777,0.981
1922,0.9056000000000001,0.9009046052745882,0.910295394725412,0.641,0.6219050000505639,0.6600949999494361,0.8628,0.89,0.292,0.544,0.932,0.403,0.576,0.784,0.981
1923,0.8974,0.8889057113381064,0.9058942886618936,0.6258,0.6170025674132361,0.6345974325867639,0.8618,0.8776,0.247,0.518,0.932,0.403,0.568,0.763,0.972
1924,0.9022,0.8925261703702605,0.9118738296297395,0.6392,0.6322090898549186,0.6461909101450813,0.868,0.887,0.278,0.541,0.928,0.41,0.587,0.788,0.98
1925,0.9092,0.9071597378580253,0.9112402621419747,0.6432,0.6236580862427796,0.6627419137572204,0.8702,0.89,0.263,0.5,0.926,0.418,0.568,0.775,0.978
1926,0.904,0.8991115639506333,0.9088884360493668,0.6522,0.6416861042408623,0.6627138957591377,0.8808,0.888,0.29,0.513,0.928,0.402,0.573,0.793,0.978
1927,0.911,0.9031962627776688,0.9188037372223312,0.6402,0.6299084104444109,0.6504915895555891,0.8696,0.8956000000000001,0.272,0.546,0.938,0.38,0.577,0.798,0.973
1928,0.896,0.8917893125180077,0.9002106874819923,0.6378,0.6258451548229532,0.6497548451770468,0.8628,0.8836,0.276,0.539,0.926,0.405,0.55,0.781,0.977
1929,0.905,0.8983713281642242,0.9116286718357759,0.6384,0.6310752347438057,0.6457247652561943,0.8623999999999999,0.8834,0.277,0.513,0.937,0.398,0.567,0.781,0.981
1930,0.9086000000000001,0.9032162731953243,0.9139837268046759,0.644,0.6321227845087396,0.6558772154912604,0.8708,0.8878,0.292,0.519,0.945,0.398,0.588,0.803,0.984
1931,0.9078,0.9055788439158418,0.9100211560841583,0.6524,0.6477046052745881,0.6570953947254119,0.86,0.896,0.275,0.534,0.932,0.416,0.553,0.791,0.978
1932,0.9052,0.9015376173719029,0.9088623826280972,0.6632,0.6567840684827202,0.6696159315172798,0.8828,0.8904,0.253,0.54,0.922,0.396,0.567,0.786,0.979
1933,0.9038,0.898082949618026,0.9095170503819741,0.6404,0.6306784765907864,0.6501215234092136,0.8724,0.8882,0.285,0.526,0.942,0.418,0.583,0.784,0.979
1934,0.91,0.902706875346395,0.917293124653605,0.6596000000000001,0.648542914121898,0.6706570858781021,0.8808,0.8942,0.29,0.548,0.949,0.409,0.585,0.808,0.978
1935,0.9118,0.9057552511399466,0.9178447488600535,0.6364,0.6280891949305314,0.6447108050694685,0.8676,0.8956000000000001,0.299,0.521,0.943,0.413,0.609,0.783,0.982
1936,0.903,0.8976594012075373,0.9083405987924628,0.6142,0.6076063082069998,0.6207936917930001,0.8658,0.8832,0.282,0.528,0.927,0.387,0.581,0.789,0.983
1937,0.9126000000000001,0.9049660380855249,0.9202339619144753,0.6382,0.6298984755644363,0.6465015244355636,0.8722,0.8926000000000001,0.287,0.531,0.929,0.415,0.599,0.79,0.984
1938,0.9222,0.9176041655886266,0.9267958344113735,0.6498,0.6375899532701591,0.662010046729841,0.8758,0.9058,0.278,0.511,0.945,0.399,0.587,0.806,0.985
1939,0.9014,0.8980452086150733,0.9047547913849266,0.6574,0.6496160441459172,0.6651839558540827,0.8828,0.8926000000000001,0.293,0.53,0.937,0.405,0.548,0.803,0.979
1940,0.9138000000000001,0.9093750746387844,0.9182249253612157,0.6658000000000001,0.6573147912858238,0.6742852087141763,0.8734,0.8926000000000001,0.297,0.529,0.934,0.41,0.569,0.81,0.975
1941,0.9108,0.9051507699349547,0.9164492300650454,0.6362,0.6297840684827202,0.6426159315172798,0.872,0.884,0.299,0.541,0.952,0.428,0.599,0.798,0.983
1942,0.909,0.9040333440071849,0.9139666559928151,0.6542,0.6428403011550816,0.6655596988449184,0.8824,0.8924,0.303,0.532,0.915,0.396,0.591,0.785,0.97
1943,0.9204,0.9161347440972039,0.9246652559027961,0.6576000000000001,0.6433993585861714,0.6718006414138288,0.8852,0.9026000000000001,0.304,0.534,0.94,0.396,0.591,0.803,0.982
1944,0.9134,0.9049057113381064,0.9218942886618936,0.644,0.6369760877353193,0.6510239122646807,0.8732,0.8976000000000001,0.291,0.525,0.92,0.424,0.555,0.775,0.975
1945,0.9136000000000001,0.9060166953266113,0.9211833046733888,0.6418,0.6262320882918344,0.6573679117081657,0.8758,0.8966000000000001,0.282,0.536,0.945,0.412,0.589,0.816,0.972
1946,0.903,0.896548124607546,0.9094518753924541,0.6502,0.6380532509838861,0.6623467490161139,0.8718,0.8874,0.284,0.545,0.934,0.409,0.574,0.786,0.976
1947,0.904,0.8974297316977013,0.9105702683022987,0.6472,0.6358742817841417,0.6585257182158583,0.8636,0.8846,0.274,0.528,0.934,0.403,0.589,0.799,0.978
1948,0.9126000000000001,0.9043357023189816,0.9208642976810185,0.646,0.6362626305763428,0.6557373694236572,0.8804,0.8946000000000001,0.275,0.526,0.937,0.378,0.558,0.783,0.977
1949,0.8968,0.8890259537054462,0.9045740462945538,0.6464,0.6347323218472721,0.6580676781527278,0.8668,0.8842,0.264,0.527,0.938,0.38,0.565,0.776,0.975
1950,0.9196000000000001,0.9156150516076511,0.9235849483923491,0.6522,0.6391359480280047,0.6652640519719953,0.8896000000000001,0.8952,0.28,0.521,0.921,0.4,0.587,0.772,0.978
1951,0.9006000000000001,0.8937652064128907,0.9074347935871094,0.64,0.6263135054758753,0.6536864945241248,0.8694,0.8796,0.294,0.558,0.929,0.385,0.597,0.8,0.981
1952,0.9178000000000001,0.9113840684827202,0.9242159315172799,0.68,0.6734886590611479,0.6865113409388522,0.8956000000000001,0.9032,0.279,0.519,0.942,0.415,0.595,0.787,0.984
1953,0.9116000000000001,0.9069874229670164,0.9162125770329838,0.6438,0.6358301032153022,0.6517698967846979,0.8804,0.8922,0.27,0.523,0.939,0.393,0.575,0.786,0.981
1954,0.89,0.8856100548345746,0.8943899451654255,0.6412,0.6168304657942647,0.6655695342057353,0.8676,0.8748,0.286,0.546,0.932,0.393,0.567,0.802,0.983
1955,0.8992,0.8953328594544517,0.9030671405455483,0.6374,0.621827137453195,0.652972862546805,0.8622,0.8834,0.279,0.539,0.928,0.395,0.58,0.799,0.977
1956,0.911,0.9051760796144197,0.9168239203855804,0.6506000000000001,0.6242808233913596,0.6769191766086405,0.8714,0.8916000000000001,0.276,0.55,0.927,0.426,0.551,0.808,0.977
1957,0.9152,0.9104393883353922,0.9199606116646079,0.6566000000000001,0.6461522994157555,0.6670477005842447,0.869,0.8896000000000001,0.268,0.545,0.942,0.418,0.56,0.799,0.978
1958,0.91,0.9045169602457679,0.9154830397542322,0.64,0.6345877121099971,0.6454122878900029,0.8754,0.8896000000000001,0.289,0.526,0.934,0.408,0.558,0.784,0.977
1959,0.91,0.9040451886560519,0.9159548113439482,0.6496000000000001,0.640535002398213,0.6586649976017871,0.8782,0.8892,0.26,0.498,0.939,0.404,0.581,0.751,0.983
1960,0.9016000000000001,0.8962883477556257,0.9069116522443744,0.6476000000000001,0.6352268945771714,0.6599731054228287,0.8518,0.8804,0.262,0.517,0.939,0.411,0.589,0.791,0.975
1961,0.8906000000000001,0.888344405333701,0.8928555946662992,0.6316,0.6210057606942785,0.6421942393057216,0.8596,0.8718,0.273,0.526,0.928,0.381,0.58,0.798,0.982
1962,0.9048,0.902958314667008,0.906641685332992,0.6532,0.6403141835542451,0.6660858164457549,0.8806,0.8864,0.264,0.518,0.942,0.385,0.594,0.786,0.978
1963,0.9,0.8937299041591773,0.9062700958408227,0.642,0.633487580498562,0.650512419501438,0.8603999999999999,0.8798,0.264,0.51,0.932,0.394,0.577,0.782,0.98
1964,0.907,0.9043660329007448,0.9096339670992553,0.6304,0.6179029124683667,0.6428970875316332,0.8676,0.888,0.286,0.526,0.912,0.39,0.558,0.784,0.974
1965,0.9054,0.8977660380855248,0.9130339619144752,0.6424,0.6339512086586685,0.6508487913413314,0.8776,0.8876000000000001,0.258,0.517,0.938,0.385,0.566,0.796,0.976
1966,0.9194,0.9161621364305825,0.9226378635694175,0.6522,0.6393741457988462,0.6650258542011538,0.8934,0.8962,0.297,0.519,0.936,0.381,0.552,0.793,0.98
1967,0.9324,0.9279576878316835,0.9368423121683165,0.6714,0.6558519074108923,0.6869480925891077,0.8994,0.9182,0.262,0.538,0.938,0.403,0.575,0.81,0.983
1968,0.916,0.9096081433575575,0.9223918566424426,0.6612,0.6450011618240412,0.6773988381759588,0.8874,0.8944,0.268,0.521,0.923,0.422,0.575,0.804,0.976
1969,0.913,0.9083541187292297,0.9176458812707704,0.648,0.6255639870594585,0.6704360129405416,0.8754,0.892,0.282,0.548,0.941,0.412,0.561,0.802,0.982
1970,0.9058,0.9022444154106013,0.9093555845893988,0.6482,0.6424159244634732,0.6539840755365268,0.8768,0.8872,0.286,0.505,0.919,0.391,0.566,0.79,0.988
1971,0.9104,0.9044064787489036,0.9163935212510964,0.6662,0.6593764942712746,0.6730235057287254,0.864,0.8882,0.273,0.516,0.932,0.396,0.55,0.791,0.978
1972,0.9242,0.9196041655886266,0.9287958344113735,0.6652,0.6542903017366011,0.676109698263399,0.8718,0.9012,0.264,0.517,0.932,0.383,0.568,0.767,0.965
1973,0.907,0.9003713281642242,0.9136286718357759,0.6378,0.6258451548229532,0.6497548451770468,0.8754,0.8862,0.278,0.505,0.939,0.401,0.592,0.8,0.984
1974,0.9156000000000001,0.9096711356698668,0.9215288643301334,0.651,0.6443713281642242,0.6576286718357759,0.872,0.8922,0.274,0.515,0.942,0.417,0.59,0.772,0.982
1975,0.9036000000000001,0.8977365055212009,0.9094634944787993,0.6432,0.6240969277610681,0.6623030722389319,0.8672,0.8858,0.274,0.53,0.941,0.426,0.569,0.774,0.979
1976,0.9124,0.9107341329368813,0.9140658670631187,0.6444,0.634758097287804,0.654041902712196,0.878,0.8914,0.265,0.511,0.948,0.399,0.602,0.799,0.979
1977,0.9044,0.8992355135704765,0.9095644864295235,0.6386000000000001,0.6346150516076511,0.642584948392349,0.8596,0.8814,0.284,0.528,0.928,0.391,0.565,0.755,0.977
1978,0.8988,0.8967597378580253,0.9008402621419748,0.6496000000000001,0.6394517228279731,0.659748277172027,0.865,0.8778,0.24,0.519,0.929,0.396,0.57,0.798,0.981
1979,0.8994,0.8916160441459172,0.9071839558540827,0.6558,0.6438129574978073,0.6677870425021928,0.862,0.88,0.281,0.524,0.954,0.399,0.584,0.796,0.985
1980,0.914,0.9083781271420527,0.9196218728579474,0.6584,0.6495938093895772,0.6672061906104227,0.88,0.8952,0.3,0.546,0.929,0.407,0.594,0.796,0.982
1981,0.9084,0.9038717550703401,0.9129282449296598,0.6538,0.6413709495800998,0.6662290504199003,0.8772,0.8968,0.285,0.541,0.942,0.356,0.586,0.812,0.983
1982,0.899,0.8923134347345871,0.9056865652654129,0.6474,0.627599449303317,0.6672005506966829,0.8722,0.882,0.269,0.529,0.925,0.416,0.578,0.784,0.984
1983,0.8952,0.8911384109657108,0.8992615890342892,0.639,0.6309053410764565,0.6470946589235436,0.8582,0.888,0.301,0.539,0.939,0.43,0.564,0.82,0.983
1984,0.9056000000000001,0.9018134337183606,0.9093865662816395,0.6564,0.6499123798720112,0.6628876201279887,0.8746,0.8928,0.281,0.529,0.939,0.424,0.595,0.797,0.981
1985,0.914,0.9074297316977014,0.9205702683022987,0.6456000000000001,0.636366493597269,0.6548335064027311,0.8756,0.9042,0.259,0.503,0.944,0.405,0.609,0.793,0.985
1986,0.8996000000000001,0.894074944001024,0.9051250559989761,0.6446000000000001,0.6376533365661761,0.6515466634338241,0.87,0.8772,0.269,0.507,0.929,0.401,0.579,0.791,0.977
1987,0.9102,0.9040918207685649,0.9163081792314351,0.6282,0.6146721291474794,0.6417278708525206,0.8754,0.895,0.274,0.507,0.936,0.426,0.579,0.785,0.98
1988,0.9202,0.9179788439158417,0.9224211560841583,0.6612,0.6506130394579723,0.6717869605420277,0.8946000000000001,0.8982,0.262,0.564,0.944,0.408,0.582,0.809,0.976
1989,0.9042,0.8972090898549187,0.9111909101450814,0.6552,0.6443968096391965,0.6660031903608035,0.8744,0.8886000000000001,0.276,0.493,0.93,0.414,0.556,0.781,0.976
1990,0.9354,0.9275176337167863,0.9432823662832137,0.6528,0.6382031847737609,0.6673968152262392,0.8888,0.9108,0.283,0.538,0.931,0.389,0.587,0.77,0.973
1991,0.896,0.8889214261150886,0.9030785738849114,0.641,0.633706875346395,0.648293124653605,0.8646,0.8716,0.282,0.515,0.92,0.408,0.581,0.791,0.98
1992,0.9156000000000001,0.9105106920570166,0.9206893079429835,0.6418,0.6276047880038479,0.6559952119961522,0.874,0.9032,0.278,0.526,0.937,0.398,0.585,0.775,0.985
1993,0.9104,0.9066134337183606,0.9141865662816394,0.6472,0.6382720991075557,0.6561279008924443,0.8816,0.897,0.266,0.53,0.938,0.389,0.554,0.784,0.979
1994,0.9092,0.905986032429268,0.912413967570732,0.6768000000000001,0.6649422713397336,0.6886577286602665,0.8874,0.8964,0.281,0.531,0.934,0.421,0.585,0.785,0.974
1995,0.9082,0.9024159244634732,0.9139840755365268,0.661,0.6486768366797773,0.6733231633202228,0.8822,0.8934,0.264,0.525,0.917,0.384,0.585,0.785,0.978
1996,0.911,0.9044297316977014,0.9175702683022987,0.6614,0.6516784765907864,0.6711215234092136,0.8636,0.898,0.258,0.527,0.935,0.393,0.55,0.794,0.977
1997,0.9154,0.9085652064128906,0.9222347935871094,0.6398,0.6349591025456619,0.6446408974543382,0.8908,0.8942,0.287,0.56,0.942,0.374,0.572,0.805,0.985
1998,0.9024,0.8991621364305825,0.9056378635694174,0.6352,0.6295507699349546,0.6408492300650453,0.8622,0.8826,0.282,0.521,0.94,0.394,0.603,0.799,0.974
1999,0.9194,0.9115176337167862,0.9272823662832138,0.6748000000000001,0.6637848236316861,0.685815176368314,0.8898,0.8978,0.271,0.527,0.936,0.405,0.6,0.79,0.977
2000,0.9168000000000001,0.9141081365976621,0.919491863402338,0.6526000000000001,0.6356068857346647,0.6695931142653354,0.8814,0.8986000000000001,0.279,0.524,0.934,0.418,0.602,0.776,0.98
2001,0.8972,0.8905481103283882,0.9038518896716118,0.6298,0.6102778195748421,0.649322180425158,0.8748,0.8732,0.277,0.553,0.933,0.366,0.569,0.794,0.974
2002,0.9108,0.9039202401806339,0.9176797598193662,0.649,0.6384276120189636,0.6595723879810365,0.8662,0.8928,0.277,0.529,0.941,0.408,0.587,0.807,0.982
2003,0.9042,0.8973764942712746,0.9110235057287254,0.6424,0.6302152328971323,0.6545847671028676,0.8672,0.8906000000000001,0.278,0.534,0.932,0.387,0.566,0.797,0.973
2004,0.9088,0.9067597378580253,0.9108402621419748,0.6558,0.6424730634950506,0.6691269365049495,0.8778,0.9,0.29,0.543,0.936,0.408,0.568,0.801,0.979
2005,0.907,0.9011760796144197,0.9128239203855804,0.6494,0.6332440474835153,0.6655559525164847,0.864,0.8922,0.257,0.518,0.937,0.412,0.595,0.81,0.976
2006,0.927,0.9246770593646149,0.9293229406353852,0.6626000000000001,0.652263566704546,0.6729364332954542,0.8856,0.9106000000000001,0.308,0.53,0.945,0.403,0.609,0.8,0.98
2007,0.9278000000000001,0.9215053635728513,0.9340946364271489,0.652,0.6366665807343439,0.6673334192656561,0.8828,0.9026000000000001,0.302,0.522,0.939,0.395,0.55,0.785,0.978
2008,0.923,0.9176594012075373,0.9283405987924628,0.6768000000000001,0.6600168543828536,0.6935831456171465,0.8874,0.9036000000000001,0.281,0.514,0.94,0.436,0.591,0.809,0.98
2009,0.9202,0.9152801267388646,0.9251198732611354,0.6424,0.635453336566176,0.649346663433824,0.8814,0.9062,0.271,0.528,0.932,0.402,0.596,0.8,0.983
2010,0.9076000000000001,0.9034260877855279,0.9117739122144722,0.6374,0.6254709752530483,0.6493290247469516,0.8738,0.892,0.279,0.527,0.94,0.398,0.604,0.792,0.977
2011,0.9108,0.9079685704460355,0.9136314295539646,0.6548,0.6466863171749575,0.6629136828250426,0.868,0.8912,0.268,0.526,0.936,0.417,0.563,0.794,0.984
2012,0.9176000000000001,0.9136150516076511,0.9215849483923491,0.6652,0.6541848236316861,0.676215176368314,0.8924,0.905,0.285,0.529,0.933,0.407,0.576,0.797,0.985
2013,0.9114,0.9095169233116516,0.9132830766883484,0.6488,0.6388125129465432,0.6587874870534569,0.8806,0.8982,0.276,0.514,0.94,0.377,0.596,0.78,0.981
2014,0.9178000000000001,0.9143545222348487,0.9212454777651514,0.6422,0.6264597354485776,0.6579402645514224,0.8944,0.8966000000000001,0.292,0.538,0.936,0.415,0.564,0.801,0.972
2015,0.9018,0.8967258614139866,0.9068741385860135,0.6378,0.6334630541033913,0.6421369458966087,0.8652,0.884,0.299,0.544,0.935,0.383,0.541,0.785,0.973
2016,0.9118,0.9055668961978987,0.9180331038021015,0.6622,0.6427569531815728,0.6816430468184272,0.8748,0.8858,0.294,0.564,0.935,0.418,0.57,0.803,0.977
2017,0.8984,0.8955414748090129,0.901258525190987,0.6614,0.6495033295972711,0.6732966704027289,0.8724,0.882,0.255,0.512,0.926,0.396,0.571,0.786,0.984
2018,0.9086000000000001,0.9015432399539689,0.9156567600460312,0.6388,0.6237098229019304,0.6538901770980696,0.874,0.883,0.286,0.535,0.937,0.398,0.604,0.798,0.99
2019,0.9232,0.9193328594544518,0.9270671405455483,0.6476000000000001,0.632027137453195,0.6631728625468051,0.8804,0.9022,0.298,0.523,0.934,0.405,0.569,0.797,0.979
2020,0.9104,0.9079795512728309,0.912820448727169,0.6514,0.6414822209589558,0.6613177790410442,0.8714,0.8932,0.262,0.509,0.93,0.399,0.552,0.767,0.976
2021,0.9112,0.9061258614139865,0.9162741385860135,0.645,0.6419585567724168,0.6480414432275833,0.8766,0.8954,0.254,0.525,0.938,0.379,0.586,0.791,0.979
2022,0.9226000000000001,0.9179046052745882,0.927295394725412,0.669,0.6527868918126033,0.6852131081873968,0.8848,0.9002,0.267,0.513,0.917,0.399,0.562,0.771,0.984
2023,0.9206000000000001,0.9172452086150734,0.9239547913849268,0.6546000000000001,0.6427683037062841,0.666431696293716,0.8768,0.8988,0.262,0.504,0.914,0.396,0.581,0.78,0.98
2024,0.9188000000000001,0.914288810667402,0.9233111893325981,0.6652,0.6488826263767116,0.6815173736232885,0.8806,0.8988,0.297,0.525,0.945,0.435,0.575,0.789,0.977
2025,0.9058,0.903958314667008,0.907641685332992,0.6702,0.6628332586680321,0.6775667413319679,0.8804,0.8914,0.273,0.519,0.935,0.377,0.575,0.791,0.974
2026,0.9046000000000001,0.9012452086150734,0.9079547913849267,0.6604,0.6498057606942784,0.6709942393057216,0.8806,0.8832,0.284,0.545,0.932,0.437,0.59,0.797,0.983
2027,0.9134,0.9082355135704765,0.9185644864295235,0.6638000000000001,0.653140475479512,0.6744595245204881,0.8872,0.9048,0.273,0.533,0.937,0.42,0.612,0.802,0.981
2028,0.909,0.8986486619624197,0.9193513380375804,0.6498,0.6364441735055756,0.6631558264944245,0.8804,0.886,0.293,0.547,0.942,0.409,0.569,0.822,0.974
2029,0.91,0.9061729345312451,0.9138270654687549,0.6428,0.6284159777248773,0.6571840222751227,0.8754,0.9016000000000001,0.292,0.546,0.948,0.43,0.594,0.811,0.982
2030,0.9092,0.9071597378580253,0.9112402621419747,0.6302,0.6243496671415666,0.6360503328584334,0.8602,0.8956000000000001,0.259,0.535,0.932,0.401,0.58,0.805,0.978
2031,0.9114,0.9080452086150733,0.9147547913849267,0.6518,0.6471210515413203,0.6564789484586798,0.8726,0.8982,0.27,0.52,0.932,0.413,0.564,0.784,0.977
2032,0.923,0.9186100548345746,0.9273899451654255,0.6502,0.6396861042408623,0.6607138957591377,0.8908,0.9058,0.285,0.543,0.942,0.425,0.591,0.814,0.977
2033,0.8978,0.8900756921962127,0.9055243078037873,0.6436000000000001,0.638743204645874,0.6484567953541261,0.8794,0.8772,0.272,0.543,0.929,0.404,0.563,0.792,0.984
2034,0.9174,0.9111545411732832,0.9236454588267168,0.6518,0.6353181088719313,0.6682818911280688,0.8732,0.899,0.25,0.524,0.946,0.373,0.592,0.786,0.971
2035,0.8978,0.8932041655886266,0.9023958344113735,0.6566000000000001,0.6390051348264723,0.6741948651735279,0.8736,0.883,0.258,0.525,0.938,0.403,0.583,0.816,0.979
2036,0.8988,0.8950338466233032,0.9025661533766969,0.6242,0.6068078372579423,0.6415921627420577,0.8616,0.8794,0.263,0.535,0.927,0.402,0.573,0.783,0.983
2037,0.912,0.9087148658488508,0.9152851341511493,0.6472,0.6394259537054462,0.6549740462945538,0.8768,0.895,0.295,0.525,0.938,0.404,0.581,0.788,0.981
2038,0.9026000000000001,0.9005222987326329,0.9046777012673672,0.6366,0.6292228019681883,0.6439771980318119,0.8776,0.88,0.306,0.546,0.931,0.417,0.579,0.8,0.965
2039,0.902,0.8956687310438334,0.9083312689561667,0.6384,0.6335432046458739,0.643256795354126,0.868,0.8792,0.258,0.546,0.941,0.388,0.559,0.785,0.982
2040,0.9052,0.9001258614139865,0.9102741385860135,0.6382,0.6253141835542451,0.6510858164457549,0.8764,0.8874,0.268,0.508,0.928,0.406,0.601,0.81,0.984
2041,0.9242,0.9190504614641418,0.9293495385358582,0.6478,0.6426504614641418,0.6529495385358582,0.8952,0.9068,0.278,0.493,0.946,0.376,0.601,0.788,0.983
2042,0.8914,0.8881621364305825,0.8946378635694174,0.6206,0.6104138135544994,0.6307861864455007,0.8613999999999999,0.8752,0.307,0.517,0.932,0.401,0.588,0.792,0.981
2043,0.8888,0.8843750746387844,0.8932249253612157,0.6286,0.6160413803999908,0.6411586196000093,0.861,0.8648,0.248,0.504,0.932,0.391,0.572,0.779,0.982
2044,0.9174,0.9102348348357,0.9245651651643,0.6486000000000001,0.6376832381565387,0.6595167618434614,0.8834,0.8874,0.285,0.526,0.926,0.407,0.575,0.769,0.983
2045,0.9152,0.9141611493663164,0.9162388506336836,0.6284,0.6136403802165937,0.6431596197834062,0.8688,0.8912,0.284,0.523,0.944,0.382,0.588,0.793,0.985
2046,0.91,0.9016245184292598,0.9183754815707402,0.6422,0.6350456014310597,0.6493543985689403,0.8822,0.8904,0.274,0.53,0.935,0.374,0.552,0.779,0.976
2047,0.9094,0.9040883477556256,0.9147116522443743,0.66,0.6512641194216295,0.6687358805783705,0.877,0.8904,0.266,0.546,0.948,0.379,0.581,0.788,0.976
2048,0.9084,0.9041347440972038,0.9126652559027961,0.6578,0.646715062476067,0.6688849375239331,0.868,0.8964,0.275,0.55,0.935,0.431,0.559,0.809,0.984
2049,0.9216000000000001,0.9195222987326329,0.9236777012673673,0.6648000000000001,0.6518247597440224,0.6777752402559777,0.8888,0.8996000000000001,0.279,0.535,0.931,0.392,0.586,0.804,0.985
2050,0.8792,0.8736194144047784,0.8847805855952215,0.6438,0.6325083646727853,0.6550916353272148,0.8396,0.8656,0.266,0.526,0.949,0.395,0.589,0.785,0.974
2051,0.913,0.9071102705155674,0.9188897294844327,0.6412,0.6320167215658777,0.6503832784341222,0.8718,0.8942,0.272,0.523,0.916,0.38,0.575,0.783,0.971
2052,0.9126000000000001,0.9039261082067825,0.9212738917932176,0.6438,0.6363293502734662,0.6512706497265339,0.8772,0.8988,0.289,0.541,0.944,0.395,0.59,0.806,0.977
2053,0.9118,0.9066504614641419,0.9169495385358583,0.6424,0.6223479913838852,0.6624520086161148,0.868,0.8884,0.296,0.567,0.942,0.412,0.597,0.825,0.983
2054,0.8972,0.8937545222348486,0.9006454777651514,0.6376000000000001,0.6240095919032813,0.6511904080967188,0.8582,0.8772,0.266,0.551,0.941,0.393,0.594,0.8,0.984
2055,0.924,0.9157637328045312,0.9322362671954689,0.6434,0.6358166953266112,0.6509833046733887,0.88,0.9082,0.275,0.547,0.942,0.405,0.575,0.79,0.978
2056,0.9118,0.9060159244634732,0.9175840755365269,0.6654,0.6600883477556256,0.6707116522443743,0.8812,0.8872,0.285,0.526,0.937,0.42,0.57,0.796,0.981
2057,0.9244,0.9232894219579209,0.9255105780420791,0.6386000000000001,0.6279694416322984,0.6492305583677017,0.8716,0.903,0.268,0.532,0.941,0.413,0.575,0.8,0.969
2058,0.9214,0.9169576878316835,0.9258423121683165,0.6664,0.6475979104676892,0.6852020895323108,0.8892,0.9022,0.291,0.547,0.938,0.413,0.569,0.795,0.984
2059,0.9146000000000001,0.908937140892071,0.9202628591079292,0.6382,0.6258331263103406,0.6505668736896594,0.8784,0.8924,0.276,0.534,0.932,0.407,0.572,0.782,0.983
2060,0.9164,0.9090228019681882,0.9237771980318118,0.6624,0.6404748716481078,0.6843251283518922,0.8832,0.8994,0.289,0.51,0.931,0.401,0.578,0.779,0.974
2061,0.9042,0.8977840684827202,0.9106159315172798,0.6554,0.6347420542819062,0.6760579457180937,0.8732,0.8826,0.271,0.523,0.93,0.4,0.555,0.798,0.98
2062,0.912,0.9080735136770449,0.9159264863229551,0.6666000000000001,0.647292224640408,0.6859077753595921,0.8916000000000001,0.8916000000000001,0.268,0.538,0.935,0.402,0.597,0.818,0.98
2063,0.9006000000000001,0.8959046052745882,0.905295394725412,0.6462,0.6341168802796616,0.6582831197203384,0.8664,0.8804,0.258,0.492,0.919,0.403,0.554,0.77,0.978
2064,0.8992,0.8912786118630306,0.9071213881369694,0.6268,0.6148774390978725,0.6387225609021275,0.8626,0.8788,0.289,0.534,0.949,0.386,0.582,0.783,0.969
2065,0.9126000000000001,0.9064165631551704,0.9187834368448298,0.6498,0.6389256884605878,0.6606743115394123,0.8796,0.884,0.264,0.52,0.921,0.406,0.556,0.795,0.977
2066,0.9196000000000001,0.9159166293340161,0.9232833706659841,0.646,0.6240327214105099,0.6679672785894901,0.8778,0.9068,0.268,0.507,0.94,0.405,0.589,0.785,0.972
2067,0.9174,0.9129576878316835,0.9218423121683165,0.6562,0.6439899532701591,0.668410046729841,0.8846,0.8986000000000001,0.282,0.521,0.934,0.397,0.584,0.788,0.979
2068,0.9128000000000001,0.9078801267388646,0.9177198732611355,0.6494,0.6398383809725017,0.6589616190274983,0.8802,0.8952,0.298,0.527,0.936,0.407,0.594,0.812,0.977
2069,0.9042,0.8980918207685649,0.9103081792314351,0.6366,0.6196978559506235,0.6535021440493766,0.86,0.8812,0.276,0.534,0.938,0.389,0.584,0.809,0.982
2070,0.9056000000000001,0.8998694818717264,0.9113305181282737,0.638,0.6228181503787225,0.6531818496212776,0.8638,0.8888,0.286,0.56,0.939,0.434,0.59,0.798,0.979
2071,0.908,0.9039765487965465,0.9120234512034535,0.6378,0.6298786118630306,0.6457213881369694,0.8696,0.8908,0.286,0.531,0.948,0.394,0.614,0.814,0.981
2072,0.897,0.8931729345312451,0.9008270654687549,0.6388,0.6268129574978073,0.6507870425021928,0.8758,0.878,0.279,0.541,0.934,0.385,0.563,0.819,0.977
2073,0.9242,0.919202398810644,0.929197601189356,0.6732,0.6549851657967883,0.6914148342032117,0.8844,0.9104,0.259,0.521,0.943,0.411,0.59,0.799,0.986
2074,0.9232,0.9201082815775852,0.9262917184224149,0.6514,0.6353157776846919,0.667484222315308,0.879,0.9006000000000001,0.278,0.526,0.922,0.407,0.565,0.795,0.98
2075,0.8798,0.8757384109657108,0.8838615890342892,0.634,0.6232110901350104,0.6447889098649896,0.8522,0.858,0.261,0.497,0.931,0.39,0.561,0.771,0.978
2076,0.8934,0.8900452086150733,0.8967547913849266,0.6524,0.6383906401513623,0.6664093598486377,0.8698,0.881,0.263,0.525,0.919,0.369,0.546,0.774,0.976
2077,0.911,0.9064378351586251,0.915562164841375,0.665,0.6620880398072099,0.6679119601927902,0.879,0.8906000000000001,0.274,0.544,0.936,0.39,0.587,0.787,0.983
2078,0.8996000000000001,0.8962452086150734,0.9029547913849267,0.631,0.6161259225154474,0.6458740774845526,0.8662,0.8776,0.264,0.551,0.939,0.431,0.588,0.803,0.972
2079,0.9086000000000001,0.9035869978459714,0.9136130021540287,0.6506000000000001,0.6396128521157086,0.6615871478842915,0.863,0.8868,0.281,0.553,0.934,0.417,0.587,0.814,0.982
2080,0.9064,0.9020453160093349,0.9107546839906651,0.6326,0.6154039622262947,0.6497960377737054,0.8662,0.8856,0.268,0.524,0.93,0.411,0.568,0.788,0.976
2081,0.9074,0.8994204368724108,0.9153795631275892,0.653,0.6345413376416325,0.6714586623583676,0.8656,0.885,0.282,0.522,0.931,0.409,0.612,0.777,0.977
2082,0.915,0.9117148658488508,0.9182851341511493,0.6354,0.631415051607651,0.6393849483923489,0.8828,0.8876000000000001,0.288,0.543,0.933,0.409,0.589,0.798,0.976
2083,0.913,0.9097148658488508,0.9162851341511493,0.6482,0.6377596803425575,0.6586403196574425,0.8778,0.8902,0.289,0.529,0.939,0.406,0.604,0.818,0.976
2084,0.9208000000000001,0.9123147912858238,0.9292852087141763,0.651,0.6381861719188852,0.6638138280811149,0.8814,0.9016000000000001,0.288,0.536,0.917,0.391,0.573,0.805,0.979
2085,0.908,0.9000011392308612,0.9159988607691388,0.6452,0.6334401898504333,0.6569598101495667,0.8796,0.8904,0.281,0.54,0.932,0.427,0.594,0.785,0.98
2086,0.8984,0.8937046052745881,0.9030953947254119,0.6364,0.618652455559426,0.6541475444405739,0.8736,0.8674,0.294,0.537,0.942,0.39,0.588,0.805,0.977
2087,0.8926000000000001,0.8871451508683006,0.8980548491316995,0.6284,0.6107832424885611,0.6460167575114388,0.8468,0.8642,0.292,0.544,0.94,0.381,0.581,0.812,0.981
2088,0.9114,0.9051545411732832,0.9176454588267168,0.6608,0.6506974017268021,0.670902598273198,0.8858,0.8988,0.292,0.522,0.935,0.435,0.581,0.795,0.985
2089,0.921,0.9130011392308612,0.9289988607691388,0.6668000000000001,0.6562495086002484,0.6773504913997517,0.8934,0.902,0.296,0.546,0.938,0.404,0.57,0.795,0.973
2090,0.9026000000000001,0.8960532389941818,0.9091467610058184,0.6516000000000001,0.6390413803999908,0.6641586196000093,0.8714,0.8874,0.29,0.531,0.928,0.429,0.6,0.779,0.98
2091,0.9172,0.9106650243520836,0.9237349756479164,0.6646000000000001,0.6561969523155501,0.6730030476844501,0.8846,0.8976000000000001,0.286,0.518,0.925,0.425,0.596,0.774,0.983
2092,0.9028,0.8954857664031078,0.9101142335968923,0.64,0.628790586412239,0.6512094135877611,0.854,0.8846,0.274,0.548,0.936,0.44,0.565,0.803,0.98
2093,0.9178000000000001,0.9109202401806339,0.9246797598193662,0.6658000000000001,0.6575918590125519,0.6740081409874482,0.8806,0.9034,0.262,0.499,0.942,0.407,0.594,0.797,0.984
2094,0.9146000000000001,0.9094355135704766,0.9197644864295236,0.6278,0.6169968096391966,0.6386031903608035,0.8754,0.891,0.311,0.545,0.933,0.391,0.594,0.802,0.975
2095,0.9012,0.8982355678349334,0.9041644321650666,0.645,0.6321861719188852,0.6578138280811149,0.8692,0.8868,0.292,0.541,0.931,0.391,0.577,0.805,0.973
2096,0.9126000000000001,0.9114894219579209,0.9137105780420792,0.6546000000000001,0.6487365055212009,0.6604634944787993,0.8656,0.8958,0.274,0.513,0.931,0.414,0.562,0.804,0.984


==> csv_files_-_mean_and__std/concept_insertion.csv <==
series,owner_count,segment,event_index,event_index_m,matching_rows_seen,rolling_recall_at_10,rolling_recall_at_10_std
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),5999,0.005999,6000,0.4358,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),6999,0.006999,7000,0.4424,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),7999,0.007999,8000,0.44,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),8999,0.008999,9000,0.4436,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),9999,0.009999,10000,0.4548,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),10999,0.010999,11000,0.4638,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),11999,0.011999,12000,0.474,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),12999,0.012999,13000,0.495,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),13999,0.013999,14000,0.5008,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),14999,0.014999,15000,0.5122,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),15999,0.015999,16000,0.513,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),16999,0.016999,17000,0.5158,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),17999,0.017999,18000,0.5138,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),19999,0.019999,20000,0.5232,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),20999,0.020999,21000,0.5314,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),21999,0.021999,22000,0.532,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),22999,0.022999,23000,0.5364,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),23999,0.023999,24000,0.5416,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),24999,0.024999,25000,0.546,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),25999,0.025999,26000,0.5536,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),26999,0.026999,27000,0.5616,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),27999,0.027999,28000,0.5772,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),28999,0.028999,29000,0.5782,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),29999,0.029999,30000,0.5858,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),30999,0.030999,31000,0.5796,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),31999,0.031999,32000,0.5804,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),32999,0.032999,33000,0.5788,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),33999,0.033999,34000,0.5862,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),34999,0.034999,35000,0.5898,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),35999,0.035999,36000,0.595,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),36999,0.036999,37000,0.6034,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),37999,0.037999,38000,0.6108,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),39999,0.039999,40000,0.6112,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),40999,0.040999,41000,0.6116,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),41999,0.041999,42000,0.6174,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),42999,0.042999,43000,0.6142,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),43999,0.043999,44000,0.612,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),44999,0.044999,45000,0.6134,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),45999,0.045999,46000,0.619,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),47999,0.047999,48000,0.6314,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),48999,0.048999,49000,0.6412,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),49999,0.049999,50000,0.6434,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),50999,0.050999,51000,0.653,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),51999,0.051999,52000,0.654,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),52999,0.052999,53000,0.652,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),53999,0.053999,54000,0.6568,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),54999,0.054999,55000,0.6612,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),55999,0.055999,56000,0.664,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),56999,0.056999,57000,0.6648,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),57999,0.057999,58000,0.666,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),59999,0.059999,60000,0.6696,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),60999,0.060999,61000,0.6746,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),61999,0.061999,62000,0.683,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),62999,0.062999,63000,0.688,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),63999,0.063999,64000,0.6894,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),65999,0.065999,66000,0.6852,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),66999,0.066999,67000,0.6746,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),67999,0.067999,68000,0.679,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),68999,0.068999,69000,0.6862,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),69999,0.069999,70000,0.6946,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),70999,0.070999,71000,0.695,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),71999,0.071999,72000,0.6994,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),72999,0.072999,73000,0.6994,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),73999,0.073999,74000,0.7014,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),74999,0.074999,75000,0.6954,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),75999,0.075999,76000,0.7068,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),76999,0.076999,77000,0.7046,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),77999,0.077999,78000,0.7054,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),79999,0.079999,80000,0.7092,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),80999,0.080999,81000,0.7104,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),81999,0.081999,82000,0.7184,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),82999,0.082999,83000,0.7262,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),83999,0.083999,84000,0.7278,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),84999,0.084999,85000,0.7304,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),85999,0.085999,86000,0.7356,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),86999,0.086999,87000,0.7334,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),87999,0.087999,88000,0.7364,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),88999,0.088999,89000,0.7376,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),89999,0.089999,90000,0.7418,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),90999,0.090999,91000,0.7366,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),91999,0.091999,92000,0.7384,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),92999,0.092999,93000,0.7398,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),93999,0.093999,94000,0.7364,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),94999,0.094999,95000,0.7372,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),95999,0.095999,96000,0.7356,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),96999,0.096999,97000,0.7374,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),97999,0.097999,98000,0.7406,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),98999,0.098999,99000,0.7404,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),99999,0.099999,100000,0.7422,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),100999,0.100999,101000,0.7512,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),101999,0.101999,102000,0.753,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),102999,0.102999,103000,0.7544,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),103999,0.103999,104000,0.7566,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),104999,0.104999,105000,0.7628,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),105999,0.105999,106000,0.7582,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),107999,0.107999,108000,0.7634,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),108999,0.108999,109000,0.7648,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),109999,0.109999,110000,0.7616,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),110999,0.110999,111000,0.759,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),111999,0.111999,112000,0.763,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),112999,0.112999,113000,0.763,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),113999,0.113999,114000,0.7668,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),114999,0.114999,115000,0.7726,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),116999,0.116999,117000,0.7772,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),117999,0.117999,118000,0.7806,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),118999,0.118999,119000,0.7802,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),119999,0.119999,120000,0.7816,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),120999,0.120999,121000,0.7842,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),121999,0.121999,122000,0.7808,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),122999,0.122999,123000,0.782,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),123999,0.123999,124000,0.7842,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),124999,0.124999,125000,0.7932,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),125999,0.125999,126000,0.793,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),126999,0.126999,127000,0.7922,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),127999,0.127999,128000,0.7906,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),128999,0.128999,129000,0.7924,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),129999,0.129999,130000,0.7878,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),130999,0.130999,131000,0.7876,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),131999,0.131999,132000,0.7846,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),132999,0.132999,133000,0.7868,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),133999,0.133999,134000,0.7898,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),134999,0.134999,135000,0.784,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),135999,0.135999,136000,0.787,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),136999,0.136999,137000,0.7922,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),137999,0.137999,138000,0.7906,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),138999,0.138999,139000,0.7944,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),139999,0.139999,140000,0.8028,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),140999,0.140999,141000,0.801,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),141999,0.141999,142000,0.8016,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),142999,0.142999,143000,0.7968,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),143999,0.143999,144000,0.7958,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),144999,0.144999,145000,0.7956,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),145999,0.145999,146000,0.7918,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),146999,0.146999,147000,0.7928,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),147999,0.147999,148000,0.7968,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),148999,0.148999,149000,0.7944,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),149999,0.149999,150000,0.8016,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),150999,0.150999,151000,0.8032,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),151999,0.151999,152000,0.8022,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),152999,0.152999,153000,0.8036,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),153999,0.153999,154000,0.8012,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),154999,0.154999,155000,0.8004,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),155999,0.155999,156000,0.8012,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),156999,0.156999,157000,0.8092,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),157999,0.157999,158000,0.8138,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),158999,0.158999,159000,0.8196,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),159999,0.159999,160000,0.8256,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),160999,0.160999,161000,0.8266,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),161999,0.161999,162000,0.8202,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),162999,0.162999,163000,0.8242,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),163999,0.163999,164000,0.8186,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),164999,0.164999,165000,0.8112,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),165999,0.165999,166000,0.816,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),166999,0.166999,167000,0.8176,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),167999,0.167999,168000,0.8124,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),168999,0.168999,169000,0.8176,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),169999,0.169999,170000,0.8262,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),170999,0.170999,171000,0.8288,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),171999,0.171999,172000,0.8304,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),172999,0.172999,173000,0.8378,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),173999,0.173999,174000,0.8352,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),174999,0.174999,175000,0.8308,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),175999,0.175999,176000,0.8314,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),176999,0.176999,177000,0.8258,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),177999,0.177999,178000,0.8208,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),178999,0.178999,179000,0.8212,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),179999,0.179999,180000,0.8238,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),180999,0.180999,181000,0.8206,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),181999,0.181999,182000,0.8198,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),182999,0.182999,183000,0.8276,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),183999,0.183999,184000,0.8322,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),184999,0.184999,185000,0.8328,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),185999,0.185999,186000,0.8348,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),186999,0.186999,187000,0.8388,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),187999,0.187999,188000,0.8364,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),188999,0.188999,189000,0.8376,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),189999,0.189999,190000,0.8388,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),190999,0.190999,191000,0.8384,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),191999,0.191999,192000,0.8416,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),192999,0.192999,193000,0.844,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),193999,0.193999,194000,0.8412,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),194999,0.194999,195000,0.842,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),195999,0.195999,196000,0.8386,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),196999,0.196999,197000,0.8396,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),197999,0.197999,198000,0.8382,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),198999,0.198999,199000,0.8374,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),199999,0.199999,200000,0.8346,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),200999,0.200999,201000,0.8334,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),201999,0.201999,202000,0.8336,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),202999,0.202999,203000,0.835,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),203999,0.203999,204000,0.8402,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),204999,0.204999,205000,0.8428,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),205999,0.205999,206000,0.8426,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),206999,0.206999,207000,0.8464,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),207999,0.207999,208000,0.8472,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),208999,0.208999,209000,0.8448,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),209999,0.209999,210000,0.844,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),210999,0.210999,211000,0.8472,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),211999,0.211999,212000,0.8498,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),212999,0.212999,213000,0.851,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),213999,0.213999,214000,0.8534,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),214999,0.214999,215000,0.854,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),215999,0.215999,216000,0.8604,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),216999,0.216999,217000,0.8582,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),217999,0.217999,218000,0.8566,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),218999,0.218999,219000,0.8512,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),219999,0.219999,220000,0.8516,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),220999,0.220999,221000,0.8526,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),221999,0.221999,222000,0.848,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),222999,0.222999,223000,0.8516,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),223999,0.223999,224000,0.8554,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),224999,0.224999,225000,0.8544,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),225999,0.225999,226000,0.852,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),226999,0.226999,227000,0.8538,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),227999,0.227999,228000,0.8538,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),228999,0.228999,229000,0.8508,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),229999,0.229999,230000,0.8492,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),231999,0.231999,232000,0.85,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),232999,0.232999,233000,0.8556,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),233999,0.233999,234000,0.8572,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),234999,0.234999,235000,0.8536,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),235999,0.235999,236000,0.8568,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),236999,0.236999,237000,0.8606,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),237999,0.237999,238000,0.859,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),238999,0.238999,239000,0.8576,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),239999,0.239999,240000,0.864,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),240999,0.240999,241000,0.8646,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),241999,0.241999,242000,0.8652,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),242999,0.242999,243000,0.8652,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),243999,0.243999,244000,0.8672,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),244999,0.244999,245000,0.8642,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),245999,0.245999,246000,0.8602,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),246999,0.246999,247000,0.8618,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),247999,0.247999,248000,0.8626,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),248999,0.248999,249000,0.8634,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),249999,0.249999,250000,0.8676,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),250999,0.250999,251000,0.8716,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),251999,0.251999,252000,0.869,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),253999,0.253999,254000,0.872,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),255999,0.255999,256000,0.8676,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),256999,0.256999,257000,0.8648,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),257999,0.257999,258000,0.8666,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),258999,0.258999,259000,0.8648,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),259999,0.259999,260000,0.866,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),260999,0.260999,261000,0.8688,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),261999,0.261999,262000,0.8694,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),262999,0.262999,263000,0.8664,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),263999,0.263999,264000,0.8674,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),264999,0.264999,265000,0.87,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),265999,0.265999,266000,0.871,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),266999,0.266999,267000,0.8748,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),267999,0.267999,268000,0.8758,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),268999,0.268999,269000,0.879,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),269999,0.269999,270000,0.8796,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),270999,0.270999,271000,0.8834,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),271999,0.271999,272000,0.8806,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),272999,0.272999,273000,0.8814,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),273999,0.273999,274000,0.8792,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),274999,0.274999,275000,0.881,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),275999,0.275999,276000,0.8746,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),276999,0.276999,277000,0.8732,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),277999,0.277999,278000,0.873,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),279999,0.279999,280000,0.8686,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),280999,0.280999,281000,0.8702,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),281999,0.281999,282000,0.8782,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),282999,0.282999,283000,0.8812,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),283999,0.283999,284000,0.8836,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),285999,0.285999,286000,0.8858,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),286999,0.286999,287000,0.886,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),287999,0.287999,288000,0.8868,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),288999,0.288999,289000,0.8836,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),289999,0.289999,290000,0.8836,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),290999,0.290999,291000,0.8858,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),291999,0.291999,292000,0.8826,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),292999,0.292999,293000,0.8834,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),293999,0.293999,294000,0.8874,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),294999,0.294999,295000,0.8908,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),295999,0.295999,296000,0.8904,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),296999,0.296999,297000,0.8884,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),297999,0.297999,298000,0.8892,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),298999,0.298999,299000,0.8916,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),299999,0.299999,300000,0.8834,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),300999,0.300999,301000,0.8844,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),301999,0.301999,302000,0.887,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),302999,0.302999,303000,0.8858,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),303999,0.303999,304000,0.883,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),304999,0.304999,305000,0.8868,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),305999,0.305999,306000,0.8852,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),306999,0.306999,307000,0.8886,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),307999,0.307999,308000,0.8894,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),308999,0.308999,309000,0.8908,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),309999,0.309999,310000,0.8892,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),310999,0.310999,311000,0.887,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),311999,0.311999,312000,0.885,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),312999,0.312999,313000,0.8886,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),313999,0.313999,314000,0.8912,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),314999,0.314999,315000,0.8948,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),315999,0.315999,316000,0.8968,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),316999,0.316999,317000,0.8972,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),317999,0.317999,318000,0.8958,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),318999,0.318999,319000,0.9002,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),319999,0.319999,320000,0.901,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),320999,0.320999,321000,0.8996,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),321999,0.321999,322000,0.8978,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),322999,0.322999,323000,0.8918,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),323999,0.323999,324000,0.8874,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),324999,0.324999,325000,0.8876,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),325999,0.325999,326000,0.8888,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),326999,0.326999,327000,0.8888,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),327999,0.327999,328000,0.8866,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),328999,0.328999,329000,0.89,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),330999,0.330999,331000,0.8938,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),331999,0.331999,332000,0.8988,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),332999,0.332999,333000,0.8988,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),333999,0.333999,334000,0.901,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),334999,0.334999,335000,0.8982,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),335999,0.335999,336000,0.8954,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),336999,0.336999,337000,0.8914,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),337999,0.337999,338000,0.8962,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),338999,0.338999,339000,0.8976,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),339999,0.339999,340000,0.8986,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),340999,0.340999,341000,0.8994,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),341999,0.341999,342000,0.899,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),342999,0.342999,343000,0.897,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),343999,0.343999,344000,0.8986,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),344999,0.344999,345000,0.8994,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),345999,0.345999,346000,0.9024,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),346999,0.346999,347000,0.9022,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),347999,0.347999,348000,0.9038,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),348999,0.348999,349000,0.9008,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),349999,0.349999,350000,0.9046,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),350999,0.350999,351000,0.9032,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),351999,0.351999,352000,0.9032,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),352999,0.352999,353000,0.9058,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),353999,0.353999,354000,0.907,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),354999,0.354999,355000,0.9036,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),355999,0.355999,356000,0.9034,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),356999,0.356999,357000,0.903,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),357999,0.357999,358000,0.9038,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),358999,0.358999,359000,0.901,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),359999,0.359999,360000,0.8978,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),361999,0.361999,362000,0.8992,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),362999,0.362999,363000,0.8978,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),363999,0.363999,364000,0.9014,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),364999,0.364999,365000,0.9038,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),365999,0.365999,366000,0.9036,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),366999,0.366999,367000,0.905,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),367999,0.367999,368000,0.9078,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),368999,0.368999,369000,0.9074,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),369999,0.369999,370000,0.9058,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),370999,0.370999,371000,0.9092,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),371999,0.371999,372000,0.9094,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),372999,0.372999,373000,0.907,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),373999,0.373999,374000,0.9048,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),374999,0.374999,375000,0.9014,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),375999,0.375999,376000,0.9024,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),376999,0.376999,377000,0.9046,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),377999,0.377999,378000,0.9058,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),378999,0.378999,379000,0.9066,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),379999,0.379999,380000,0.9098,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),381999,0.381999,382000,0.9116,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),382999,0.382999,383000,0.9144,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),383999,0.383999,384000,0.9118,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),384999,0.384999,385000,0.9102,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),385999,0.385999,386000,0.9098,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),386999,0.386999,387000,0.9098,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),387999,0.387999,388000,0.9104,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),388999,0.388999,389000,0.9144,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),389999,0.389999,390000,0.9164,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),390999,0.390999,391000,0.9192,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),391999,0.391999,392000,0.9194,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),392999,0.392999,393000,0.92,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),393999,0.393999,394000,0.918,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),394999,0.394999,395000,0.9186,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),395999,0.395999,396000,0.913,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),396999,0.396999,397000,0.9162,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),397999,0.397999,398000,0.9142,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),398999,0.398999,399000,0.9154,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),399999,0.399999,400000,0.9148,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),400999,0.400999,401000,0.915,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),402999,0.402999,403000,0.911,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),403999,0.403999,404000,0.9074,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),404999,0.404999,405000,0.9096,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),405999,0.405999,406000,0.9124,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),406999,0.406999,407000,0.916,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),407999,0.407999,408000,0.9172,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),408999,0.408999,409000,0.919,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),409999,0.409999,410000,0.917,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),410999,0.410999,411000,0.914,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),411999,0.411999,412000,0.9154,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),412999,0.412999,413000,0.9148,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),413999,0.413999,414000,0.9152,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),414999,0.414999,415000,0.917,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),415999,0.415999,416000,0.9154,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),416999,0.416999,417000,0.915,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),417999,0.417999,418000,0.9142,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),418999,0.418999,419000,0.9152,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),419999,0.419999,420000,0.9166,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),420999,0.420999,421000,0.9202,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),421999,0.421999,422000,0.9226,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),422999,0.422999,423000,0.9238,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),423999,0.423999,424000,0.9222,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),424999,0.424999,425000,0.9208,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),425999,0.425999,426000,0.9174,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),426999,0.426999,427000,0.9156,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),427999,0.427999,428000,0.9112,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),428999,0.428999,429000,0.9146,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),429999,0.429999,430000,0.9158,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),430999,0.430999,431000,0.9158,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),431999,0.431999,432000,0.917,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),432999,0.432999,433000,0.9214,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),433999,0.433999,434000,0.9212,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),434999,0.434999,435000,0.9214,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),435999,0.435999,436000,0.9224,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),436999,0.436999,437000,0.9246,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),437999,0.437999,438000,0.9242,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),438999,0.438999,439000,0.9232,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),439999,0.439999,440000,0.9248,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),440999,0.440999,441000,0.924,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),441999,0.441999,442000,0.9218,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),442999,0.442999,443000,0.9224,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),443999,0.443999,444000,0.924,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),444999,0.444999,445000,0.9262,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),445999,0.445999,446000,0.928,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),446999,0.446999,447000,0.929,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),448999,0.448999,449000,0.925,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),449999,0.449999,450000,0.9248,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),450999,0.450999,451000,0.9262,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),451999,0.451999,452000,0.9228,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),452999,0.452999,453000,0.925,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),453999,0.453999,454000,0.9274,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),454999,0.454999,455000,0.9244,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),455999,0.455999,456000,0.9246,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),456999,0.456999,457000,0.927,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),458999,0.458999,459000,0.9286,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),459999,0.459999,460000,0.9278,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),460999,0.460999,461000,0.929,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),461999,0.461999,462000,0.93,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),462999,0.462999,463000,0.9254,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),463999,0.463999,464000,0.9272,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),464999,0.464999,465000,0.9314,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),465999,0.465999,466000,0.9322,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),466999,0.466999,467000,0.9304,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),467999,0.467999,468000,0.9336,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),468999,0.468999,469000,0.9324,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),469999,0.469999,470000,0.9294,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),470999,0.470999,471000,0.9292,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),471999,0.471999,472000,0.932,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),472999,0.472999,473000,0.9312,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),473999,0.473999,474000,0.9322,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),474999,0.474999,475000,0.932,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),475999,0.475999,476000,0.9296,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),476999,0.476999,477000,0.9292,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),477999,0.477999,478000,0.9284,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),478999,0.478999,479000,0.9318,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),479999,0.479999,480000,0.9356,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),480999,0.480999,481000,0.9372,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),481999,0.481999,482000,0.9372,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),483999,0.483999,484000,0.9342,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),484999,0.484999,485000,0.9332,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),485999,0.485999,486000,0.9302,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),486999,0.486999,487000,0.9286,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),487999,0.487999,488000,0.9284,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),488999,0.488999,489000,0.9306,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),489999,0.489999,490000,0.9306,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),490999,0.490999,491000,0.9306,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),491999,0.491999,492000,0.9328,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),492999,0.492999,493000,0.9342,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),493999,0.493999,494000,0.9296,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),494999,0.494999,495000,0.9314,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),495999,0.495999,496000,0.9302,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),496999,0.496999,497000,0.9274,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),497999,0.497999,498000,0.9266,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),498999,0.498999,499000,0.929,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),499999,0.499999,500000,0.9274,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),500999,0.500999,501000,0.9302,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),501999,0.501999,502000,0.933,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),502999,0.502999,503000,0.9378,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),503999,0.503999,504000,0.9372,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),504999,0.504999,505000,0.9364,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),505999,0.505999,506000,0.9364,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),506999,0.506999,507000,0.9386,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),507999,0.507999,508000,0.9356,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),508999,0.508999,509000,0.937,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),509999,0.509999,510000,0.9386,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),510999,0.510999,511000,0.9382,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),511999,0.511999,512000,0.9388,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),512999,0.512999,513000,0.9376,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),513999,0.513999,514000,0.9378,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),514999,0.514999,515000,0.9378,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),515999,0.515999,516000,0.9372,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),516999,0.516999,517000,0.936,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),517999,0.517999,518000,0.9372,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),518999,0.518999,519000,0.9358,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),519999,0.519999,520000,0.936,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),520999,0.520999,521000,0.9344,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),521999,0.521999,522000,0.9386,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),522999,0.522999,523000,0.941,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),523999,0.523999,524000,0.94,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),524999,0.524999,525000,0.9378,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),525999,0.525999,526000,0.939,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),526999,0.526999,527000,0.9398,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),527999,0.527999,528000,0.934,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),528999,0.528999,529000,0.9364,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),529999,0.529999,530000,0.9378,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),530999,0.530999,531000,0.936,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),531999,0.531999,532000,0.9338,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),532999,0.532999,533000,0.9384,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),533999,0.533999,534000,0.9378,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),534999,0.534999,535000,0.9346,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),535999,0.535999,536000,0.9366,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),536999,0.536999,537000,0.9382,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),537999,0.537999,538000,0.941,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),538999,0.538999,539000,0.9408,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),539999,0.539999,540000,0.9444,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),540999,0.540999,541000,0.9446,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),541999,0.541999,542000,0.9402,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),542999,0.542999,543000,0.9362,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),543999,0.543999,544000,0.9342,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),544999,0.544999,545000,0.9352,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),545999,0.545999,546000,0.9368,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),546999,0.546999,547000,0.9386,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),547999,0.547999,548000,0.9432,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),548999,0.548999,549000,0.9436,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),549999,0.549999,550000,0.9442,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),550999,0.550999,551000,0.9442,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),551999,0.551999,552000,0.942,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),552999,0.552999,553000,0.9424,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),553999,0.553999,554000,0.9452,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),554999,0.554999,555000,0.9456,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),555999,0.555999,556000,0.944,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),556999,0.556999,557000,0.9456,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),557999,0.557999,558000,0.9432,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),558999,0.558999,559000,0.9424,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),559999,0.559999,560000,0.9416,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),560999,0.560999,561000,0.9404,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),561999,0.561999,562000,0.9394,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),562999,0.562999,563000,0.941,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),563999,0.563999,564000,0.9374,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),564999,0.564999,565000,0.9392,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),565999,0.565999,566000,0.9426,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),566999,0.566999,567000,0.9432,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),567999,0.567999,568000,0.9434,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),568999,0.568999,569000,0.9474,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),569999,0.569999,570000,0.9498,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),570999,0.570999,571000,0.9476,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),571999,0.571999,572000,0.946,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),572999,0.572999,573000,0.9472,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),573999,0.573999,574000,0.9444,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),574999,0.574999,575000,0.9426,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),575999,0.575999,576000,0.9426,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),576999,0.576999,577000,0.9428,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),577999,0.577999,578000,0.943,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),578999,0.578999,579000,0.9424,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),579999,0.579999,580000,0.9432,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),580999,0.580999,581000,0.9436,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),581999,0.581999,582000,0.9436,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),582999,0.582999,583000,0.9462,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),583999,0.583999,584000,0.9476,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),584999,0.584999,585000,0.9448,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),585999,0.585999,586000,0.9426,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),586999,0.586999,587000,0.9428,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),587999,0.587999,588000,0.9418,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),588999,0.588999,589000,0.941,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),589999,0.589999,590000,0.9438,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),590999,0.590999,591000,0.9412,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),591999,0.591999,592000,0.944,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),592999,0.592999,593000,0.9418,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),593999,0.593999,594000,0.9434,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),594999,0.594999,595000,0.9448,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),595999,0.595999,596000,0.9478,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),596999,0.596999,597000,0.948,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),597999,0.597999,598000,0.9474,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),598999,0.598999,599000,0.9474,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),599999,0.599999,600000,0.9464,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),601388,0.601388,601000,0.9458,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),602827,0.602827,602000,0.944,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),604344,0.604344,603000,0.9416,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),605842,0.605842,604000,0.9432,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),607269,0.607269,605000,0.9436,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),608665,0.608665,606000,0.9438,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),610091,0.610091,607000,0.946,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),611475,0.611475,608000,0.9506,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),614368,0.614368,610000,0.9542,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),615799,0.615799,611000,0.952,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),617226,0.617226,612000,0.9524,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),618658,0.618658,613000,0.9546,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),621544,0.621544,615000,0.9552,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),622939,0.622939,616000,0.9562,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),624355,0.624355,617000,0.9554,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),625816,0.625816,618000,0.9546,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),627246,0.627246,619000,0.9554,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),628723,0.628723,620000,0.9532,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),630117,0.630117,621000,0.9522,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),631515,0.631515,622000,0.9538,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),632947,0.632947,623000,0.9488,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),635805,0.635805,625000,0.9492,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),637242,0.637242,626000,0.951,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),638657,0.638657,627000,0.9508,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),640093,0.640093,628000,0.9548,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),641486,0.641486,629000,0.9564,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),642885,0.642885,630000,0.951,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),644302,0.644302,631000,0.9488,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),645736,0.645736,632000,0.9474,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),647179,0.647179,633000,0.947,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),648609,0.648609,634000,0.946,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),649985,0.649985,635000,0.9524,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),651396,0.651396,636000,0.9514,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),652856,0.652856,637000,0.9526,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),654265,0.654265,638000,0.9514,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),655650,0.65565,639000,0.9526,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),657101,0.657101,640000,0.951,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),658538,0.658538,641000,0.9546,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),659954,0.659954,642000,0.956,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),661379,0.661379,643000,0.9562,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),662848,0.662848,644000,0.9594,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),664289,0.664289,645000,0.9598,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),665720,0.66572,646000,0.9564,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),667171,0.667171,647000,0.9568,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),668565,0.668565,648000,0.955,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),670005,0.670005,649000,0.9532,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),671444,0.671444,650000,0.9514,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),672854,0.672854,651000,0.9536,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),674282,0.674282,652000,0.954,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),675768,0.675768,653000,0.9558,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),677168,0.677168,654000,0.956,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),678622,0.678622,655000,0.9572,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),680029,0.680029,656000,0.9546,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),681445,0.681445,657000,0.9502,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),682898,0.682898,658000,0.95,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),684348,0.684348,659000,0.9506,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),685823,0.685823,660000,0.9518,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),690047,0.690047,663000,0.9556,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),691445,0.691445,664000,0.9566,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),692877,0.692877,665000,0.9574,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),694309,0.694309,666000,0.9568,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),695751,0.695751,667000,0.9568,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),697215,0.697215,668000,0.9558,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),700087,0.700087,670000,0.951,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),701525,0.701525,671000,0.9542,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),703007,0.703007,672000,0.9552,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),704444,0.704444,673000,0.9544,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),705830,0.70583,674000,0.9538,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),707212,0.707212,675000,0.9526,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),708653,0.708653,676000,0.952,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),710094,0.710094,677000,0.9512,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),711511,0.711511,678000,0.949,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),712923,0.712923,679000,0.9476,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),714314,0.714314,680000,0.9504,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),715755,0.715755,681000,0.953,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),717151,0.717151,682000,0.9522,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),718566,0.718566,683000,0.9552,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),719965,0.719965,684000,0.9588,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),721391,0.721391,685000,0.9578,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),722805,0.722805,686000,0.9578,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),724251,0.724251,687000,0.9598,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),725703,0.725703,688000,0.9592,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),727144,0.727144,689000,0.9588,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),728546,0.728546,690000,0.9596,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),729943,0.729943,691000,0.9596,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),731360,0.73136,692000,0.961,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),732750,0.73275,693000,0.9584,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),734198,0.734198,694000,0.9598,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),735589,0.735589,695000,0.9622,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),737031,0.737031,696000,0.9616,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),738538,0.738538,697000,0.9632,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),739946,0.739946,698000,0.9646,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),741353,0.741353,699000,0.9642,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),742776,0.742776,700000,0.964,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),744193,0.744193,701000,0.9594,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),745608,0.745608,702000,0.9578,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),747034,0.747034,703000,0.9588,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),748469,0.748469,704000,0.958,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),749933,0.749933,705000,0.9596,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),751322,0.751322,706000,0.9626,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),752791,0.752791,707000,0.9624,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),754258,0.754258,708000,0.9618,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),755680,0.75568,709000,0.9608,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),757149,0.757149,710000,0.9586,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),758579,0.758579,711000,0.9592,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),759992,0.759992,712000,0.9576,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),762811,0.762811,714000,0.9546,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),764221,0.764221,715000,0.9542,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),765630,0.76563,716000,0.9552,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),767069,0.767069,717000,0.956,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),768494,0.768494,718000,0.958,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),769966,0.769966,719000,0.9588,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),771326,0.771326,720000,0.9596,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),772771,0.772771,721000,0.9568,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),774181,0.774181,722000,0.9554,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),775582,0.775582,723000,0.957,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),776986,0.776986,724000,0.9584,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),778401,0.778401,725000,0.9552,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),779845,0.779845,726000,0.9574,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),781285,0.781285,727000,0.9582,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),782744,0.782744,728000,0.958,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),784106,0.784106,729000,0.9578,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),785519,0.785519,730000,0.9594,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),786935,0.786935,731000,0.9604,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),788348,0.788348,732000,0.9592,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),789767,0.789767,733000,0.9602,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),791182,0.791182,734000,0.9596,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),792603,0.792603,735000,0.9572,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),794056,0.794056,736000,0.958,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),795505,0.795505,737000,0.9596,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),796916,0.796916,738000,0.96,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),798380,0.79838,739000,0.959,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),799812,0.799812,740000,0.9612,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),801252,0.801252,741000,0.961,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),802664,0.802664,742000,0.9604,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),804082,0.804082,743000,0.9606,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),805535,0.805535,744000,0.9622,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),806951,0.806951,745000,0.9628,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),808394,0.808394,746000,0.964,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),809826,0.809826,747000,0.9628,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),811262,0.811262,748000,0.9644,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),812709,0.812709,749000,0.9636,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),814109,0.814109,750000,0.9636,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),815577,0.815577,751000,0.9642,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),817046,0.817046,752000,0.9632,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),818468,0.818468,753000,0.9638,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),819878,0.819878,754000,0.9628,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),821273,0.821273,755000,0.963,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),822708,0.822708,756000,0.9638,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),824131,0.824131,757000,0.9638,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),825553,0.825553,758000,0.9626,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),826972,0.826972,759000,0.9636,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),828414,0.828414,760000,0.9632,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),829813,0.829813,761000,0.9622,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),831286,0.831286,762000,0.9614,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),832746,0.832746,763000,0.962,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),834191,0.834191,764000,0.9624,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),837001,0.837001,766000,0.9638,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),838424,0.838424,767000,0.9668,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),839907,0.839907,768000,0.9638,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),841366,0.841366,769000,0.9652,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),842791,0.842791,770000,0.968,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),844253,0.844253,771000,0.9656,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),845650,0.84565,772000,0.9652,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),847067,0.847067,773000,0.967,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),848497,0.848497,774000,0.9654,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),849927,0.849927,775000,0.9632,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),851353,0.851353,776000,0.9644,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),852808,0.852808,777000,0.9658,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),854233,0.854233,778000,0.9662,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),857119,0.857119,780000,0.967,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),858550,0.85855,781000,0.9662,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),859991,0.859991,782000,0.9646,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),861413,0.861413,783000,0.9642,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),862875,0.862875,784000,0.9658,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),864324,0.864324,785000,0.967,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),865780,0.86578,786000,0.9652,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),867175,0.867175,787000,0.967,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),868612,0.868612,788000,0.966,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),870067,0.870067,789000,0.9634,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),872890,0.87289,791000,0.9664,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),874354,0.874354,792000,0.9656,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),875846,0.875846,793000,0.963,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),877261,0.877261,794000,0.9656,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),878670,0.87867,795000,0.9646,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),880110,0.88011,796000,0.9624,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),881548,0.881548,797000,0.9634,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),882981,0.882981,798000,0.9654,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),884446,0.884446,799000,0.9654,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),885863,0.885863,800000,0.9656,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),887308,0.887308,801000,0.9672,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),890159,0.890159,803000,0.965,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),891549,0.891549,804000,0.967,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),892923,0.892923,805000,0.9684,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),894363,0.894363,806000,0.9682,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),895773,0.895773,807000,0.9666,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),897171,0.897171,808000,0.9672,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),898597,0.898597,809000,0.967,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),900013,0.900013,810000,0.9646,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),901429,0.901429,811000,0.964,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),902880,0.90288,812000,0.966,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),904353,0.904353,813000,0.966,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),905771,0.905771,814000,0.9668,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),907218,0.907218,815000,0.967,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),908613,0.908613,816000,0.9686,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),910034,0.910034,817000,0.9684,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),911421,0.911421,818000,0.9688,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),912875,0.912875,819000,0.9694,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),914302,0.914302,820000,0.9712,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),915732,0.915732,821000,0.9702,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),917170,0.91717,822000,0.9702,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),918607,0.918607,823000,0.9694,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),920025,0.920025,824000,0.969,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),921451,0.921451,825000,0.969,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),922915,0.922915,826000,0.9698,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),924289,0.924289,827000,0.9708,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),925681,0.925681,828000,0.9722,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),927128,0.927128,829000,0.97,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),928553,0.928553,830000,0.9682,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),930005,0.930005,831000,0.9694,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),931447,0.931447,832000,0.9702,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),932863,0.932863,833000,0.9674,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),934256,0.934256,834000,0.9684,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),935709,0.935709,835000,0.9678,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),937183,0.937183,836000,0.9676,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),938616,0.938616,837000,0.9668,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),940038,0.940038,838000,0.9678,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),941476,0.941476,839000,0.9684,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),942879,0.942879,840000,0.9698,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),944283,0.944283,841000,0.9688,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),945731,0.945731,842000,0.9696,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),947157,0.947157,843000,0.97,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),948567,0.948567,844000,0.9694,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),950017,0.950017,845000,0.97,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),951455,0.951455,846000,0.9698,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),952901,0.952901,847000,0.971,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),954371,0.954371,848000,0.9704,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),955801,0.955801,849000,0.9704,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),957225,0.957225,850000,0.9716,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),958669,0.958669,851000,0.9702,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),960111,0.960111,852000,0.9686,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),961561,0.961561,853000,0.9688,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),962949,0.962949,854000,0.9686,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),964347,0.964347,855000,0.9682,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),965772,0.965772,856000,0.9692,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),967232,0.967232,857000,0.971,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),968654,0.968654,858000,0.9708,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),970095,0.970095,859000,0.9724,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),971546,0.971546,860000,0.9716,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),973001,0.973001,861000,0.9712,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),974492,0.974492,862000,0.9706,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),975912,0.975912,863000,0.9706,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),977360,0.97736,864000,0.9696,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),978813,0.978813,865000,0.9684,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),980262,0.980262,866000,0.9696,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),981662,0.981662,867000,0.9698,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),984500,0.9845,869000,0.9702,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),985899,0.985899,870000,0.9714,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),987359,0.987359,871000,0.9724,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),988791,0.988791,872000,0.9728,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),990225,0.990225,873000,0.9716,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),991650,0.99165,874000,0.9706,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),993078,0.993078,875000,0.9674,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),994526,0.994526,876000,0.9688,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),995929,0.995929,877000,0.9676,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),997361,0.997361,878000,0.9672,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),998800,0.9988,879000,0.9694,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1000241,1.000241,880000,0.9708,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1001643,1.001643,881000,0.9716,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1003049,1.003049,882000,0.9706,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1004454,1.004454,883000,0.9696,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1005863,1.005863,884000,0.9688,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1007276,1.007276,885000,0.967,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1008705,1.008705,886000,0.9658,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1010097,1.010097,887000,0.9658,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1011561,1.011561,888000,0.9684,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1013016,1.013016,889000,0.9702,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1014441,1.014441,890000,0.9722,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1015856,1.015856,891000,0.9726,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1017303,1.017303,892000,0.975,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1018761,1.018761,893000,0.9726,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1020214,1.020214,894000,0.9744,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1021631,1.021631,895000,0.9744,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1023104,1.023104,896000,0.9746,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1024535,1.024535,897000,0.9744,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1025939,1.025939,898000,0.976,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1027370,1.02737,899000,0.9748,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1028815,1.028815,900000,0.9744,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1030233,1.030233,901000,0.9762,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1031697,1.031697,902000,0.9766,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1033104,1.033104,903000,0.9748,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1034505,1.034505,904000,0.9756,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1035932,1.035932,905000,0.9744,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1037345,1.037345,906000,0.972,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1038753,1.038753,907000,0.9698,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1040155,1.040155,908000,0.9712,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1041571,1.041571,909000,0.9726,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1042958,1.042958,910000,0.9736,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1044402,1.044402,911000,0.9744,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1045801,1.045801,912000,0.976,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1047262,1.047262,913000,0.9774,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1048685,1.048685,914000,0.9776,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1050133,1.050133,915000,0.9762,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1051558,1.051558,916000,0.9762,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1052985,1.052985,917000,0.9764,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1054420,1.05442,918000,0.9754,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1055874,1.055874,919000,0.974,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1057309,1.057309,920000,0.9748,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1058761,1.058761,921000,0.973,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1060187,1.060187,922000,0.972,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1061584,1.061584,923000,0.9714,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1063012,1.063012,924000,0.9708,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1064450,1.06445,925000,0.9722,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1065882,1.065882,926000,0.9742,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1067298,1.067298,927000,0.9758,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1070154,1.070154,929000,0.9758,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1071565,1.071565,930000,0.9726,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1073008,1.073008,931000,0.9736,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1074455,1.074455,932000,0.9734,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1075846,1.075846,933000,0.9718,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1077252,1.077252,934000,0.9722,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1078683,1.078683,935000,0.975,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1080113,1.080113,936000,0.9752,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1081505,1.081505,937000,0.9774,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1082939,1.082939,938000,0.9788,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1084372,1.084372,939000,0.979,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1085792,1.085792,940000,0.9804,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1087206,1.087206,941000,0.98,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1088654,1.088654,942000,0.9794,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1090069,1.090069,943000,0.9794,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1091502,1.091502,944000,0.9792,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1092904,1.092904,945000,0.98,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1094325,1.094325,946000,0.9794,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1097209,1.097209,948000,0.9804,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1098645,1.098645,949000,0.98,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1100077,1.100077,950000,0.9776,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1101523,1.101523,951000,0.9766,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1104399,1.104399,953000,0.9774,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1105868,1.105868,954000,0.9766,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1107247,1.107247,955000,0.9766,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1108685,1.108685,956000,0.9774,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1110135,1.110135,957000,0.9756,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1111584,1.111584,958000,0.9754,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1113010,1.11301,959000,0.9752,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1114380,1.11438,960000,0.9762,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1115799,1.115799,961000,0.976,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1117235,1.117235,962000,0.9764,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1118631,1.118631,963000,0.9788,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1120088,1.120088,964000,0.9788,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1121536,1.121536,965000,0.981,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1122954,1.122954,966000,0.9792,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1124388,1.124388,967000,0.9798,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1125813,1.125813,968000,0.9762,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1127229,1.127229,969000,0.9766,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1128695,1.128695,970000,0.9754,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1130110,1.13011,971000,0.9768,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1131550,1.13155,972000,0.978,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1133004,1.133004,973000,0.9794,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1134422,1.134422,974000,0.9792,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1135834,1.135834,975000,0.9778,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1137288,1.137288,976000,0.9772,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1138709,1.138709,977000,0.9772,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1140154,1.140154,978000,0.976,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1141571,1.141571,979000,0.976,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1144402,1.144402,981000,0.9788,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1145821,1.145821,982000,0.9784,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1147278,1.147278,983000,0.9792,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1148713,1.148713,984000,0.979,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1150117,1.150117,985000,0.9792,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1151576,1.151576,986000,0.9764,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1152991,1.152991,987000,0.976,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1154427,1.154427,988000,0.9766,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1155828,1.155828,989000,0.9778,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1157279,1.157279,990000,0.9778,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1160124,1.160124,992000,0.9778,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1161594,1.161594,993000,0.978,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1163097,1.163097,994000,0.9754,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1164464,1.164464,995000,0.9766,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1165870,1.16587,996000,0.9768,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1167277,1.167277,997000,0.977,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1170085,1.170085,999000,0.978,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1171491,1.171491,1000000,0.9772,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1172875,1.172875,1001000,0.9762,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1174320,1.17432,1002000,0.9788,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1175776,1.175776,1003000,0.9788,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1177198,1.177198,1004000,0.9778,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1178634,1.178634,1005000,0.976,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1180023,1.180023,1006000,0.975,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1181443,1.181443,1007000,0.9744,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1182898,1.182898,1008000,0.9744,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1184316,1.184316,1009000,0.9752,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1185763,1.185763,1010000,0.9768,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1187233,1.187233,1011000,0.9764,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1188655,1.188655,1012000,0.9764,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1190061,1.190061,1013000,0.9756,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1191497,1.191497,1014000,0.9768,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1192970,1.19297,1015000,0.9764,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1194430,1.19443,1016000,0.9788,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1195870,1.19587,1017000,0.9792,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1197306,1.197306,1018000,0.98,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1198713,1.198713,1019000,0.9808,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1200155,1.200155,1020000,0.9808,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1201619,1.201619,1021000,0.9816,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1203045,1.203045,1022000,0.9804,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1204484,1.204484,1023000,0.98,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1205961,1.205961,1024000,0.9798,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1207370,1.20737,1025000,0.9794,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1208781,1.208781,1026000,0.9794,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1210209,1.210209,1027000,0.9804,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1211614,1.211614,1028000,0.9798,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1214446,1.214446,1030000,0.9816,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1215871,1.215871,1031000,0.9814,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1217313,1.217313,1032000,0.9816,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1218752,1.218752,1033000,0.9814,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1220216,1.220216,1034000,0.981,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1221639,1.221639,1035000,0.9818,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1223068,1.223068,1036000,0.9812,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1224442,1.224442,1037000,0.9806,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1225917,1.225917,1038000,0.9798,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1227333,1.227333,1039000,0.9808,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1228738,1.228738,1040000,0.98,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1230123,1.230123,1041000,0.981,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1231490,1.23149,1042000,0.9822,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1232897,1.232897,1043000,0.9808,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1234301,1.234301,1044000,0.9808,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1235724,1.235724,1045000,0.9808,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1237128,1.237128,1046000,0.98,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1238571,1.238571,1047000,0.981,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1240025,1.240025,1048000,0.9816,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1241462,1.241462,1049000,0.9818,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1242873,1.242873,1050000,0.982,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1244296,1.244296,1051000,0.9832,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1245745,1.245745,1052000,0.9816,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1247180,1.24718,1053000,0.982,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1250006,1.250006,1055000,0.9804,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1251451,1.251451,1056000,0.9786,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1252844,1.252844,1057000,0.9804,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1254327,1.254327,1058000,0.9818,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1255783,1.255783,1059000,0.9844,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1257203,1.257203,1060000,0.9846,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1258580,1.25858,1061000,0.9854,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1260019,1.260019,1062000,0.9846,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1261439,1.261439,1063000,0.9852,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1262912,1.262912,1064000,0.9832,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1265792,1.265792,1066000,0.9834,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1267221,1.267221,1067000,0.9816,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1268672,1.268672,1068000,0.9822,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1270090,1.27009,1069000,0.981,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1271546,1.271546,1070000,0.9804,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1272984,1.272984,1071000,0.981,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1274430,1.27443,1072000,0.9808,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1275843,1.275843,1073000,0.9804,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1277253,1.277253,1074000,0.98,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1278652,1.278652,1075000,0.9796,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1280049,1.280049,1076000,0.9784,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1281479,1.281479,1077000,0.9794,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1282892,1.282892,1078000,0.9788,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1284318,1.284318,1079000,0.98,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1285778,1.285778,1080000,0.9796,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1287198,1.287198,1081000,0.9808,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1288626,1.288626,1082000,0.981,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1290073,1.290073,1083000,0.9818,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1291476,1.291476,1084000,0.9824,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1292970,1.29297,1085000,0.9844,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1294429,1.294429,1086000,0.9846,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1295892,1.295892,1087000,0.9826,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1297298,1.297298,1088000,0.9824,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1298762,1.298762,1089000,0.9822,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1300221,1.300221,1090000,0.981,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1301644,1.301644,1091000,0.979,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1303058,1.303058,1092000,0.9804,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1304487,1.304487,1093000,0.981,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1307302,1.307302,1095000,0.9806,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1308742,1.308742,1096000,0.984,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1310186,1.310186,1097000,0.984,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1311646,1.311646,1098000,0.985,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1313079,1.313079,1099000,0.9852,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1314532,1.314532,1100000,0.9832,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1315941,1.315941,1101000,0.984,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1317380,1.31738,1102000,0.9854,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1318803,1.318803,1103000,0.9838,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1320206,1.320206,1104000,0.9832,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1321666,1.321666,1105000,0.985,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1323101,1.323101,1106000,0.9858,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1324563,1.324563,1107000,0.9844,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1326007,1.326007,1108000,0.9848,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1327405,1.327405,1109000,0.986,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1328846,1.328846,1110000,0.9852,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1330246,1.330246,1111000,0.9872,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1331703,1.331703,1112000,0.9872,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1333127,1.333127,1113000,0.9864,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1335946,1.335946,1115000,0.9876,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1337320,1.33732,1116000,0.986,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1338704,1.338704,1117000,0.9858,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1340092,1.340092,1118000,0.9852,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1341518,1.341518,1119000,0.9844,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1342969,1.342969,1120000,0.9842,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1344373,1.344373,1121000,0.9834,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1345809,1.345809,1122000,0.984,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1347239,1.347239,1123000,0.9862,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1348672,1.348672,1124000,0.986,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1350091,1.350091,1125000,0.9868,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1351525,1.351525,1126000,0.9846,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1354416,1.354416,1128000,0.9854,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1355858,1.355858,1129000,0.9852,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1357306,1.357306,1130000,0.9848,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1358730,1.35873,1131000,0.9842,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1361584,1.361584,1133000,0.982,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1362998,1.362998,1134000,0.982,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1364446,1.364446,1135000,0.9816,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1365896,1.365896,1136000,0.9826,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1367290,1.36729,1137000,0.9838,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1368733,1.368733,1138000,0.986,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1370163,1.370163,1139000,0.9858,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1373009,1.373009,1141000,0.985,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1374416,1.374416,1142000,0.9844,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1375815,1.375815,1143000,0.9832,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1377217,1.377217,1144000,0.985,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1378704,1.378704,1145000,0.986,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1380132,1.380132,1146000,0.9868,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1381565,1.381565,1147000,0.9866,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1382973,1.382973,1148000,0.9878,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1384420,1.38442,1149000,0.9854,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1385900,1.3859,1150000,0.9856,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1387298,1.387298,1151000,0.9864,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1388715,1.388715,1152000,0.9856,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1390133,1.390133,1153000,0.9848,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1391569,1.391569,1154000,0.9854,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1392985,1.392985,1155000,0.9864,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1394420,1.39442,1156000,0.984,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1395869,1.395869,1157000,0.985,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1397303,1.397303,1158000,0.9856,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1398701,1.398701,1159000,0.9856,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1400110,1.40011,1160000,0.9862,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1401540,1.40154,1161000,0.988,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1402949,1.402949,1162000,0.9892,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1404396,1.404396,1163000,0.9892,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1405818,1.405818,1164000,0.99,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1407235,1.407235,1165000,0.989,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1408670,1.40867,1166000,0.989,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1410096,1.410096,1167000,0.9876,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1411515,1.411515,1168000,0.9864,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1412911,1.412911,1169000,0.985,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1414313,1.414313,1170000,0.9842,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1415707,1.415707,1171000,0.9846,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1417109,1.417109,1172000,0.985,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1418520,1.41852,1173000,0.9862,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1419920,1.41992,1174000,0.9868,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1421308,1.421308,1175000,0.9868,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1422795,1.422795,1176000,0.9878,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1424224,1.424224,1177000,0.9878,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1425663,1.425663,1178000,0.9858,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1427060,1.42706,1179000,0.9852,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1428440,1.42844,1180000,0.9844,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1429885,1.429885,1181000,0.9836,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1431297,1.431297,1182000,0.983,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1432722,1.432722,1183000,0.9828,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1434153,1.434153,1184000,0.9834,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1435562,1.435562,1185000,0.9862,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1436979,1.436979,1186000,0.9868,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1438403,1.438403,1187000,0.9882,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1441288,1.441288,1189000,0.9898,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1442723,1.442723,1190000,0.9898,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1444137,1.444137,1191000,0.9892,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1445552,1.445552,1192000,0.987,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1446975,1.446975,1193000,0.9876,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1448448,1.448448,1194000,0.9878,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1449845,1.449845,1195000,0.9872,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1451281,1.451281,1196000,0.987,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1452690,1.45269,1197000,0.9892,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1454151,1.454151,1198000,0.9888,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1455584,1.455584,1199000,0.9878,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1457033,1.457033,1200000,0.9882,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1458452,1.458452,1201000,0.9894,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1461330,1.46133,1203000,0.9888,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1462748,1.462748,1204000,0.9894,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1464158,1.464158,1205000,0.988,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1465631,1.465631,1206000,0.987,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1467090,1.46709,1207000,0.9884,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1468542,1.468542,1208000,0.9888,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1469985,1.469985,1209000,0.988,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1471440,1.47144,1210000,0.9882,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1472863,1.472863,1211000,0.9902,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1474327,1.474327,1212000,0.9908,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1475764,1.475764,1213000,0.9896,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1477183,1.477183,1214000,0.99,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1478614,1.478614,1215000,0.9908,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1480029,1.480029,1216000,0.9902,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1481416,1.481416,1217000,0.9902,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1482809,1.482809,1218000,0.9904,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1484257,1.484257,1219000,0.9882,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1485668,1.485668,1220000,0.989,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1487104,1.487104,1221000,0.9878,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1488576,1.488576,1222000,0.9872,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1490040,1.49004,1223000,0.9874,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1491478,1.491478,1224000,0.9886,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1492890,1.49289,1225000,0.9892,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1494282,1.494282,1226000,0.9894,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1495695,1.495695,1227000,0.9894,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1497102,1.497102,1228000,0.9894,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1498520,1.49852,1229000,0.9882,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1499999,1.499999,1230000,0.988,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1499999,1.499999,1230000,0.988,
1 owners topic,1,topic,616458,0.616458,5000,0.1504,
1 owners topic,1,topic,619763,0.619763,6000,0.1744,
1 owners topic,1,topic,623124,0.623124,7000,0.1982,
1 owners topic,1,topic,626439,0.626439,8000,0.2078,
1 owners topic,1,topic,629709,0.629709,9000,0.2132,
1 owners topic,1,topic,633137,0.633137,10000,0.2186,
1 owners topic,1,topic,636435,0.636435,11000,0.2318,
1 owners topic,1,topic,639782,0.639782,12000,0.2416,
1 owners topic,1,topic,643275,0.643275,13000,0.261,
1 owners topic,1,topic,646614,0.646614,14000,0.2834,
1 owners topic,1,topic,650031,0.650031,15000,0.303,
1 owners topic,1,topic,653313,0.653313,16000,0.3186,
1 owners topic,1,topic,656806,0.656806,17000,0.328,
1 owners topic,1,topic,660094,0.660094,18000,0.3352,
1 owners topic,1,topic,663360,0.66336,19000,0.3386,
1 owners topic,1,topic,666599,0.666599,20000,0.3428,
1 owners topic,1,topic,669992,0.669992,21000,0.345,
1 owners topic,1,topic,673338,0.673338,22000,0.353,
1 owners topic,1,topic,676537,0.676537,23000,0.3604,
1 owners topic,1,topic,679914,0.679914,24000,0.3702,
1 owners topic,1,topic,683253,0.683253,25000,0.382,
1 owners topic,1,topic,686449,0.686449,26000,0.3862,
1 owners topic,1,topic,689870,0.68987,27000,0.3938,
1 owners topic,1,topic,693294,0.693294,28000,0.4044,
1 owners topic,1,topic,696549,0.696549,29000,0.4178,
1 owners topic,1,topic,699790,0.69979,30000,0.4276,
1 owners topic,1,topic,702975,0.702975,31000,0.444,
1 owners topic,1,topic,706453,0.706453,32000,0.467,
1 owners topic,1,topic,709755,0.709755,33000,0.4802,
1 owners topic,1,topic,713186,0.713186,34000,0.4958,
1 owners topic,1,topic,716642,0.716642,35000,0.5134,
1 owners topic,1,topic,720088,0.720088,36000,0.5336,
1 owners topic,1,topic,723457,0.723457,37000,0.5492,
1 owners topic,1,topic,726657,0.726657,38000,0.5746,
1 owners topic,1,topic,730123,0.730123,39000,0.5952,
1 owners topic,1,topic,733565,0.733565,40000,0.616,
1 owners topic,1,topic,736924,0.736924,41000,0.6386,
1 owners topic,1,topic,740124,0.740124,42000,0.6616,
1 owners topic,1,topic,743552,0.743552,43000,0.6822,
1 owners topic,1,topic,746919,0.746919,44000,0.7028,
1 owners topic,1,topic,750178,0.750178,45000,0.7194,
1 owners topic,1,topic,753481,0.753481,46000,0.7422,
1 owners topic,1,topic,756721,0.756721,47000,0.7574,
1 owners topic,1,topic,760018,0.760018,48000,0.7688,
1 owners topic,1,topic,763516,0.763516,49000,0.7846,
1 owners topic,1,topic,766856,0.766856,50000,0.7988,
1 owners topic,1,topic,770099,0.770099,51000,0.8112,
1 owners topic,1,topic,773557,0.773557,52000,0.8278,
1 owners topic,1,topic,777032,0.777032,53000,0.8482,
1 owners topic,1,topic,780350,0.78035,54000,0.8606,
1 owners topic,1,topic,783744,0.783744,55000,0.878,
1 owners topic,1,topic,787159,0.787159,56000,0.8842,
1 owners topic,1,topic,790536,0.790536,57000,0.8874,
1 owners topic,1,topic,793862,0.793862,58000,0.8926,
1 owners topic,1,topic,797146,0.797146,59000,0.9006,
1 owners topic,1,topic,800414,0.800414,60000,0.9088,
1 owners topic,1,topic,803760,0.80376,61000,0.917,
1 owners topic,1,topic,807126,0.807126,62000,0.9268,
1 owners topic,1,topic,810337,0.810337,63000,0.9318,
1 owners topic,1,topic,813710,0.81371,64000,0.9364,
1 owners topic,1,topic,816912,0.816912,65000,0.9402,
1 owners topic,1,topic,820319,0.820319,66000,0.9426,
1 owners topic,1,topic,823694,0.823694,67000,0.9446,
1 owners topic,1,topic,827046,0.827046,68000,0.944,
1 owners topic,1,topic,830407,0.830407,69000,0.947,
1 owners topic,1,topic,833577,0.833577,70000,0.9488,
1 owners topic,1,topic,836994,0.836994,71000,0.9542,
1 owners topic,1,topic,840146,0.840146,72000,0.9588,
1 owners topic,1,topic,843444,0.843444,73000,0.9662,
1 owners topic,1,topic,846841,0.846841,74000,0.9706,
1 owners topic,1,topic,850182,0.850182,75000,0.9758,
1 owners topic,1,topic,853395,0.853395,76000,0.9802,
1 owners topic,1,topic,856730,0.85673,77000,0.9834,
1 owners topic,1,topic,860013,0.860013,78000,0.9852,
1 owners topic,1,topic,863251,0.863251,79000,0.9866,
1 owners topic,1,topic,866568,0.866568,80000,0.9894,
1 owners topic,1,topic,869877,0.869877,81000,0.9908,
1 owners topic,1,topic,873208,0.873208,82000,0.992,
1 owners topic,1,topic,876326,0.876326,83000,0.994,
1 owners topic,1,topic,879749,0.879749,84000,0.9952,
1 owners topic,1,topic,883045,0.883045,85000,0.9954,
1 owners topic,1,topic,886284,0.886284,86000,0.9962,
1 owners topic,1,topic,889621,0.889621,87000,0.9972,
1 owners topic,1,topic,893157,0.893157,88000,0.9976,
1 owners topic,1,topic,896584,0.896584,89000,0.998,
1 owners topic,1,topic,899960,0.89996,90000,0.9984,
1 owners topic,1,topic,903230,0.90323,91000,0.9988,
1 owners topic,1,topic,906504,0.906504,92000,0.999,
1 owners topic,1,topic,909921,0.909921,93000,0.9984,
1 owners topic,1,topic,913274,0.913274,94000,0.9982,
1 owners topic,1,topic,916612,0.916612,95000,0.9982,
1 owners topic,1,topic,919933,0.919933,96000,0.9982,
1 owners topic,1,topic,923239,0.923239,97000,0.9986,
1 owners topic,1,topic,926709,0.926709,98000,0.9992,
1 owners topic,1,topic,929978,0.929978,99000,0.9996,
1 owners topic,1,topic,933323,0.933323,100000,0.9998,
1 owners topic,1,topic,936644,0.936644,101000,0.9998,
1 owners topic,1,topic,939875,0.939875,102000,1.0,
1 owners topic,1,topic,943332,0.943332,103000,1.0,
1 owners topic,1,topic,946655,0.946655,104000,1.0,
1 owners topic,1,topic,949929,0.949929,105000,1.0,
1 owners topic,1,topic,953234,0.953234,106000,1.0,
1 owners topic,1,topic,956517,0.956517,107000,1.0,
1 owners topic,1,topic,959750,0.95975,108000,1.0,
1 owners topic,1,topic,963126,0.963126,109000,1.0,
1 owners topic,1,topic,966508,0.966508,110000,1.0,
1 owners topic,1,topic,969818,0.969818,111000,0.9998,
1 owners topic,1,topic,972983,0.972983,112000,0.9998,
1 owners topic,1,topic,976184,0.976184,113000,0.9998,
1 owners topic,1,topic,979414,0.979414,114000,0.9998,
1 owners topic,1,topic,982701,0.982701,115000,0.9998,
1 owners topic,1,topic,986225,0.986225,116000,1.0,
1 owners topic,1,topic,989477,0.989477,117000,1.0,
1 owners topic,1,topic,992808,0.992808,118000,1.0,
1 owners topic,1,topic,996156,0.996156,119000,1.0,
1 owners topic,1,topic,999437,0.999437,120000,1.0,
1 owners topic,1,topic,1002870,1.00287,121000,1.0,
1 owners topic,1,topic,1006316,1.006316,122000,1.0,
1 owners topic,1,topic,1009774,1.009774,123000,1.0,
1 owners topic,1,topic,1012952,1.012952,124000,1.0,
1 owners topic,1,topic,1016298,1.016298,125000,1.0,
1 owners topic,1,topic,1019541,1.019541,126000,1.0,
1 owners topic,1,topic,1022763,1.022763,127000,1.0,
1 owners topic,1,topic,1026166,1.026166,128000,1.0,
1 owners topic,1,topic,1029448,1.029448,129000,1.0,
1 owners topic,1,topic,1032743,1.032743,130000,1.0,
1 owners topic,1,topic,1036148,1.036148,131000,1.0,
1 owners topic,1,topic,1039599,1.039599,132000,1.0,
1 owners topic,1,topic,1043130,1.04313,133000,1.0,
1 owners topic,1,topic,1046429,1.046429,134000,1.0,
1 owners topic,1,topic,1049695,1.049695,135000,1.0,
1 owners topic,1,topic,1053023,1.053023,136000,1.0,
1 owners topic,1,topic,1056241,1.056241,137000,1.0,
1 owners topic,1,topic,1059570,1.05957,138000,1.0,
1 owners topic,1,topic,1062954,1.062954,139000,1.0,
1 owners topic,1,topic,1066225,1.066225,140000,1.0,
1 owners topic,1,topic,1069673,1.069673,141000,1.0,
1 owners topic,1,topic,1072980,1.07298,142000,1.0,
1 owners topic,1,topic,1076391,1.076391,143000,1.0,
1 owners topic,1,topic,1079684,1.079684,144000,1.0,
1 owners topic,1,topic,1083135,1.083135,145000,1.0,
1 owners topic,1,topic,1086511,1.086511,146000,1.0,
1 owners topic,1,topic,1089840,1.08984,147000,1.0,
1 owners topic,1,topic,1093204,1.093204,148000,1.0,
1 owners topic,1,topic,1096432,1.096432,149000,1.0,
1 owners topic,1,topic,1099781,1.099781,150000,1.0,
1 owners topic,1,topic,1103073,1.103073,151000,1.0,
1 owners topic,1,topic,1106398,1.106398,152000,1.0,
1 owners topic,1,topic,1109659,1.109659,153000,1.0,
1 owners topic,1,topic,1112977,1.112977,154000,1.0,
1 owners topic,1,topic,1116435,1.116435,155000,1.0,
1 owners topic,1,topic,1119786,1.119786,156000,1.0,
1 owners topic,1,topic,1123095,1.123095,157000,1.0,
1 owners topic,1,topic,1126447,1.126447,158000,1.0,
1 owners topic,1,topic,1129742,1.129742,159000,1.0,
1 owners topic,1,topic,1132984,1.132984,160000,1.0,
1 owners topic,1,topic,1136380,1.13638,161000,1.0,
1 owners topic,1,topic,1139643,1.139643,162000,1.0,
1 owners topic,1,topic,1143000,1.143,163000,1.0,
1 owners topic,1,topic,1146402,1.146402,164000,1.0,
1 owners topic,1,topic,1149730,1.14973,165000,1.0,
1 owners topic,1,topic,1153018,1.153018,166000,1.0,
1 owners topic,1,topic,1156328,1.156328,167000,1.0,
1 owners topic,1,topic,1159667,1.159667,168000,1.0,
1 owners topic,1,topic,1162807,1.162807,169000,1.0,
1 owners topic,1,topic,1166328,1.166328,170000,1.0,
1 owners topic,1,topic,1169776,1.169776,171000,1.0,
1 owners topic,1,topic,1173271,1.173271,172000,1.0,
1 owners topic,1,topic,1176537,1.176537,173000,1.0,
1 owners topic,1,topic,1179907,1.179907,174000,1.0,
1 owners topic,1,topic,1183289,1.183289,175000,1.0,
1 owners topic,1,topic,1186520,1.18652,176000,1.0,
1 owners topic,1,topic,1189861,1.189861,177000,1.0,
1 owners topic,1,topic,1193046,1.193046,178000,1.0,
1 owners topic,1,topic,1196303,1.196303,179000,1.0,
1 owners topic,1,topic,1199648,1.199648,180000,1.0,
1 owners topic,1,topic,1202839,1.202839,181000,1.0,
1 owners topic,1,topic,1206095,1.206095,182000,1.0,
1 owners topic,1,topic,1209500,1.2095,183000,1.0,
1 owners topic,1,topic,1213003,1.213003,184000,1.0,
1 owners topic,1,topic,1216268,1.216268,185000,1.0,
1 owners topic,1,topic,1219511,1.219511,186000,1.0,
1 owners topic,1,topic,1222832,1.222832,187000,1.0,
1 owners topic,1,topic,1226164,1.226164,188000,1.0,
1 owners topic,1,topic,1229683,1.229683,189000,1.0,
1 owners topic,1,topic,1233276,1.233276,190000,1.0,
1 owners topic,1,topic,1236668,1.236668,191000,1.0,
1 owners topic,1,topic,1239950,1.23995,192000,1.0,
1 owners topic,1,topic,1243302,1.243302,193000,1.0,
1 owners topic,1,topic,1246571,1.246571,194000,1.0,
1 owners topic,1,topic,1249977,1.249977,195000,1.0,
1 owners topic,1,topic,1253303,1.253303,196000,1.0,
1 owners topic,1,topic,1256541,1.256541,197000,1.0,
1 owners topic,1,topic,1259958,1.259958,198000,1.0,
1 owners topic,1,topic,1263184,1.263184,199000,1.0,
1 owners topic,1,topic,1266397,1.266397,200000,1.0,
1 owners topic,1,topic,1269802,1.269802,201000,1.0,
1 owners topic,1,topic,1273022,1.273022,202000,1.0,
1 owners topic,1,topic,1276380,1.27638,203000,1.0,
1 owners topic,1,topic,1279853,1.279853,204000,1.0,
1 owners topic,1,topic,1283236,1.283236,205000,1.0,
1 owners topic,1,topic,1286508,1.286508,206000,1.0,
1 owners topic,1,topic,1289822,1.289822,207000,1.0,
1 owners topic,1,topic,1293061,1.293061,208000,1.0,
1 owners topic,1,topic,1296211,1.296211,209000,1.0,
1 owners topic,1,topic,1299469,1.299469,210000,1.0,
1 owners topic,1,topic,1302856,1.302856,211000,1.0,
1 owners topic,1,topic,1306274,1.306274,212000,1.0,
1 owners topic,1,topic,1309581,1.309581,213000,1.0,
1 owners topic,1,topic,1312785,1.312785,214000,1.0,
1 owners topic,1,topic,1316133,1.316133,215000,1.0,
1 owners topic,1,topic,1319418,1.319418,216000,1.0,
1 owners topic,1,topic,1322768,1.322768,217000,1.0,
1 owners topic,1,topic,1325969,1.325969,218000,1.0,
1 owners topic,1,topic,1329397,1.329397,219000,1.0,
1 owners topic,1,topic,1332700,1.3327,220000,1.0,
1 owners topic,1,topic,1336150,1.33615,221000,1.0,
1 owners topic,1,topic,1339760,1.33976,222000,1.0,
1 owners topic,1,topic,1343082,1.343082,223000,1.0,
1 owners topic,1,topic,1346385,1.346385,224000,1.0,
1 owners topic,1,topic,1349736,1.349736,225000,1.0,
1 owners topic,1,topic,1353000,1.353,226000,1.0,
1 owners topic,1,topic,1356335,1.356335,227000,1.0,
1 owners topic,1,topic,1359623,1.359623,228000,1.0,
1 owners topic,1,topic,1363004,1.363004,229000,1.0,
1 owners topic,1,topic,1366254,1.366254,230000,1.0,
1 owners topic,1,topic,1369655,1.369655,231000,1.0,
1 owners topic,1,topic,1372989,1.372989,232000,1.0,
1 owners topic,1,topic,1376441,1.376441,233000,1.0,
1 owners topic,1,topic,1379660,1.37966,234000,1.0,
1 owners topic,1,topic,1383069,1.383069,235000,1.0,
1 owners topic,1,topic,1386256,1.386256,236000,1.0,
1 owners topic,1,topic,1389658,1.389658,237000,1.0,
1 owners topic,1,topic,1393037,1.393037,238000,1.0,
1 owners topic,1,topic,1396313,1.396313,239000,1.0,
1 owners topic,1,topic,1399739,1.399739,240000,1.0,
1 owners topic,1,topic,1403108,1.403108,241000,1.0,
1 owners topic,1,topic,1406455,1.406455,242000,1.0,
1 owners topic,1,topic,1409772,1.409772,243000,1.0,
1 owners topic,1,topic,1413219,1.413219,244000,1.0,
1 owners topic,1,topic,1416786,1.416786,245000,1.0,
1 owners topic,1,topic,1420225,1.420225,246000,1.0,
1 owners topic,1,topic,1423443,1.423443,247000,1.0,
1 owners topic,1,topic,1426850,1.42685,248000,1.0,
1 owners topic,1,topic,1430260,1.43026,249000,1.0,
1 owners topic,1,topic,1433605,1.433605,250000,1.0,
1 owners topic,1,topic,1437057,1.437057,251000,1.0,
1 owners topic,1,topic,1440351,1.440351,252000,1.0,
1 owners topic,1,topic,1443648,1.443648,253000,1.0,
1 owners topic,1,topic,1447034,1.447034,254000,1.0,
1 owners topic,1,topic,1450340,1.45034,255000,1.0,
1 owners topic,1,topic,1453640,1.45364,256000,1.0,
1 owners topic,1,topic,1456925,1.456925,257000,1.0,
1 owners topic,1,topic,1460253,1.460253,258000,1.0,
1 owners topic,1,topic,1463589,1.463589,259000,1.0,
1 owners topic,1,topic,1466812,1.466812,260000,1.0,
1 owners topic,1,topic,1470047,1.470047,261000,1.0,
1 owners topic,1,topic,1473287,1.473287,262000,1.0,
1 owners topic,1,topic,1476548,1.476548,263000,1.0,
1 owners topic,1,topic,1479912,1.479912,264000,1.0,
1 owners topic,1,topic,1483410,1.48341,265000,1.0,
1 owners topic,1,topic,1486769,1.486769,266000,1.0,
1 owners topic,1,topic,1489902,1.489902,267000,1.0,
1 owners topic,1,topic,1493300,1.4933,268000,1.0,
1 owners topic,1,topic,1496753,1.496753,269000,1.0,
1 owners topic,1,topic,1499998,1.499998,270000,1.0,
1 owners topic,1,topic,1499998,1.499998,270000,1.0,
5 owners topic,5,topic,616458,0.616458,5000,0.8704,
5 owners topic,5,topic,619763,0.619763,6000,0.9022,
5 owners topic,5,topic,623124,0.623124,7000,0.9018,
5 owners topic,5,topic,626439,0.626439,8000,0.9044,
5 owners topic,5,topic,629709,0.629709,9000,0.902,
5 owners topic,5,topic,633137,0.633137,10000,0.904,
5 owners topic,5,topic,636435,0.636435,11000,0.9082,
5 owners topic,5,topic,639782,0.639782,12000,0.913,
5 owners topic,5,topic,643275,0.643275,13000,0.9168,
5 owners topic,5,topic,646614,0.646614,14000,0.9214,
5 owners topic,5,topic,650031,0.650031,15000,0.9228,
5 owners topic,5,topic,653313,0.653313,16000,0.9206,
5 owners topic,5,topic,656806,0.656806,17000,0.9212,
5 owners topic,5,topic,660094,0.660094,18000,0.9222,
5 owners topic,5,topic,663360,0.66336,19000,0.9232,
5 owners topic,5,topic,666599,0.666599,20000,0.9318,
5 owners topic,5,topic,669992,0.669992,21000,0.9424,
5 owners topic,5,topic,673338,0.673338,22000,0.9514,
5 owners topic,5,topic,676537,0.676537,23000,0.9646,
5 owners topic,5,topic,679914,0.679914,24000,0.9758,
5 owners topic,5,topic,683253,0.683253,25000,0.9826,
5 owners topic,5,topic,686449,0.686449,26000,0.9878,
5 owners topic,5,topic,689870,0.68987,27000,0.992,
5 owners topic,5,topic,693294,0.693294,28000,0.9934,
5 owners topic,5,topic,696549,0.696549,29000,0.9956,
5 owners topic,5,topic,699790,0.69979,30000,0.9966,
5 owners topic,5,topic,702975,0.702975,31000,0.9978,
5 owners topic,5,topic,706453,0.706453,32000,0.9986,
5 owners topic,5,topic,709755,0.709755,33000,0.9994,
5 owners topic,5,topic,713186,0.713186,34000,0.9998,
5 owners topic,5,topic,716642,0.716642,35000,0.9998,
5 owners topic,5,topic,720088,0.720088,36000,0.9998,
5 owners topic,5,topic,723457,0.723457,37000,0.9998,
5 owners topic,5,topic,726657,0.726657,38000,0.9996,
5 owners topic,5,topic,730123,0.730123,39000,0.9996,
5 owners topic,5,topic,733565,0.733565,40000,0.9998,
5 owners topic,5,topic,736924,0.736924,41000,0.9998,
5 owners topic,5,topic,740124,0.740124,42000,0.9998,
5 owners topic,5,topic,743552,0.743552,43000,1.0,
5 owners topic,5,topic,746919,0.746919,44000,1.0,
5 owners topic,5,topic,750178,0.750178,45000,1.0,
5 owners topic,5,topic,753481,0.753481,46000,1.0,
5 owners topic,5,topic,756721,0.756721,47000,1.0,
5 owners topic,5,topic,760018,0.760018,48000,1.0,
5 owners topic,5,topic,763516,0.763516,49000,1.0,
5 owners topic,5,topic,766856,0.766856,50000,1.0,
5 owners topic,5,topic,770099,0.770099,51000,1.0,
5 owners topic,5,topic,773557,0.773557,52000,1.0,
5 owners topic,5,topic,777032,0.777032,53000,1.0,
5 owners topic,5,topic,780350,0.78035,54000,1.0,
5 owners topic,5,topic,783744,0.783744,55000,1.0,
5 owners topic,5,topic,787159,0.787159,56000,1.0,
5 owners topic,5,topic,790536,0.790536,57000,1.0,
5 owners topic,5,topic,793862,0.793862,58000,1.0,
5 owners topic,5,topic,797146,0.797146,59000,1.0,
5 owners topic,5,topic,800414,0.800414,60000,1.0,
5 owners topic,5,topic,803760,0.80376,61000,1.0,
5 owners topic,5,topic,807126,0.807126,62000,1.0,
5 owners topic,5,topic,810337,0.810337,63000,1.0,
5 owners topic,5,topic,813710,0.81371,64000,1.0,
5 owners topic,5,topic,816912,0.816912,65000,1.0,
5 owners topic,5,topic,820319,0.820319,66000,1.0,
5 owners topic,5,topic,823694,0.823694,67000,1.0,
5 owners topic,5,topic,827046,0.827046,68000,1.0,
5 owners topic,5,topic,830407,0.830407,69000,1.0,
5 owners topic,5,topic,833577,0.833577,70000,1.0,
5 owners topic,5,topic,836994,0.836994,71000,1.0,
5 owners topic,5,topic,840146,0.840146,72000,1.0,
5 owners topic,5,topic,843444,0.843444,73000,1.0,
5 owners topic,5,topic,846841,0.846841,74000,1.0,
5 owners topic,5,topic,850182,0.850182,75000,1.0,
5 owners topic,5,topic,853395,0.853395,76000,1.0,
5 owners topic,5,topic,856730,0.85673,77000,1.0,
5 owners topic,5,topic,860013,0.860013,78000,1.0,
5 owners topic,5,topic,863251,0.863251,79000,1.0,
5 owners topic,5,topic,866568,0.866568,80000,1.0,
5 owners topic,5,topic,869877,0.869877,81000,1.0,
5 owners topic,5,topic,873208,0.873208,82000,1.0,
5 owners topic,5,topic,876326,0.876326,83000,1.0,
5 owners topic,5,topic,879749,0.879749,84000,1.0,
5 owners topic,5,topic,883045,0.883045,85000,1.0,
5 owners topic,5,topic,886284,0.886284,86000,1.0,
5 owners topic,5,topic,889621,0.889621,87000,1.0,
5 owners topic,5,topic,893157,0.893157,88000,1.0,
5 owners topic,5,topic,896584,0.896584,89000,1.0,
5 owners topic,5,topic,899960,0.89996,90000,1.0,
5 owners topic,5,topic,903230,0.90323,91000,1.0,
5 owners topic,5,topic,906504,0.906504,92000,1.0,
5 owners topic,5,topic,909921,0.909921,93000,1.0,
5 owners topic,5,topic,913274,0.913274,94000,1.0,
5 owners topic,5,topic,916612,0.916612,95000,1.0,
5 owners topic,5,topic,919933,0.919933,96000,1.0,
5 owners topic,5,topic,923239,0.923239,97000,1.0,
5 owners topic,5,topic,926709,0.926709,98000,1.0,
5 owners topic,5,topic,929978,0.929978,99000,1.0,
5 owners topic,5,topic,933323,0.933323,100000,1.0,
5 owners topic,5,topic,936644,0.936644,101000,1.0,
5 owners topic,5,topic,939875,0.939875,102000,1.0,
5 owners topic,5,topic,943332,0.943332,103000,1.0,
5 owners topic,5,topic,946655,0.946655,104000,1.0,
5 owners topic,5,topic,949929,0.949929,105000,1.0,
5 owners topic,5,topic,953234,0.953234,106000,1.0,
5 owners topic,5,topic,956517,0.956517,107000,1.0,
5 owners topic,5,topic,959750,0.95975,108000,1.0,
5 owners topic,5,topic,963126,0.963126,109000,1.0,
5 owners topic,5,topic,966508,0.966508,110000,1.0,
5 owners topic,5,topic,969818,0.969818,111000,1.0,
5 owners topic,5,topic,972983,0.972983,112000,1.0,
5 owners topic,5,topic,976184,0.976184,113000,1.0,
5 owners topic,5,topic,979414,0.979414,114000,1.0,
5 owners topic,5,topic,982701,0.982701,115000,1.0,
5 owners topic,5,topic,986225,0.986225,116000,1.0,
5 owners topic,5,topic,989477,0.989477,117000,1.0,
5 owners topic,5,topic,992808,0.992808,118000,1.0,
5 owners topic,5,topic,996156,0.996156,119000,1.0,
5 owners topic,5,topic,999437,0.999437,120000,1.0,
5 owners topic,5,topic,1002870,1.00287,121000,1.0,
5 owners topic,5,topic,1006316,1.006316,122000,1.0,
5 owners topic,5,topic,1009774,1.009774,123000,1.0,
5 owners topic,5,topic,1012952,1.012952,124000,1.0,
5 owners topic,5,topic,1016298,1.016298,125000,1.0,
5 owners topic,5,topic,1019541,1.019541,126000,1.0,
5 owners topic,5,topic,1022763,1.022763,127000,1.0,
5 owners topic,5,topic,1026166,1.026166,128000,1.0,
5 owners topic,5,topic,1029448,1.029448,129000,1.0,
5 owners topic,5,topic,1032743,1.032743,130000,1.0,
5 owners topic,5,topic,1036148,1.036148,131000,1.0,
5 owners topic,5,topic,1039599,1.039599,132000,1.0,
5 owners topic,5,topic,1043130,1.04313,133000,1.0,
5 owners topic,5,topic,1046429,1.046429,134000,1.0,
5 owners topic,5,topic,1049695,1.049695,135000,1.0,
5 owners topic,5,topic,1053023,1.053023,136000,1.0,
5 owners topic,5,topic,1056241,1.056241,137000,1.0,
5 owners topic,5,topic,1059570,1.05957,138000,1.0,
5 owners topic,5,topic,1062954,1.062954,139000,1.0,
5 owners topic,5,topic,1066225,1.066225,140000,1.0,
5 owners topic,5,topic,1069673,1.069673,141000,1.0,
5 owners topic,5,topic,1072980,1.07298,142000,1.0,
5 owners topic,5,topic,1076391,1.076391,143000,1.0,
5 owners topic,5,topic,1079684,1.079684,144000,1.0,
5 owners topic,5,topic,1083135,1.083135,145000,1.0,
5 owners topic,5,topic,1086511,1.086511,146000,1.0,
5 owners topic,5,topic,1089840,1.08984,147000,1.0,
5 owners topic,5,topic,1093204,1.093204,148000,1.0,
5 owners topic,5,topic,1096432,1.096432,149000,1.0,
5 owners topic,5,topic,1099781,1.099781,150000,1.0,
5 owners topic,5,topic,1103073,1.103073,151000,1.0,
5 owners topic,5,topic,1106398,1.106398,152000,1.0,
5 owners topic,5,topic,1109659,1.109659,153000,1.0,
5 owners topic,5,topic,1112977,1.112977,154000,1.0,
5 owners topic,5,topic,1116435,1.116435,155000,1.0,
5 owners topic,5,topic,1119786,1.119786,156000,1.0,
5 owners topic,5,topic,1123095,1.123095,157000,1.0,
5 owners topic,5,topic,1126447,1.126447,158000,1.0,
5 owners topic,5,topic,1129742,1.129742,159000,1.0,
5 owners topic,5,topic,1132984,1.132984,160000,1.0,
5 owners topic,5,topic,1136380,1.13638,161000,1.0,
5 owners topic,5,topic,1139643,1.139643,162000,1.0,
5 owners topic,5,topic,1143000,1.143,163000,1.0,
5 owners topic,5,topic,1146402,1.146402,164000,1.0,
5 owners topic,5,topic,1149730,1.14973,165000,1.0,
5 owners topic,5,topic,1153018,1.153018,166000,1.0,
5 owners topic,5,topic,1156328,1.156328,167000,1.0,
5 owners topic,5,topic,1159667,1.159667,168000,1.0,
5 owners topic,5,topic,1162807,1.162807,169000,1.0,
5 owners topic,5,topic,1166328,1.166328,170000,1.0,
5 owners topic,5,topic,1169776,1.169776,171000,1.0,
5 owners topic,5,topic,1173271,1.173271,172000,1.0,
5 owners topic,5,topic,1176537,1.176537,173000,1.0,
5 owners topic,5,topic,1179907,1.179907,174000,1.0,
5 owners topic,5,topic,1183289,1.183289,175000,1.0,
5 owners topic,5,topic,1186520,1.18652,176000,1.0,
5 owners topic,5,topic,1189861,1.189861,177000,1.0,
5 owners topic,5,topic,1193046,1.193046,178000,1.0,
5 owners topic,5,topic,1196303,1.196303,179000,1.0,
5 owners topic,5,topic,1199648,1.199648,180000,1.0,
5 owners topic,5,topic,1202839,1.202839,181000,1.0,
5 owners topic,5,topic,1206095,1.206095,182000,1.0,
5 owners topic,5,topic,1209500,1.2095,183000,1.0,
5 owners topic,5,topic,1213003,1.213003,184000,1.0,
5 owners topic,5,topic,1216268,1.216268,185000,1.0,
5 owners topic,5,topic,1219511,1.219511,186000,1.0,
5 owners topic,5,topic,1222832,1.222832,187000,1.0,
5 owners topic,5,topic,1226164,1.226164,188000,1.0,
5 owners topic,5,topic,1229683,1.229683,189000,1.0,
5 owners topic,5,topic,1233276,1.233276,190000,1.0,
5 owners topic,5,topic,1236668,1.236668,191000,1.0,
5 owners topic,5,topic,1239950,1.23995,192000,1.0,
5 owners topic,5,topic,1243302,1.243302,193000,1.0,
5 owners topic,5,topic,1246571,1.246571,194000,1.0,
5 owners topic,5,topic,1249977,1.249977,195000,1.0,
5 owners topic,5,topic,1253303,1.253303,196000,1.0,
5 owners topic,5,topic,1256541,1.256541,197000,1.0,
5 owners topic,5,topic,1259958,1.259958,198000,1.0,
5 owners topic,5,topic,1263184,1.263184,199000,1.0,
5 owners topic,5,topic,1266397,1.266397,200000,1.0,
5 owners topic,5,topic,1269802,1.269802,201000,1.0,
5 owners topic,5,topic,1273022,1.273022,202000,1.0,
5 owners topic,5,topic,1276380,1.27638,203000,1.0,
5 owners topic,5,topic,1279853,1.279853,204000,1.0,
5 owners topic,5,topic,1283236,1.283236,205000,1.0,
5 owners topic,5,topic,1286508,1.286508,206000,1.0,
5 owners topic,5,topic,1289822,1.289822,207000,1.0,
5 owners topic,5,topic,1293061,1.293061,208000,1.0,
5 owners topic,5,topic,1296211,1.296211,209000,1.0,
5 owners topic,5,topic,1299469,1.299469,210000,1.0,
5 owners topic,5,topic,1302856,1.302856,211000,1.0,
5 owners topic,5,topic,1306274,1.306274,212000,1.0,
5 owners topic,5,topic,1309581,1.309581,213000,1.0,
5 owners topic,5,topic,1312785,1.312785,214000,1.0,
5 owners topic,5,topic,1316133,1.316133,215000,1.0,
5 owners topic,5,topic,1319418,1.319418,216000,1.0,
5 owners topic,5,topic,1322768,1.322768,217000,1.0,
5 owners topic,5,topic,1325969,1.325969,218000,1.0,
5 owners topic,5,topic,1329397,1.329397,219000,1.0,
5 owners topic,5,topic,1332700,1.3327,220000,1.0,
5 owners topic,5,topic,1336150,1.33615,221000,1.0,
5 owners topic,5,topic,1339760,1.33976,222000,1.0,
5 owners topic,5,topic,1343082,1.343082,223000,1.0,
5 owners topic,5,topic,1346385,1.346385,224000,1.0,
5 owners topic,5,topic,1349736,1.349736,225000,1.0,
5 owners topic,5,topic,1353000,1.353,226000,1.0,
5 owners topic,5,topic,1356335,1.356335,227000,1.0,
5 owners topic,5,topic,1359623,1.359623,228000,1.0,
5 owners topic,5,topic,1363004,1.363004,229000,1.0,
5 owners topic,5,topic,1366254,1.366254,230000,1.0,
5 owners topic,5,topic,1369655,1.369655,231000,1.0,
5 owners topic,5,topic,1372989,1.372989,232000,1.0,
5 owners topic,5,topic,1376441,1.376441,233000,1.0,
5 owners topic,5,topic,1379660,1.37966,234000,1.0,
5 owners topic,5,topic,1383069,1.383069,235000,1.0,
5 owners topic,5,topic,1386256,1.386256,236000,1.0,
5 owners topic,5,topic,1389658,1.389658,237000,1.0,
5 owners topic,5,topic,1393037,1.393037,238000,1.0,
5 owners topic,5,topic,1396313,1.396313,239000,1.0,
5 owners topic,5,topic,1399739,1.399739,240000,1.0,
5 owners topic,5,topic,1403108,1.403108,241000,1.0,
5 owners topic,5,topic,1406455,1.406455,242000,1.0,
5 owners topic,5,topic,1409772,1.409772,243000,1.0,
5 owners topic,5,topic,1413219,1.413219,244000,1.0,
5 owners topic,5,topic,1416786,1.416786,245000,1.0,
5 owners topic,5,topic,1420225,1.420225,246000,1.0,
5 owners topic,5,topic,1423443,1.423443,247000,1.0,
5 owners topic,5,topic,1426850,1.42685,248000,1.0,
5 owners topic,5,topic,1430260,1.43026,249000,1.0,
5 owners topic,5,topic,1433605,1.433605,250000,1.0,
5 owners topic,5,topic,1437057,1.437057,251000,1.0,
5 owners topic,5,topic,1440351,1.440351,252000,1.0,
5 owners topic,5,topic,1443648,1.443648,253000,1.0,
5 owners topic,5,topic,1447034,1.447034,254000,1.0,
5 owners topic,5,topic,1450340,1.45034,255000,1.0,
5 owners topic,5,topic,1453640,1.45364,256000,1.0,
5 owners topic,5,topic,1456925,1.456925,257000,1.0,
5 owners topic,5,topic,1460253,1.460253,258000,1.0,
5 owners topic,5,topic,1463589,1.463589,259000,1.0,
5 owners topic,5,topic,1466812,1.466812,260000,1.0,
5 owners topic,5,topic,1470047,1.470047,261000,1.0,
5 owners topic,5,topic,1473287,1.473287,262000,1.0,
5 owners topic,5,topic,1476548,1.476548,263000,1.0,
5 owners topic,5,topic,1479912,1.479912,264000,1.0,
5 owners topic,5,topic,1483410,1.48341,265000,1.0,
5 owners topic,5,topic,1486769,1.486769,266000,1.0,
5 owners topic,5,topic,1489902,1.489902,267000,1.0,
5 owners topic,5,topic,1493300,1.4933,268000,1.0,
5 owners topic,5,topic,1496753,1.496753,269000,1.0,
5 owners topic,5,topic,1499998,1.499998,270000,1.0,
5 owners topic,5,topic,1499998,1.499998,270000,1.0,
10 owners topic,10,topic,616458,0.616458,5000,0.967,
10 owners topic,10,topic,619763,0.619763,6000,1.0,
10 owners topic,10,topic,623124,0.623124,7000,1.0,
10 owners topic,10,topic,626439,0.626439,8000,1.0,
10 owners topic,10,topic,629709,0.629709,9000,1.0,
10 owners topic,10,topic,633137,0.633137,10000,1.0,
10 owners topic,10,topic,636435,0.636435,11000,1.0,
10 owners topic,10,topic,639782,0.639782,12000,1.0,
10 owners topic,10,topic,643275,0.643275,13000,1.0,
10 owners topic,10,topic,646614,0.646614,14000,1.0,
10 owners topic,10,topic,650031,0.650031,15000,1.0,
10 owners topic,10,topic,653313,0.653313,16000,1.0,
10 owners topic,10,topic,656806,0.656806,17000,1.0,
10 owners topic,10,topic,660094,0.660094,18000,1.0,
10 owners topic,10,topic,663360,0.66336,19000,1.0,
10 owners topic,10,topic,666599,0.666599,20000,1.0,
10 owners topic,10,topic,669992,0.669992,21000,1.0,
10 owners topic,10,topic,673338,0.673338,22000,1.0,
10 owners topic,10,topic,676537,0.676537,23000,1.0,
10 owners topic,10,topic,679914,0.679914,24000,1.0,
10 owners topic,10,topic,683253,0.683253,25000,1.0,
10 owners topic,10,topic,686449,0.686449,26000,1.0,
10 owners topic,10,topic,689870,0.68987,27000,1.0,
10 owners topic,10,topic,693294,0.693294,28000,1.0,
10 owners topic,10,topic,696549,0.696549,29000,1.0,
10 owners topic,10,topic,699790,0.69979,30000,1.0,
10 owners topic,10,topic,702975,0.702975,31000,1.0,
10 owners topic,10,topic,706453,0.706453,32000,1.0,
10 owners topic,10,topic,709755,0.709755,33000,1.0,
10 owners topic,10,topic,713186,0.713186,34000,1.0,
10 owners topic,10,topic,716642,0.716642,35000,1.0,
10 owners topic,10,topic,720088,0.720088,36000,1.0,
10 owners topic,10,topic,723457,0.723457,37000,1.0,
10 owners topic,10,topic,726657,0.726657,38000,1.0,
10 owners topic,10,topic,730123,0.730123,39000,1.0,
10 owners topic,10,topic,733565,0.733565,40000,1.0,
10 owners topic,10,topic,736924,0.736924,41000,1.0,
10 owners topic,10,topic,740124,0.740124,42000,1.0,
10 owners topic,10,topic,743552,0.743552,43000,1.0,
10 owners topic,10,topic,746919,0.746919,44000,1.0,
10 owners topic,10,topic,750178,0.750178,45000,1.0,
10 owners topic,10,topic,753481,0.753481,46000,1.0,
10 owners topic,10,topic,756721,0.756721,47000,1.0,
10 owners topic,10,topic,760018,0.760018,48000,1.0,
10 owners topic,10,topic,763516,0.763516,49000,1.0,
10 owners topic,10,topic,766856,0.766856,50000,1.0,
10 owners topic,10,topic,770099,0.770099,51000,1.0,
10 owners topic,10,topic,773557,0.773557,52000,1.0,
10 owners topic,10,topic,777032,0.777032,53000,1.0,
10 owners topic,10,topic,780350,0.78035,54000,1.0,
10 owners topic,10,topic,783744,0.783744,55000,1.0,
10 owners topic,10,topic,787159,0.787159,56000,1.0,
10 owners topic,10,topic,790536,0.790536,57000,1.0,
10 owners topic,10,topic,793862,0.793862,58000,1.0,
10 owners topic,10,topic,797146,0.797146,59000,1.0,
10 owners topic,10,topic,800414,0.800414,60000,1.0,
10 owners topic,10,topic,803760,0.80376,61000,1.0,
10 owners topic,10,topic,807126,0.807126,62000,1.0,
10 owners topic,10,topic,810337,0.810337,63000,1.0,
10 owners topic,10,topic,813710,0.81371,64000,1.0,
10 owners topic,10,topic,816912,0.816912,65000,1.0,
10 owners topic,10,topic,820319,0.820319,66000,1.0,
10 owners topic,10,topic,823694,0.823694,67000,1.0,
10 owners topic,10,topic,827046,0.827046,68000,1.0,
10 owners topic,10,topic,830407,0.830407,69000,1.0,
10 owners topic,10,topic,833577,0.833577,70000,1.0,
10 owners topic,10,topic,836994,0.836994,71000,1.0,
10 owners topic,10,topic,840146,0.840146,72000,1.0,
10 owners topic,10,topic,843444,0.843444,73000,1.0,
10 owners topic,10,topic,846841,0.846841,74000,1.0,
10 owners topic,10,topic,850182,0.850182,75000,1.0,
10 owners topic,10,topic,853395,0.853395,76000,1.0,
10 owners topic,10,topic,856730,0.85673,77000,1.0,
10 owners topic,10,topic,860013,0.860013,78000,1.0,
10 owners topic,10,topic,863251,0.863251,79000,1.0,
10 owners topic,10,topic,866568,0.866568,80000,1.0,
10 owners topic,10,topic,869877,0.869877,81000,1.0,
10 owners topic,10,topic,873208,0.873208,82000,1.0,
10 owners topic,10,topic,876326,0.876326,83000,1.0,
10 owners topic,10,topic,879749,0.879749,84000,1.0,
10 owners topic,10,topic,883045,0.883045,85000,1.0,
10 owners topic,10,topic,886284,0.886284,86000,1.0,
10 owners topic,10,topic,889621,0.889621,87000,1.0,
10 owners topic,10,topic,893157,0.893157,88000,1.0,
10 owners topic,10,topic,896584,0.896584,89000,1.0,
10 owners topic,10,topic,899960,0.89996,90000,1.0,
10 owners topic,10,topic,903230,0.90323,91000,1.0,
10 owners topic,10,topic,906504,0.906504,92000,1.0,
10 owners topic,10,topic,909921,0.909921,93000,1.0,
10 owners topic,10,topic,913274,0.913274,94000,1.0,
10 owners topic,10,topic,916612,0.916612,95000,1.0,
10 owners topic,10,topic,919933,0.919933,96000,1.0,
10 owners topic,10,topic,923239,0.923239,97000,1.0,
10 owners topic,10,topic,926709,0.926709,98000,1.0,
10 owners topic,10,topic,929978,0.929978,99000,1.0,
10 owners topic,10,topic,933323,0.933323,100000,1.0,
10 owners topic,10,topic,936644,0.936644,101000,1.0,
10 owners topic,10,topic,939875,0.939875,102000,1.0,
10 owners topic,10,topic,943332,0.943332,103000,1.0,
10 owners topic,10,topic,946655,0.946655,104000,1.0,
10 owners topic,10,topic,949929,0.949929,105000,1.0,
10 owners topic,10,topic,953234,0.953234,106000,1.0,
10 owners topic,10,topic,956517,0.956517,107000,1.0,
10 owners topic,10,topic,959750,0.95975,108000,1.0,
10 owners topic,10,topic,963126,0.963126,109000,1.0,
10 owners topic,10,topic,966508,0.966508,110000,1.0,
10 owners topic,10,topic,969818,0.969818,111000,1.0,
10 owners topic,10,topic,972983,0.972983,112000,1.0,
10 owners topic,10,topic,976184,0.976184,113000,1.0,
10 owners topic,10,topic,979414,0.979414,114000,1.0,
10 owners topic,10,topic,982701,0.982701,115000,1.0,
10 owners topic,10,topic,986225,0.986225,116000,1.0,
10 owners topic,10,topic,989477,0.989477,117000,1.0,
10 owners topic,10,topic,992808,0.992808,118000,1.0,
10 owners topic,10,topic,996156,0.996156,119000,1.0,
10 owners topic,10,topic,999437,0.999437,120000,1.0,
10 owners topic,10,topic,1002870,1.00287,121000,1.0,
10 owners topic,10,topic,1006316,1.006316,122000,1.0,
10 owners topic,10,topic,1009774,1.009774,123000,1.0,
10 owners topic,10,topic,1012952,1.012952,124000,1.0,
10 owners topic,10,topic,1016298,1.016298,125000,1.0,
10 owners topic,10,topic,1019541,1.019541,126000,1.0,
10 owners topic,10,topic,1022763,1.022763,127000,1.0,
10 owners topic,10,topic,1026166,1.026166,128000,1.0,
10 owners topic,10,topic,1029448,1.029448,129000,1.0,
10 owners topic,10,topic,1032743,1.032743,130000,1.0,
10 owners topic,10,topic,1036148,1.036148,131000,1.0,
10 owners topic,10,topic,1039599,1.039599,132000,1.0,
10 owners topic,10,topic,1043130,1.04313,133000,1.0,
10 owners topic,10,topic,1046429,1.046429,134000,1.0,
10 owners topic,10,topic,1049695,1.049695,135000,1.0,
10 owners topic,10,topic,1053023,1.053023,136000,1.0,
10 owners topic,10,topic,1056241,1.056241,137000,1.0,
10 owners topic,10,topic,1059570,1.05957,138000,1.0,
10 owners topic,10,topic,1062954,1.062954,139000,1.0,
10 owners topic,10,topic,1066225,1.066225,140000,1.0,
10 owners topic,10,topic,1069673,1.069673,141000,1.0,
10 owners topic,10,topic,1072980,1.07298,142000,1.0,
10 owners topic,10,topic,1076391,1.076391,143000,1.0,
10 owners topic,10,topic,1079684,1.079684,144000,1.0,
10 owners topic,10,topic,1083135,1.083135,145000,1.0,
10 owners topic,10,topic,1086511,1.086511,146000,1.0,
10 owners topic,10,topic,1089840,1.08984,147000,1.0,
10 owners topic,10,topic,1093204,1.093204,148000,1.0,
10 owners topic,10,topic,1096432,1.096432,149000,1.0,
10 owners topic,10,topic,1099781,1.099781,150000,1.0,
10 owners topic,10,topic,1103073,1.103073,151000,1.0,
10 owners topic,10,topic,1106398,1.106398,152000,1.0,
10 owners topic,10,topic,1109659,1.109659,153000,1.0,
10 owners topic,10,topic,1112977,1.112977,154000,1.0,
10 owners topic,10,topic,1116435,1.116435,155000,1.0,
10 owners topic,10,topic,1119786,1.119786,156000,1.0,
10 owners topic,10,topic,1123095,1.123095,157000,1.0,
10 owners topic,10,topic,1126447,1.126447,158000,1.0,
10 owners topic,10,topic,1129742,1.129742,159000,1.0,
10 owners topic,10,topic,1132984,1.132984,160000,1.0,
10 owners topic,10,topic,1136380,1.13638,161000,1.0,
10 owners topic,10,topic,1139643,1.139643,162000,1.0,
10 owners topic,10,topic,1143000,1.143,163000,1.0,
10 owners topic,10,topic,1146402,1.146402,164000,1.0,
10 owners topic,10,topic,1149730,1.14973,165000,1.0,
10 owners topic,10,topic,1153018,1.153018,166000,1.0,
10 owners topic,10,topic,1156328,1.156328,167000,1.0,
10 owners topic,10,topic,1159667,1.159667,168000,1.0,
10 owners topic,10,topic,1162807,1.162807,169000,1.0,
10 owners topic,10,topic,1166328,1.166328,170000,1.0,
10 owners topic,10,topic,1169776,1.169776,171000,1.0,
10 owners topic,10,topic,1173271,1.173271,172000,1.0,
10 owners topic,10,topic,1176537,1.176537,173000,1.0,
10 owners topic,10,topic,1179907,1.179907,174000,1.0,
10 owners topic,10,topic,1183289,1.183289,175000,1.0,
10 owners topic,10,topic,1186520,1.18652,176000,1.0,
10 owners topic,10,topic,1189861,1.189861,177000,1.0,
10 owners topic,10,topic,1193046,1.193046,178000,1.0,
10 owners topic,10,topic,1196303,1.196303,179000,1.0,
10 owners topic,10,topic,1199648,1.199648,180000,1.0,
10 owners topic,10,topic,1202839,1.202839,181000,1.0,
10 owners topic,10,topic,1206095,1.206095,182000,1.0,
10 owners topic,10,topic,1209500,1.2095,183000,1.0,
10 owners topic,10,topic,1213003,1.213003,184000,1.0,
10 owners topic,10,topic,1216268,1.216268,185000,1.0,
10 owners topic,10,topic,1219511,1.219511,186000,1.0,
10 owners topic,10,topic,1222832,1.222832,187000,1.0,
10 owners topic,10,topic,1226164,1.226164,188000,1.0,
10 owners topic,10,topic,1229683,1.229683,189000,1.0,
10 owners topic,10,topic,1233276,1.233276,190000,1.0,
10 owners topic,10,topic,1236668,1.236668,191000,1.0,
10 owners topic,10,topic,1239950,1.23995,192000,1.0,
10 owners topic,10,topic,1243302,1.243302,193000,1.0,
10 owners topic,10,topic,1246571,1.246571,194000,1.0,
10 owners topic,10,topic,1249977,1.249977,195000,1.0,
10 owners topic,10,topic,1253303,1.253303,196000,1.0,
10 owners topic,10,topic,1256541,1.256541,197000,1.0,
10 owners topic,10,topic,1259958,1.259958,198000,1.0,
10 owners topic,10,topic,1263184,1.263184,199000,1.0,
10 owners topic,10,topic,1266397,1.266397,200000,1.0,
10 owners topic,10,topic,1269802,1.269802,201000,1.0,
10 owners topic,10,topic,1273022,1.273022,202000,1.0,
10 owners topic,10,topic,1276380,1.27638,203000,1.0,
10 owners topic,10,topic,1279853,1.279853,204000,1.0,
10 owners topic,10,topic,1283236,1.283236,205000,1.0,
10 owners topic,10,topic,1286508,1.286508,206000,1.0,
10 owners topic,10,topic,1289822,1.289822,207000,1.0,
10 owners topic,10,topic,1293061,1.293061,208000,1.0,
10 owners topic,10,topic,1296211,1.296211,209000,1.0,
10 owners topic,10,topic,1299469,1.299469,210000,1.0,
10 owners topic,10,topic,1302856,1.302856,211000,1.0,
10 owners topic,10,topic,1306274,1.306274,212000,1.0,
10 owners topic,10,topic,1309581,1.309581,213000,1.0,
10 owners topic,10,topic,1312785,1.312785,214000,1.0,
10 owners topic,10,topic,1316133,1.316133,215000,1.0,
10 owners topic,10,topic,1319418,1.319418,216000,1.0,
10 owners topic,10,topic,1322768,1.322768,217000,1.0,
10 owners topic,10,topic,1325969,1.325969,218000,1.0,
10 owners topic,10,topic,1329397,1.329397,219000,1.0,
10 owners topic,10,topic,1332700,1.3327,220000,1.0,
10 owners topic,10,topic,1336150,1.33615,221000,1.0,
10 owners topic,10,topic,1339760,1.33976,222000,1.0,
10 owners topic,10,topic,1343082,1.343082,223000,1.0,
10 owners topic,10,topic,1346385,1.346385,224000,1.0,
10 owners topic,10,topic,1349736,1.349736,225000,1.0,
10 owners topic,10,topic,1353000,1.353,226000,1.0,
10 owners topic,10,topic,1356335,1.356335,227000,1.0,
10 owners topic,10,topic,1359623,1.359623,228000,1.0,
10 owners topic,10,topic,1363004,1.363004,229000,1.0,
10 owners topic,10,topic,1366254,1.366254,230000,1.0,
10 owners topic,10,topic,1369655,1.369655,231000,1.0,
10 owners topic,10,topic,1372989,1.372989,232000,1.0,
10 owners topic,10,topic,1376441,1.376441,233000,1.0,
10 owners topic,10,topic,1379660,1.37966,234000,1.0,
10 owners topic,10,topic,1383069,1.383069,235000,1.0,
10 owners topic,10,topic,1386256,1.386256,236000,1.0,
10 owners topic,10,topic,1389658,1.389658,237000,1.0,
10 owners topic,10,topic,1393037,1.393037,238000,1.0,
10 owners topic,10,topic,1396313,1.396313,239000,1.0,
10 owners topic,10,topic,1399739,1.399739,240000,1.0,
10 owners topic,10,topic,1403108,1.403108,241000,1.0,
10 owners topic,10,topic,1406455,1.406455,242000,1.0,
10 owners topic,10,topic,1409772,1.409772,243000,1.0,
10 owners topic,10,topic,1413219,1.413219,244000,1.0,
10 owners topic,10,topic,1416786,1.416786,245000,1.0,
10 owners topic,10,topic,1420225,1.420225,246000,1.0,
10 owners topic,10,topic,1423443,1.423443,247000,1.0,
10 owners topic,10,topic,1426850,1.42685,248000,1.0,
10 owners topic,10,topic,1430260,1.43026,249000,1.0,
10 owners topic,10,topic,1433605,1.433605,250000,1.0,
10 owners topic,10,topic,1437057,1.437057,251000,1.0,
10 owners topic,10,topic,1440351,1.440351,252000,1.0,
10 owners topic,10,topic,1443648,1.443648,253000,1.0,
10 owners topic,10,topic,1447034,1.447034,254000,1.0,
10 owners topic,10,topic,1450340,1.45034,255000,1.0,
10 owners topic,10,topic,1453640,1.45364,256000,1.0,
10 owners topic,10,topic,1456925,1.456925,257000,1.0,
10 owners topic,10,topic,1460253,1.460253,258000,1.0,
10 owners topic,10,topic,1463589,1.463589,259000,1.0,
10 owners topic,10,topic,1466812,1.466812,260000,1.0,
10 owners topic,10,topic,1470047,1.470047,261000,1.0,
10 owners topic,10,topic,1473287,1.473287,262000,1.0,
10 owners topic,10,topic,1476548,1.476548,263000,1.0,
10 owners topic,10,topic,1479912,1.479912,264000,1.0,
10 owners topic,10,topic,1483410,1.48341,265000,1.0,
10 owners topic,10,topic,1486769,1.486769,266000,1.0,
10 owners topic,10,topic,1489902,1.489902,267000,1.0,
10 owners topic,10,topic,1493300,1.4933,268000,1.0,
10 owners topic,10,topic,1496753,1.496753,269000,1.0,
10 owners topic,10,topic,1499998,1.499998,270000,1.0,
10 owners topic,10,topic,1499998,1.499998,270000,1.0,
25 owners topic,25,topic,616458,0.616458,5000,0.9946,
25 owners topic,25,topic,619763,0.619763,6000,1.0,
25 owners topic,25,topic,623124,0.623124,7000,1.0,
25 owners topic,25,topic,626439,0.626439,8000,1.0,
25 owners topic,25,topic,629709,0.629709,9000,1.0,
25 owners topic,25,topic,633137,0.633137,10000,1.0,
25 owners topic,25,topic,636435,0.636435,11000,1.0,
25 owners topic,25,topic,639782,0.639782,12000,1.0,
25 owners topic,25,topic,643275,0.643275,13000,1.0,
25 owners topic,25,topic,646614,0.646614,14000,1.0,
25 owners topic,25,topic,650031,0.650031,15000,1.0,
25 owners topic,25,topic,653313,0.653313,16000,1.0,
25 owners topic,25,topic,656806,0.656806,17000,1.0,
25 owners topic,25,topic,660094,0.660094,18000,1.0,
25 owners topic,25,topic,663360,0.66336,19000,1.0,
25 owners topic,25,topic,666599,0.666599,20000,1.0,
25 owners topic,25,topic,669992,0.669992,21000,1.0,
25 owners topic,25,topic,673338,0.673338,22000,1.0,
25 owners topic,25,topic,676537,0.676537,23000,1.0,
25 owners topic,25,topic,679914,0.679914,24000,1.0,
25 owners topic,25,topic,683253,0.683253,25000,1.0,
25 owners topic,25,topic,686449,0.686449,26000,1.0,
25 owners topic,25,topic,689870,0.68987,27000,1.0,
25 owners topic,25,topic,693294,0.693294,28000,1.0,
25 owners topic,25,topic,696549,0.696549,29000,1.0,
25 owners topic,25,topic,699790,0.69979,30000,1.0,
25 owners topic,25,topic,702975,0.702975,31000,1.0,
25 owners topic,25,topic,706453,0.706453,32000,1.0,
25 owners topic,25,topic,709755,0.709755,33000,1.0,
25 owners topic,25,topic,713186,0.713186,34000,1.0,
25 owners topic,25,topic,716642,0.716642,35000,1.0,
25 owners topic,25,topic,720088,0.720088,36000,1.0,
25 owners topic,25,topic,723457,0.723457,37000,1.0,
25 owners topic,25,topic,726657,0.726657,38000,1.0,
25 owners topic,25,topic,730123,0.730123,39000,1.0,
25 owners topic,25,topic,733565,0.733565,40000,1.0,
25 owners topic,25,topic,736924,0.736924,41000,1.0,
25 owners topic,25,topic,740124,0.740124,42000,1.0,
25 owners topic,25,topic,743552,0.743552,43000,1.0,
25 owners topic,25,topic,746919,0.746919,44000,1.0,
25 owners topic,25,topic,750178,0.750178,45000,1.0,
25 owners topic,25,topic,753481,0.753481,46000,1.0,
25 owners topic,25,topic,756721,0.756721,47000,1.0,
25 owners topic,25,topic,760018,0.760018,48000,1.0,
25 owners topic,25,topic,763516,0.763516,49000,1.0,
25 owners topic,25,topic,766856,0.766856,50000,1.0,
25 owners topic,25,topic,770099,0.770099,51000,1.0,
25 owners topic,25,topic,773557,0.773557,52000,1.0,
25 owners topic,25,topic,777032,0.777032,53000,1.0,
25 owners topic,25,topic,780350,0.78035,54000,1.0,
25 owners topic,25,topic,783744,0.783744,55000,1.0,
25 owners topic,25,topic,787159,0.787159,56000,1.0,
25 owners topic,25,topic,790536,0.790536,57000,1.0,
25 owners topic,25,topic,793862,0.793862,58000,1.0,
25 owners topic,25,topic,797146,0.797146,59000,1.0,
25 owners topic,25,topic,800414,0.800414,60000,1.0,
25 owners topic,25,topic,803760,0.80376,61000,1.0,
25 owners topic,25,topic,807126,0.807126,62000,1.0,
25 owners topic,25,topic,810337,0.810337,63000,1.0,
25 owners topic,25,topic,813710,0.81371,64000,1.0,
25 owners topic,25,topic,816912,0.816912,65000,1.0,
25 owners topic,25,topic,820319,0.820319,66000,1.0,
25 owners topic,25,topic,823694,0.823694,67000,1.0,
25 owners topic,25,topic,827046,0.827046,68000,1.0,
25 owners topic,25,topic,830407,0.830407,69000,1.0,
25 owners topic,25,topic,833577,0.833577,70000,1.0,
25 owners topic,25,topic,836994,0.836994,71000,1.0,
25 owners topic,25,topic,840146,0.840146,72000,1.0,
25 owners topic,25,topic,843444,0.843444,73000,1.0,
25 owners topic,25,topic,846841,0.846841,74000,1.0,
25 owners topic,25,topic,850182,0.850182,75000,1.0,
25 owners topic,25,topic,853395,0.853395,76000,1.0,
25 owners topic,25,topic,856730,0.85673,77000,1.0,
25 owners topic,25,topic,860013,0.860013,78000,1.0,
25 owners topic,25,topic,863251,0.863251,79000,1.0,
25 owners topic,25,topic,866568,0.866568,80000,1.0,
25 owners topic,25,topic,869877,0.869877,81000,1.0,
25 owners topic,25,topic,873208,0.873208,82000,1.0,
25 owners topic,25,topic,876326,0.876326,83000,1.0,
25 owners topic,25,topic,879749,0.879749,84000,1.0,
25 owners topic,25,topic,883045,0.883045,85000,1.0,
25 owners topic,25,topic,886284,0.886284,86000,1.0,
25 owners topic,25,topic,889621,0.889621,87000,1.0,
25 owners topic,25,topic,893157,0.893157,88000,1.0,
25 owners topic,25,topic,896584,0.896584,89000,1.0,
25 owners topic,25,topic,899960,0.89996,90000,1.0,
25 owners topic,25,topic,903230,0.90323,91000,1.0,
25 owners topic,25,topic,906504,0.906504,92000,1.0,
25 owners topic,25,topic,909921,0.909921,93000,1.0,
25 owners topic,25,topic,913274,0.913274,94000,1.0,
25 owners topic,25,topic,916612,0.916612,95000,1.0,
25 owners topic,25,topic,919933,0.919933,96000,1.0,
25 owners topic,25,topic,923239,0.923239,97000,1.0,
25 owners topic,25,topic,926709,0.926709,98000,1.0,
25 owners topic,25,topic,929978,0.929978,99000,1.0,
25 owners topic,25,topic,933323,0.933323,100000,1.0,
25 owners topic,25,topic,936644,0.936644,101000,1.0,
25 owners topic,25,topic,939875,0.939875,102000,1.0,
25 owners topic,25,topic,943332,0.943332,103000,1.0,
25 owners topic,25,topic,946655,0.946655,104000,1.0,
25 owners topic,25,topic,949929,0.949929,105000,1.0,
25 owners topic,25,topic,953234,0.953234,106000,1.0,
25 owners topic,25,topic,956517,0.956517,107000,1.0,
25 owners topic,25,topic,959750,0.95975,108000,1.0,
25 owners topic,25,topic,963126,0.963126,109000,1.0,
25 owners topic,25,topic,966508,0.966508,110000,1.0,
25 owners topic,25,topic,969818,0.969818,111000,1.0,
25 owners topic,25,topic,972983,0.972983,112000,1.0,
25 owners topic,25,topic,976184,0.976184,113000,1.0,
25 owners topic,25,topic,979414,0.979414,114000,1.0,
25 owners topic,25,topic,982701,0.982701,115000,1.0,
25 owners topic,25,topic,986225,0.986225,116000,1.0,
25 owners topic,25,topic,989477,0.989477,117000,1.0,
25 owners topic,25,topic,992808,0.992808,118000,1.0,
25 owners topic,25,topic,996156,0.996156,119000,1.0,
25 owners topic,25,topic,999437,0.999437,120000,1.0,
25 owners topic,25,topic,1002870,1.00287,121000,1.0,
25 owners topic,25,topic,1006316,1.006316,122000,1.0,
25 owners topic,25,topic,1009774,1.009774,123000,1.0,
25 owners topic,25,topic,1012952,1.012952,124000,1.0,
25 owners topic,25,topic,1016298,1.016298,125000,1.0,
25 owners topic,25,topic,1019541,1.019541,126000,1.0,
25 owners topic,25,topic,1022763,1.022763,127000,1.0,
25 owners topic,25,topic,1026166,1.026166,128000,1.0,
25 owners topic,25,topic,1029448,1.029448,129000,1.0,
25 owners topic,25,topic,1032743,1.032743,130000,1.0,
25 owners topic,25,topic,1036148,1.036148,131000,1.0,
25 owners topic,25,topic,1039599,1.039599,132000,1.0,
25 owners topic,25,topic,1043130,1.04313,133000,1.0,
25 owners topic,25,topic,1046429,1.046429,134000,1.0,
25 owners topic,25,topic,1049695,1.049695,135000,1.0,
25 owners topic,25,topic,1053023,1.053023,136000,1.0,
25 owners topic,25,topic,1056241,1.056241,137000,1.0,
25 owners topic,25,topic,1059570,1.05957,138000,1.0,
25 owners topic,25,topic,1062954,1.062954,139000,1.0,
25 owners topic,25,topic,1066225,1.066225,140000,1.0,
25 owners topic,25,topic,1069673,1.069673,141000,1.0,
25 owners topic,25,topic,1072980,1.07298,142000,1.0,
25 owners topic,25,topic,1076391,1.076391,143000,1.0,
25 owners topic,25,topic,1079684,1.079684,144000,1.0,
25 owners topic,25,topic,1083135,1.083135,145000,1.0,
25 owners topic,25,topic,1086511,1.086511,146000,1.0,
25 owners topic,25,topic,1089840,1.08984,147000,1.0,
25 owners topic,25,topic,1093204,1.093204,148000,1.0,
25 owners topic,25,topic,1096432,1.096432,149000,1.0,
25 owners topic,25,topic,1099781,1.099781,150000,1.0,
25 owners topic,25,topic,1103073,1.103073,151000,1.0,
25 owners topic,25,topic,1106398,1.106398,152000,1.0,
25 owners topic,25,topic,1109659,1.109659,153000,1.0,
25 owners topic,25,topic,1112977,1.112977,154000,1.0,
25 owners topic,25,topic,1116435,1.116435,155000,1.0,
25 owners topic,25,topic,1119786,1.119786,156000,1.0,
25 owners topic,25,topic,1123095,1.123095,157000,1.0,
25 owners topic,25,topic,1126447,1.126447,158000,1.0,
25 owners topic,25,topic,1129742,1.129742,159000,1.0,
25 owners topic,25,topic,1132984,1.132984,160000,1.0,
25 owners topic,25,topic,1136380,1.13638,161000,1.0,
25 owners topic,25,topic,1139643,1.139643,162000,1.0,
25 owners topic,25,topic,1143000,1.143,163000,1.0,
25 owners topic,25,topic,1146402,1.146402,164000,1.0,
25 owners topic,25,topic,1149730,1.14973,165000,1.0,
25 owners topic,25,topic,1153018,1.153018,166000,1.0,
25 owners topic,25,topic,1156328,1.156328,167000,1.0,
25 owners topic,25,topic,1159667,1.159667,168000,1.0,
25 owners topic,25,topic,1162807,1.162807,169000,1.0,
25 owners topic,25,topic,1166328,1.166328,170000,1.0,
25 owners topic,25,topic,1169776,1.169776,171000,1.0,
25 owners topic,25,topic,1173271,1.173271,172000,1.0,
25 owners topic,25,topic,1176537,1.176537,173000,1.0,
25 owners topic,25,topic,1179907,1.179907,174000,1.0,
25 owners topic,25,topic,1183289,1.183289,175000,1.0,
25 owners topic,25,topic,1186520,1.18652,176000,1.0,
25 owners topic,25,topic,1189861,1.189861,177000,1.0,
25 owners topic,25,topic,1193046,1.193046,178000,1.0,
25 owners topic,25,topic,1196303,1.196303,179000,1.0,
25 owners topic,25,topic,1199648,1.199648,180000,1.0,
25 owners topic,25,topic,1202839,1.202839,181000,1.0,
25 owners topic,25,topic,1206095,1.206095,182000,1.0,
25 owners topic,25,topic,1209500,1.2095,183000,1.0,
25 owners topic,25,topic,1213003,1.213003,184000,1.0,
25 owners topic,25,topic,1216268,1.216268,185000,1.0,
25 owners topic,25,topic,1219511,1.219511,186000,1.0,
25 owners topic,25,topic,1222832,1.222832,187000,1.0,
25 owners topic,25,topic,1226164,1.226164,188000,1.0,
25 owners topic,25,topic,1229683,1.229683,189000,1.0,
25 owners topic,25,topic,1233276,1.233276,190000,1.0,
25 owners topic,25,topic,1236668,1.236668,191000,1.0,
25 owners topic,25,topic,1239950,1.23995,192000,1.0,
25 owners topic,25,topic,1243302,1.243302,193000,1.0,
25 owners topic,25,topic,1246571,1.246571,194000,1.0,
25 owners topic,25,topic,1249977,1.249977,195000,1.0,
25 owners topic,25,topic,1253303,1.253303,196000,1.0,
25 owners topic,25,topic,1256541,1.256541,197000,1.0,
25 owners topic,25,topic,1259958,1.259958,198000,1.0,
25 owners topic,25,topic,1263184,1.263184,199000,1.0,
25 owners topic,25,topic,1266397,1.266397,200000,1.0,
25 owners topic,25,topic,1269802,1.269802,201000,1.0,
25 owners topic,25,topic,1273022,1.273022,202000,1.0,
25 owners topic,25,topic,1276380,1.27638,203000,1.0,
25 owners topic,25,topic,1279853,1.279853,204000,1.0,
25 owners topic,25,topic,1283236,1.283236,205000,1.0,
25 owners topic,25,topic,1286508,1.286508,206000,1.0,
25 owners topic,25,topic,1289822,1.289822,207000,1.0,
25 owners topic,25,topic,1293061,1.293061,208000,1.0,
25 owners topic,25,topic,1296211,1.296211,209000,1.0,
25 owners topic,25,topic,1299469,1.299469,210000,1.0,
25 owners topic,25,topic,1302856,1.302856,211000,1.0,
25 owners topic,25,topic,1306274,1.306274,212000,1.0,
25 owners topic,25,topic,1309581,1.309581,213000,1.0,
25 owners topic,25,topic,1312785,1.312785,214000,1.0,
25 owners topic,25,topic,1316133,1.316133,215000,1.0,
25 owners topic,25,topic,1319418,1.319418,216000,1.0,
25 owners topic,25,topic,1322768,1.322768,217000,1.0,
25 owners topic,25,topic,1325969,1.325969,218000,1.0,
25 owners topic,25,topic,1329397,1.329397,219000,1.0,
25 owners topic,25,topic,1332700,1.3327,220000,1.0,
25 owners topic,25,topic,1336150,1.33615,221000,1.0,
25 owners topic,25,topic,1339760,1.33976,222000,1.0,
25 owners topic,25,topic,1343082,1.343082,223000,1.0,
25 owners topic,25,topic,1346385,1.346385,224000,1.0,
25 owners topic,25,topic,1349736,1.349736,225000,1.0,
25 owners topic,25,topic,1353000,1.353,226000,1.0,
25 owners topic,25,topic,1356335,1.356335,227000,1.0,
25 owners topic,25,topic,1359623,1.359623,228000,1.0,
25 owners topic,25,topic,1363004,1.363004,229000,1.0,
25 owners topic,25,topic,1366254,1.366254,230000,1.0,
25 owners topic,25,topic,1369655,1.369655,231000,1.0,
25 owners topic,25,topic,1372989,1.372989,232000,1.0,
25 owners topic,25,topic,1376441,1.376441,233000,1.0,
25 owners topic,25,topic,1379660,1.37966,234000,1.0,
25 owners topic,25,topic,1383069,1.383069,235000,1.0,
25 owners topic,25,topic,1386256,1.386256,236000,1.0,
25 owners topic,25,topic,1389658,1.389658,237000,1.0,
25 owners topic,25,topic,1393037,1.393037,238000,1.0,
25 owners topic,25,topic,1396313,1.396313,239000,1.0,
25 owners topic,25,topic,1399739,1.399739,240000,1.0,
25 owners topic,25,topic,1403108,1.403108,241000,1.0,
25 owners topic,25,topic,1406455,1.406455,242000,1.0,
25 owners topic,25,topic,1409772,1.409772,243000,1.0,
25 owners topic,25,topic,1413219,1.413219,244000,1.0,
25 owners topic,25,topic,1416786,1.416786,245000,1.0,
25 owners topic,25,topic,1420225,1.420225,246000,1.0,
25 owners topic,25,topic,1423443,1.423443,247000,1.0,
25 owners topic,25,topic,1426850,1.42685,248000,1.0,
25 owners topic,25,topic,1430260,1.43026,249000,1.0,
25 owners topic,25,topic,1433605,1.433605,250000,1.0,
25 owners topic,25,topic,1437057,1.437057,251000,1.0,
25 owners topic,25,topic,1440351,1.440351,252000,1.0,
25 owners topic,25,topic,1443648,1.443648,253000,1.0,
25 owners topic,25,topic,1447034,1.447034,254000,1.0,
25 owners topic,25,topic,1450340,1.45034,255000,1.0,
25 owners topic,25,topic,1453640,1.45364,256000,1.0,
25 owners topic,25,topic,1456925,1.456925,257000,1.0,
25 owners topic,25,topic,1460253,1.460253,258000,1.0,
25 owners topic,25,topic,1463589,1.463589,259000,1.0,
25 owners topic,25,topic,1466812,1.466812,260000,1.0,
25 owners topic,25,topic,1470047,1.470047,261000,1.0,
25 owners topic,25,topic,1473287,1.473287,262000,1.0,
25 owners topic,25,topic,1476548,1.476548,263000,1.0,
25 owners topic,25,topic,1479912,1.479912,264000,1.0,
25 owners topic,25,topic,1483410,1.48341,265000,1.0,
25 owners topic,25,topic,1486769,1.486769,266000,1.0,
25 owners topic,25,topic,1489902,1.489902,267000,1.0,
25 owners topic,25,topic,1493300,1.4933,268000,1.0,
25 owners topic,25,topic,1496753,1.496753,269000,1.0,
25 owners topic,25,topic,1499998,1.499998,270000,1.0,
25 owners topic,25,topic,1499998,1.499998,270000,1.0,
50 owners topic,50,topic,616458,0.616458,5000,0.9956,
50 owners topic,50,topic,619763,0.619763,6000,1.0,
50 owners topic,50,topic,623124,0.623124,7000,1.0,
50 owners topic,50,topic,626439,0.626439,8000,1.0,
50 owners topic,50,topic,629709,0.629709,9000,1.0,
50 owners topic,50,topic,633137,0.633137,10000,1.0,
50 owners topic,50,topic,636435,0.636435,11000,1.0,
50 owners topic,50,topic,639782,0.639782,12000,1.0,
50 owners topic,50,topic,643275,0.643275,13000,1.0,
50 owners topic,50,topic,646614,0.646614,14000,1.0,
50 owners topic,50,topic,650031,0.650031,15000,1.0,
50 owners topic,50,topic,653313,0.653313,16000,1.0,
50 owners topic,50,topic,656806,0.656806,17000,1.0,
50 owners topic,50,topic,660094,0.660094,18000,1.0,
50 owners topic,50,topic,663360,0.66336,19000,1.0,
50 owners topic,50,topic,666599,0.666599,20000,1.0,
50 owners topic,50,topic,669992,0.669992,21000,1.0,
50 owners topic,50,topic,673338,0.673338,22000,1.0,
50 owners topic,50,topic,676537,0.676537,23000,1.0,
50 owners topic,50,topic,679914,0.679914,24000,1.0,
50 owners topic,50,topic,683253,0.683253,25000,1.0,
50 owners topic,50,topic,686449,0.686449,26000,1.0,
50 owners topic,50,topic,689870,0.68987,27000,1.0,
50 owners topic,50,topic,693294,0.693294,28000,1.0,
50 owners topic,50,topic,696549,0.696549,29000,1.0,
50 owners topic,50,topic,699790,0.69979,30000,1.0,
50 owners topic,50,topic,702975,0.702975,31000,1.0,
50 owners topic,50,topic,706453,0.706453,32000,1.0,
50 owners topic,50,topic,709755,0.709755,33000,1.0,
50 owners topic,50,topic,713186,0.713186,34000,1.0,
50 owners topic,50,topic,716642,0.716642,35000,1.0,
50 owners topic,50,topic,720088,0.720088,36000,1.0,
50 owners topic,50,topic,723457,0.723457,37000,1.0,
50 owners topic,50,topic,726657,0.726657,38000,1.0,
50 owners topic,50,topic,730123,0.730123,39000,1.0,
50 owners topic,50,topic,733565,0.733565,40000,1.0,
50 owners topic,50,topic,736924,0.736924,41000,1.0,
50 owners topic,50,topic,740124,0.740124,42000,1.0,
50 owners topic,50,topic,743552,0.743552,43000,1.0,
50 owners topic,50,topic,746919,0.746919,44000,1.0,
50 owners topic,50,topic,750178,0.750178,45000,1.0,
50 owners topic,50,topic,753481,0.753481,46000,1.0,
50 owners topic,50,topic,756721,0.756721,47000,1.0,
50 owners topic,50,topic,760018,0.760018,48000,1.0,
50 owners topic,50,topic,763516,0.763516,49000,1.0,
50 owners topic,50,topic,766856,0.766856,50000,1.0,
50 owners topic,50,topic,770099,0.770099,51000,1.0,
50 owners topic,50,topic,773557,0.773557,52000,1.0,
50 owners topic,50,topic,777032,0.777032,53000,1.0,
50 owners topic,50,topic,780350,0.78035,54000,1.0,
50 owners topic,50,topic,783744,0.783744,55000,1.0,
50 owners topic,50,topic,787159,0.787159,56000,1.0,
50 owners topic,50,topic,790536,0.790536,57000,1.0,
50 owners topic,50,topic,793862,0.793862,58000,1.0,
50 owners topic,50,topic,797146,0.797146,59000,1.0,
50 owners topic,50,topic,800414,0.800414,60000,1.0,
50 owners topic,50,topic,803760,0.80376,61000,1.0,
50 owners topic,50,topic,807126,0.807126,62000,1.0,
50 owners topic,50,topic,810337,0.810337,63000,1.0,
50 owners topic,50,topic,813710,0.81371,64000,1.0,
50 owners topic,50,topic,816912,0.816912,65000,1.0,
50 owners topic,50,topic,820319,0.820319,66000,1.0,
50 owners topic,50,topic,823694,0.823694,67000,1.0,
50 owners topic,50,topic,827046,0.827046,68000,1.0,
50 owners topic,50,topic,830407,0.830407,69000,1.0,
50 owners topic,50,topic,833577,0.833577,70000,1.0,
50 owners topic,50,topic,836994,0.836994,71000,1.0,
50 owners topic,50,topic,840146,0.840146,72000,1.0,
50 owners topic,50,topic,843444,0.843444,73000,1.0,
50 owners topic,50,topic,846841,0.846841,74000,1.0,
50 owners topic,50,topic,850182,0.850182,75000,1.0,
50 owners topic,50,topic,853395,0.853395,76000,1.0,
50 owners topic,50,topic,856730,0.85673,77000,1.0,
50 owners topic,50,topic,860013,0.860013,78000,1.0,
50 owners topic,50,topic,863251,0.863251,79000,1.0,
50 owners topic,50,topic,866568,0.866568,80000,1.0,
50 owners topic,50,topic,869877,0.869877,81000,1.0,
50 owners topic,50,topic,873208,0.873208,82000,1.0,
50 owners topic,50,topic,876326,0.876326,83000,1.0,
50 owners topic,50,topic,879749,0.879749,84000,1.0,
50 owners topic,50,topic,883045,0.883045,85000,1.0,
50 owners topic,50,topic,886284,0.886284,86000,1.0,
50 owners topic,50,topic,889621,0.889621,87000,1.0,
50 owners topic,50,topic,893157,0.893157,88000,1.0,
50 owners topic,50,topic,896584,0.896584,89000,1.0,
50 owners topic,50,topic,899960,0.89996,90000,1.0,
50 owners topic,50,topic,903230,0.90323,91000,1.0,
50 owners topic,50,topic,906504,0.906504,92000,1.0,
50 owners topic,50,topic,909921,0.909921,93000,1.0,
50 owners topic,50,topic,913274,0.913274,94000,1.0,
50 owners topic,50,topic,916612,0.916612,95000,1.0,
50 owners topic,50,topic,919933,0.919933,96000,1.0,
50 owners topic,50,topic,923239,0.923239,97000,1.0,
50 owners topic,50,topic,926709,0.926709,98000,1.0,
50 owners topic,50,topic,929978,0.929978,99000,1.0,
50 owners topic,50,topic,933323,0.933323,100000,1.0,
50 owners topic,50,topic,936644,0.936644,101000,1.0,
50 owners topic,50,topic,939875,0.939875,102000,1.0,
50 owners topic,50,topic,943332,0.943332,103000,1.0,
50 owners topic,50,topic,946655,0.946655,104000,1.0,
50 owners topic,50,topic,949929,0.949929,105000,1.0,
50 owners topic,50,topic,953234,0.953234,106000,1.0,
50 owners topic,50,topic,956517,0.956517,107000,1.0,
50 owners topic,50,topic,959750,0.95975,108000,1.0,
50 owners topic,50,topic,963126,0.963126,109000,1.0,
50 owners topic,50,topic,966508,0.966508,110000,1.0,
50 owners topic,50,topic,969818,0.969818,111000,1.0,
50 owners topic,50,topic,972983,0.972983,112000,1.0,
50 owners topic,50,topic,976184,0.976184,113000,1.0,
50 owners topic,50,topic,979414,0.979414,114000,1.0,
50 owners topic,50,topic,982701,0.982701,115000,1.0,
50 owners topic,50,topic,986225,0.986225,116000,1.0,
50 owners topic,50,topic,989477,0.989477,117000,1.0,
50 owners topic,50,topic,992808,0.992808,118000,1.0,
50 owners topic,50,topic,996156,0.996156,119000,1.0,
50 owners topic,50,topic,999437,0.999437,120000,1.0,
50 owners topic,50,topic,1002870,1.00287,121000,1.0,
50 owners topic,50,topic,1006316,1.006316,122000,1.0,
50 owners topic,50,topic,1009774,1.009774,123000,1.0,
50 owners topic,50,topic,1012952,1.012952,124000,1.0,
50 owners topic,50,topic,1016298,1.016298,125000,1.0,
50 owners topic,50,topic,1019541,1.019541,126000,1.0,
50 owners topic,50,topic,1022763,1.022763,127000,1.0,
50 owners topic,50,topic,1026166,1.026166,128000,1.0,
50 owners topic,50,topic,1029448,1.029448,129000,1.0,
50 owners topic,50,topic,1032743,1.032743,130000,1.0,
50 owners topic,50,topic,1036148,1.036148,131000,1.0,
50 owners topic,50,topic,1039599,1.039599,132000,1.0,
50 owners topic,50,topic,1043130,1.04313,133000,1.0,
50 owners topic,50,topic,1046429,1.046429,134000,1.0,
50 owners topic,50,topic,1049695,1.049695,135000,1.0,
50 owners topic,50,topic,1053023,1.053023,136000,1.0,
50 owners topic,50,topic,1056241,1.056241,137000,1.0,
50 owners topic,50,topic,1059570,1.05957,138000,1.0,
50 owners topic,50,topic,1062954,1.062954,139000,1.0,
50 owners topic,50,topic,1066225,1.066225,140000,1.0,
50 owners topic,50,topic,1069673,1.069673,141000,1.0,
50 owners topic,50,topic,1072980,1.07298,142000,1.0,
50 owners topic,50,topic,1076391,1.076391,143000,1.0,
50 owners topic,50,topic,1079684,1.079684,144000,1.0,
50 owners topic,50,topic,1083135,1.083135,145000,1.0,
50 owners topic,50,topic,1086511,1.086511,146000,1.0,
50 owners topic,50,topic,1089840,1.08984,147000,1.0,
50 owners topic,50,topic,1093204,1.093204,148000,1.0,
50 owners topic,50,topic,1096432,1.096432,149000,1.0,
50 owners topic,50,topic,1099781,1.099781,150000,1.0,
50 owners topic,50,topic,1103073,1.103073,151000,1.0,
50 owners topic,50,topic,1106398,1.106398,152000,1.0,
50 owners topic,50,topic,1109659,1.109659,153000,1.0,
50 owners topic,50,topic,1112977,1.112977,154000,1.0,
50 owners topic,50,topic,1116435,1.116435,155000,1.0,
50 owners topic,50,topic,1119786,1.119786,156000,1.0,
50 owners topic,50,topic,1123095,1.123095,157000,1.0,
50 owners topic,50,topic,1126447,1.126447,158000,1.0,
50 owners topic,50,topic,1129742,1.129742,159000,1.0,
50 owners topic,50,topic,1132984,1.132984,160000,1.0,
50 owners topic,50,topic,1136380,1.13638,161000,1.0,
50 owners topic,50,topic,1139643,1.139643,162000,1.0,
50 owners topic,50,topic,1143000,1.143,163000,1.0,
50 owners topic,50,topic,1146402,1.146402,164000,1.0,
50 owners topic,50,topic,1149730,1.14973,165000,1.0,
50 owners topic,50,topic,1153018,1.153018,166000,1.0,
50 owners topic,50,topic,1156328,1.156328,167000,1.0,
50 owners topic,50,topic,1159667,1.159667,168000,1.0,
50 owners topic,50,topic,1162807,1.162807,169000,1.0,
50 owners topic,50,topic,1166328,1.166328,170000,1.0,
50 owners topic,50,topic,1169776,1.169776,171000,1.0,
50 owners topic,50,topic,1173271,1.173271,172000,1.0,
50 owners topic,50,topic,1176537,1.176537,173000,1.0,
50 owners topic,50,topic,1179907,1.179907,174000,1.0,
50 owners topic,50,topic,1183289,1.183289,175000,1.0,
50 owners topic,50,topic,1186520,1.18652,176000,1.0,
50 owners topic,50,topic,1189861,1.189861,177000,1.0,
50 owners topic,50,topic,1193046,1.193046,178000,1.0,
50 owners topic,50,topic,1196303,1.196303,179000,1.0,
50 owners topic,50,topic,1199648,1.199648,180000,1.0,
50 owners topic,50,topic,1202839,1.202839,181000,1.0,
50 owners topic,50,topic,1206095,1.206095,182000,1.0,
50 owners topic,50,topic,1209500,1.2095,183000,1.0,
50 owners topic,50,topic,1213003,1.213003,184000,1.0,
50 owners topic,50,topic,1216268,1.216268,185000,1.0,
50 owners topic,50,topic,1219511,1.219511,186000,1.0,
50 owners topic,50,topic,1222832,1.222832,187000,1.0,
50 owners topic,50,topic,1226164,1.226164,188000,1.0,
50 owners topic,50,topic,1229683,1.229683,189000,1.0,
50 owners topic,50,topic,1233276,1.233276,190000,1.0,
50 owners topic,50,topic,1236668,1.236668,191000,1.0,
50 owners topic,50,topic,1239950,1.23995,192000,1.0,
50 owners topic,50,topic,1243302,1.243302,193000,1.0,
50 owners topic,50,topic,1246571,1.246571,194000,1.0,
50 owners topic,50,topic,1249977,1.249977,195000,1.0,
50 owners topic,50,topic,1253303,1.253303,196000,1.0,
50 owners topic,50,topic,1256541,1.256541,197000,1.0,
50 owners topic,50,topic,1259958,1.259958,198000,1.0,
50 owners topic,50,topic,1263184,1.263184,199000,1.0,
50 owners topic,50,topic,1266397,1.266397,200000,1.0,
50 owners topic,50,topic,1269802,1.269802,201000,1.0,
50 owners topic,50,topic,1273022,1.273022,202000,1.0,
50 owners topic,50,topic,1276380,1.27638,203000,1.0,
50 owners topic,50,topic,1279853,1.279853,204000,1.0,
50 owners topic,50,topic,1283236,1.283236,205000,1.0,
50 owners topic,50,topic,1286508,1.286508,206000,1.0,
50 owners topic,50,topic,1289822,1.289822,207000,1.0,
50 owners topic,50,topic,1293061,1.293061,208000,1.0,
50 owners topic,50,topic,1296211,1.296211,209000,1.0,
50 owners topic,50,topic,1299469,1.299469,210000,1.0,
50 owners topic,50,topic,1302856,1.302856,211000,1.0,
50 owners topic,50,topic,1306274,1.306274,212000,1.0,
50 owners topic,50,topic,1309581,1.309581,213000,1.0,
50 owners topic,50,topic,1312785,1.312785,214000,1.0,
50 owners topic,50,topic,1316133,1.316133,215000,1.0,
50 owners topic,50,topic,1319418,1.319418,216000,1.0,
50 owners topic,50,topic,1322768,1.322768,217000,1.0,
50 owners topic,50,topic,1325969,1.325969,218000,1.0,
50 owners topic,50,topic,1329397,1.329397,219000,1.0,
50 owners topic,50,topic,1332700,1.3327,220000,1.0,
50 owners topic,50,topic,1336150,1.33615,221000,1.0,
50 owners topic,50,topic,1339760,1.33976,222000,1.0,
50 owners topic,50,topic,1343082,1.343082,223000,1.0,
50 owners topic,50,topic,1346385,1.346385,224000,1.0,
50 owners topic,50,topic,1349736,1.349736,225000,1.0,
50 owners topic,50,topic,1353000,1.353,226000,1.0,
50 owners topic,50,topic,1356335,1.356335,227000,1.0,
50 owners topic,50,topic,1359623,1.359623,228000,1.0,
50 owners topic,50,topic,1363004,1.363004,229000,1.0,
50 owners topic,50,topic,1366254,1.366254,230000,1.0,
50 owners topic,50,topic,1369655,1.369655,231000,1.0,
50 owners topic,50,topic,1372989,1.372989,232000,1.0,
50 owners topic,50,topic,1376441,1.376441,233000,1.0,
50 owners topic,50,topic,1379660,1.37966,234000,1.0,
50 owners topic,50,topic,1383069,1.383069,235000,1.0,
50 owners topic,50,topic,1386256,1.386256,236000,1.0,
50 owners topic,50,topic,1389658,1.389658,237000,1.0,
50 owners topic,50,topic,1393037,1.393037,238000,1.0,
50 owners topic,50,topic,1396313,1.396313,239000,1.0,
50 owners topic,50,topic,1399739,1.399739,240000,1.0,
50 owners topic,50,topic,1403108,1.403108,241000,1.0,
50 owners topic,50,topic,1406455,1.406455,242000,1.0,
50 owners topic,50,topic,1409772,1.409772,243000,1.0,
50 owners topic,50,topic,1413219,1.413219,244000,1.0,
50 owners topic,50,topic,1416786,1.416786,245000,1.0,
50 owners topic,50,topic,1420225,1.420225,246000,1.0,
50 owners topic,50,topic,1423443,1.423443,247000,1.0,
50 owners topic,50,topic,1426850,1.42685,248000,1.0,
50 owners topic,50,topic,1430260,1.43026,249000,1.0,
50 owners topic,50,topic,1433605,1.433605,250000,1.0,
50 owners topic,50,topic,1437057,1.437057,251000,1.0,
50 owners topic,50,topic,1440351,1.440351,252000,1.0,
50 owners topic,50,topic,1443648,1.443648,253000,1.0,
50 owners topic,50,topic,1447034,1.447034,254000,1.0,
50 owners topic,50,topic,1450340,1.45034,255000,1.0,
50 owners topic,50,topic,1453640,1.45364,256000,1.0,
50 owners topic,50,topic,1456925,1.456925,257000,1.0,
50 owners topic,50,topic,1460253,1.460253,258000,1.0,
50 owners topic,50,topic,1463589,1.463589,259000,1.0,
50 owners topic,50,topic,1466812,1.466812,260000,1.0,
50 owners topic,50,topic,1470047,1.470047,261000,1.0,
50 owners topic,50,topic,1473287,1.473287,262000,1.0,
50 owners topic,50,topic,1476548,1.476548,263000,1.0,
50 owners topic,50,topic,1479912,1.479912,264000,1.0,
50 owners topic,50,topic,1483410,1.48341,265000,1.0,
50 owners topic,50,topic,1486769,1.486769,266000,1.0,
50 owners topic,50,topic,1489902,1.489902,267000,1.0,
50 owners topic,50,topic,1493300,1.4933,268000,1.0,
50 owners topic,50,topic,1496753,1.496753,269000,1.0,
50 owners topic,50,topic,1499998,1.499998,270000,1.0,
50 owners topic,50,topic,1499998,1.499998,270000,1.0,


==> csv_files_-_mean_and__std/pubmedqa_rolling_recall.csv <==
series,event_index,value_pct,value_pct_std,note,window_start,window_end,rows,hits,hits_std,skipped
ZeroRAG retrieval top-5 recall,25000,48.1224,0.2055548588576781,25000-query rolling window; skipped rows counted as misses,1,25000,25000,12030.6,51.38871471441955,851
ZeroRAG retrieval top-5 recall,50000,60.0048,0.22928410324311665,25000-query rolling window; skipped rows counted as misses,25001,50000,25000,15001.2,57.32102581077907,825
ZeroRAG retrieval top-5 recall,75000,66.9128,0.20927302740678272,25000-query rolling window; skipped rows counted as misses,50001,75000,25000,16728.2,52.31825685169566,846
ZeroRAG retrieval top-5 recall,100000,71.0024,0.20545753819220414,25000-query rolling window; skipped rows counted as misses,75001,100000,25000,17750.6,51.36438454805041,844
ZeroRAG retrieval top-5 recall,125000,74.2824,0.18381730060035034,25000-query rolling window; skipped rows counted as misses,100001,125000,25000,18570.6,45.95432515008788,837
ZeroRAG retrieval top-5 recall,150000,76.3392,0.13586463851937153,25000-query rolling window; skipped rows counted as misses,125001,150000,25000,19084.8,33.96615962984335,841
ZeroRAG retrieval top-5 recall,175000,78.256,0.18598924700100125,25000-query rolling window; skipped rows counted as misses,150001,175000,25000,19564,46.49731175025068,868
ZeroRAG retrieval top-5 recall,200000,79.5576,0.1892004228325078,25000-query rolling window; skipped rows counted as misses,175001,200000,25000,19889.4,47.30010570812712,891
ZeroRAG retrieval top-5 recall,225000,80.8,0.07348469228349813,25000-query rolling window; skipped rows counted as misses,200001,225000,25000,20200,18.371173070873837,886
ZeroRAG retrieval top-5 recall,250000,82.2336,0.13259260914545512,25000-query rolling window; skipped rows counted as misses,225001,250000,25000,20558.4,33.14815228636432,846
ZeroRAG retrieval top-5 recall,275000,82.9952,0.12398064365053249,25000-query rolling window; skipped rows counted as misses,250001,275000,25000,20748.8,30.995160912632798,816
ZeroRAG retrieval top-5 recall,300000,84.0768,0.1300584483991684,25000-query rolling window; skipped rows counted as misses,275001,300000,25000,21019.2,32.51461209979292,818
ZeroRAG retrieval top-5 recall,325000,84.5728,0.08874232361168075,25000-query rolling window; skipped rows counted as misses,300001,325000,25000,21143.2,22.185580902919806,848
ZeroRAG retrieval top-5 recall,350000,85.2944,0.12035281467419236,25000-query rolling window; skipped rows counted as misses,325001,350000,25000,21323.6,30.088203668547578,844
ZeroRAG retrieval top-5 recall,375000,85.28960000000001,0.07738733746550285,25000-query rolling window; skipped rows counted as misses,350001,375000,25000,21322.4,19.346834366376324,867
ZeroRAG retrieval top-5 recall,400000,86.6192,0.0633340350838328,25000-query rolling window; skipped rows counted as misses,375001,400000,25000,21654.8,15.833508770957877,842
ZeroRAG retrieval top-5 recall,425000,86.69760000000001,0.03194996087634643,25000-query rolling window; skipped rows counted as misses,400001,425000,25000,21674.4,7.987490219086343,866
ZeroRAG retrieval top-5 recall,450000,87.2736,0.076189238085177,25000-query rolling window; skipped rows counted as misses,425001,450000,25000,21818.4,19.0473095212946,835
ZeroRAG retrieval top-5 recall,475000,87.7304,0.07967935742712681,25000-query rolling window; skipped rows counted as misses,450001,475000,25000,21932.6,19.91983935678197,852
ZeroRAG retrieval top-5 recall,500000,87.8928,0.07685831119664215,25000-query rolling window; skipped rows counted as misses,475001,500000,25000,21973.2,19.21457779916072,882
ZeroRAG retrieval top-5 recall,525000,88.2848,0.056099910873371024,25000-query rolling window; skipped rows counted as misses,500001,525000,25000,22071.2,14.024977718342372,911
ZeroRAG retrieval top-5 recall,550000,88.5712,0.08272363628371389,25000-query rolling window; skipped rows counted as misses,525001,550000,25000,22142.8,20.68090907092819,849
ZeroRAG retrieval top-5 recall,575000,89.0552,0.045290175535097364,25000-query rolling window; skipped rows counted as misses,550001,575000,25000,22263.8,11.322543883774529,818
ZeroRAG retrieval top-5 recall,600000,89.2944,0.06582400777831593,25000-query rolling window; skipped rows counted as misses,575001,600000,25000,22323.6,16.45600194457937,813
ZeroRAG retrieval top-5 recall,625000,89.84400000000001,0.06776429738438693,25000-query rolling window; skipped rows counted as misses,600001,625000,25000,22461,16.941074346097416,814
ZeroRAG retrieval top-5 recall,650000,89.8288,0.033394610343586074,25000-query rolling window; skipped rows counted as misses,625001,650000,25000,22457.2,8.34865258589672,833
ZeroRAG retrieval top-5 recall,675000,89.9576,0.05814464721709165,25000-query rolling window; skipped rows counted as misses,650001,675000,25000,22489.4,14.536161804272819,838
ZeroRAG retrieval top-5 recall,700000,90.2312,0.08204389069272702,25000-query rolling window; skipped rows counted as misses,675001,700000,25000,22557.8,20.51097267318154,855
ZeroRAG retrieval top-5 recall,725000,90.0872,0.09048314760219282,25000-query rolling window; skipped rows counted as misses,700001,725000,25000,22521.8,22.620786900547913,855
ZeroRAG retrieval top-5 recall,750000,90.732,0.024000000000000316,25000-query rolling window; skipped rows counted as misses,725001,750000,25000,22683,6.0,842
ZeroRAG retrieval top-5 recall,775000,90.9296,0.05227618960865427,25000-query rolling window; skipped rows counted as misses,750001,775000,25000,22732.4,13.069047402163633,827
ZeroRAG retrieval top-5 recall,800000,90.956,0.04707440918375946,25000-query rolling window; skipped rows counted as misses,775001,800000,25000,22739,11.76860229593982,809
ZeroRAG retrieval top-5 recall,825000,90.8424,0.04065464303127115,25000-query rolling window; skipped rows counted as misses,800001,825000,25000,22710.6,10.16366075781753,908
ZeroRAG retrieval top-5 recall,850000,91.6552,0.04430801281935146,25000-query rolling window; skipped rows counted as misses,825001,850000,25000,22913.8,11.077003204838391,854
ZeroRAG retrieval top-5 recall,875000,91.488,0.07472616676907613,25000-query rolling window; skipped rows counted as misses,850001,875000,25000,22872,18.681541692269406,859
ZeroRAG retrieval top-5 recall,900000,91.7432,0.04651021393199515,25000-query rolling window; skipped rows counted as misses,875001,900000,25000,22935.8,11.627553482998906,862
ZeroRAG retrieval top-5 recall,925000,92.09519999999999,0.03503141447329897,25000-query rolling window; skipped rows counted as misses,900001,925000,25000,23023.8,8.757853618324527,804
ZeroRAG retrieval top-5 recall,950000,92.1112,0.036155220923128804,25000-query rolling window; skipped rows counted as misses,925001,950000,25000,23027.8,9.038805230781334,817
ZeroRAG retrieval top-5 recall,975000,91.9456,0.05828207271537422,25000-query rolling window; skipped rows counted as misses,950001,975000,25000,22986.4,14.570518178843194,848
ZeroRAG retrieval top-5 recall,1000000,92.1896,0.043229619475539334,25000-query rolling window; skipped rows counted as misses,975001,1000000,25000,23047.4,10.807404868885037,818
ZeroRAG retrieval top-5 recall,1025000,92.3456,0.03562021897743098,25000-query rolling window; skipped rows counted as misses,1000001,1025000,25000,23086.4,8.905054744357274,847
ZeroRAG retrieval top-5 recall,1050000,92.1368,0.05819965635637015,25000-query rolling window; skipped rows counted as misses,1025001,1050000,25000,23034.2,14.549914089093447,870
ZeroRAG retrieval top-5 recall,1075000,92.3928,0.035821781083580646,25000-query rolling window; skipped rows counted as misses,1050001,1075000,25000,23098.2,8.955445270895245,841
ZeroRAG retrieval top-5 recall,1100000,92.5048,0.04710838566539903,25000-query rolling window; skipped rows counted as misses,1075001,1100000,25000,23126.2,11.77709641634983,852
ZeroRAG retrieval top-5 recall,1125000,92.516,0.018761663039290895,25000-query rolling window; skipped rows counted as misses,1100001,1125000,25000,23129,4.69041575982343,841
ZeroRAG retrieval top-5 recall,1150000,92.8096,0.0681527695695489,25000-query rolling window; skipped rows counted as misses,1125001,1150000,25000,23202.4,17.03819239238717,846
ZeroRAG retrieval top-5 recall,1175000,92.6824,0.033538038106005016,25000-query rolling window; skipped rows counted as misses,1150001,1175000,25000,23170.6,8.384509526501834,856
ZeroRAG retrieval top-5 recall,1200000,92.4424,0.03067246322029065,25000-query rolling window; skipped rows counted as misses,1175001,1200000,25000,23110.6,7.6681158050723255,872
HNSW retrieval top-5 recall,25000,95.284000,,25000-query rolling window; skipped rows counted as misses,1,25000,25000,23821,,0
HNSW retrieval top-5 recall,50000,95.276000,,25000-query rolling window; skipped rows counted as misses,25001,50000,25000,23819,,0
HNSW retrieval top-5 recall,75000,95.360000,,25000-query rolling window; skipped rows counted as misses,50001,75000,25000,23840,,0
HNSW retrieval top-5 recall,100000,95.224000,,25000-query rolling window; skipped rows counted as misses,75001,100000,25000,23806,,0
HNSW retrieval top-5 recall,125000,95.300000,,25000-query rolling window; skipped rows counted as misses,100001,125000,25000,23825,,0
HNSW retrieval top-5 recall,150000,95.232000,,25000-query rolling window; skipped rows counted as misses,125001,150000,25000,23808,,0
HNSW retrieval top-5 recall,175000,95.336000,,25000-query rolling window; skipped rows counted as misses,150001,175000,25000,23834,,0
HNSW retrieval top-5 recall,200000,95.364000,,25000-query rolling window; skipped rows counted as misses,175001,200000,25000,23841,,0
HNSW retrieval top-5 recall,225000,95.268000,,25000-query rolling window; skipped rows counted as misses,200001,225000,25000,23817,,0
HNSW retrieval top-5 recall,250000,95.432000,,25000-query rolling window; skipped rows counted as misses,225001,250000,25000,23858,,0
HNSW retrieval top-5 recall,275000,95.252000,,25000-query rolling window; skipped rows counted as misses,250001,275000,25000,23813,,0
HNSW retrieval top-5 recall,300000,95.296000,,25000-query rolling window; skipped rows counted as misses,275001,300000,25000,23824,,0
HNSW retrieval top-5 recall,325000,95.184000,,25000-query rolling window; skipped rows counted as misses,300001,325000,25000,23796,,0
HNSW retrieval top-5 recall,350000,95.412000,,25000-query rolling window; skipped rows counted as misses,325001,350000,25000,23853,,0
HNSW retrieval top-5 recall,375000,95.152000,,25000-query rolling window; skipped rows counted as misses,350001,375000,25000,23788,,0
HNSW retrieval top-5 recall,400000,95.384000,,25000-query rolling window; skipped rows counted as misses,375001,400000,25000,23846,,0
HNSW retrieval top-5 recall,425000,95.364000,,25000-query rolling window; skipped rows counted as misses,400001,425000,25000,23841,,0
HNSW retrieval top-5 recall,450000,95.404000,,25000-query rolling window; skipped rows counted as misses,425001,450000,25000,23851,,0
HNSW retrieval top-5 recall,475000,95.300000,,25000-query rolling window; skipped rows counted as misses,450001,475000,25000,23825,,0
HNSW retrieval top-5 recall,500000,95.468000,,25000-query rolling window; skipped rows counted as misses,475001,500000,25000,23867,,0
HNSW retrieval top-5 recall,525000,95.252000,,25000-query rolling window; skipped rows counted as misses,500001,525000,25000,23813,,0
HNSW retrieval top-5 recall,550000,95.360000,,25000-query rolling window; skipped rows counted as misses,525001,550000,25000,23840,,0
HNSW retrieval top-5 recall,575000,95.368000,,25000-query rolling window; skipped rows counted as misses,550001,575000,25000,23842,,0
HNSW retrieval top-5 recall,600000,95.448000,,25000-query rolling window; skipped rows counted as misses,575001,600000,25000,23862,,0
HNSW retrieval top-5 recall,625000,95.344000,,25000-query rolling window; skipped rows counted as misses,600001,625000,25000,23836,,0
HNSW retrieval top-5 recall,650000,95.136000,,25000-query rolling window; skipped rows counted as misses,625001,650000,25000,23784,,0
HNSW retrieval top-5 recall,675000,95.328000,,25000-query rolling window; skipped rows counted as misses,650001,675000,25000,23832,,0
HNSW retrieval top-5 recall,700000,95.276000,,25000-query rolling window; skipped rows counted as misses,675001,700000,25000,23819,,0
HNSW retrieval top-5 recall,725000,94.940000,,25000-query rolling window; skipped rows counted as misses,700001,725000,25000,23735,,0
HNSW retrieval top-5 recall,750000,95.288000,,25000-query rolling window; skipped rows counted as misses,725001,750000,25000,23822,,0
HNSW retrieval top-5 recall,775000,95.280000,,25000-query rolling window; skipped rows counted as misses,750001,775000,25000,23820,,0
HNSW retrieval top-5 recall,800000,95.192000,,25000-query rolling window; skipped rows counted as misses,775001,800000,25000,23798,,0
HNSW retrieval top-5 recall,825000,95.212000,,25000-query rolling window; skipped rows counted as misses,800001,825000,25000,23803,,0
HNSW retrieval top-5 recall,850000,95.600000,,25000-query rolling window; skipped rows counted as misses,825001,850000,25000,23900,,0
HNSW retrieval top-5 recall,875000,95.388000,,25000-query rolling window; skipped rows counted as misses,850001,875000,25000,23847,,0
HNSW retrieval top-5 recall,900000,95.572000,,25000-query rolling window; skipped rows counted as misses,875001,900000,25000,23893,,0
HNSW retrieval top-5 recall,925000,95.464000,,25000-query rolling window; skipped rows counted as misses,900001,925000,25000,23866,,0
HNSW retrieval top-5 recall,950000,95.424000,,25000-query rolling window; skipped rows counted as misses,925001,950000,25000,23856,,0
HNSW retrieval top-5 recall,975000,95.236000,,25000-query rolling window; skipped rows counted as misses,950001,975000,25000,23809,,0
HNSW retrieval top-5 recall,1000000,95.452000,,25000-query rolling window; skipped rows counted as misses,975001,1000000,25000,23863,,0
HNSW retrieval top-5 recall,1025000,95.580000,,25000-query rolling window; skipped rows counted as misses,1000001,1025000,25000,23895,,0
HNSW retrieval top-5 recall,1050000,94.988000,,25000-query rolling window; skipped rows counted as misses,1025001,1050000,25000,23747,,0
HNSW retrieval top-5 recall,1075000,95.344000,,25000-query rolling window; skipped rows counted as misses,1050001,1075000,25000,23836,,0
HNSW retrieval top-5 recall,1100000,95.208000,,25000-query rolling window; skipped rows counted as misses,1075001,1100000,25000,23802,,0
HNSW retrieval top-5 recall,1125000,95.076000,,25000-query rolling window; skipped rows counted as misses,1100001,1125000,25000,23769,,0
HNSW retrieval top-5 recall,1150000,95.388000,,25000-query rolling window; skipped rows counted as misses,1125001,1150000,25000,23847,,0
HNSW retrieval top-5 recall,1175000,95.344000,,25000-query rolling window; skipped rows counted as misses,1150001,1175000,25000,23836,,0
HNSW retrieval top-5 recall,1200000,95.164000,,25000-query rolling window; skipped rows counted as misses,1175001,1200000,25000,23791,,0
ZeroRAG RAG accuracy,5000,42.247475,,Phi-3.5 top-5 RAG checkpoint accuracy,,,,,,
ZeroRAG RAG accuracy,300000,72.011145,,Phi-3.5 top-5 RAG checkpoint accuracy,,,,,,
ZeroRAG RAG accuracy,600000,76.277462,,Phi-3.5 top-5 RAG checkpoint accuracy,,,,,,
ZeroRAG RAG accuracy,900000,78.038815,,Phi-3.5 top-5 RAG checkpoint accuracy,,,,,,
ZeroRAG RAG accuracy,1200000,77.878788,,Phi-3.5 top-5 RAG checkpoint accuracy,,,,,,
HNSW RAG accuracy,5000,78.762626,,Phi-3.5 top-5 RAG checkpoint accuracy,,,,,,
HNSW RAG accuracy,300000,78.748734,,Phi-3.5 top-5 RAG checkpoint accuracy,,,,,,
HNSW RAG accuracy,600000,79.437176,,Phi-3.5 top-5 RAG checkpoint accuracy,,,,,,
HNSW RAG accuracy,900000,78.830439,,Phi-3.5 top-5 RAG checkpoint accuracy,,,,,,
HNSW RAG accuracy,1200000,79.494949,,Phi-3.5 top-5 RAG checkpoint accuracy,,,,,,


==> csv_files_-_mean_and__std/pubmedqa_zerorag_ablation_early_stop_complete_rolling_recall_points.csv <==
series,event_index_m,executed_queries,rolling_recall_at_10,rolling_recall_at_10_std
ZeroRAG base,0.001023,1000,0.421,
ZeroRAG base,0.001544,1500,0.411,
ZeroRAG base,0.002061,2000,0.423,
ZeroRAG base,0.002578,2500,0.433,
ZeroRAG base,0.003101,3000,0.44,
ZeroRAG base,0.003616,3500,0.441,
ZeroRAG base,0.004139,4000,0.437,
ZeroRAG base,0.004661,4500,0.435,
ZeroRAG base,0.005181,5000,0.428,
ZeroRAG base,0.0057,5500,0.43,
ZeroRAG base,0.006213,6000,0.454,
ZeroRAG base,0.006729,6500,0.462,
ZeroRAG base,0.007249,7000,0.432,
ZeroRAG base,0.007766,7500,0.428,
ZeroRAG base,0.008275,8000,0.449,
ZeroRAG base,0.008791,8500,0.475,
ZeroRAG base,0.009308,9000,0.459,
ZeroRAG base,0.009822,9500,0.456,
ZeroRAG base,0.010341,10000,0.503,
ZeroRAG base,0.010859,10500,0.501,
ZeroRAG base,0.011385,11000,0.483,
ZeroRAG base,0.011899,11500,0.492,
ZeroRAG base,0.01241,12000,0.508,
ZeroRAG base,0.012925,12500,0.541,
ZeroRAG base,0.013443,13000,0.529,
ZeroRAG base,0.013957,13500,0.505,
ZeroRAG base,0.014479,14000,0.514,
ZeroRAG base,0.014995,14500,0.522,
ZeroRAG base,0.015514,15000,0.516,
ZeroRAG base,0.016032,15500,0.511,
ZeroRAG base,0.016545,16000,0.519,
ZeroRAG base,0.017068,16500,0.508,
ZeroRAG base,0.017586,17000,0.503,
ZeroRAG base,0.018102,17500,0.528,
ZeroRAG base,0.018614,18000,0.543,
ZeroRAG base,0.019138,18500,0.536,
ZeroRAG base,0.019658,19000,0.54,
ZeroRAG base,0.020176,19500,0.528,
ZeroRAG base,0.020702,20000,0.532,
ZeroRAG base,0.021212,20500,0.547,
ZeroRAG base,0.021736,21000,0.544,
ZeroRAG base,0.022253,21500,0.523,
ZeroRAG base,0.022771,22000,0.525,
ZeroRAG base,0.023291,22500,0.552,
ZeroRAG base,0.023809,23000,0.558,
ZeroRAG base,0.024321,23500,0.556,
ZeroRAG base,0.024846,24000,0.551,
ZeroRAG base,0.025362,24500,0.58,
ZeroRAG base,0.025886,25000,0.592,
ZeroRAG base,0.026402,25500,0.571,
ZeroRAG base,0.026923,26000,0.582,
ZeroRAG base,0.02744,26500,0.615,
ZeroRAG base,0.027957,27000,0.6,
ZeroRAG base,0.028482,27500,0.57,
ZeroRAG base,0.028999,28000,0.573,
ZeroRAG base,0.029519,28500,0.582,
ZeroRAG base,0.030043,29000,0.592,
ZeroRAG base,0.030556,29500,0.593,
ZeroRAG base,0.031074,30000,0.566,
ZeroRAG base,0.031585,30500,0.557,
ZeroRAG base,0.032107,31000,0.581,
ZeroRAG base,0.032628,31500,0.595,
ZeroRAG base,0.033143,32000,0.59,
ZeroRAG base,0.033661,32500,0.589,
ZeroRAG base,0.034177,33000,0.616,
ZeroRAG base,0.034694,33500,0.617,
ZeroRAG base,0.035215,34000,0.602,
ZeroRAG base,0.035731,34500,0.604,
ZeroRAG base,0.036246,35000,0.591,
ZeroRAG base,0.036764,35500,0.609,
ZeroRAG base,0.037285,36000,0.631,
ZeroRAG base,0.037805,36500,0.624,
ZeroRAG base,0.038319,37000,0.633,
ZeroRAG base,0.038838,37500,0.624,
ZeroRAG base,0.039352,38000,0.6,
ZeroRAG base,0.039872,38500,0.611,
ZeroRAG base,0.040391,39000,0.617,
ZeroRAG base,0.040906,39500,0.607,
ZeroRAG base,0.041423,40000,0.609,
ZeroRAG base,0.041944,40500,0.63,
ZeroRAG base,0.042457,41000,0.626,
ZeroRAG base,0.042974,41500,0.604,
ZeroRAG base,0.043484,42000,0.609,
ZeroRAG base,0.043998,42500,0.619,
ZeroRAG base,0.044511,43000,0.616,
ZeroRAG base,0.045027,43500,0.628,
ZeroRAG base,0.045546,44000,0.635,
ZeroRAG base,0.046061,44500,0.624,
ZeroRAG base,0.046576,45000,0.632,
ZeroRAG base,0.047089,45500,0.645,
ZeroRAG base,0.047608,46000,0.655,
ZeroRAG base,0.048122,46500,0.668,
ZeroRAG base,0.048634,47000,0.668,
ZeroRAG base,0.049147,47500,0.646,
ZeroRAG base,0.049659,48000,0.649,
ZeroRAG base,0.050185,48500,0.644,
ZeroRAG base,0.050702,49000,0.641,
ZeroRAG base,0.05122,49500,0.677,
ZeroRAG base,0.051737,50000,0.671,
ZeroRAG base,0.052252,50500,0.646,
ZeroRAG base,0.052773,51000,0.651,
ZeroRAG base,0.053284,51500,0.661,
ZeroRAG base,0.053799,52000,0.672,
ZeroRAG base,0.054314,52500,0.662,
ZeroRAG base,0.05483,53000,0.661,
ZeroRAG base,0.055343,53500,0.665,
ZeroRAG base,0.055858,54000,0.672,
ZeroRAG base,0.056376,54500,0.677,
ZeroRAG base,0.056893,55000,0.67,
ZeroRAG base,0.057419,55500,0.66,
ZeroRAG base,0.057939,56000,0.658,
ZeroRAG base,0.058456,56500,0.657,
ZeroRAG base,0.05897,57000,0.657,
ZeroRAG base,0.059489,57500,0.691,
ZeroRAG base,0.060012,58000,0.689,
ZeroRAG base,0.060528,58500,0.678,
ZeroRAG base,0.061047,59000,0.695,
ZeroRAG base,0.061561,59500,0.693,
ZeroRAG base,0.062071,60000,0.709,
ZeroRAG base,0.062586,60500,0.707,
ZeroRAG base,0.063103,61000,0.692,
ZeroRAG base,0.063621,61500,0.67,
ZeroRAG base,0.064133,62000,0.656,
ZeroRAG base,0.064649,62500,0.671,
ZeroRAG base,0.065166,63000,0.681,
ZeroRAG base,0.065687,63500,0.681,
ZeroRAG base,0.066203,64000,0.681,
ZeroRAG base,0.066724,64500,0.687,
ZeroRAG base,0.067243,65000,0.686,
ZeroRAG base,0.06776,65500,0.688,
ZeroRAG base,0.068283,66000,0.694,
ZeroRAG base,0.068801,66500,0.701,
ZeroRAG base,0.069315,67000,0.716,
ZeroRAG base,0.069834,67500,0.725,
ZeroRAG base,0.070358,68000,0.697,
ZeroRAG base,0.070871,68500,0.672,
ZeroRAG base,0.071389,69000,0.682,
ZeroRAG base,0.071916,69500,0.706,
ZeroRAG base,0.072436,70000,0.71,
ZeroRAG base,0.072953,70500,0.701,
ZeroRAG base,0.073466,71000,0.708,
ZeroRAG base,0.073981,71500,0.71,
ZeroRAG base,0.0745,72000,0.69,
ZeroRAG base,0.075023,72500,0.693,
ZeroRAG base,0.075536,73000,0.713,
ZeroRAG base,0.076045,73500,0.73,
ZeroRAG base,0.076561,74000,0.719,
ZeroRAG base,0.077074,74500,0.695,
ZeroRAG base,0.077595,75000,0.695,
ZeroRAG base,0.07811,75500,0.706,
ZeroRAG base,0.078623,76000,0.715,
ZeroRAG base,0.079146,76500,0.72,
ZeroRAG base,0.079668,77000,0.722,
ZeroRAG base,0.080191,77500,0.723,
ZeroRAG base,0.080714,78000,0.732,
ZeroRAG base,0.081231,78500,0.735,
ZeroRAG base,0.081748,79000,0.732,
ZeroRAG base,0.082267,79500,0.73,
ZeroRAG base,0.082782,80000,0.73,
ZeroRAG base,0.083302,80500,0.739,
ZeroRAG base,0.083818,81000,0.732,
ZeroRAG base,0.084341,81500,0.72,
ZeroRAG base,0.084863,82000,0.736,
ZeroRAG base,0.085376,82500,0.747,
ZeroRAG base,0.085889,83000,0.739,
ZeroRAG base,0.086406,83500,0.73,
ZeroRAG base,0.08693,84000,0.736,
ZeroRAG base,0.087445,84500,0.73,
ZeroRAG base,0.087964,85000,0.737,
ZeroRAG base,0.088484,85500,0.746,
ZeroRAG base,0.089002,86000,0.735,
ZeroRAG base,0.089525,86500,0.747,
ZeroRAG base,0.090041,87000,0.752,
ZeroRAG base,0.090553,87500,0.728,
ZeroRAG base,0.091069,88000,0.723,
ZeroRAG base,0.09159,88500,0.745,
ZeroRAG base,0.0921,89000,0.747,
ZeroRAG base,0.092615,89500,0.737,
ZeroRAG base,0.093129,90000,0.742,
ZeroRAG base,0.093647,90500,0.737,
ZeroRAG base,0.094171,91000,0.729,
ZeroRAG base,0.094688,91500,0.725,
ZeroRAG base,0.095205,92000,0.731,
ZeroRAG base,0.095719,92500,0.736,
ZeroRAG base,0.096231,93000,0.729,
ZeroRAG base,0.096747,93500,0.741,
ZeroRAG base,0.097269,94000,0.754,
ZeroRAG base,0.097786,94500,0.759,
ZeroRAG base,0.098299,95000,0.739,
ZeroRAG base,0.098819,95500,0.729,
ZeroRAG base,0.099342,96000,0.749,
ZeroRAG base,0.099861,96500,0.75,
ZeroRAG base,0.100374,97000,0.747,
ZeroRAG base,0.100893,97500,0.778,
ZeroRAG base,0.101403,98000,0.782,
ZeroRAG base,0.101923,98500,0.751,
ZeroRAG base,0.102439,99000,0.743,
ZeroRAG base,0.102956,99500,0.76,
ZeroRAG base,0.10347,100000,0.754,
ZeroRAG base,0.103991,100500,0.745,
ZeroRAG base,0.104509,101000,0.762,
ZeroRAG base,0.105026,101500,0.781,
ZeroRAG base,0.10554,102000,0.783,
ZeroRAG base,0.106063,102500,0.757,
ZeroRAG base,0.106578,103000,0.737,
ZeroRAG base,0.107094,103500,0.767,
ZeroRAG base,0.10761,104000,0.781,
ZeroRAG base,0.108124,104500,0.774,
ZeroRAG base,0.108638,105000,0.765,
ZeroRAG base,0.10916,105500,0.753,
ZeroRAG base,0.109682,106000,0.751,
ZeroRAG base,0.110198,106500,0.755,
ZeroRAG base,0.110716,107000,0.763,
ZeroRAG base,0.111228,107500,0.748,
ZeroRAG base,0.111755,108000,0.764,
ZeroRAG base,0.112268,108500,0.779,
ZeroRAG base,0.112782,109000,0.765,
ZeroRAG base,0.113305,109500,0.774,
ZeroRAG base,0.113821,110000,0.785,
ZeroRAG base,0.114332,110500,0.774,
ZeroRAG base,0.114852,111000,0.771,
ZeroRAG base,0.11537,111500,0.776,
ZeroRAG base,0.11589,112000,0.782,
ZeroRAG base,0.116399,112500,0.779,
ZeroRAG base,0.116907,113000,0.783,
ZeroRAG base,0.117427,113500,0.781,
ZeroRAG base,0.117953,114000,0.788,
ZeroRAG base,0.118473,114500,0.789,
ZeroRAG base,0.119,115000,0.774,
ZeroRAG base,0.119517,115500,0.767,
ZeroRAG base,0.120031,116000,0.777,
ZeroRAG base,0.120546,116500,0.787,
ZeroRAG base,0.121066,117000,0.795,
ZeroRAG base,0.121576,117500,0.782,
ZeroRAG base,0.122094,118000,0.769,
ZeroRAG base,0.122615,118500,0.791,
ZeroRAG base,0.123136,119000,0.791,
ZeroRAG base,0.123652,119500,0.777,
ZeroRAG base,0.124173,120000,0.796,
ZeroRAG base,0.124689,120500,0.813,
ZeroRAG base,0.125206,121000,0.802,
ZeroRAG base,0.125731,121500,0.793,
ZeroRAG base,0.126252,122000,0.778,
ZeroRAG base,0.126769,122500,0.789,
ZeroRAG base,0.127284,123000,0.799,
ZeroRAG base,0.127802,123500,0.791,
ZeroRAG base,0.128317,124000,0.783,
ZeroRAG base,0.128833,124500,0.78,
ZeroRAG base,0.129345,125000,0.792,
ZeroRAG base,0.129866,125500,0.796,
ZeroRAG base,0.130386,126000,0.8,
ZeroRAG base,0.130905,126500,0.792,
ZeroRAG base,0.131424,127000,0.775,
ZeroRAG base,0.131939,127500,0.77,
ZeroRAG base,0.132464,128000,0.793,
ZeroRAG base,0.132975,128500,0.806,
ZeroRAG base,0.133493,129000,0.783,
ZeroRAG base,0.134012,129500,0.778,
ZeroRAG base,0.134536,130000,0.782,
ZeroRAG base,0.135049,130500,0.77,
ZeroRAG base,0.135569,131000,0.778,
ZeroRAG base,0.136078,131500,0.804,
ZeroRAG base,0.136598,132000,0.805,
ZeroRAG base,0.137118,132500,0.804,
ZeroRAG base,0.137638,133000,0.802,
ZeroRAG base,0.138148,133500,0.8,
ZeroRAG base,0.138672,134000,0.81,
ZeroRAG base,0.139184,134500,0.819,
ZeroRAG base,0.139698,135000,0.799,
ZeroRAG base,0.140215,135500,0.795,
ZeroRAG base,0.140729,136000,0.801,
ZeroRAG base,0.141257,136500,0.783,
ZeroRAG base,0.141772,137000,0.799,
ZeroRAG base,0.142289,137500,0.793,
ZeroRAG base,0.142811,138000,0.767,
ZeroRAG base,0.143326,138500,0.797,
ZeroRAG base,0.143845,139000,0.814,
ZeroRAG base,0.14436,139500,0.778,
ZeroRAG base,0.14487,140000,0.776,
ZeroRAG base,0.145384,140500,0.803,
ZeroRAG base,0.145901,141000,0.787,
ZeroRAG base,0.146419,141500,0.788,
ZeroRAG base,0.146938,142000,0.81,
ZeroRAG base,0.147454,142500,0.796,
ZeroRAG base,0.14797,143000,0.794,
ZeroRAG base,0.148493,143500,0.8,
ZeroRAG base,0.149011,144000,0.798,
ZeroRAG base,0.149526,144500,0.823,
ZeroRAG base,0.150043,145000,0.814,
ZeroRAG base,0.150558,145500,0.797,
ZeroRAG base,0.151074,146000,0.8,
ZeroRAG base,0.151594,146500,0.793,
ZeroRAG base,0.152108,147000,0.797,
ZeroRAG base,0.152625,147500,0.803,
ZeroRAG base,0.153138,148000,0.803,
ZeroRAG base,0.153657,148500,0.796,
ZeroRAG base,0.154171,149000,0.794,
ZeroRAG base,0.154689,149500,0.813,
ZeroRAG base,0.155206,150000,0.817,
ZeroRAG base,0.155726,150500,0.8,
ZeroRAG base,0.156249,151000,0.821,
ZeroRAG base,0.156767,151500,0.826,
ZeroRAG base,0.157288,152000,0.818,
ZeroRAG base,0.157809,152500,0.822,
ZeroRAG base,0.158329,153000,0.822,
ZeroRAG base,0.158853,153500,0.835,
ZeroRAG base,0.159377,154000,0.842,
ZeroRAG base,0.159898,154500,0.836,
ZeroRAG base,0.160419,155000,0.816,
ZeroRAG base,0.160937,155500,0.802,
ZeroRAG base,0.161451,156000,0.816,
ZeroRAG base,0.161966,156500,0.801,
ZeroRAG base,0.162492,157000,0.807,
ZeroRAG base,0.163007,157500,0.846,
ZeroRAG base,0.163524,158000,0.834,
ZeroRAG base,0.164041,158500,0.815,
ZeroRAG base,0.164564,159000,0.805,
ZeroRAG base,0.165084,159500,0.797,
ZeroRAG base,0.165599,160000,0.818,
ZeroRAG base,0.166116,160500,0.829,
ZeroRAG base,0.166631,161000,0.814,
ZeroRAG base,0.167152,161500,0.809,
ZeroRAG base,0.167669,162000,0.808,
ZeroRAG base,0.168185,162500,0.818,
ZeroRAG base,0.168706,163000,0.828,
ZeroRAG base,0.169224,163500,0.841,
ZeroRAG base,0.169743,164000,0.839,
ZeroRAG base,0.170257,164500,0.833,
ZeroRAG base,0.170769,165000,0.836,
ZeroRAG base,0.171282,165500,0.84,
ZeroRAG base,0.171796,166000,0.844,
ZeroRAG base,0.17232,166500,0.818,
ZeroRAG base,0.17284,167000,0.833,
ZeroRAG base,0.17336,167500,0.841,
ZeroRAG base,0.173879,168000,0.818,
ZeroRAG base,0.174392,168500,0.815,
ZeroRAG base,0.174907,169000,0.819,
ZeroRAG base,0.175428,169500,0.835,
ZeroRAG base,0.175946,170000,0.842,
ZeroRAG base,0.176461,170500,0.824,
ZeroRAG base,0.176977,171000,0.812,
ZeroRAG base,0.177496,171500,0.809,
ZeroRAG base,0.178018,172000,0.806,
ZeroRAG base,0.178529,172500,0.822,
ZeroRAG base,0.179046,173000,0.822,
ZeroRAG base,0.179565,173500,0.827,
ZeroRAG base,0.180082,174000,0.832,
ZeroRAG base,0.180603,174500,0.824,
ZeroRAG base,0.181119,175000,0.821,
ZeroRAG base,0.181639,175500,0.813,
ZeroRAG base,0.182156,176000,0.835,
ZeroRAG base,0.182672,176500,0.843,
ZeroRAG base,0.183196,177000,0.841,
ZeroRAG base,0.183707,177500,0.857,
ZeroRAG base,0.184231,178000,0.843,
ZeroRAG base,0.184755,178500,0.836,
ZeroRAG base,0.185274,179000,0.834,
ZeroRAG base,0.185802,179500,0.838,
ZeroRAG base,0.186317,180000,0.836,
ZeroRAG base,0.186836,180500,0.825,
ZeroRAG base,0.187349,181000,0.822,
ZeroRAG base,0.187871,181500,0.826,
ZeroRAG base,0.188393,182000,0.85,
ZeroRAG base,0.188914,182500,0.862,
ZeroRAG base,0.189433,183000,0.855,
ZeroRAG base,0.189949,183500,0.833,
ZeroRAG base,0.190465,184000,0.826,
ZeroRAG base,0.190986,184500,0.837,
ZeroRAG base,0.191509,185000,0.838,
ZeroRAG base,0.192031,185500,0.843,
ZeroRAG base,0.192558,186000,0.839,
ZeroRAG base,0.193082,186500,0.828,
ZeroRAG base,0.193598,187000,0.83,
ZeroRAG base,0.19411,187500,0.85,
ZeroRAG base,0.194626,188000,0.859,
ZeroRAG base,0.195149,188500,0.851,
ZeroRAG base,0.195664,189000,0.829,
ZeroRAG base,0.196176,189500,0.823,
ZeroRAG base,0.196696,190000,0.843,
ZeroRAG base,0.197212,190500,0.848,
ZeroRAG base,0.197731,191000,0.842,
ZeroRAG base,0.19825,191500,0.835,
ZeroRAG base,0.198765,192000,0.836,
ZeroRAG base,0.19928,192500,0.827,
ZeroRAG base,0.199799,193000,0.829,
ZeroRAG base,0.200309,193500,0.834,
ZeroRAG base,0.200823,194000,0.833,
ZeroRAG base,0.201338,194500,0.83,
ZeroRAG base,0.201851,195000,0.836,
ZeroRAG base,0.202368,195500,0.859,
ZeroRAG base,0.202882,196000,0.847,
ZeroRAG base,0.2034,196500,0.844,
ZeroRAG base,0.203922,197000,0.869,
ZeroRAG base,0.204446,197500,0.848,
ZeroRAG base,0.20497,198000,0.84,
ZeroRAG base,0.205494,198500,0.848,
ZeroRAG base,0.206009,199000,0.827,
ZeroRAG base,0.206534,199500,0.839,
ZeroRAG base,0.207048,200000,0.86,
ZeroRAG base,0.207566,200500,0.861,
ZeroRAG base,0.208087,201000,0.852,
ZeroRAG base,0.208609,201500,0.849,
ZeroRAG base,0.209124,202000,0.866,
ZeroRAG base,0.209641,202500,0.841,
ZeroRAG base,0.210152,203000,0.819,
ZeroRAG base,0.210678,203500,0.837,
ZeroRAG base,0.211204,204000,0.864,
ZeroRAG base,0.211716,204500,0.868,
ZeroRAG base,0.21223,205000,0.855,
ZeroRAG base,0.212748,205500,0.849,
ZeroRAG base,0.213268,206000,0.856,
ZeroRAG base,0.213785,206500,0.867,
ZeroRAG base,0.214307,207000,0.86,
ZeroRAG base,0.214828,207500,0.857,
ZeroRAG base,0.21534,208000,0.849,
ZeroRAG base,0.215852,208500,0.859,
ZeroRAG base,0.216373,209000,0.861,
ZeroRAG base,0.216893,209500,0.856,
ZeroRAG base,0.217417,210000,0.857,
ZeroRAG base,0.217934,210500,0.839,
ZeroRAG base,0.218452,211000,0.831,
ZeroRAG base,0.218971,211500,0.842,
ZeroRAG base,0.219492,212000,0.86,
ZeroRAG base,0.220016,212500,0.864,
ZeroRAG base,0.22054,213000,0.86,
ZeroRAG base,0.221054,213500,0.864,
ZeroRAG base,0.221579,214000,0.851,
ZeroRAG base,0.222088,214500,0.84,
ZeroRAG base,0.222608,215000,0.856,
ZeroRAG base,0.223122,215500,0.846,
ZeroRAG base,0.223638,216000,0.845,
ZeroRAG base,0.22416,216500,0.875,
ZeroRAG base,0.224671,217000,0.876,
ZeroRAG base,0.225192,217500,0.848,
ZeroRAG base,0.225716,218000,0.833,
ZeroRAG base,0.226233,218500,0.851,
ZeroRAG base,0.226761,219000,0.867,
ZeroRAG base,0.227279,219500,0.853,
ZeroRAG base,0.227795,220000,0.845,
ZeroRAG base,0.228316,220500,0.85,
ZeroRAG base,0.228827,221000,0.846,
ZeroRAG base,0.229345,221500,0.856,
ZeroRAG base,0.229861,222000,0.858,
ZeroRAG base,0.23038,222500,0.849,
ZeroRAG base,0.230899,223000,0.847,
ZeroRAG base,0.231424,223500,0.849,
ZeroRAG base,0.23194,224000,0.855,
ZeroRAG base,0.232454,224500,0.856,
ZeroRAG base,0.232974,225000,0.861,
ZeroRAG base,0.233489,225500,0.864,
ZeroRAG base,0.234009,226000,0.86,
ZeroRAG base,0.234526,226500,0.85,
ZeroRAG base,0.235043,227000,0.837,
ZeroRAG base,0.235557,227500,0.864,
ZeroRAG base,0.236082,228000,0.869,
ZeroRAG base,0.236605,228500,0.858,
ZeroRAG base,0.237126,229000,0.864,
ZeroRAG base,0.237639,229500,0.864,
ZeroRAG base,0.238159,230000,0.86,
ZeroRAG base,0.238668,230500,0.846,
ZeroRAG base,0.239185,231000,0.854,
ZeroRAG base,0.239699,231500,0.871,
ZeroRAG base,0.240215,232000,0.883,
ZeroRAG base,0.240733,232500,0.881,
ZeroRAG base,0.241248,233000,0.861,
ZeroRAG base,0.241762,233500,0.864,
ZeroRAG base,0.24228,234000,0.885,
ZeroRAG base,0.242802,234500,0.874,
ZeroRAG base,0.243317,235000,0.854,
ZeroRAG base,0.243831,235500,0.847,
ZeroRAG base,0.24435,236000,0.856,
ZeroRAG base,0.244864,236500,0.853,
ZeroRAG base,0.245379,237000,0.853,
ZeroRAG base,0.245889,237500,0.859,
ZeroRAG base,0.246405,238000,0.869,
ZeroRAG base,0.246924,238500,0.877,
ZeroRAG base,0.247446,239000,0.867,
ZeroRAG base,0.247972,239500,0.873,
ZeroRAG base,0.248488,240000,0.863,
ZeroRAG base,0.249005,240500,0.853,
ZeroRAG base,0.249519,241000,0.865,
ZeroRAG base,0.250034,241500,0.877,
ZeroRAG base,0.250547,242000,0.882,
ZeroRAG base,0.251067,242500,0.885,
ZeroRAG base,0.251584,243000,0.878,
ZeroRAG base,0.252101,243500,0.861,
ZeroRAG base,0.252618,244000,0.853,
ZeroRAG base,0.253142,244500,0.873,
ZeroRAG base,0.253661,245000,0.882,
ZeroRAG base,0.25418,245500,0.871,
ZeroRAG base,0.254702,246000,0.857,
ZeroRAG base,0.255218,246500,0.846,
ZeroRAG base,0.255732,247000,0.857,
ZeroRAG base,0.256252,247500,0.859,
ZeroRAG base,0.256768,248000,0.853,
ZeroRAG base,0.257282,248500,0.873,
ZeroRAG base,0.257802,249000,0.88,
ZeroRAG base,0.258318,249500,0.866,
ZeroRAG base,0.258826,250000,0.865,
ZeroRAG base,0.259338,250500,0.875,
ZeroRAG base,0.259863,251000,0.867,
ZeroRAG base,0.260379,251500,0.856,
ZeroRAG base,0.260893,252000,0.866,
ZeroRAG base,0.261415,252500,0.874,
ZeroRAG base,0.26193,253000,0.862,
ZeroRAG base,0.262436,253500,0.857,
ZeroRAG base,0.262954,254000,0.871,
ZeroRAG base,0.263474,254500,0.878,
ZeroRAG base,0.263989,255000,0.866,
ZeroRAG base,0.264504,255500,0.866,
ZeroRAG base,0.265022,256000,0.886,
ZeroRAG base,0.265542,256500,0.884,
ZeroRAG base,0.266059,257000,0.87,
ZeroRAG base,0.266578,257500,0.879,
ZeroRAG base,0.267099,258000,0.88,
ZeroRAG base,0.267616,258500,0.866,
ZeroRAG base,0.26813,259000,0.868,
ZeroRAG base,0.268646,259500,0.887,
ZeroRAG base,0.269169,260000,0.891,
ZeroRAG base,0.269684,260500,0.874,
ZeroRAG base,0.2702,261000,0.882,
ZeroRAG base,0.270721,261500,0.896,
ZeroRAG base,0.271235,262000,0.883,
ZeroRAG base,0.27175,262500,0.87,
ZeroRAG base,0.272265,263000,0.871,
ZeroRAG base,0.272777,263500,0.875,
ZeroRAG base,0.2733,264000,0.876,
ZeroRAG base,0.273816,264500,0.878,
ZeroRAG base,0.274333,265000,0.89,
ZeroRAG base,0.274846,265500,0.894,
ZeroRAG base,0.275367,266000,0.887,
ZeroRAG base,0.275885,266500,0.878,
ZeroRAG base,0.276399,267000,0.853,
ZeroRAG base,0.276923,267500,0.848,
ZeroRAG base,0.277443,268000,0.869,
ZeroRAG base,0.277953,268500,0.872,
ZeroRAG base,0.278466,269000,0.871,
ZeroRAG base,0.278978,269500,0.877,
ZeroRAG base,0.279495,270000,0.873,
ZeroRAG base,0.280014,270500,0.866,
ZeroRAG base,0.280535,271000,0.88,
ZeroRAG base,0.281051,271500,0.888,
ZeroRAG base,0.281565,272000,0.894,
ZeroRAG base,0.282084,272500,0.881,
ZeroRAG base,0.282605,273000,0.881,
ZeroRAG base,0.28312,273500,0.896,
ZeroRAG base,0.283634,274000,0.896,
ZeroRAG base,0.284155,274500,0.886,
ZeroRAG base,0.284671,275000,0.882,
ZeroRAG base,0.28519,275500,0.892,
ZeroRAG base,0.285708,276000,0.892,
ZeroRAG base,0.28622,276500,0.887,
ZeroRAG base,0.286733,277000,0.886,
ZeroRAG base,0.287253,277500,0.887,
ZeroRAG base,0.287773,278000,0.883,
ZeroRAG base,0.288288,278500,0.879,
ZeroRAG base,0.288807,279000,0.867,
ZeroRAG base,0.289319,279500,0.88,
ZeroRAG base,0.289835,280000,0.88,
ZeroRAG base,0.290355,280500,0.88,
ZeroRAG base,0.290876,281000,0.894,
ZeroRAG base,0.291397,281500,0.888,
ZeroRAG base,0.291912,282000,0.879,
ZeroRAG base,0.292424,282500,0.88,
ZeroRAG base,0.292945,283000,0.889,
ZeroRAG base,0.29347,283500,0.882,
ZeroRAG base,0.293979,284000,0.891,
ZeroRAG base,0.294497,284500,0.917,
ZeroRAG base,0.295017,285000,0.904,
ZeroRAG base,0.295527,285500,0.892,
ZeroRAG base,0.296042,286000,0.895,
ZeroRAG base,0.296556,286500,0.879,
ZeroRAG base,0.297072,287000,0.866,
ZeroRAG base,0.297592,287500,0.869,
ZeroRAG base,0.298109,288000,0.895,
ZeroRAG base,0.298623,288500,0.904,
ZeroRAG base,0.299141,289000,0.891,
ZeroRAG base,0.299656,289500,0.873,
ZeroRAG base,0.300174,290000,0.881,
ZeroRAG base,0.300691,290500,0.913,
ZeroRAG base,0.301203,291000,0.904,
ZeroRAG base,0.301727,291500,0.882,
ZeroRAG base,0.302241,292000,0.877,
ZeroRAG base,0.302758,292500,0.873,
ZeroRAG base,0.303275,293000,0.867,
ZeroRAG base,0.303788,293500,0.869,
ZeroRAG base,0.304307,294000,0.885,
ZeroRAG base,0.304816,294500,0.89,
ZeroRAG base,0.305335,295000,0.889,
ZeroRAG base,0.305851,295500,0.903,
ZeroRAG base,0.306363,296000,0.911,
ZeroRAG base,0.306884,296500,0.903,
ZeroRAG base,0.3074,297000,0.89,
ZeroRAG base,0.307916,297500,0.882,
ZeroRAG base,0.308431,298000,0.882,
ZeroRAG base,0.308951,298500,0.877,
ZeroRAG base,0.309462,299000,0.87,
ZeroRAG base,0.309981,299500,0.884,
ZeroRAG base,0.310508,300000,0.879,
ZeroRAG base,0.311024,300500,0.88,
ZeroRAG base,0.31154,301000,0.899,
ZeroRAG base,0.312058,301500,0.895,
ZeroRAG base,0.312572,302000,0.904,
ZeroRAG base,0.313093,302500,0.9,
ZeroRAG base,0.313615,303000,0.882,
ZeroRAG base,0.314133,303500,0.895,
ZeroRAG base,0.314657,304000,0.899,
ZeroRAG base,0.315182,304500,0.897,
ZeroRAG base,0.315703,305000,0.901,
ZeroRAG base,0.316219,305500,0.894,
ZeroRAG base,0.316732,306000,0.885,
ZeroRAG base,0.317246,306500,0.892,
ZeroRAG base,0.317766,307000,0.912,
ZeroRAG base,0.318285,307500,0.903,
ZeroRAG base,0.318804,308000,0.907,
ZeroRAG base,0.319319,308500,0.9,
ZeroRAG base,0.31983,309000,0.892,
ZeroRAG base,0.320352,309500,0.898,
ZeroRAG base,0.320873,310000,0.894,
ZeroRAG base,0.321398,310500,0.886,
ZeroRAG base,0.321912,311000,0.887,
ZeroRAG base,0.322432,311500,0.903,
ZeroRAG base,0.322946,312000,0.88,
ZeroRAG base,0.323466,312500,0.872,
ZeroRAG base,0.323991,313000,0.885,
ZeroRAG base,0.324498,313500,0.89,
ZeroRAG base,0.325017,314000,0.895,
ZeroRAG base,0.325527,314500,0.897,
ZeroRAG base,0.326049,315000,0.888,
ZeroRAG base,0.326571,315500,0.883,
ZeroRAG base,0.327084,316000,0.89,
ZeroRAG base,0.327605,316500,0.878,
ZeroRAG base,0.328119,317000,0.885,
ZeroRAG base,0.328639,317500,0.893,
ZeroRAG base,0.329153,318000,0.897,
ZeroRAG base,0.329672,318500,0.909,
ZeroRAG base,0.330192,319000,0.916,
ZeroRAG base,0.330712,319500,0.902,
ZeroRAG base,0.331227,320000,0.893,
ZeroRAG base,0.331744,320500,0.917,
ZeroRAG base,0.332267,321000,0.908,
ZeroRAG base,0.332783,321500,0.886,
ZeroRAG base,0.333301,322000,0.89,
ZeroRAG base,0.333818,322500,0.897,
ZeroRAG base,0.334337,323000,0.893,
ZeroRAG base,0.334857,323500,0.893,
ZeroRAG base,0.335375,324000,0.895,
ZeroRAG base,0.335896,324500,0.896,
ZeroRAG base,0.336417,325000,0.9,
ZeroRAG base,0.336934,325500,0.891,
ZeroRAG base,0.33745,326000,0.885,
ZeroRAG base,0.337966,326500,0.902,
ZeroRAG base,0.338479,327000,0.91,
ZeroRAG base,0.339004,327500,0.907,
ZeroRAG base,0.339511,328000,0.904,
ZeroRAG base,0.340031,328500,0.9,
ZeroRAG base,0.340548,329000,0.892,
ZeroRAG base,0.341078,329500,0.899,
ZeroRAG base,0.341591,330000,0.909,
ZeroRAG base,0.342104,330500,0.899,
ZeroRAG base,0.342628,331000,0.883,
ZeroRAG base,0.343141,331500,0.883,
ZeroRAG base,0.343659,332000,0.916,
ZeroRAG base,0.344181,332500,0.913,
ZeroRAG base,0.344694,333000,0.896,
ZeroRAG base,0.345206,333500,0.909,
ZeroRAG base,0.345715,334000,0.915,
ZeroRAG base,0.34623,334500,0.909,
ZeroRAG base,0.346752,335000,0.895,
ZeroRAG base,0.347272,335500,0.894,
ZeroRAG base,0.34779,336000,0.893,
ZeroRAG base,0.348308,336500,0.896,
ZeroRAG base,0.348818,337000,0.909,
ZeroRAG base,0.349336,337500,0.911,
ZeroRAG base,0.349857,338000,0.92,
ZeroRAG base,0.350378,338500,0.913,
ZeroRAG base,0.350889,339000,0.902,
ZeroRAG base,0.351408,339500,0.897,
ZeroRAG base,0.351925,340000,0.894,
ZeroRAG base,0.352445,340500,0.896,
ZeroRAG base,0.352965,341000,0.904,
ZeroRAG base,0.353483,341500,0.913,
ZeroRAG base,0.353997,342000,0.911,
ZeroRAG base,0.354519,342500,0.899,
ZeroRAG base,0.35504,343000,0.899,
ZeroRAG base,0.355564,343500,0.907,
ZeroRAG base,0.356077,344000,0.907,
ZeroRAG base,0.356594,344500,0.904,
ZeroRAG base,0.357107,345000,0.902,
ZeroRAG base,0.357621,345500,0.904,
ZeroRAG base,0.358139,346000,0.906,
ZeroRAG base,0.358657,346500,0.902,
ZeroRAG base,0.359168,347000,0.897,
ZeroRAG base,0.359684,347500,0.887,
ZeroRAG base,0.360198,348000,0.879,
ZeroRAG base,0.360711,348500,0.892,
ZeroRAG base,0.361233,349000,0.904,
ZeroRAG base,0.361747,349500,0.91,
ZeroRAG base,0.362264,350000,0.914,
ZeroRAG base,0.362783,350500,0.903,
ZeroRAG base,0.3633,351000,0.891,
ZeroRAG base,0.363828,351500,0.904,
ZeroRAG base,0.364344,352000,0.911,
ZeroRAG base,0.364861,352500,0.909,
ZeroRAG base,0.36538,353000,0.902,
ZeroRAG base,0.365899,353500,0.893,
ZeroRAG base,0.366424,354000,0.912,
ZeroRAG base,0.366934,354500,0.917,
ZeroRAG base,0.367444,355000,0.91,
ZeroRAG base,0.367959,355500,0.909,
ZeroRAG base,0.368481,356000,0.911,
ZeroRAG base,0.369,356500,0.916,
ZeroRAG base,0.369516,357000,0.904,
ZeroRAG base,0.370032,357500,0.904,
ZeroRAG base,0.370559,358000,0.908,
ZeroRAG base,0.371073,358500,0.903,
ZeroRAG base,0.371584,359000,0.909,
ZeroRAG base,0.3721,359500,0.919,
ZeroRAG base,0.37262,360000,0.906,
ZeroRAG base,0.373149,360500,0.897,
ZeroRAG base,0.373672,361000,0.902,
ZeroRAG base,0.374189,361500,0.894,
ZeroRAG base,0.374718,362000,0.885,
ZeroRAG base,0.375233,362500,0.895,
ZeroRAG base,0.375754,363000,0.904,
ZeroRAG base,0.376273,363500,0.906,
ZeroRAG base,0.376789,364000,0.921,
ZeroRAG base,0.377304,364500,0.91,
ZeroRAG base,0.377818,365000,0.899,
ZeroRAG base,0.378335,365500,0.908,
ZeroRAG base,0.37885,366000,0.915,
ZeroRAG base,0.379373,366500,0.911,
ZeroRAG base,0.379894,367000,0.908,
ZeroRAG base,0.380416,367500,0.914,
ZeroRAG base,0.38093,368000,0.907,
ZeroRAG base,0.381448,368500,0.917,
ZeroRAG base,0.381971,369000,0.928,
ZeroRAG base,0.382487,369500,0.916,
ZeroRAG base,0.383,370000,0.912,
ZeroRAG base,0.383526,370500,0.908,
ZeroRAG base,0.384035,371000,0.896,
ZeroRAG base,0.38455,371500,0.896,
ZeroRAG base,0.385067,372000,0.903,
ZeroRAG base,0.385583,372500,0.917,
ZeroRAG base,0.386101,373000,0.909,
ZeroRAG base,0.386616,373500,0.915,
ZeroRAG base,0.387142,374000,0.925,
ZeroRAG base,0.387657,374500,0.915,
ZeroRAG base,0.388167,375000,0.919,
ZeroRAG base,0.388686,375500,0.919,
ZeroRAG base,0.389207,376000,0.912,
ZeroRAG base,0.389723,376500,0.922,
ZeroRAG base,0.390236,377000,0.923,
ZeroRAG base,0.390752,377500,0.925,
ZeroRAG base,0.391271,378000,0.923,
ZeroRAG base,0.39178,378500,0.907,
ZeroRAG base,0.392298,379000,0.908,
ZeroRAG base,0.39282,379500,0.91,
ZeroRAG base,0.393335,380000,0.913,
ZeroRAG base,0.39385,380500,0.913,
ZeroRAG base,0.394372,381000,0.921,
ZeroRAG base,0.394889,381500,0.924,
ZeroRAG base,0.395403,382000,0.922,
ZeroRAG base,0.395926,382500,0.912,
ZeroRAG base,0.396445,383000,0.905,
ZeroRAG base,0.396963,383500,0.923,
ZeroRAG base,0.397476,384000,0.927,
ZeroRAG base,0.398,384500,0.908,
ZeroRAG base,0.398516,385000,0.906,
ZeroRAG base,0.39903,385500,0.921,
ZeroRAG base,0.399554,386000,0.922,
ZeroRAG base,0.400071,386500,0.918,
ZeroRAG base,0.400587,387000,0.916,
ZeroRAG base,0.401103,387500,0.907,
ZeroRAG base,0.40163,388000,0.9,
ZeroRAG base,0.402145,388500,0.911,
ZeroRAG base,0.402659,389000,0.922,
ZeroRAG base,0.403178,389500,0.91,
ZeroRAG base,0.403695,390000,0.906,
ZeroRAG base,0.404214,390500,0.915,
ZeroRAG base,0.404735,391000,0.917,
ZeroRAG base,0.405247,391500,0.929,
ZeroRAG base,0.405765,392000,0.937,
ZeroRAG base,0.40628,392500,0.918,
ZeroRAG base,0.406802,393000,0.915,
ZeroRAG base,0.407317,393500,0.921,
ZeroRAG base,0.407835,394000,0.912,
ZeroRAG base,0.408359,394500,0.913,
ZeroRAG base,0.408882,395000,0.911,
ZeroRAG base,0.409401,395500,0.914,
ZeroRAG base,0.409918,396000,0.907,
ZeroRAG base,0.410432,396500,0.912,
ZeroRAG base,0.410947,397000,0.925,
ZeroRAG base,0.41146,397500,0.912,
ZeroRAG base,0.411975,398000,0.915,
ZeroRAG base,0.412498,398500,0.919,
ZeroRAG base,0.413018,399000,0.915,
ZeroRAG base,0.413536,399500,0.916,
ZeroRAG base,0.41405,400000,0.92,
ZeroRAG base,0.414571,400500,0.917,
ZeroRAG base,0.415085,401000,0.909,
ZeroRAG base,0.415602,401500,0.906,
ZeroRAG base,0.416119,402000,0.915,
ZeroRAG base,0.416635,402500,0.918,
ZeroRAG base,0.417147,403000,0.916,
ZeroRAG base,0.417674,403500,0.919,
ZeroRAG base,0.418187,404000,0.921,
ZeroRAG base,0.418704,404500,0.915,
ZeroRAG base,0.419227,405000,0.924,
ZeroRAG base,0.419748,405500,0.923,
ZeroRAG base,0.420263,406000,0.914,
ZeroRAG base,0.42078,406500,0.929,
ZeroRAG base,0.421297,407000,0.93,
ZeroRAG base,0.421813,407500,0.927,
ZeroRAG base,0.422338,408000,0.935,
ZeroRAG base,0.422858,408500,0.936,
ZeroRAG base,0.423379,409000,0.917,
ZeroRAG base,0.423895,409500,0.909,
ZeroRAG base,0.424413,410000,0.914,
ZeroRAG base,0.424932,410500,0.913,
ZeroRAG base,0.425445,411000,0.922,
ZeroRAG base,0.425959,411500,0.915,
ZeroRAG base,0.426475,412000,0.9,
ZeroRAG base,0.426991,412500,0.913,
ZeroRAG base,0.427507,413000,0.914,
ZeroRAG base,0.428022,413500,0.91,
ZeroRAG base,0.428537,414000,0.921,
ZeroRAG base,0.429053,414500,0.927,
ZeroRAG base,0.429566,415000,0.918,
ZeroRAG base,0.430078,415500,0.916,
ZeroRAG base,0.430591,416000,0.928,
ZeroRAG base,0.431111,416500,0.922,
ZeroRAG base,0.431632,417000,0.911,
ZeroRAG base,0.432149,417500,0.919,
ZeroRAG base,0.432661,418000,0.928,
ZeroRAG base,0.433176,418500,0.929,
ZeroRAG base,0.433695,419000,0.933,
ZeroRAG base,0.434216,419500,0.924,
ZeroRAG base,0.434732,420000,0.914,
ZeroRAG base,0.435248,420500,0.919,
ZeroRAG base,0.435776,421000,0.925,
ZeroRAG base,0.436291,421500,0.928,
ZeroRAG base,0.436808,422000,0.93,
ZeroRAG base,0.437325,422500,0.933,
ZeroRAG base,0.437846,423000,0.926,
ZeroRAG base,0.438368,423500,0.915,
ZeroRAG base,0.438885,424000,0.918,
ZeroRAG base,0.439407,424500,0.922,
ZeroRAG base,0.439919,425000,0.922,
ZeroRAG base,0.44045,425500,0.921,
ZeroRAG base,0.440965,426000,0.918,
ZeroRAG base,0.441478,426500,0.925,
ZeroRAG base,0.441996,427000,0.923,
ZeroRAG base,0.442518,427500,0.924,
ZeroRAG base,0.443044,428000,0.93,
ZeroRAG base,0.443559,428500,0.928,
ZeroRAG base,0.444076,429000,0.926,
ZeroRAG base,0.444587,429500,0.922,
ZeroRAG base,0.445105,430000,0.931,
ZeroRAG base,0.445628,430500,0.932,
ZeroRAG base,0.446151,431000,0.925,
ZeroRAG base,0.446664,431500,0.92,
ZeroRAG base,0.447183,432000,0.917,
ZeroRAG base,0.447698,432500,0.921,
ZeroRAG base,0.448218,433000,0.924,
ZeroRAG base,0.448733,433500,0.922,
ZeroRAG base,0.44924,434000,0.926,
ZeroRAG base,0.449761,434500,0.932,
ZeroRAG base,0.450276,435000,0.928,
ZeroRAG base,0.450794,435500,0.928,
ZeroRAG base,0.451306,436000,0.92,
ZeroRAG base,0.451823,436500,0.916,
ZeroRAG base,0.452341,437000,0.927,
ZeroRAG base,0.452857,437500,0.931,
ZeroRAG base,0.45338,438000,0.927,
ZeroRAG base,0.453895,438500,0.925,
ZeroRAG base,0.454411,439000,0.927,
ZeroRAG base,0.454924,439500,0.928,
ZeroRAG base,0.455437,440000,0.925,
ZeroRAG base,0.455955,440500,0.925,
ZeroRAG base,0.456473,441000,0.925,
ZeroRAG base,0.456987,441500,0.925,
ZeroRAG base,0.457508,442000,0.928,
ZeroRAG base,0.458031,442500,0.937,
ZeroRAG base,0.458553,443000,0.934,
ZeroRAG base,0.45907,443500,0.927,
ZeroRAG base,0.459589,444000,0.928,
ZeroRAG base,0.460106,444500,0.92,
ZeroRAG base,0.460618,445000,0.921,
ZeroRAG base,0.461131,445500,0.935,
ZeroRAG base,0.461649,446000,0.93,
ZeroRAG base,0.462163,446500,0.919,
ZeroRAG base,0.46268,447000,0.919,
ZeroRAG base,0.4632,447500,0.922,
ZeroRAG base,0.463717,448000,0.931,
ZeroRAG base,0.464234,448500,0.935,
ZeroRAG base,0.464748,449000,0.934,
ZeroRAG base,0.46527,449500,0.94,
ZeroRAG base,0.465797,450000,0.941,
ZeroRAG base,0.466317,450500,0.93,
ZeroRAG base,0.466839,451000,0.923,
ZeroRAG base,0.467363,451500,0.93,
ZeroRAG base,0.46788,452000,0.941,
ZeroRAG base,0.468395,452500,0.926,
ZeroRAG base,0.468906,453000,0.92,
ZeroRAG base,0.469424,453500,0.927,
ZeroRAG base,0.469938,454000,0.925,
ZeroRAG base,0.470453,454500,0.935,
ZeroRAG base,0.470969,455000,0.933,
ZeroRAG base,0.471492,455500,0.929,
ZeroRAG base,0.472014,456000,0.942,
ZeroRAG base,0.472532,456500,0.944,
ZeroRAG base,0.473045,457000,0.932,
ZeroRAG base,0.473566,457500,0.923,
ZeroRAG base,0.47408,458000,0.934,
ZeroRAG base,0.474603,458500,0.934,
ZeroRAG base,0.475128,459000,0.92,
ZeroRAG base,0.475655,459500,0.92,
ZeroRAG base,0.476178,460000,0.933,
ZeroRAG base,0.476692,460500,0.938,
ZeroRAG base,0.477206,461000,0.93,
ZeroRAG base,0.477726,461500,0.926,
ZeroRAG base,0.478246,462000,0.93,
ZeroRAG base,0.47877,462500,0.947,
ZeroRAG base,0.479292,463000,0.948,
ZeroRAG base,0.47981,463500,0.941,
ZeroRAG base,0.480327,464000,0.937,
ZeroRAG base,0.480844,464500,0.934,
ZeroRAG base,0.481361,465000,0.939,
ZeroRAG base,0.481878,465500,0.941,
ZeroRAG base,0.482397,466000,0.932,
ZeroRAG base,0.482918,466500,0.928,
ZeroRAG base,0.483437,467000,0.929,
ZeroRAG base,0.483957,467500,0.928,
ZeroRAG base,0.484474,468000,0.934,
ZeroRAG base,0.484994,468500,0.931,
ZeroRAG base,0.485514,469000,0.933,
ZeroRAG base,0.486024,469500,0.924,
ZeroRAG base,0.486536,470000,0.919,
ZeroRAG base,0.487056,470500,0.927,
ZeroRAG base,0.487574,471000,0.927,
ZeroRAG base,0.488086,471500,0.935,
ZeroRAG base,0.488603,472000,0.94,
ZeroRAG base,0.489123,472500,0.94,
ZeroRAG base,0.489641,473000,0.94,
ZeroRAG base,0.490154,473500,0.94,
ZeroRAG base,0.490673,474000,0.932,
ZeroRAG base,0.491199,474500,0.924,
ZeroRAG base,0.491711,475000,0.923,
ZeroRAG base,0.492231,475500,0.928,
ZeroRAG base,0.492765,476000,0.941,
ZeroRAG base,0.493281,476500,0.934,
ZeroRAG base,0.493797,477000,0.918,
ZeroRAG base,0.494315,477500,0.934,
ZeroRAG base,0.494833,478000,0.948,
ZeroRAG base,0.495359,478500,0.927,
ZeroRAG base,0.495874,479000,0.917,
ZeroRAG base,0.496387,479500,0.928,
ZeroRAG base,0.496906,480000,0.925,
ZeroRAG base,0.497418,480500,0.926,
ZeroRAG base,0.497934,481000,0.929,
ZeroRAG base,0.498453,481500,0.923,
ZeroRAG base,0.498968,482000,0.931,
ZeroRAG base,0.499485,482500,0.936,
ZeroRAG base,0.500005,483000,0.939,
ZeroRAG base,0.500525,483500,0.94,
ZeroRAG base,0.50105,484000,0.937,
ZeroRAG base,0.501563,484500,0.93,
ZeroRAG base,0.502081,485000,0.933,
ZeroRAG base,0.502609,485500,0.948,
ZeroRAG base,0.50313,486000,0.943,
ZeroRAG base,0.503652,486500,0.939,
ZeroRAG base,0.504166,487000,0.934,
ZeroRAG base,0.504682,487500,0.928,
ZeroRAG base,0.505195,488000,0.933,
ZeroRAG base,0.50571,488500,0.933,
ZeroRAG base,0.506227,489000,0.933,
ZeroRAG base,0.506746,489500,0.931,
ZeroRAG base,0.507266,490000,0.935,
ZeroRAG base,0.507792,490500,0.933,
ZeroRAG base,0.508312,491000,0.934,
ZeroRAG base,0.508838,491500,0.943,
ZeroRAG base,0.509359,492000,0.945,
ZeroRAG base,0.50988,492500,0.94,
ZeroRAG base,0.510397,493000,0.94,
ZeroRAG base,0.510913,493500,0.937,
ZeroRAG base,0.511432,494000,0.925,
ZeroRAG base,0.511955,494500,0.937,
ZeroRAG base,0.512473,495000,0.933,
ZeroRAG base,0.512986,495500,0.929,
ZeroRAG base,0.513505,496000,0.935,
ZeroRAG base,0.51402,496500,0.944,
ZeroRAG base,0.514539,497000,0.947,
ZeroRAG base,0.515061,497500,0.936,
ZeroRAG base,0.515587,498000,0.94,
ZeroRAG base,0.516107,498500,0.931,
ZeroRAG base,0.516624,499000,0.925,
ZeroRAG base,0.517135,499500,0.936,
ZeroRAG base,0.517652,500000,0.937,
ZeroRAG base,0.518168,500500,0.935,
ZeroRAG base,0.518688,501000,0.933,
ZeroRAG base,0.519219,501500,0.937,
ZeroRAG base,0.51974,502000,0.943,
ZeroRAG base,0.520259,502500,0.951,
ZeroRAG base,0.520777,503000,0.942,
ZeroRAG base,0.521294,503500,0.938,
ZeroRAG base,0.521818,504000,0.945,
ZeroRAG base,0.522333,504500,0.939,
ZeroRAG base,0.52285,505000,0.946,
ZeroRAG base,0.523371,505500,0.946,
ZeroRAG base,0.523885,506000,0.927,
ZeroRAG base,0.524404,506500,0.92,
ZeroRAG base,0.524914,507000,0.928,
ZeroRAG base,0.525427,507500,0.94,
ZeroRAG base,0.525949,508000,0.939,
ZeroRAG base,0.526468,508500,0.937,
ZeroRAG base,0.526987,509000,0.954,
ZeroRAG base,0.527508,509500,0.937,
ZeroRAG base,0.528025,510000,0.923,
ZeroRAG base,0.528538,510500,0.942,
ZeroRAG base,0.529054,511000,0.943,
ZeroRAG base,0.529569,511500,0.936,
ZeroRAG base,0.530079,512000,0.934,
ZeroRAG base,0.530596,512500,0.933,
ZeroRAG base,0.531114,513000,0.93,
ZeroRAG base,0.531633,513500,0.938,
ZeroRAG base,0.532149,514000,0.943,
ZeroRAG base,0.532665,514500,0.938,
ZeroRAG base,0.533184,515000,0.945,
ZeroRAG base,0.533699,515500,0.94,
ZeroRAG base,0.534216,516000,0.923,
ZeroRAG base,0.534735,516500,0.919,
ZeroRAG base,0.535253,517000,0.931,
ZeroRAG base,0.535777,517500,0.94,
ZeroRAG base,0.536305,518000,0.948,
ZeroRAG base,0.536822,518500,0.95,
ZeroRAG base,0.537337,519000,0.945,
ZeroRAG base,0.537851,519500,0.955,
ZeroRAG base,0.538365,520000,0.957,
ZeroRAG base,0.538876,520500,0.942,
ZeroRAG base,0.539393,521000,0.94,
ZeroRAG base,0.539908,521500,0.937,
ZeroRAG base,0.540426,522000,0.931,
ZeroRAG base,0.540947,522500,0.94,
ZeroRAG base,0.541466,523000,0.934,
ZeroRAG base,0.541986,523500,0.927,
ZeroRAG base,0.5425,524000,0.927,
ZeroRAG base,0.543015,524500,0.933,
ZeroRAG base,0.543528,525000,0.939,
ZeroRAG base,0.544043,525500,0.939,
ZeroRAG base,0.544563,526000,0.946,
ZeroRAG base,0.545082,526500,0.94,
ZeroRAG base,0.545608,527000,0.94,
ZeroRAG base,0.54613,527500,0.951,
ZeroRAG base,0.546648,528000,0.944,
ZeroRAG base,0.547163,528500,0.938,
ZeroRAG base,0.547676,529000,0.947,
ZeroRAG base,0.548197,529500,0.952,
ZeroRAG base,0.548723,530000,0.948,
ZeroRAG base,0.549244,530500,0.938,
ZeroRAG base,0.549755,531000,0.94,
ZeroRAG base,0.550272,531500,0.949,
ZeroRAG base,0.550788,532000,0.945,
ZeroRAG base,0.551304,532500,0.939,
ZeroRAG base,0.551821,533000,0.944,
ZeroRAG base,0.552343,533500,0.944,
ZeroRAG base,0.552859,534000,0.94,
ZeroRAG base,0.553373,534500,0.951,
ZeroRAG base,0.553893,535000,0.957,
ZeroRAG base,0.554405,535500,0.941,
ZeroRAG base,0.554927,536000,0.941,
ZeroRAG base,0.555444,536500,0.946,
ZeroRAG base,0.55596,537000,0.938,
ZeroRAG base,0.556473,537500,0.942,
ZeroRAG base,0.556984,538000,0.952,
ZeroRAG base,0.5575,538500,0.939,
ZeroRAG base,0.558019,539000,0.929,
ZeroRAG base,0.558536,539500,0.947,
ZeroRAG base,0.559054,540000,0.954,
ZeroRAG base,0.559562,540500,0.946,
ZeroRAG base,0.560083,541000,0.938,
ZeroRAG base,0.560592,541500,0.941,
ZeroRAG base,0.561115,542000,0.937,
ZeroRAG base,0.56163,542500,0.932,
ZeroRAG base,0.562151,543000,0.944,
ZeroRAG base,0.562674,543500,0.942,
ZeroRAG base,0.563188,544000,0.944,
ZeroRAG base,0.563706,544500,0.927,
ZeroRAG base,0.56423,545000,0.93,
ZeroRAG base,0.564749,545500,0.944,
ZeroRAG base,0.565264,546000,0.939,
ZeroRAG base,0.565781,546500,0.958,
ZeroRAG base,0.5663,547000,0.96,
ZeroRAG base,0.566826,547500,0.949,
ZeroRAG base,0.567342,548000,0.94,
ZeroRAG base,0.567867,548500,0.941,
ZeroRAG base,0.568382,549000,0.954,
ZeroRAG base,0.5689,549500,0.959,
ZeroRAG base,0.569412,550000,0.952,
ZeroRAG base,0.569931,550500,0.951,
ZeroRAG base,0.57045,551000,0.953,
ZeroRAG base,0.570967,551500,0.95,
ZeroRAG base,0.571478,552000,0.937,
ZeroRAG base,0.57199,552500,0.937,
ZeroRAG base,0.572505,553000,0.938,
ZeroRAG base,0.573019,553500,0.947,
ZeroRAG base,0.573532,554000,0.948,
ZeroRAG base,0.574049,554500,0.935,
ZeroRAG base,0.574566,555000,0.945,
ZeroRAG base,0.575082,555500,0.944,
ZeroRAG base,0.5756,556000,0.948,
ZeroRAG base,0.57612,556500,0.95,
ZeroRAG base,0.576634,557000,0.938,
ZeroRAG base,0.577148,557500,0.939,
ZeroRAG base,0.577667,558000,0.946,
ZeroRAG base,0.578178,558500,0.946,
ZeroRAG base,0.578695,559000,0.941,
ZeroRAG base,0.579211,559500,0.945,
ZeroRAG base,0.57973,560000,0.944,
ZeroRAG base,0.58024,560500,0.94,
ZeroRAG base,0.580757,561000,0.947,
ZeroRAG base,0.581279,561500,0.952,
ZeroRAG base,0.581795,562000,0.947,
ZeroRAG base,0.582311,562500,0.939,
ZeroRAG base,0.582823,563000,0.944,
ZeroRAG base,0.583338,563500,0.957,
ZeroRAG base,0.583853,564000,0.954,
ZeroRAG base,0.584378,564500,0.94,
ZeroRAG base,0.584892,565000,0.932,
ZeroRAG base,0.585408,565500,0.944,
ZeroRAG base,0.585928,566000,0.942,
ZeroRAG base,0.58644,566500,0.932,
ZeroRAG base,0.586962,567000,0.947,
ZeroRAG base,0.587482,567500,0.95,
ZeroRAG base,0.587993,568000,0.942,
ZeroRAG base,0.588512,568500,0.953,
ZeroRAG base,0.58903,569000,0.95,
ZeroRAG base,0.589547,569500,0.941,
ZeroRAG base,0.590059,570000,0.948,
ZeroRAG base,0.590585,570500,0.934,
ZeroRAG base,0.591098,571000,0.937,
ZeroRAG base,0.591615,571500,0.949,
ZeroRAG base,0.59213,572000,0.949,
ZeroRAG base,0.592648,572500,0.946,
ZeroRAG base,0.593168,573000,0.94,
ZeroRAG base,0.59369,573500,0.949,
ZeroRAG base,0.59421,574000,0.958,
ZeroRAG base,0.594728,574500,0.948,
ZeroRAG base,0.595251,575000,0.938,
ZeroRAG base,0.595771,575500,0.947,
ZeroRAG base,0.596289,576000,0.956,
ZeroRAG base,0.596807,576500,0.947,
ZeroRAG base,0.597325,577000,0.945,
ZeroRAG base,0.597839,577500,0.947,
ZeroRAG base,0.598351,578000,0.939,
ZeroRAG base,0.598859,578500,0.951,
ZeroRAG base,0.599371,579000,0.957,
ZeroRAG base,0.599892,579500,0.945,
ZeroRAG base,0.600406,580000,0.939,
ZeroRAG base,0.600926,580500,0.947,
ZeroRAG base,0.60145,581000,0.955,
ZeroRAG base,0.601964,581500,0.948,
ZeroRAG base,0.602481,582000,0.941,
ZeroRAG base,0.602999,582500,0.935,
ZeroRAG base,0.603516,583000,0.931,
ZeroRAG base,0.604033,583500,0.937,
ZeroRAG base,0.60455,584000,0.945,
ZeroRAG base,0.605066,584500,0.946,
ZeroRAG base,0.605584,585000,0.95,
ZeroRAG base,0.606102,585500,0.957,
ZeroRAG base,0.606621,586000,0.945,
ZeroRAG base,0.607138,586500,0.947,
ZeroRAG base,0.607654,587000,0.955,
ZeroRAG base,0.608173,587500,0.947,
ZeroRAG base,0.608689,588000,0.95,
ZeroRAG base,0.609205,588500,0.959,
ZeroRAG base,0.609725,589000,0.958,
ZeroRAG base,0.610248,589500,0.951,
ZeroRAG base,0.610766,590000,0.949,
ZeroRAG base,0.611279,590500,0.954,
ZeroRAG base,0.611795,591000,0.963,
ZeroRAG base,0.612312,591500,0.954,
ZeroRAG base,0.612822,592000,0.951,
ZeroRAG base,0.613338,592500,0.96,
ZeroRAG base,0.613854,593000,0.955,
ZeroRAG base,0.614368,593500,0.953,
ZeroRAG base,0.614889,594000,0.96,
ZeroRAG base,0.615406,594500,0.943,
ZeroRAG base,0.615924,595000,0.935,
ZeroRAG base,0.616439,595500,0.95,
ZeroRAG base,0.616958,596000,0.956,
ZeroRAG base,0.617471,596500,0.958,
ZeroRAG base,0.61799,597000,0.962,
ZeroRAG base,0.618498,597500,0.963,
ZeroRAG base,0.619017,598000,0.946,
ZeroRAG base,0.619536,598500,0.946,
ZeroRAG base,0.620048,599000,0.957,
ZeroRAG base,0.620566,599500,0.952,
ZeroRAG base,0.621085,600000,0.949,
ZeroRAG base,0.621597,600500,0.957,
ZeroRAG base,0.622115,601000,0.962,
ZeroRAG base,0.622639,601500,0.956,
ZeroRAG base,0.62315,602000,0.946,
ZeroRAG base,0.623668,602500,0.947,
ZeroRAG base,0.624186,603000,0.949,
ZeroRAG base,0.624705,603500,0.957,
ZeroRAG base,0.625213,604000,0.959,
ZeroRAG base,0.625734,604500,0.951,
ZeroRAG base,0.626253,605000,0.948,
ZeroRAG base,0.626768,605500,0.94,
ZeroRAG base,0.627282,606000,0.961,
ZeroRAG base,0.627802,606500,0.962,
ZeroRAG base,0.628315,607000,0.948,
ZeroRAG base,0.628834,607500,0.946,
ZeroRAG base,0.629347,608000,0.947,
ZeroRAG base,0.629863,608500,0.95,
ZeroRAG base,0.630383,609000,0.953,
ZeroRAG base,0.630902,609500,0.961,
ZeroRAG base,0.631417,610000,0.956,
ZeroRAG base,0.631932,610500,0.947,
ZeroRAG base,0.632451,611000,0.938,
ZeroRAG base,0.63297,611500,0.932,
ZeroRAG base,0.633485,612000,0.937,
ZeroRAG base,0.634001,612500,0.948,
ZeroRAG base,0.634521,613000,0.95,
ZeroRAG base,0.635041,613500,0.957,
ZeroRAG base,0.635557,614000,0.965,
ZeroRAG base,0.636072,614500,0.962,
ZeroRAG base,0.63659,615000,0.958,
ZeroRAG base,0.637111,615500,0.96,
ZeroRAG base,0.63763,616000,0.961,
ZeroRAG base,0.638146,616500,0.959,
ZeroRAG base,0.638664,617000,0.959,
ZeroRAG base,0.639186,617500,0.958,
ZeroRAG base,0.639707,618000,0.948,
ZeroRAG base,0.640224,618500,0.95,
ZeroRAG base,0.640737,619000,0.961,
ZeroRAG base,0.641252,619500,0.954,
ZeroRAG base,0.641764,620000,0.943,
ZeroRAG base,0.642285,620500,0.939,
ZeroRAG base,0.642806,621000,0.95,
ZeroRAG base,0.643319,621500,0.956,
ZeroRAG base,0.643833,622000,0.948,
ZeroRAG base,0.64435,622500,0.957,
ZeroRAG base,0.644868,623000,0.956,
ZeroRAG base,0.645382,623500,0.951,
ZeroRAG base,0.645894,624000,0.957,
ZeroRAG base,0.646416,624500,0.96,
ZeroRAG base,0.646942,625000,0.96,
ZeroRAG base,0.647458,625500,0.957,
ZeroRAG base,0.647984,626000,0.946,
ZeroRAG base,0.648501,626500,0.949,
ZeroRAG base,0.649015,627000,0.965,
ZeroRAG base,0.64953,627500,0.953,
ZeroRAG base,0.650042,628000,0.949,
ZeroRAG base,0.650559,628500,0.952,
ZeroRAG base,0.651075,629000,0.951,
ZeroRAG base,0.651588,629500,0.956,
ZeroRAG base,0.6521,630000,0.95,
ZeroRAG base,0.652619,630500,0.956,
ZeroRAG base,0.653135,631000,0.96,
ZeroRAG base,0.653664,631500,0.95,
ZeroRAG base,0.654185,632000,0.95,
ZeroRAG base,0.654704,632500,0.953,
ZeroRAG base,0.655225,633000,0.958,
ZeroRAG base,0.655743,633500,0.959,
ZeroRAG base,0.656264,634000,0.957,
ZeroRAG base,0.656784,634500,0.959,
ZeroRAG base,0.657297,635000,0.957,
ZeroRAG base,0.657813,635500,0.948,
ZeroRAG base,0.658325,636000,0.949,
ZeroRAG base,0.658843,636500,0.952,
ZeroRAG base,0.659361,637000,0.954,
ZeroRAG base,0.659876,637500,0.965,
ZeroRAG base,0.660396,638000,0.963,
ZeroRAG base,0.660915,638500,0.955,
ZeroRAG base,0.66144,639000,0.954,
ZeroRAG base,0.661959,639500,0.963,
ZeroRAG base,0.662487,640000,0.967,
ZeroRAG base,0.663002,640500,0.956,
ZeroRAG base,0.663515,641000,0.957,
ZeroRAG base,0.664034,641500,0.962,
ZeroRAG base,0.664553,642000,0.96,
ZeroRAG base,0.665072,642500,0.963,
ZeroRAG base,0.665588,643000,0.951,
ZeroRAG base,0.6661,643500,0.947,
ZeroRAG base,0.666614,644000,0.964,
ZeroRAG base,0.667132,644500,0.968,
ZeroRAG base,0.667655,645000,0.956,
ZeroRAG base,0.668169,645500,0.956,
ZeroRAG base,0.668689,646000,0.965,
ZeroRAG base,0.669199,646500,0.961,
ZeroRAG base,0.669712,647000,0.951,
ZeroRAG base,0.670227,647500,0.951,
ZeroRAG base,0.670745,648000,0.951,
ZeroRAG base,0.671268,648500,0.944,
ZeroRAG base,0.671783,649000,0.952,
ZeroRAG base,0.672299,649500,0.961,
ZeroRAG base,0.672811,650000,0.955,
ZeroRAG base,0.673327,650500,0.951,
ZeroRAG base,0.673839,651000,0.958,
ZeroRAG base,0.674355,651500,0.956,
ZeroRAG base,0.674876,652000,0.952,
ZeroRAG base,0.675397,652500,0.953,
ZeroRAG base,0.675918,653000,0.952,
ZeroRAG base,0.676436,653500,0.952,
ZeroRAG base,0.676951,654000,0.948,
ZeroRAG base,0.677471,654500,0.948,
ZeroRAG base,0.677995,655000,0.955,
ZeroRAG base,0.678511,655500,0.955,
ZeroRAG base,0.679026,656000,0.957,
ZeroRAG base,0.679539,656500,0.956,
ZeroRAG base,0.680056,657000,0.95,
ZeroRAG base,0.680571,657500,0.956,
ZeroRAG base,0.681081,658000,0.948,
ZeroRAG base,0.681601,658500,0.946,
ZeroRAG base,0.682122,659000,0.958,
ZeroRAG base,0.682648,659500,0.959,
ZeroRAG base,0.683164,660000,0.965,
ZeroRAG base,0.683684,660500,0.965,
ZeroRAG base,0.684204,661000,0.957,
ZeroRAG base,0.684716,661500,0.951,
ZeroRAG base,0.685225,662000,0.961,
ZeroRAG base,0.685744,662500,0.964,
ZeroRAG base,0.686262,663000,0.953,
ZeroRAG base,0.686788,663500,0.951,
ZeroRAG base,0.687305,664000,0.959,
ZeroRAG base,0.687822,664500,0.962,
ZeroRAG base,0.688346,665000,0.953,
ZeroRAG base,0.688871,665500,0.959,
ZeroRAG base,0.68939,666000,0.963,
ZeroRAG base,0.689907,666500,0.963,
ZeroRAG base,0.690431,667000,0.964,
ZeroRAG base,0.690945,667500,0.965,
ZeroRAG base,0.691462,668000,0.972,
ZeroRAG base,0.691982,668500,0.967,
ZeroRAG base,0.692504,669000,0.957,
ZeroRAG base,0.69302,669500,0.959,
ZeroRAG base,0.693538,670000,0.955,
ZeroRAG base,0.694055,670500,0.948,
ZeroRAG base,0.694572,671000,0.947,
ZeroRAG base,0.69509,671500,0.953,
ZeroRAG base,0.695601,672000,0.963,
ZeroRAG base,0.696116,672500,0.952,
ZeroRAG base,0.696631,673000,0.952,
ZeroRAG base,0.697145,673500,0.953,
ZeroRAG base,0.697661,674000,0.95,
ZeroRAG base,0.698173,674500,0.955,
ZeroRAG base,0.698691,675000,0.963,
ZeroRAG base,0.699203,675500,0.955,
ZeroRAG base,0.699722,676000,0.945,
ZeroRAG base,0.700244,676500,0.956,
ZeroRAG base,0.700763,677000,0.962,
ZeroRAG base,0.701284,677500,0.962,
ZeroRAG base,0.7018,678000,0.964,
ZeroRAG base,0.70232,678500,0.961,
ZeroRAG base,0.70284,679000,0.965,
ZeroRAG base,0.703353,679500,0.969,
ZeroRAG base,0.703874,680000,0.95,
ZeroRAG base,0.704386,680500,0.951,
ZeroRAG base,0.704908,681000,0.958,
ZeroRAG base,0.70542,681500,0.956,
ZeroRAG base,0.705944,682000,0.956,
ZeroRAG base,0.706472,682500,0.953,
ZeroRAG base,0.70699,683000,0.95,
ZeroRAG base,0.707509,683500,0.947,
ZeroRAG base,0.708029,684000,0.95,
ZeroRAG base,0.708544,684500,0.957,
ZeroRAG base,0.709059,685000,0.962,
ZeroRAG base,0.709577,685500,0.96,
ZeroRAG base,0.710094,686000,0.96,
ZeroRAG base,0.710613,686500,0.957,
ZeroRAG base,0.711127,687000,0.954,
ZeroRAG base,0.711648,687500,0.966,
ZeroRAG base,0.71216,688000,0.961,
ZeroRAG base,0.712689,688500,0.948,
ZeroRAG base,0.713213,689000,0.954,
ZeroRAG base,0.713734,689500,0.957,
ZeroRAG base,0.714256,690000,0.964,
ZeroRAG base,0.714775,690500,0.972,
ZeroRAG base,0.715286,691000,0.967,
ZeroRAG base,0.7158,691500,0.961,
ZeroRAG base,0.716317,692000,0.954,
ZeroRAG base,0.716837,692500,0.95,
ZeroRAG base,0.717352,693000,0.962,
ZeroRAG base,0.717867,693500,0.972,
ZeroRAG base,0.718383,694000,0.963,
ZeroRAG base,0.7189,694500,0.961,
ZeroRAG base,0.719415,695000,0.961,
ZeroRAG base,0.719932,695500,0.958,
ZeroRAG base,0.720452,696000,0.956,
ZeroRAG base,0.720963,696500,0.954,
ZeroRAG base,0.721484,697000,0.959,
ZeroRAG base,0.722,697500,0.96,
ZeroRAG base,0.722522,698000,0.968,
ZeroRAG base,0.723042,698500,0.97,
ZeroRAG base,0.723552,699000,0.955,
ZeroRAG base,0.724062,699500,0.961,
ZeroRAG base,0.724579,700000,0.97,
ZeroRAG base,0.725095,700500,0.961,
ZeroRAG base,0.725614,701000,0.966,
ZeroRAG base,0.726128,701500,0.965,
ZeroRAG base,0.726649,702000,0.957,
ZeroRAG base,0.727178,702500,0.96,
ZeroRAG base,0.727693,703000,0.967,
ZeroRAG base,0.728206,703500,0.961,
ZeroRAG base,0.728721,704000,0.963,
ZeroRAG base,0.729235,704500,0.971,
ZeroRAG base,0.72975,705000,0.966,
ZeroRAG base,0.730269,705500,0.97,
ZeroRAG base,0.730783,706000,0.967,
ZeroRAG base,0.7313,706500,0.959,
ZeroRAG base,0.731819,707000,0.966,
ZeroRAG base,0.732333,707500,0.965,
ZeroRAG base,0.732851,708000,0.955,
ZeroRAG base,0.733369,708500,0.955,
ZeroRAG base,0.733888,709000,0.958,
ZeroRAG base,0.734409,709500,0.968,
ZeroRAG base,0.734927,710000,0.965,
ZeroRAG base,0.735442,710500,0.964,
ZeroRAG base,0.735964,711000,0.96,
ZeroRAG base,0.73649,711500,0.959,
ZeroRAG base,0.737006,712000,0.964,
ZeroRAG base,0.737525,712500,0.965,
ZeroRAG base,0.738044,713000,0.967,
ZeroRAG base,0.738562,713500,0.961,
ZeroRAG base,0.739073,714000,0.962,
ZeroRAG base,0.739588,714500,0.956,
ZeroRAG base,0.740104,715000,0.958,
ZeroRAG base,0.740623,715500,0.97,
ZeroRAG base,0.741141,716000,0.971,
ZeroRAG base,0.741655,716500,0.962,
ZeroRAG base,0.742168,717000,0.967,
ZeroRAG base,0.742684,717500,0.97,
ZeroRAG base,0.743198,718000,0.956,
ZeroRAG base,0.743712,718500,0.955,
ZeroRAG base,0.744232,719000,0.961,
ZeroRAG base,0.744752,719500,0.962,
ZeroRAG base,0.745266,720000,0.964,
ZeroRAG base,0.745782,720500,0.964,
ZeroRAG base,0.746299,721000,0.963,
ZeroRAG base,0.746818,721500,0.969,
ZeroRAG base,0.747336,722000,0.959,
ZeroRAG base,0.747858,722500,0.95,
ZeroRAG base,0.748372,723000,0.968,
ZeroRAG base,0.74889,723500,0.973,
ZeroRAG base,0.749411,724000,0.967,
ZeroRAG base,0.749927,724500,0.969,
ZeroRAG base,0.750445,725000,0.965,
ZeroRAG base,0.750958,725500,0.958,
ZeroRAG base,0.751476,726000,0.959,
ZeroRAG base,0.751986,726500,0.967,
ZeroRAG base,0.752505,727000,0.965,
ZeroRAG base,0.753023,727500,0.959,
ZeroRAG base,0.753546,728000,0.962,
ZeroRAG base,0.754065,728500,0.964,
ZeroRAG base,0.754586,729000,0.966,
ZeroRAG base,0.755101,729500,0.965,
ZeroRAG base,0.755613,730000,0.96,
ZeroRAG base,0.756127,730500,0.958,
ZeroRAG base,0.756646,731000,0.963,
ZeroRAG base,0.757169,731500,0.966,
ZeroRAG base,0.757689,732000,0.959,
ZeroRAG base,0.758208,732500,0.964,
ZeroRAG base,0.75873,733000,0.968,
ZeroRAG base,0.759257,733500,0.967,
ZeroRAG base,0.759775,734000,0.965,
ZeroRAG base,0.760292,734500,0.953,
ZeroRAG base,0.760811,735000,0.95,
ZeroRAG base,0.761323,735500,0.961,
ZeroRAG base,0.76184,736000,0.963,
ZeroRAG base,0.762353,736500,0.961,
ZeroRAG base,0.762866,737000,0.969,
ZeroRAG base,0.763381,737500,0.969,
ZeroRAG base,0.763898,738000,0.961,
ZeroRAG base,0.764412,738500,0.957,
ZeroRAG base,0.764931,739000,0.966,
ZeroRAG base,0.765441,739500,0.974,
ZeroRAG base,0.765961,740000,0.967,
ZeroRAG base,0.766475,740500,0.969,
ZeroRAG base,0.766987,741000,0.971,
ZeroRAG base,0.767503,741500,0.966,
ZeroRAG base,0.768017,742000,0.966,
ZeroRAG base,0.76854,742500,0.967,
ZeroRAG base,0.769061,743000,0.968,
ZeroRAG base,0.769583,743500,0.962,
ZeroRAG base,0.770101,744000,0.962,
ZeroRAG base,0.770613,744500,0.969,
ZeroRAG base,0.771129,745000,0.974,
ZeroRAG base,0.771645,745500,0.969,
ZeroRAG base,0.77216,746000,0.959,
ZeroRAG base,0.772671,746500,0.964,
ZeroRAG base,0.77319,747000,0.968,
ZeroRAG base,0.773709,747500,0.965,
ZeroRAG base,0.774227,748000,0.962,
ZeroRAG base,0.774751,748500,0.961,
ZeroRAG base,0.775273,749000,0.955,
ZeroRAG base,0.775781,749500,0.961,
ZeroRAG base,0.776291,750000,0.974,
ZeroRAG base,0.776802,750500,0.97,
ZeroRAG base,0.777312,751000,0.961,
ZeroRAG base,0.777832,751500,0.956,
ZeroRAG base,0.778346,752000,0.965,
ZeroRAG base,0.77886,752500,0.968,
ZeroRAG base,0.779377,753000,0.966,
ZeroRAG base,0.779897,753500,0.967,
ZeroRAG base,0.780419,754000,0.964,
ZeroRAG base,0.780931,754500,0.959,
ZeroRAG base,0.781456,755000,0.956,
ZeroRAG base,0.781971,755500,0.958,
ZeroRAG base,0.782483,756000,0.961,
ZeroRAG base,0.782995,756500,0.969,
ZeroRAG base,0.783519,757000,0.968,
ZeroRAG base,0.784033,757500,0.962,
ZeroRAG base,0.784551,758000,0.966,
ZeroRAG base,0.785071,758500,0.965,
ZeroRAG base,0.785584,759000,0.963,
ZeroRAG base,0.786107,759500,0.959,
ZeroRAG base,0.786621,760000,0.964,
ZeroRAG base,0.787135,760500,0.973,
ZeroRAG base,0.787656,761000,0.964,
ZeroRAG base,0.788171,761500,0.959,
ZeroRAG base,0.788687,762000,0.962,
ZeroRAG base,0.789207,762500,0.954,
ZeroRAG base,0.789726,763000,0.959,
ZeroRAG base,0.790243,763500,0.976,
ZeroRAG base,0.79076,764000,0.976,
ZeroRAG base,0.791274,764500,0.968,
ZeroRAG base,0.791801,765000,0.956,
ZeroRAG base,0.792319,765500,0.957,
ZeroRAG base,0.792835,766000,0.962,
ZeroRAG base,0.793354,766500,0.966,
ZeroRAG base,0.793871,767000,0.971,
ZeroRAG base,0.794391,767500,0.966,
ZeroRAG base,0.794914,768000,0.969,
ZeroRAG base,0.795432,768500,0.972,
ZeroRAG base,0.795947,769000,0.965,
ZeroRAG base,0.796465,769500,0.966,
ZeroRAG base,0.796984,770000,0.973,
ZeroRAG base,0.797495,770500,0.971,
ZeroRAG base,0.798007,771000,0.958,
ZeroRAG base,0.798523,771500,0.965,
ZeroRAG base,0.799038,772000,0.974,
ZeroRAG base,0.799556,772500,0.968,
ZeroRAG base,0.80007,773000,0.968,
ZeroRAG base,0.800594,773500,0.97,
ZeroRAG base,0.801115,774000,0.973,
ZeroRAG base,0.801632,774500,0.971,
ZeroRAG base,0.802149,775000,0.965,
ZeroRAG base,0.802668,775500,0.965,
ZeroRAG base,0.803185,776000,0.971,
ZeroRAG base,0.803699,776500,0.971,
ZeroRAG base,0.804221,777000,0.974,
ZeroRAG base,0.804742,777500,0.973,
ZeroRAG base,0.80526,778000,0.966,
ZeroRAG base,0.805785,778500,0.967,
ZeroRAG base,0.806304,779000,0.966,
ZeroRAG base,0.80682,779500,0.969,
ZeroRAG base,0.807347,780000,0.968,
ZeroRAG base,0.807863,780500,0.967,
ZeroRAG base,0.80838,781000,0.973,
ZeroRAG base,0.808896,781500,0.968,
ZeroRAG base,0.809414,782000,0.96,
ZeroRAG base,0.809928,782500,0.964,
ZeroRAG base,0.81044,783000,0.973,
ZeroRAG base,0.810962,783500,0.973,
ZeroRAG base,0.811485,784000,0.97,
ZeroRAG base,0.812006,784500,0.972,
ZeroRAG base,0.812524,785000,0.969,
ZeroRAG base,0.813044,785500,0.966,
ZeroRAG base,0.813556,786000,0.973,
ZeroRAG base,0.814071,786500,0.975,
ZeroRAG base,0.814595,787000,0.974,
ZeroRAG base,0.815109,787500,0.966,
ZeroRAG base,0.815631,788000,0.965,
ZeroRAG base,0.816146,788500,0.97,
ZeroRAG base,0.816659,789000,0.96,
ZeroRAG base,0.817179,789500,0.961,
ZeroRAG base,0.8177,790000,0.972,
ZeroRAG base,0.818231,790500,0.973,
ZeroRAG base,0.818753,791000,0.971,
ZeroRAG base,0.819267,791500,0.968,
ZeroRAG base,0.819789,792000,0.96,
ZeroRAG base,0.820303,792500,0.95,
ZeroRAG base,0.820822,793000,0.962,
ZeroRAG base,0.821341,793500,0.977,
ZeroRAG base,0.821866,794000,0.973,
ZeroRAG base,0.822385,794500,0.962,
ZeroRAG base,0.8229,795000,0.96,
ZeroRAG base,0.823419,795500,0.969,
ZeroRAG base,0.823938,796000,0.958,
ZeroRAG base,0.824461,796500,0.961,
ZeroRAG base,0.824976,797000,0.974,
ZeroRAG base,0.825493,797500,0.965,
ZeroRAG base,0.826008,798000,0.967,
ZeroRAG base,0.826523,798500,0.971,
ZeroRAG base,0.82704,799000,0.969,
ZeroRAG base,0.827559,799500,0.965,
ZeroRAG base,0.828079,800000,0.963,
ZeroRAG base,0.828589,800500,0.966,
ZeroRAG base,0.829115,801000,0.97,
ZeroRAG base,0.829631,801500,0.978,
ZeroRAG base,0.830146,802000,0.972,
ZeroRAG base,0.830663,802500,0.957,
ZeroRAG base,0.831182,803000,0.962,
ZeroRAG base,0.831704,803500,0.975,
ZeroRAG base,0.832224,804000,0.977,
ZeroRAG base,0.832731,804500,0.969,
ZeroRAG base,0.833251,805000,0.969,
ZeroRAG base,0.83377,805500,0.974,
ZeroRAG base,0.834291,806000,0.975,
ZeroRAG base,0.834806,806500,0.977,
ZeroRAG base,0.835332,807000,0.972,
ZeroRAG base,0.835864,807500,0.969,
ZeroRAG base,0.836381,808000,0.973,
ZeroRAG base,0.836897,808500,0.969,
ZeroRAG base,0.837412,809000,0.962,
ZeroRAG base,0.837928,809500,0.971,
ZeroRAG base,0.838441,810000,0.976,
ZeroRAG base,0.838958,810500,0.97,
ZeroRAG base,0.839479,811000,0.968,
ZeroRAG base,0.839998,811500,0.964,
ZeroRAG base,0.840514,812000,0.968,
ZeroRAG base,0.841031,812500,0.981,
ZeroRAG base,0.841545,813000,0.982,
ZeroRAG base,0.842065,813500,0.981,
ZeroRAG base,0.842576,814000,0.978,
ZeroRAG base,0.843094,814500,0.979,
ZeroRAG base,0.843611,815000,0.976,
ZeroRAG base,0.844125,815500,0.965,
ZeroRAG base,0.844646,816000,0.957,
ZeroRAG base,0.845165,816500,0.958,
ZeroRAG base,0.845683,817000,0.968,
ZeroRAG base,0.846203,817500,0.971,
ZeroRAG base,0.846719,818000,0.977,
ZeroRAG base,0.847233,818500,0.975,
ZeroRAG base,0.847742,819000,0.966,
ZeroRAG base,0.848256,819500,0.967,
ZeroRAG base,0.848785,820000,0.968,
ZeroRAG base,0.849299,820500,0.971,
ZeroRAG base,0.84982,821000,0.975,
ZeroRAG base,0.850342,821500,0.974,
ZeroRAG base,0.850862,822000,0.968,
ZeroRAG base,0.851388,822500,0.966,
ZeroRAG base,0.851902,823000,0.972,
ZeroRAG base,0.852415,823500,0.974,
ZeroRAG base,0.852928,824000,0.976,
ZeroRAG base,0.853446,824500,0.971,
ZeroRAG base,0.85396,825000,0.97,
ZeroRAG base,0.85448,825500,0.978,
ZeroRAG base,0.855004,826000,0.97,
ZeroRAG base,0.85552,826500,0.956,
ZeroRAG base,0.856038,827000,0.959,
ZeroRAG base,0.856555,827500,0.969,
ZeroRAG base,0.857069,828000,0.972,
ZeroRAG base,0.857586,828500,0.974,
ZeroRAG base,0.858105,829000,0.97,
ZeroRAG base,0.858628,829500,0.972,
ZeroRAG base,0.85915,830000,0.97,
ZeroRAG base,0.859674,830500,0.965,
ZeroRAG base,0.860197,831000,0.973,
ZeroRAG base,0.860712,831500,0.974,
ZeroRAG base,0.861229,832000,0.978,
ZeroRAG base,0.861736,832500,0.977,
ZeroRAG base,0.862257,833000,0.976,
ZeroRAG base,0.862775,833500,0.977,
ZeroRAG base,0.863286,834000,0.967,
ZeroRAG base,0.863802,834500,0.974,
ZeroRAG base,0.864321,835000,0.975,
ZeroRAG base,0.864846,835500,0.96,
ZeroRAG base,0.86537,836000,0.965,
ZeroRAG base,0.865878,836500,0.969,
ZeroRAG base,0.866404,837000,0.97,
ZeroRAG base,0.866922,837500,0.977,
ZeroRAG base,0.867441,838000,0.977,
ZeroRAG base,0.867958,838500,0.977,
ZeroRAG base,0.868467,839000,0.967,
ZeroRAG base,0.868982,839500,0.968,
ZeroRAG base,0.869498,840000,0.974,
ZeroRAG base,0.870021,840500,0.968,
ZeroRAG base,0.870536,841000,0.964,
ZeroRAG base,0.871058,841500,0.965,
ZeroRAG base,0.871579,842000,0.974,
ZeroRAG base,0.872092,842500,0.978,
ZeroRAG base,0.87261,843000,0.977,
ZeroRAG base,0.873126,843500,0.98,
ZeroRAG base,0.873644,844000,0.979,
ZeroRAG base,0.874161,844500,0.972,
ZeroRAG base,0.874675,845000,0.968,
ZeroRAG base,0.875195,845500,0.972,
ZeroRAG base,0.875716,846000,0.971,
ZeroRAG base,0.876229,846500,0.966,
ZeroRAG base,0.876749,847000,0.968,
ZeroRAG base,0.877261,847500,0.972,
ZeroRAG base,0.877775,848000,0.978,
ZeroRAG base,0.878294,848500,0.974,
ZeroRAG base,0.878814,849000,0.971,
ZeroRAG base,0.879329,849500,0.973,
ZeroRAG base,0.879847,850000,0.975,
ZeroRAG base,0.880364,850500,0.982,
ZeroRAG base,0.880882,851000,0.984,
ZeroRAG base,0.881396,851500,0.978,
ZeroRAG base,0.881911,852000,0.977,
ZeroRAG base,0.882431,852500,0.979,
ZeroRAG base,0.882949,853000,0.973,
ZeroRAG base,0.883461,853500,0.971,
ZeroRAG base,0.883976,854000,0.973,
ZeroRAG base,0.884496,854500,0.973,
ZeroRAG base,0.88502,855000,0.974,
ZeroRAG base,0.885541,855500,0.968,
ZeroRAG base,0.886057,856000,0.965,
ZeroRAG base,0.886581,856500,0.973,
ZeroRAG base,0.887102,857000,0.97,
ZeroRAG base,0.887621,857500,0.972,
ZeroRAG base,0.888143,858000,0.97,
ZeroRAG base,0.88866,858500,0.97,
ZeroRAG base,0.88918,859000,0.972,
ZeroRAG base,0.889706,859500,0.971,
ZeroRAG base,0.890235,860000,0.975,
ZeroRAG base,0.890744,860500,0.978,
ZeroRAG base,0.891258,861000,0.979,
ZeroRAG base,0.891776,861500,0.973,
ZeroRAG base,0.892293,862000,0.974,
ZeroRAG base,0.89281,862500,0.978,
ZeroRAG base,0.89333,863000,0.973,
ZeroRAG base,0.89384,863500,0.968,
ZeroRAG base,0.894363,864000,0.964,
ZeroRAG base,0.894882,864500,0.97,
ZeroRAG base,0.895402,865000,0.975,
ZeroRAG base,0.895917,865500,0.97,
ZeroRAG base,0.896434,866000,0.968,
ZeroRAG base,0.896946,866500,0.97,
ZeroRAG base,0.897462,867000,0.975,
ZeroRAG base,0.897982,867500,0.973,
ZeroRAG base,0.898501,868000,0.97,
ZeroRAG base,0.899015,868500,0.968,
ZeroRAG base,0.899532,869000,0.968,
ZeroRAG base,0.900055,869500,0.966,
ZeroRAG base,0.900581,870000,0.973,
ZeroRAG base,0.901098,870500,0.973,
ZeroRAG base,0.901614,871000,0.968,
ZeroRAG base,0.902136,871500,0.972,
ZeroRAG base,0.902656,872000,0.975,
ZeroRAG base,0.903165,872500,0.979,
ZeroRAG base,0.903673,873000,0.976,
ZeroRAG base,0.90419,873500,0.973,
ZeroRAG base,0.904701,874000,0.981,
ZeroRAG base,0.905216,874500,0.982,
ZeroRAG base,0.905731,875000,0.975,
ZeroRAG base,0.906253,875500,0.972,
ZeroRAG base,0.906772,876000,0.968,
ZeroRAG base,0.90729,876500,0.968,
ZeroRAG base,0.907811,877000,0.981,
ZeroRAG base,0.908322,877500,0.982,
ZeroRAG base,0.908841,878000,0.97,
ZeroRAG base,0.909365,878500,0.966,
ZeroRAG base,0.909882,879000,0.967,
ZeroRAG base,0.910397,879500,0.972,
ZeroRAG base,0.910913,880000,0.975,
ZeroRAG base,0.911429,880500,0.974,
ZeroRAG base,0.911945,881000,0.977,
ZeroRAG base,0.912458,881500,0.981,
ZeroRAG base,0.912974,882000,0.972,
ZeroRAG base,0.913487,882500,0.971,
ZeroRAG base,0.914003,883000,0.973,
ZeroRAG base,0.914518,883500,0.97,
ZeroRAG base,0.915041,884000,0.976,
ZeroRAG base,0.915556,884500,0.975,
ZeroRAG base,0.916075,885000,0.972,
ZeroRAG base,0.9166,885500,0.975,
ZeroRAG base,0.917109,886000,0.972,
ZeroRAG base,0.917621,886500,0.974,
ZeroRAG base,0.918135,887000,0.975,
ZeroRAG base,0.918653,887500,0.974,
ZeroRAG base,0.919166,888000,0.98,
ZeroRAG base,0.919683,888500,0.975,
ZeroRAG base,0.920204,889000,0.977,
ZeroRAG base,0.920721,889500,0.984,
ZeroRAG base,0.921239,890000,0.977,
ZeroRAG base,0.921758,890500,0.972,
ZeroRAG base,0.922269,891000,0.973,
ZeroRAG base,0.92278,891500,0.978,
ZeroRAG base,0.923294,892000,0.982,
ZeroRAG base,0.923809,892500,0.976,
ZeroRAG base,0.924323,893000,0.981,
ZeroRAG base,0.924851,893500,0.979,
ZeroRAG base,0.925369,894000,0.973,
ZeroRAG base,0.925886,894500,0.977,
ZeroRAG base,0.926401,895000,0.982,
ZeroRAG base,0.926922,895500,0.988,
ZeroRAG base,0.927433,896000,0.978,
ZeroRAG base,0.927956,896500,0.97,
ZeroRAG base,0.928471,897000,0.968,
ZeroRAG base,0.928986,897500,0.976,
ZeroRAG base,0.929499,898000,0.98,
ZeroRAG base,0.930007,898500,0.973,
ZeroRAG base,0.930525,899000,0.972,
ZeroRAG base,0.931039,899500,0.972,
ZeroRAG base,0.931552,900000,0.972,
ZeroRAG base,0.932066,900500,0.974,
ZeroRAG base,0.932586,901000,0.973,
ZeroRAG base,0.933103,901500,0.966,
ZeroRAG base,0.933621,902000,0.975,
ZeroRAG base,0.934143,902500,0.981,
ZeroRAG base,0.934666,903000,0.978,
ZeroRAG base,0.935177,903500,0.978,
ZeroRAG base,0.935692,904000,0.969,
ZeroRAG base,0.936208,904500,0.966,
ZeroRAG base,0.936728,905000,0.976,
ZeroRAG base,0.937238,905500,0.979,
ZeroRAG base,0.937752,906000,0.97,
ZeroRAG base,0.938272,906500,0.973,
ZeroRAG base,0.93879,907000,0.977,
ZeroRAG base,0.939301,907500,0.966,
ZeroRAG base,0.93982,908000,0.968,
ZeroRAG base,0.940339,908500,0.98,
ZeroRAG base,0.94085,909000,0.979,
ZeroRAG base,0.941377,909500,0.981,
ZeroRAG base,0.941891,910000,0.976,
ZeroRAG base,0.942406,910500,0.975,
ZeroRAG base,0.942921,911000,0.982,
ZeroRAG base,0.943433,911500,0.978,
ZeroRAG base,0.943947,912000,0.971,
ZeroRAG base,0.944471,912500,0.967,
ZeroRAG base,0.944993,913000,0.977,
ZeroRAG base,0.945515,913500,0.986,
ZeroRAG base,0.946038,914000,0.981,
ZeroRAG base,0.946561,914500,0.982,
ZeroRAG base,0.947079,915000,0.984,
ZeroRAG base,0.947596,915500,0.976,
ZeroRAG base,0.948114,916000,0.979,
ZeroRAG base,0.948622,916500,0.978,
ZeroRAG base,0.949142,917000,0.977,
ZeroRAG base,0.949656,917500,0.982,
ZeroRAG base,0.95018,918000,0.982,
ZeroRAG base,0.950699,918500,0.981,
ZeroRAG base,0.951228,919000,0.975,
ZeroRAG base,0.951749,919500,0.978,
ZeroRAG base,0.952259,920000,0.978,
ZeroRAG base,0.952781,920500,0.978,
ZeroRAG base,0.953295,921000,0.979,
ZeroRAG base,0.953815,921500,0.973,
ZeroRAG base,0.954339,922000,0.976,
ZeroRAG base,0.954857,922500,0.973,
ZeroRAG base,0.955373,923000,0.976,
ZeroRAG base,0.955889,923500,0.983,
ZeroRAG base,0.956402,924000,0.984,
ZeroRAG base,0.956918,924500,0.988,
ZeroRAG base,0.957435,925000,0.979,
ZeroRAG base,0.957956,925500,0.974,
ZeroRAG base,0.958471,926000,0.973,
ZeroRAG base,0.958989,926500,0.968,
ZeroRAG base,0.959505,927000,0.973,
ZeroRAG base,0.960025,927500,0.98,
ZeroRAG base,0.960546,928000,0.981,
ZeroRAG base,0.961058,928500,0.982,
ZeroRAG base,0.961572,929000,0.985,
ZeroRAG base,0.962092,929500,0.986,
ZeroRAG base,0.962606,930000,0.985,
ZeroRAG base,0.963116,930500,0.981,
ZeroRAG base,0.963637,931000,0.975,
ZeroRAG base,0.964156,931500,0.976,
ZeroRAG base,0.964672,932000,0.981,
ZeroRAG base,0.965193,932500,0.986,
ZeroRAG base,0.965709,933000,0.987,
ZeroRAG base,0.966225,933500,0.979,
ZeroRAG base,0.966746,934000,0.977,
ZeroRAG base,0.967256,934500,0.979,
ZeroRAG base,0.967775,935000,0.971,
ZeroRAG base,0.968299,935500,0.971,
ZeroRAG base,0.968815,936000,0.98,
ZeroRAG base,0.969326,936500,0.985,
ZeroRAG base,0.969843,937000,0.981,
ZeroRAG base,0.970361,937500,0.978,
ZeroRAG base,0.970879,938000,0.979,
ZeroRAG base,0.971397,938500,0.975,
ZeroRAG base,0.971912,939000,0.973,
ZeroRAG base,0.972429,939500,0.975,
ZeroRAG base,0.972947,940000,0.974,
ZeroRAG base,0.973461,940500,0.976,
ZeroRAG base,0.973972,941000,0.984,
ZeroRAG base,0.974494,941500,0.975,
ZeroRAG base,0.975021,942000,0.97,
ZeroRAG base,0.975537,942500,0.977,
ZeroRAG base,0.976061,943000,0.978,
ZeroRAG base,0.976578,943500,0.974,
ZeroRAG base,0.977094,944000,0.973,
ZeroRAG base,0.977613,944500,0.977,
ZeroRAG base,0.978134,945000,0.976,
ZeroRAG base,0.978655,945500,0.975,
ZeroRAG base,0.979176,946000,0.974,
ZeroRAG base,0.979697,946500,0.972,
ZeroRAG base,0.98021,947000,0.972,
ZeroRAG base,0.980727,947500,0.979,
ZeroRAG base,0.981244,948000,0.981,
ZeroRAG base,0.981761,948500,0.981,
ZeroRAG base,0.982283,949000,0.982,
ZeroRAG base,0.982795,949500,0.976,
ZeroRAG base,0.983309,950000,0.974,
ZeroRAG base,0.983819,950500,0.978,
ZeroRAG base,0.984334,951000,0.981,
ZeroRAG base,0.984848,951500,0.979,
ZeroRAG base,0.985361,952000,0.981,
ZeroRAG base,0.985883,952500,0.979,
ZeroRAG base,0.986404,953000,0.974,
ZeroRAG base,0.986924,953500,0.976,
ZeroRAG base,0.987444,954000,0.975,
ZeroRAG base,0.987959,954500,0.977,
ZeroRAG base,0.988477,955000,0.983,
ZeroRAG base,0.988995,955500,0.984,
ZeroRAG base,0.989514,956000,0.981,
ZeroRAG base,0.990027,956500,0.978,
ZeroRAG base,0.99054,957000,0.975,
ZeroRAG base,0.991059,957500,0.971,
ZeroRAG base,0.991579,958000,0.972,
ZeroRAG base,0.992095,958500,0.971,
ZeroRAG base,0.992619,959000,0.974,
ZeroRAG base,0.993133,959500,0.98,
ZeroRAG base,0.993639,960000,0.98,
ZeroRAG base,0.994151,960500,0.982,
ZeroRAG base,0.994669,961000,0.981,
ZeroRAG base,0.995186,961500,0.981,
ZeroRAG base,0.995697,962000,0.978,
ZeroRAG base,0.996226,962500,0.976,
ZeroRAG base,0.996736,963000,0.978,
ZeroRAG base,0.997248,963500,0.976,
ZeroRAG base,0.99776,964000,0.974,
ZeroRAG base,0.998283,964500,0.975,
ZeroRAG base,0.998808,965000,0.974,
ZeroRAG base,0.99932,965500,0.977,
ZeroRAG base,0.999834,966000,0.984,
ZeroRAG base,1.000349,966500,0.98,
ZeroRAG base,1.000862,967000,0.979,
ZeroRAG base,1.00139,967500,0.987,
ZeroRAG base,1.001909,968000,0.986,
ZeroRAG base,1.002425,968500,0.975,
ZeroRAG base,1.002943,969000,0.969,
ZeroRAG base,1.00346,969500,0.969,
ZeroRAG base,1.003976,970000,0.975,
ZeroRAG base,1.004492,970500,0.975,
ZeroRAG base,1.005008,971000,0.973,
ZeroRAG base,1.005518,971500,0.979,
ZeroRAG base,1.006036,972000,0.982,
ZeroRAG base,1.006553,972500,0.978,
ZeroRAG base,1.007076,973000,0.976,
ZeroRAG base,1.007601,973500,0.981,
ZeroRAG base,1.008126,974000,0.987,
ZeroRAG base,1.008646,974500,0.976,
ZeroRAG base,1.009158,975000,0.97,
ZeroRAG base,1.009678,975500,0.981,
ZeroRAG base,1.010201,976000,0.98,
ZeroRAG base,1.010714,976500,0.977,
ZeroRAG base,1.011238,977000,0.98,
ZeroRAG base,1.011755,977500,0.977,
ZeroRAG base,1.012275,978000,0.976,
ZeroRAG base,1.012796,978500,0.973,
ZeroRAG base,1.013306,979000,0.977,
ZeroRAG base,1.013815,979500,0.987,
ZeroRAG base,1.014333,980000,0.98,
ZeroRAG base,1.014847,980500,0.98,
ZeroRAG base,1.015364,981000,0.979,
ZeroRAG base,1.015874,981500,0.975,
ZeroRAG base,1.016391,982000,0.985,
ZeroRAG base,1.016906,982500,0.989,
ZeroRAG base,1.017423,983000,0.985,
ZeroRAG base,1.017941,983500,0.98,
ZeroRAG base,1.01845,984000,0.975,
ZeroRAG base,1.018965,984500,0.98,
ZeroRAG base,1.019485,985000,0.982,
ZeroRAG base,1.020001,985500,0.977,
ZeroRAG base,1.020521,986000,0.978,
ZeroRAG base,1.02104,986500,0.985,
ZeroRAG base,1.021555,987000,0.986,
ZeroRAG base,1.022071,987500,0.981,
ZeroRAG base,1.022588,988000,0.98,
ZeroRAG base,1.023104,988500,0.98,
ZeroRAG base,1.02363,989000,0.981,
ZeroRAG base,1.02415,989500,0.984,
ZeroRAG base,1.024671,990000,0.986,
ZeroRAG base,1.02519,990500,0.981,
ZeroRAG base,1.025702,991000,0.974,
ZeroRAG base,1.02622,991500,0.977,
ZeroRAG base,1.026737,992000,0.984,
ZeroRAG base,1.027258,992500,0.984,
ZeroRAG base,1.027782,993000,0.98,
ZeroRAG base,1.028296,993500,0.986,
ZeroRAG base,1.028813,994000,0.988,
ZeroRAG base,1.029336,994500,0.989,
ZeroRAG base,1.029855,995000,0.989,
ZeroRAG base,1.03037,995500,0.98,
ZeroRAG base,1.030884,996000,0.979,
ZeroRAG base,1.031408,996500,0.988,
ZeroRAG base,1.031916,997000,0.988,
ZeroRAG base,1.03244,997500,0.983,
ZeroRAG base,1.03296,998000,0.982,
ZeroRAG base,1.033476,998500,0.978,
ZeroRAG base,1.033989,999000,0.978,
ZeroRAG base,1.034506,999500,0.982,
ZeroRAG base,1.035025,1000000,0.985,
ZeroRAG base,1.035541,1000500,0.982,
ZeroRAG base,1.036059,1001000,0.985,
ZeroRAG base,1.036579,1001500,0.983,
ZeroRAG base,1.037104,1002000,0.979,
ZeroRAG base,1.037625,1002500,0.979,
ZeroRAG base,1.038144,1003000,0.98,
ZeroRAG base,1.038665,1003500,0.987,
ZeroRAG base,1.039184,1004000,0.98,
ZeroRAG base,1.0397,1004500,0.977,
ZeroRAG base,1.040214,1005000,0.985,
ZeroRAG base,1.040738,1005500,0.987,
ZeroRAG base,1.041252,1006000,0.983,
ZeroRAG base,1.041766,1006500,0.982,
ZeroRAG base,1.042289,1007000,0.984,
ZeroRAG base,1.042804,1007500,0.98,
ZeroRAG base,1.043323,1008000,0.978,
ZeroRAG base,1.043841,1008500,0.979,
ZeroRAG base,1.044361,1009000,0.981,
ZeroRAG base,1.044883,1009500,0.982,
ZeroRAG base,1.045406,1010000,0.982,
ZeroRAG base,1.045928,1010500,0.981,
ZeroRAG base,1.046442,1011000,0.98,
ZeroRAG base,1.046958,1011500,0.982,
ZeroRAG base,1.047474,1012000,0.985,
ZeroRAG base,1.047999,1012500,0.984,
ZeroRAG base,1.048508,1013000,0.984,
ZeroRAG base,1.049026,1013500,0.984,
ZeroRAG base,1.049543,1014000,0.98,
ZeroRAG base,1.050056,1014500,0.977,
ZeroRAG base,1.050572,1015000,0.981,
ZeroRAG base,1.051081,1015500,0.984,
ZeroRAG base,1.0516,1016000,0.983,
ZeroRAG base,1.052117,1016500,0.977,
ZeroRAG base,1.052635,1017000,0.977,
ZeroRAG base,1.053151,1017500,0.987,
ZeroRAG base,1.053679,1018000,0.982,
ZeroRAG base,1.054191,1018500,0.98,
ZeroRAG base,1.054706,1019000,0.985,
ZeroRAG base,1.055226,1019500,0.981,
ZeroRAG base,1.055749,1020000,0.982,
ZeroRAG base,1.056264,1020500,0.989,
ZeroRAG base,1.056781,1021000,0.987,
ZeroRAG base,1.0573,1021500,0.979,
ZeroRAG base,1.057819,1022000,0.977,
ZeroRAG base,1.058333,1022500,0.977,
ZeroRAG base,1.05886,1023000,0.976,
ZeroRAG base,1.059382,1023500,0.976,
ZeroRAG base,1.059892,1024000,0.98,
ZeroRAG base,1.06041,1024500,0.983,
ZeroRAG base,1.060924,1025000,0.982,
ZeroRAG base,1.061443,1025500,0.981,
ZeroRAG base,1.061964,1026000,0.978,
ZeroRAG base,1.062482,1026500,0.98,
ZeroRAG base,1.063,1027000,0.983,
ZeroRAG base,1.063512,1027500,0.981,
ZeroRAG base,1.064033,1028000,0.984,
ZeroRAG base,1.064549,1028500,0.985,
ZeroRAG base,1.065068,1029000,0.981,
ZeroRAG base,1.065588,1029500,0.983,
ZeroRAG base,1.066112,1030000,0.982,
ZeroRAG base,1.066627,1030500,0.982,
ZeroRAG base,1.067148,1031000,0.981,
ZeroRAG base,1.067661,1031500,0.977,
ZeroRAG base,1.068181,1032000,0.981,
ZeroRAG base,1.068696,1032500,0.978,
ZeroRAG base,1.069208,1033000,0.978,
ZeroRAG base,1.069728,1033500,0.986,
ZeroRAG base,1.070244,1034000,0.984,
ZeroRAG base,1.070762,1034500,0.98,
ZeroRAG base,1.071278,1035000,0.979,
ZeroRAG base,1.071798,1035500,0.978,
ZeroRAG base,1.072318,1036000,0.98,
ZeroRAG base,1.072835,1036500,0.984,
ZeroRAG base,1.073344,1037000,0.985,
ZeroRAG base,1.073854,1037500,0.98,
ZeroRAG base,1.074373,1038000,0.977,
ZeroRAG base,1.074895,1038500,0.978,
ZeroRAG base,1.075415,1039000,0.975,
ZeroRAG base,1.075932,1039500,0.977,
ZeroRAG base,1.076444,1040000,0.984,
ZeroRAG base,1.076958,1040500,0.986,
ZeroRAG base,1.077471,1041000,0.979,
ZeroRAG base,1.077991,1041500,0.975,
ZeroRAG base,1.078507,1042000,0.981,
ZeroRAG base,1.079041,1042500,0.984,
ZeroRAG base,1.079552,1043000,0.985,
ZeroRAG base,1.080063,1043500,0.988,
ZeroRAG base,1.080578,1044000,0.992,
ZeroRAG base,1.081102,1044500,0.987,
ZeroRAG base,1.081618,1045000,0.982,
ZeroRAG base,1.082128,1045500,0.985,
ZeroRAG base,1.08264,1046000,0.985,
ZeroRAG base,1.083156,1046500,0.988,
ZeroRAG base,1.083673,1047000,0.99,
ZeroRAG base,1.084185,1047500,0.988,
ZeroRAG base,1.0847,1048000,0.985,
ZeroRAG base,1.085215,1048500,0.979,
ZeroRAG base,1.085736,1049000,0.983,
ZeroRAG base,1.086251,1049500,0.99,
ZeroRAG base,1.086777,1050000,0.985,
ZeroRAG base,1.087287,1050500,0.981,
ZeroRAG base,1.087805,1051000,0.987,
ZeroRAG base,1.088322,1051500,0.986,
ZeroRAG base,1.08884,1052000,0.986,
ZeroRAG base,1.089368,1052500,0.986,
ZeroRAG base,1.089896,1053000,0.983,
ZeroRAG base,1.090411,1053500,0.988,
ZeroRAG base,1.090925,1054000,0.984,
ZeroRAG base,1.091439,1054500,0.98,
ZeroRAG base,1.091967,1055000,0.979,
ZeroRAG base,1.092479,1055500,0.981,
ZeroRAG base,1.093003,1056000,0.989,
ZeroRAG base,1.093521,1056500,0.992,
ZeroRAG base,1.094045,1057000,0.99,
ZeroRAG base,1.094562,1057500,0.981,
ZeroRAG base,1.095078,1058000,0.98,
ZeroRAG base,1.095588,1058500,0.988,
ZeroRAG base,1.096107,1059000,0.989,
ZeroRAG base,1.096629,1059500,0.987,
ZeroRAG base,1.097143,1060000,0.982,
ZeroRAG base,1.097671,1060500,0.978,
ZeroRAG base,1.098189,1061000,0.983,
ZeroRAG base,1.098711,1061500,0.985,
ZeroRAG base,1.099222,1062000,0.983,
ZeroRAG base,1.099741,1062500,0.981,
ZeroRAG base,1.100254,1063000,0.977,
ZeroRAG base,1.100768,1063500,0.977,
ZeroRAG base,1.101285,1064000,0.987,
ZeroRAG base,1.1018,1064500,0.992,
ZeroRAG base,1.102316,1065000,0.985,
ZeroRAG base,1.102833,1065500,0.985,
ZeroRAG base,1.103348,1066000,0.988,
ZeroRAG base,1.103863,1066500,0.984,
ZeroRAG base,1.104377,1067000,0.982,
ZeroRAG base,1.104893,1067500,0.987,
ZeroRAG base,1.105409,1068000,0.983,
ZeroRAG base,1.105929,1068500,0.974,
ZeroRAG base,1.106455,1069000,0.981,
ZeroRAG base,1.106969,1069500,0.984,
ZeroRAG base,1.107485,1070000,0.983,
ZeroRAG base,1.107998,1070500,0.988,
ZeroRAG base,1.108511,1071000,0.977,
ZeroRAG base,1.109026,1071500,0.977,
ZeroRAG base,1.109546,1072000,0.986,
ZeroRAG base,1.110063,1072500,0.981,
ZeroRAG base,1.110577,1073000,0.98,
ZeroRAG base,1.111088,1073500,0.984,
ZeroRAG base,1.111604,1074000,0.981,
ZeroRAG base,1.11212,1074500,0.98,
ZeroRAG base,1.112636,1075000,0.988,
ZeroRAG base,1.113153,1075500,0.983,
ZeroRAG base,1.113678,1076000,0.977,
ZeroRAG base,1.114192,1076500,0.986,
ZeroRAG base,1.114709,1077000,0.991,
ZeroRAG base,1.115227,1077500,0.98,
ZeroRAG base,1.11575,1078000,0.979,
ZeroRAG base,1.116269,1078500,0.985,
ZeroRAG base,1.116786,1079000,0.984,
ZeroRAG base,1.117306,1079500,0.987,
ZeroRAG base,1.117829,1080000,0.992,
ZeroRAG base,1.118348,1080500,0.988,
ZeroRAG base,1.118864,1081000,0.977,
ZeroRAG base,1.119387,1081500,0.981,
ZeroRAG base,1.119907,1082000,0.987,
ZeroRAG base,1.120418,1082500,0.989,
ZeroRAG base,1.120941,1083000,0.99,
ZeroRAG base,1.121458,1083500,0.987,
ZeroRAG base,1.121983,1084000,0.982,
ZeroRAG base,1.122502,1084500,0.977,
ZeroRAG base,1.123022,1085000,0.982,
ZeroRAG base,1.123543,1085500,0.986,
ZeroRAG base,1.124056,1086000,0.983,
ZeroRAG base,1.124574,1086500,0.98,
ZeroRAG base,1.125092,1087000,0.983,
ZeroRAG base,1.12561,1087500,0.981,
ZeroRAG base,1.12613,1088000,0.978,
ZeroRAG base,1.126647,1088500,0.984,
ZeroRAG base,1.127166,1089000,0.985,
ZeroRAG base,1.127689,1089500,0.985,
ZeroRAG base,1.128208,1090000,0.984,
ZeroRAG base,1.128723,1090500,0.989,
ZeroRAG base,1.129243,1091000,0.989,
ZeroRAG base,1.129769,1091500,0.988,
ZeroRAG base,1.130282,1092000,0.987,
ZeroRAG base,1.130801,1092500,0.982,
ZeroRAG base,1.131309,1093000,0.988,
ZeroRAG base,1.131828,1093500,0.983,
ZeroRAG base,1.132352,1094000,0.978,
ZeroRAG base,1.132865,1094500,0.983,
ZeroRAG base,1.133381,1095000,0.982,
ZeroRAG base,1.133893,1095500,0.986,
ZeroRAG base,1.134411,1096000,0.984,
ZeroRAG base,1.134928,1096500,0.977,
ZeroRAG base,1.135449,1097000,0.982,
ZeroRAG base,1.135964,1097500,0.983,
ZeroRAG base,1.136483,1098000,0.984,
ZeroRAG base,1.137001,1098500,0.987,
ZeroRAG base,1.137517,1099000,0.987,
ZeroRAG base,1.138043,1099500,0.986,
ZeroRAG base,1.138555,1100000,0.981,
ZeroRAG base,1.139066,1100500,0.98,
ZeroRAG base,1.139583,1101000,0.982,
ZeroRAG base,1.14009,1101500,0.987,
ZeroRAG base,1.14061,1102000,0.992,
ZeroRAG base,1.141128,1102500,0.988,
ZeroRAG base,1.141641,1103000,0.987,
ZeroRAG base,1.142164,1103500,0.983,
ZeroRAG base,1.142684,1104000,0.978,
ZeroRAG base,1.143192,1104500,0.987,
ZeroRAG base,1.143708,1105000,0.992,
ZeroRAG base,1.144234,1105500,0.994,
ZeroRAG base,1.144754,1106000,0.991,
ZeroRAG base,1.145279,1106500,0.984,
ZeroRAG base,1.145803,1107000,0.98,
ZeroRAG base,1.146319,1107500,0.983,
ZeroRAG base,1.146836,1108000,0.987,
ZeroRAG base,1.147353,1108500,0.987,
ZeroRAG base,1.147867,1109000,0.985,
ZeroRAG base,1.148385,1109500,0.987,
ZeroRAG base,1.148898,1110000,0.99,
ZeroRAG base,1.149417,1110500,0.988,
ZeroRAG base,1.149931,1111000,0.985,
ZeroRAG base,1.150457,1111500,0.98,
ZeroRAG base,1.150978,1112000,0.98,
ZeroRAG base,1.151495,1112500,0.983,
ZeroRAG base,1.152009,1113000,0.979,
ZeroRAG base,1.15253,1113500,0.983,
ZeroRAG base,1.153038,1114000,0.994,
ZeroRAG base,1.153558,1114500,0.99,
ZeroRAG base,1.154082,1115000,0.984,
ZeroRAG base,1.154603,1115500,0.984,
ZeroRAG base,1.155121,1116000,0.988,
ZeroRAG base,1.155639,1116500,0.992,
ZeroRAG base,1.156149,1117000,0.989,
ZeroRAG base,1.15667,1117500,0.985,
ZeroRAG base,1.157183,1118000,0.99,
ZeroRAG base,1.157698,1118500,0.991,
ZeroRAG base,1.158214,1119000,0.986,
ZeroRAG base,1.158733,1119500,0.983,
ZeroRAG base,1.15924,1120000,0.979,
ZeroRAG base,1.159762,1120500,0.979,
ZeroRAG base,1.16028,1121000,0.984,
ZeroRAG base,1.160796,1121500,0.986,
ZeroRAG base,1.161313,1122000,0.984,
ZeroRAG base,1.16183,1122500,0.981,
ZeroRAG base,1.162349,1123000,0.984,
ZeroRAG base,1.16287,1123500,0.985,
ZeroRAG base,1.163391,1124000,0.984,
ZeroRAG base,1.163914,1124500,0.988,
ZeroRAG base,1.164431,1125000,0.992,
ZeroRAG base,1.16495,1125500,0.99,
ZeroRAG base,1.165464,1126000,0.986,
ZeroRAG base,1.165983,1126500,0.983,
ZeroRAG base,1.166496,1127000,0.982,
ZeroRAG base,1.167016,1127500,0.984,
ZeroRAG base,1.167539,1128000,0.986,
ZeroRAG base,1.168056,1128500,0.985,
ZeroRAG base,1.168577,1129000,0.982,
ZeroRAG base,1.169089,1129500,0.983,
ZeroRAG base,1.169611,1130000,0.989,
ZeroRAG base,1.170127,1130500,0.986,
ZeroRAG base,1.170642,1131000,0.979,
ZeroRAG base,1.17116,1131500,0.984,
ZeroRAG base,1.171678,1132000,0.989,
ZeroRAG base,1.172199,1132500,0.986,
ZeroRAG base,1.172717,1133000,0.986,
ZeroRAG base,1.173236,1133500,0.987,
ZeroRAG base,1.173757,1134000,0.985,
ZeroRAG base,1.174273,1134500,0.988,
ZeroRAG base,1.174783,1135000,0.992,
ZeroRAG base,1.175296,1135500,0.988,
ZeroRAG base,1.175816,1136000,0.986,
ZeroRAG base,1.176332,1136500,0.988,
ZeroRAG base,1.176853,1137000,0.986,
ZeroRAG base,1.17736,1137500,0.988,
ZeroRAG base,1.177878,1138000,0.984,
ZeroRAG base,1.178392,1138500,0.98,
ZeroRAG base,1.178909,1139000,0.979,
ZeroRAG base,1.179434,1139500,0.98,
ZeroRAG base,1.179947,1140000,0.987,
ZeroRAG base,1.180465,1140500,0.988,
ZeroRAG base,1.180989,1141000,0.984,
ZeroRAG base,1.181506,1141500,0.987,
ZeroRAG base,1.182021,1142000,0.994,
ZeroRAG base,1.182534,1142500,0.99,
ZeroRAG base,1.183054,1143000,0.986,
ZeroRAG base,1.183572,1143500,0.986,
ZeroRAG base,1.184089,1144000,0.983,
ZeroRAG base,1.184612,1144500,0.986,
ZeroRAG base,1.185127,1145000,0.985,
ZeroRAG base,1.185644,1145500,0.983,
ZeroRAG base,1.186163,1146000,0.983,
ZeroRAG base,1.186683,1146500,0.981,
ZeroRAG base,1.187207,1147000,0.986,
ZeroRAG base,1.187726,1147500,0.984,
ZeroRAG base,1.188248,1148000,0.985,
ZeroRAG base,1.188771,1148500,0.988,
ZeroRAG base,1.189291,1149000,0.981,
ZeroRAG base,1.189809,1149500,0.985,
ZeroRAG base,1.190325,1150000,0.983,
ZeroRAG base,1.190843,1150500,0.983,
ZeroRAG base,1.191362,1151000,0.99,
ZeroRAG base,1.191887,1151500,0.988,
ZeroRAG base,1.192407,1152000,0.985,
ZeroRAG base,1.192917,1152500,0.982,
ZeroRAG base,1.193433,1153000,0.983,
ZeroRAG base,1.193945,1153500,0.985,
ZeroRAG base,1.194466,1154000,0.991,
ZeroRAG base,1.194984,1154500,0.99,
ZeroRAG base,1.195503,1155000,0.987,
ZeroRAG base,1.196026,1155500,0.985,
ZeroRAG base,1.196545,1156000,0.986,
ZeroRAG base,1.197062,1156500,0.989,
ZeroRAG base,1.197583,1157000,0.984,
ZeroRAG base,1.1981,1157500,0.983,
ZeroRAG base,1.198622,1158000,0.986,
ZeroRAG base,1.199137,1158500,0.983,
ZeroRAG base,1.199655,1159000,0.982,
ZeroRAG base,1.200168,1159500,0.986,
ZeroRAG base,1.200692,1160000,0.986,
ZeroRAG base,1.201212,1160500,0.988,
ZeroRAG base,1.201729,1161000,0.987,
ZeroRAG base,1.202245,1161500,0.982,
ZeroRAG base,1.202768,1162000,0.98,
ZeroRAG base,1.203286,1162500,0.986,
ZeroRAG base,1.203798,1163000,0.988,
ZeroRAG base,1.204316,1163500,0.983,
ZeroRAG base,1.204831,1164000,0.985,
ZeroRAG base,1.205356,1164500,0.983,
ZeroRAG base,1.205872,1165000,0.985,
ZeroRAG base,1.206392,1165500,0.993,
ZeroRAG base,1.206907,1166000,0.989,
ZeroRAG base,1.207424,1166500,0.989,
ZeroRAG base,1.207939,1167000,0.989,
ZeroRAG base,1.208455,1167500,0.984,
ZeroRAG base,1.208973,1168000,0.988,
ZeroRAG base,1.209488,1168500,0.992,
ZeroRAG base,1.210001,1169000,0.992,
ZeroRAG base,1.210522,1169500,0.989,
ZeroRAG base,1.211041,1170000,0.99,
ZeroRAG base,1.211555,1170500,0.991,
ZeroRAG base,1.212074,1171000,0.991,
ZeroRAG base,1.212594,1171500,0.991,
ZeroRAG base,1.213117,1172000,0.986,
ZeroRAG base,1.213632,1172500,0.984,
ZeroRAG base,1.214146,1173000,0.985,
ZeroRAG base,1.214668,1173500,0.987,
ZeroRAG base,1.215193,1174000,0.988,
ZeroRAG base,1.215711,1174500,0.99,
ZeroRAG base,1.216235,1175000,0.985,
ZeroRAG base,1.216754,1175500,0.983,
ZeroRAG base,1.217263,1176000,0.992,
ZeroRAG base,1.217777,1176500,0.994,
ZeroRAG base,1.218296,1177000,0.988,
ZeroRAG base,1.218813,1177500,0.982,
ZeroRAG base,1.219336,1178000,0.976,
ZeroRAG base,1.219869,1178500,0.983,
ZeroRAG base,1.220383,1179000,0.995,
ZeroRAG base,1.220897,1179500,0.993,
ZeroRAG base,1.221416,1180000,0.988,
ZeroRAG base,1.221934,1180500,0.983,
ZeroRAG base,1.222449,1181000,0.98,
ZeroRAG base,1.222969,1181500,0.985,
ZeroRAG base,1.223482,1182000,0.986,
ZeroRAG base,1.224005,1182500,0.982,
ZeroRAG base,1.224527,1183000,0.985,
ZeroRAG base,1.225041,1183500,0.99,
ZeroRAG base,1.225556,1184000,0.982,
ZeroRAG base,1.22607,1184500,0.98,
ZeroRAG base,1.226585,1185000,0.992,
ZeroRAG base,1.227103,1185500,0.993,
ZeroRAG base,1.227621,1186000,0.989,
ZeroRAG base,1.228143,1186500,0.989,
ZeroRAG base,1.228661,1187000,0.984,
ZeroRAG base,1.229174,1187500,0.987,
ZeroRAG base,1.229682,1188000,0.993,
ZeroRAG base,1.230198,1188500,0.99,
ZeroRAG base,1.230714,1189000,0.989,
ZeroRAG base,1.231236,1189500,0.99,
ZeroRAG base,1.231753,1190000,0.987,
ZeroRAG base,1.232268,1190500,0.983,
ZeroRAG base,1.232784,1191000,0.984,
ZeroRAG base,1.23331,1191500,0.984,
ZeroRAG base,1.233824,1192000,0.987,
ZeroRAG base,1.234337,1192500,0.987,
ZeroRAG base,1.234862,1193000,0.99,
ZeroRAG base,1.235377,1193500,0.99,
ZeroRAG base,1.235893,1194000,0.985,
ZeroRAG base,1.236415,1194500,0.987,
ZeroRAG base,1.236938,1195000,0.988,
ZeroRAG base,1.237456,1195500,0.989,
ZeroRAG base,1.23798,1196000,0.992,
ZeroRAG base,1.238502,1196500,0.994,
ZeroRAG base,1.239019,1197000,0.99,
ZeroRAG base,1.239543,1197500,0.986,
ZeroRAG base,1.240057,1198000,0.99,
ZeroRAG base,1.24057,1198500,0.992,
ZeroRAG base,1.241092,1199000,0.992,
ZeroRAG base,1.24161,1199500,0.994,
ZeroRAG base,1.242123,1200000,0.992,
ZeroRAG base,1.242642,1200500,0.99,
ZeroRAG base,1.243164,1201000,0.988,
ZeroRAG base,1.243679,1201500,0.991,
ZeroRAG base,1.244206,1202000,0.99,
ZeroRAG base,1.244726,1202500,0.989,
ZeroRAG base,1.245245,1203000,0.987,
ZeroRAG base,1.245763,1203500,0.986,
ZeroRAG base,1.246281,1204000,0.991,
ZeroRAG base,1.246792,1204500,0.988,
ZeroRAG base,1.247309,1205000,0.989,
ZeroRAG base,1.247833,1205500,0.986,
ZeroRAG base,1.248345,1206000,0.983,
ZeroRAG base,1.248869,1206500,0.989,
ZeroRAG base,1.249392,1207000,0.991,
ZeroRAG base,1.249908,1207500,0.995,
ZeroRAG base,1.250429,1208000,0.993,
ZeroRAG base,1.250948,1208500,0.984,
ZeroRAG base,1.251465,1209000,0.988,
ZeroRAG base,1.251975,1209500,0.994,
ZeroRAG base,1.252492,1210000,0.995,
ZeroRAG base,1.25302,1210500,0.987,
ZeroRAG base,1.253537,1211000,0.985,
ZeroRAG base,1.254055,1211500,0.992,
ZeroRAG base,1.254573,1212000,0.995,
ZeroRAG base,1.255089,1212500,0.994,
ZeroRAG base,1.255612,1213000,0.992,
ZeroRAG base,1.25613,1213500,0.989,
ZeroRAG base,1.256653,1214000,0.989,
ZeroRAG base,1.257171,1214500,0.991,
ZeroRAG base,1.257688,1215000,0.992,
ZeroRAG base,1.258208,1215500,0.994,
ZeroRAG base,1.258732,1216000,0.989,
ZeroRAG base,1.259249,1216500,0.99,
ZeroRAG base,1.259769,1217000,0.993,
ZeroRAG base,1.260287,1217500,0.992,
ZeroRAG base,1.260809,1218000,0.991,
ZeroRAG base,1.261317,1218500,0.988,
ZeroRAG base,1.261833,1219000,0.987,
ZeroRAG base,1.262344,1219500,0.99,
ZeroRAG base,1.262861,1220000,0.989,
ZeroRAG base,1.263373,1220500,0.988,
ZeroRAG base,1.263888,1221000,0.982,
ZeroRAG base,1.264414,1221500,0.977,
ZeroRAG base,1.264931,1222000,0.984,
ZeroRAG base,1.26545,1222500,0.989,
ZeroRAG base,1.265965,1223000,0.995,
ZeroRAG base,1.266478,1223500,0.998,
ZeroRAG base,1.266991,1224000,0.993,
ZeroRAG base,1.267509,1224500,0.99,
ZeroRAG base,1.26803,1225000,0.99,
ZeroRAG base,1.26855,1225500,0.992,
ZeroRAG base,1.269071,1226000,0.996,
ZeroRAG base,1.269594,1226500,0.991,
ZeroRAG base,1.27011,1227000,0.98,
ZeroRAG base,1.270629,1227500,0.985,
ZeroRAG base,1.271147,1228000,0.991,
ZeroRAG base,1.271659,1228500,0.986,
ZeroRAG base,1.272173,1229000,0.988,
ZeroRAG base,1.272691,1229500,0.988,
ZeroRAG base,1.273206,1230000,0.99,
ZeroRAG base,1.273727,1230500,0.991,
ZeroRAG base,1.274244,1231000,0.988,
ZeroRAG base,1.274758,1231500,0.994,
ZeroRAG base,1.275279,1232000,0.996,
ZeroRAG base,1.275797,1232500,0.996,
ZeroRAG base,1.276321,1233000,0.994,
ZeroRAG base,1.276838,1233500,0.991,
ZeroRAG base,1.277355,1234000,0.991,
ZeroRAG base,1.277878,1234500,0.99,
ZeroRAG base,1.278391,1235000,0.988,
ZeroRAG base,1.278912,1235500,0.986,
ZeroRAG base,1.27943,1236000,0.984,
ZeroRAG base,1.279947,1236500,0.981,
ZeroRAG base,1.280466,1237000,0.986,
ZeroRAG base,1.280979,1237500,0.994,
ZeroRAG base,1.281495,1238000,0.994,
ZeroRAG base,1.282021,1238500,0.993,
ZeroRAG base,1.28254,1239000,0.993,
ZeroRAG base,1.283059,1239500,0.992,
ZeroRAG base,1.283578,1240000,0.994,
ZeroRAG base,1.284096,1240500,0.995,
ZeroRAG base,1.284609,1241000,0.99,
ZeroRAG base,1.285126,1241500,0.988,
ZeroRAG base,1.285642,1242000,0.99,
ZeroRAG base,1.28616,1242500,0.991,
ZeroRAG base,1.286678,1243000,0.991,
ZeroRAG base,1.287195,1243500,0.992,
ZeroRAG base,1.287704,1244000,0.993,
ZeroRAG base,1.288224,1244500,0.992,
ZeroRAG base,1.288747,1245000,0.989,
ZeroRAG base,1.289266,1245500,0.99,
ZeroRAG base,1.289781,1246000,0.991,
ZeroRAG base,1.290302,1246500,0.99,
ZeroRAG base,1.290817,1247000,0.99,
ZeroRAG base,1.291333,1247500,0.988,
ZeroRAG base,1.29185,1248000,0.987,
ZeroRAG base,1.292368,1248500,0.99,
ZeroRAG base,1.292882,1249000,0.994,
ZeroRAG base,1.293399,1249500,0.99,
ZeroRAG base,1.293913,1250000,0.989,
ZeroRAG base,1.294433,1250500,0.991,
ZeroRAG base,1.294945,1251000,0.988,
ZeroRAG base,1.295464,1251500,0.986,
ZeroRAG base,1.295993,1252000,0.988,
ZeroRAG base,1.29651,1252500,0.992,
ZeroRAG base,1.297029,1253000,0.994,
ZeroRAG base,1.297542,1253500,0.994,
ZeroRAG base,1.298054,1254000,0.994,
ZeroRAG base,1.298563,1254500,0.993,
ZeroRAG base,1.29908,1255000,0.992,
ZeroRAG base,1.299601,1255500,0.992,
ZeroRAG base,1.300116,1256000,0.991,
ZeroRAG base,1.300635,1256500,0.991,
ZeroRAG base,1.301153,1257000,0.987,
ZeroRAG base,1.301673,1257500,0.99,
ZeroRAG base,1.302193,1258000,0.997,
ZeroRAG base,1.302706,1258500,0.997,
ZeroRAG base,1.303221,1259000,0.993,
ZeroRAG base,1.303741,1259500,0.989,
ZeroRAG base,1.304258,1260000,0.991,
ZeroRAG base,1.30478,1260500,0.993,
ZeroRAG base,1.305308,1261000,0.993,
ZeroRAG base,1.30583,1261500,0.992,
ZeroRAG base,1.306341,1262000,0.994,
ZeroRAG base,1.306857,1262500,0.998,
ZeroRAG base,1.307371,1263000,0.991,
ZeroRAG base,1.307889,1263500,0.988,
ZeroRAG base,1.308407,1264000,0.992,
ZeroRAG base,1.308923,1264500,0.992,
ZeroRAG base,1.309444,1265000,0.994,
ZeroRAG base,1.309962,1265500,0.993,
ZeroRAG base,1.310478,1266000,0.995,
ZeroRAG base,1.310997,1266500,0.996,
ZeroRAG base,1.31152,1267000,0.992,
ZeroRAG base,1.312039,1267500,0.989,
ZeroRAG base,1.312558,1268000,0.989,
ZeroRAG base,1.313071,1268500,0.989,
ZeroRAG base,1.313594,1269000,0.987,
ZeroRAG base,1.314114,1269500,0.992,
ZeroRAG base,1.314637,1270000,0.996,
ZeroRAG base,1.315151,1270500,0.994,
ZeroRAG base,1.315659,1271000,0.994,
ZeroRAG base,1.316177,1271500,0.993,
ZeroRAG base,1.316694,1272000,0.993,
ZeroRAG base,1.317217,1272500,0.996,
ZeroRAG base,1.317735,1273000,0.993,
ZeroRAG base,1.318252,1273500,0.991,
ZeroRAG base,1.318763,1274000,0.992,
ZeroRAG base,1.319278,1274500,0.99,
ZeroRAG base,1.319801,1275000,0.992,
ZeroRAG base,1.320316,1275500,0.994,
ZeroRAG base,1.32083,1276000,0.994,
ZeroRAG base,1.321351,1276500,0.993,
ZeroRAG base,1.321865,1277000,0.988,
ZeroRAG base,1.322387,1277500,0.989,
ZeroRAG base,1.322907,1278000,0.996,
ZeroRAG base,1.32343,1278500,0.995,
ZeroRAG base,1.323949,1279000,0.993,
ZeroRAG base,1.324461,1279500,0.995,
ZeroRAG base,1.324979,1280000,0.995,
ZeroRAG base,1.325493,1280500,0.994,
ZeroRAG base,1.326009,1281000,0.994,
ZeroRAG base,1.326522,1281500,0.996,
ZeroRAG base,1.327042,1282000,0.996,
ZeroRAG base,1.327571,1282500,0.994,
ZeroRAG base,1.328092,1283000,0.992,
ZeroRAG base,1.328614,1283500,0.991,
ZeroRAG base,1.32913,1284000,0.995,
ZeroRAG base,1.329652,1284500,0.993,
ZeroRAG base,1.330168,1285000,0.99,
ZeroRAG base,1.330689,1285500,0.992,
ZeroRAG base,1.331207,1286000,0.992,
ZeroRAG base,1.331722,1286500,0.991,
ZeroRAG base,1.332229,1287000,0.988,
ZeroRAG base,1.332749,1287500,0.992,
ZeroRAG base,1.333269,1288000,0.995,
ZeroRAG base,1.333789,1288500,0.994,
ZeroRAG base,1.33431,1289000,0.994,
ZeroRAG base,1.334822,1289500,0.995,
ZeroRAG base,1.33534,1290000,0.993,
ZeroRAG base,1.335857,1290500,0.993,
ZeroRAG base,1.336367,1291000,0.993,
ZeroRAG base,1.33688,1291500,0.99,
ZeroRAG base,1.337393,1292000,0.992,
ZeroRAG base,1.337914,1292500,0.993,
ZeroRAG base,1.33843,1293000,0.993,
ZeroRAG base,1.338952,1293500,0.993,
ZeroRAG base,1.339473,1294000,0.989,
ZeroRAG base,1.339992,1294500,0.99,
ZeroRAG base,1.340511,1295000,0.995,
ZeroRAG base,1.34103,1295500,0.992,
ZeroRAG base,1.341548,1296000,0.992,
ZeroRAG base,1.342069,1296500,0.995,
ZeroRAG base,1.342585,1297000,0.996,
ZeroRAG base,1.343098,1297500,0.995,
ZeroRAG base,1.343615,1298000,0.993,
ZeroRAG base,1.344129,1298500,0.992,
ZeroRAG base,1.344645,1299000,0.994,
ZeroRAG base,1.345167,1299500,0.991,
ZeroRAG base,1.345689,1300000,0.99,
ZeroRAG base,1.346208,1300500,0.995,
ZeroRAG base,1.346731,1301000,0.996,
ZeroRAG base,1.347248,1301500,0.994,
ZeroRAG base,1.347766,1302000,0.994,
ZeroRAG base,1.348286,1302500,0.996,
ZeroRAG base,1.348801,1303000,0.997,
ZeroRAG base,1.349317,1303500,0.994,
ZeroRAG base,1.349827,1304000,0.991,
ZeroRAG base,1.35034,1304500,0.993,
ZeroRAG base,1.350855,1305000,0.994,
ZeroRAG base,1.351369,1305500,0.993,
ZeroRAG base,1.351892,1306000,0.993,
ZeroRAG base,1.352405,1306500,0.995,
ZeroRAG base,1.352921,1307000,0.994,
ZeroRAG base,1.353437,1307500,0.992,
ZeroRAG base,1.353947,1308000,0.993,
ZeroRAG base,1.354467,1308500,0.992,
ZeroRAG base,1.354987,1309000,0.992,
ZeroRAG base,1.355512,1309500,0.99,
ZeroRAG base,1.356026,1310000,0.991,
ZeroRAG base,1.356551,1310500,0.995,
ZeroRAG base,1.35707,1311000,0.995,
ZeroRAG base,1.357588,1311500,0.995,
ZeroRAG base,1.358104,1312000,0.994,
ZeroRAG base,1.358626,1312500,0.988,
ZeroRAG base,1.359144,1313000,0.989,
ZeroRAG base,1.359664,1313500,0.996,
ZeroRAG base,1.360186,1314000,0.99,
ZeroRAG base,1.360702,1314500,0.984,
ZeroRAG base,1.361214,1315000,0.99,
ZeroRAG base,1.361729,1315500,0.994,
ZeroRAG base,1.362246,1316000,0.992,
ZeroRAG base,1.362771,1316500,0.992,
ZeroRAG base,1.363281,1317000,0.996,
ZeroRAG base,1.36379,1317500,0.998,
ZeroRAG base,1.364312,1318000,0.993,
ZeroRAG base,1.36484,1318500,0.989,
ZeroRAG base,1.365361,1319000,0.992,
ZeroRAG base,1.365871,1319500,0.996,
ZeroRAG base,1.366388,1320000,0.995,
ZeroRAG base,1.366898,1320500,0.994,
ZeroRAG base,1.367421,1321000,0.997,
ZeroRAG base,1.367935,1321500,0.997,
ZeroRAG base,1.368452,1322000,0.996,
ZeroRAG base,1.368965,1322500,0.996,
ZeroRAG base,1.369483,1323000,0.992,
ZeroRAG base,1.369997,1323500,0.989,
ZeroRAG base,1.370524,1324000,0.991,
ZeroRAG base,1.371037,1324500,0.993,
ZeroRAG base,1.371553,1325000,0.991,
ZeroRAG base,1.37207,1325500,0.986,
ZeroRAG base,1.372591,1326000,0.988,
ZeroRAG base,1.373102,1326500,0.996,
ZeroRAG base,1.37362,1327000,0.999,
ZeroRAG base,1.374132,1327500,0.998,
ZeroRAG base,1.374652,1328000,0.992,
ZeroRAG base,1.375169,1328500,0.992,
ZeroRAG base,1.375676,1329000,0.991,
ZeroRAG base,1.376187,1329500,0.987,
ZeroRAG base,1.376709,1330000,0.993,
ZeroRAG base,1.377232,1330500,0.998,
ZeroRAG base,1.377747,1331000,0.997,
ZeroRAG base,1.378263,1331500,0.997,
ZeroRAG base,1.37878,1332000,0.998,
ZeroRAG base,1.379292,1332500,0.996,
ZeroRAG base,1.379809,1333000,0.995,
ZeroRAG base,1.380319,1333500,0.996,
ZeroRAG base,1.38084,1334000,0.996,
ZeroRAG base,1.381358,1334500,0.992,
ZeroRAG base,1.381873,1335000,0.991,
ZeroRAG base,1.382391,1335500,0.994,
ZeroRAG base,1.38291,1336000,0.996,
ZeroRAG base,1.383429,1336500,0.996,
ZeroRAG base,1.383939,1337000,0.994,
ZeroRAG base,1.38446,1337500,0.992,
ZeroRAG base,1.384979,1338000,0.99,
ZeroRAG base,1.385498,1338500,0.992,
ZeroRAG base,1.386012,1339000,0.996,
ZeroRAG base,1.386525,1339500,0.998,
ZeroRAG base,1.387037,1340000,0.997,
ZeroRAG base,1.38756,1340500,0.995,
ZeroRAG base,1.388075,1341000,0.994,
ZeroRAG base,1.388593,1341500,0.993,
ZeroRAG base,1.389108,1342000,0.993,
ZeroRAG base,1.389619,1342500,0.995,
ZeroRAG base,1.390129,1343000,0.997,
ZeroRAG base,1.390648,1343500,0.997,
ZeroRAG base,1.391166,1344000,0.995,
ZeroRAG base,1.391686,1344500,0.993,
ZeroRAG base,1.392205,1345000,0.992,
ZeroRAG base,1.392726,1345500,0.993,
ZeroRAG base,1.393242,1346000,0.997,
ZeroRAG base,1.393759,1346500,0.996,
ZeroRAG base,1.394266,1347000,0.991,
ZeroRAG base,1.394783,1347500,0.99,
ZeroRAG base,1.39531,1348000,0.994,
ZeroRAG base,1.395825,1348500,0.995,
ZeroRAG base,1.396349,1349000,0.994,
ZeroRAG base,1.396876,1349500,0.996,
ZeroRAG base,1.397393,1350000,0.995,
ZeroRAG base,1.397913,1350500,0.99,
ZeroRAG base,1.398426,1351000,0.988,
ZeroRAG base,1.398944,1351500,0.992,
ZeroRAG base,1.399461,1352000,0.996,
ZeroRAG base,1.39998,1352500,0.99,
ZeroRAG base,1.4005,1353000,0.99,
ZeroRAG base,1.401021,1353500,0.997,
ZeroRAG base,1.401537,1354000,0.994,
ZeroRAG base,1.402058,1354500,0.994,
ZeroRAG base,1.402571,1355000,0.996,
ZeroRAG base,1.403096,1355500,0.997,
ZeroRAG base,1.403606,1356000,0.997,
ZeroRAG base,1.40412,1356500,0.997,
ZeroRAG base,1.40464,1357000,0.997,
ZeroRAG base,1.405158,1357500,0.996,
ZeroRAG base,1.40568,1358000,0.995,
ZeroRAG base,1.406197,1358500,0.996,
ZeroRAG base,1.406709,1359000,0.996,
ZeroRAG base,1.407229,1359500,0.995,
ZeroRAG base,1.407755,1360000,0.997,
ZeroRAG base,1.408266,1360500,0.997,
ZeroRAG base,1.408782,1361000,0.995,
ZeroRAG base,1.409294,1361500,0.991,
ZeroRAG base,1.409806,1362000,0.992,
ZeroRAG base,1.410321,1362500,0.995,
ZeroRAG base,1.410836,1363000,0.995,
ZeroRAG base,1.411349,1363500,0.993,
ZeroRAG base,1.411859,1364000,0.991,
ZeroRAG base,1.412373,1364500,0.993,
ZeroRAG base,1.412892,1365000,0.996,
ZeroRAG base,1.413415,1365500,0.995,
ZeroRAG base,1.413939,1366000,0.992,
ZeroRAG base,1.414463,1366500,0.993,
ZeroRAG base,1.414981,1367000,0.996,
ZeroRAG base,1.415497,1367500,0.997,
ZeroRAG base,1.416021,1368000,0.996,
ZeroRAG base,1.416543,1368500,0.996,
ZeroRAG base,1.417059,1369000,0.995,
ZeroRAG base,1.417578,1369500,0.995,
ZeroRAG base,1.418092,1370000,0.996,
ZeroRAG base,1.418607,1370500,0.994,
ZeroRAG base,1.419121,1371000,0.995,
ZeroRAG base,1.419635,1371500,0.996,
ZeroRAG base,1.42015,1372000,0.994,
ZeroRAG base,1.420671,1372500,0.994,
ZeroRAG base,1.421192,1373000,0.992,
ZeroRAG base,1.421711,1373500,0.994,
ZeroRAG base,1.422228,1374000,0.993,
ZeroRAG base,1.422741,1374500,0.992,
ZeroRAG base,1.423251,1375000,0.994,
ZeroRAG base,1.423778,1375500,0.996,
ZeroRAG base,1.424291,1376000,0.996,
ZeroRAG base,1.424811,1376500,0.991,
ZeroRAG base,1.425324,1377000,0.99,
ZeroRAG base,1.425841,1377500,0.992,
ZeroRAG base,1.426358,1378000,0.995,
ZeroRAG base,1.426867,1378500,0.997,
ZeroRAG base,1.427385,1379000,0.994,
ZeroRAG base,1.427902,1379500,0.992,
ZeroRAG base,1.42842,1380000,0.993,
ZeroRAG base,1.428939,1380500,0.994,
ZeroRAG base,1.429457,1381000,0.996,
ZeroRAG base,1.429971,1381500,0.995,
ZeroRAG base,1.430485,1382000,0.996,
ZeroRAG base,1.431007,1382500,0.996,
ZeroRAG base,1.431525,1383000,0.994,
ZeroRAG base,1.432042,1383500,0.994,
ZeroRAG base,1.432566,1384000,0.994,
ZeroRAG base,1.433085,1384500,0.992,
ZeroRAG base,1.433594,1385000,0.994,
ZeroRAG base,1.434114,1385500,0.998,
ZeroRAG base,1.434631,1386000,0.997,
ZeroRAG base,1.435152,1386500,0.996,
ZeroRAG base,1.435663,1387000,0.996,
ZeroRAG base,1.436176,1387500,0.996,
ZeroRAG base,1.436691,1388000,0.998,
ZeroRAG base,1.437205,1388500,0.999,
ZeroRAG base,1.437722,1389000,0.998,
ZeroRAG base,1.438241,1389500,0.995,
ZeroRAG base,1.438762,1390000,0.992,
ZeroRAG base,1.439283,1390500,0.994,
ZeroRAG base,1.439802,1391000,0.995,
ZeroRAG base,1.440322,1391500,0.993,
ZeroRAG base,1.440843,1392000,0.995,
ZeroRAG base,1.441365,1392500,0.998,
ZeroRAG base,1.441884,1393000,0.998,
ZeroRAG base,1.442403,1393500,0.997,
ZeroRAG base,1.442916,1394000,0.995,
ZeroRAG base,1.443432,1394500,0.994,
ZeroRAG base,1.443953,1395000,0.997,
ZeroRAG base,1.444471,1395500,0.998,
ZeroRAG base,1.444998,1396000,0.997,
ZeroRAG base,1.445517,1396500,0.996,
ZeroRAG base,1.446029,1397000,0.993,
ZeroRAG base,1.446542,1397500,0.993,
ZeroRAG base,1.447066,1398000,0.995,
ZeroRAG base,1.447584,1398500,0.997,
ZeroRAG base,1.448105,1399000,0.998,
ZeroRAG base,1.448619,1399500,0.995,
ZeroRAG base,1.449133,1400000,0.994,
ZeroRAG base,1.449658,1400500,0.997,
ZeroRAG base,1.450174,1401000,0.998,
ZeroRAG base,1.450696,1401500,0.999,
ZeroRAG base,1.451207,1402000,0.996,
ZeroRAG base,1.451726,1402500,0.996,
ZeroRAG base,1.452249,1403000,0.999,
ZeroRAG base,1.452763,1403500,0.994,
ZeroRAG base,1.453288,1404000,0.991,
ZeroRAG base,1.453804,1404500,0.992,
ZeroRAG base,1.454317,1405000,0.991,
ZeroRAG base,1.454827,1405500,0.994,
ZeroRAG base,1.455355,1406000,0.994,
ZeroRAG base,1.455875,1406500,0.994,
ZeroRAG base,1.456393,1407000,0.997,
ZeroRAG base,1.45691,1407500,0.996,
ZeroRAG base,1.457425,1408000,0.993,
ZeroRAG base,1.457939,1408500,0.995,
ZeroRAG base,1.458456,1409000,0.998,
ZeroRAG base,1.458972,1409500,0.994,
ZeroRAG base,1.459486,1410000,0.994,
ZeroRAG base,1.460003,1410500,0.995,
ZeroRAG base,1.460521,1411000,0.996,
ZeroRAG base,1.461046,1411500,0.995,
ZeroRAG base,1.461564,1412000,0.995,
ZeroRAG base,1.462092,1412500,0.995,
ZeroRAG base,1.462607,1413000,0.996,
ZeroRAG base,1.463123,1413500,0.997,
ZeroRAG base,1.463639,1414000,0.995,
ZeroRAG base,1.46415,1414500,0.995,
ZeroRAG base,1.464671,1415000,0.993,
ZeroRAG base,1.465188,1415500,0.993,
ZeroRAG base,1.465706,1416000,0.991,
ZeroRAG base,1.466224,1416500,0.994,
ZeroRAG base,1.466742,1417000,1.0,
ZeroRAG base,1.467255,1417500,0.999,
ZeroRAG base,1.467771,1418000,0.996,
ZeroRAG base,1.468285,1418500,0.996,
ZeroRAG base,1.468804,1419000,0.997,
ZeroRAG base,1.469319,1419500,0.998,
ZeroRAG base,1.469833,1420000,0.994,
ZeroRAG base,1.470347,1420500,0.989,
ZeroRAG base,1.470859,1421000,0.995,
ZeroRAG base,1.471379,1421500,0.999,
ZeroRAG base,1.471896,1422000,0.998,
ZeroRAG base,1.47241,1422500,0.999,
ZeroRAG base,1.472923,1423000,0.999,
ZeroRAG base,1.473439,1423500,0.998,
ZeroRAG base,1.47396,1424000,0.997,
ZeroRAG base,1.474477,1424500,0.995,
ZeroRAG base,1.475,1425000,0.996,
ZeroRAG base,1.475513,1425500,0.998,
ZeroRAG base,1.476028,1426000,0.999,
ZeroRAG base,1.476547,1426500,0.998,
ZeroRAG base,1.477065,1427000,0.996,
ZeroRAG base,1.477582,1427500,0.994,
ZeroRAG base,1.478103,1428000,0.992,
ZeroRAG base,1.478618,1428500,0.995,
ZeroRAG base,1.47914,1429000,0.998,
ZeroRAG base,1.479659,1429500,0.999,
ZeroRAG base,1.480176,1430000,0.997,
ZeroRAG base,1.480688,1430500,0.997,
ZeroRAG base,1.481203,1431000,0.999,
ZeroRAG base,1.481715,1431500,0.998,
ZeroRAG base,1.482236,1432000,0.995,
ZeroRAG base,1.48275,1432500,0.995,
ZeroRAG base,1.483272,1433000,0.998,
ZeroRAG base,1.483789,1433500,0.997,
ZeroRAG base,1.484307,1434000,0.997,
ZeroRAG base,1.484829,1434500,0.999,
ZeroRAG base,1.485346,1435000,0.995,
ZeroRAG base,1.485855,1435500,0.995,
ZeroRAG base,1.486369,1436000,0.999,
ZeroRAG base,1.486888,1436500,0.999,
ZeroRAG base,1.487409,1437000,0.999,
ZeroRAG base,1.487929,1437500,0.997,
ZeroRAG base,1.488448,1438000,0.998,
ZeroRAG base,1.488965,1438500,0.997,
ZeroRAG base,1.489479,1439000,0.997,
ZeroRAG base,1.489996,1439500,1.0,
ZeroRAG base,1.490509,1440000,0.999,
ZeroRAG base,1.491026,1440500,0.997,
ZeroRAG base,1.491544,1441000,0.996,
ZeroRAG base,1.492073,1441500,0.996,
ZeroRAG base,1.492588,1442000,0.996,
ZeroRAG base,1.493111,1442500,0.997,
ZeroRAG base,1.493625,1443000,0.997,
ZeroRAG base,1.49414,1443500,0.995,
ZeroRAG base,1.494659,1444000,0.996,
ZeroRAG base,1.49518,1444500,0.998,
ZeroRAG base,1.495695,1445000,0.997,
ZeroRAG base,1.496214,1445500,0.998,
ZeroRAG base,1.496736,1446000,0.997,
ZeroRAG base,1.497258,1446500,0.995,
ZeroRAG base,1.497777,1447000,0.995,
ZeroRAG base,1.498298,1447500,0.994,
ZeroRAG base,1.498811,1448000,0.996,
ZeroRAG base,1.499323,1448500,0.998,
ZeroRAG base,1.499838,1449000,0.999,
ZeroRAG base,1.499999,1449157,0.998,
No query memory,0.001023,1000,0.419,
No query memory,0.001544,1500,0.406,
No query memory,0.002061,2000,0.407,
No query memory,0.002578,2500,0.408,
No query memory,0.003101,3000,0.417,
No query memory,0.003616,3500,0.421,
No query memory,0.004139,4000,0.411,
No query memory,0.004661,4500,0.408,
No query memory,0.005181,5000,0.396,
No query memory,0.0057,5500,0.393,
No query memory,0.006213,6000,0.409,
No query memory,0.006729,6500,0.412,
No query memory,0.007249,7000,0.4,
No query memory,0.007766,7500,0.409,
No query memory,0.008275,8000,0.43,
No query memory,0.008791,8500,0.44,
No query memory,0.009308,9000,0.414,
No query memory,0.009822,9500,0.394,
No query memory,0.010341,10000,0.408,
No query memory,0.010859,10500,0.409,
No query memory,0.011385,11000,0.399,
No query memory,0.011899,11500,0.398,
No query memory,0.01241,12000,0.418,
No query memory,0.012925,12500,0.435,
No query memory,0.013443,13000,0.428,
No query memory,0.013957,13500,0.415,
No query memory,0.014479,14000,0.419,
No query memory,0.014995,14500,0.436,
No query memory,0.015514,15000,0.433,
No query memory,0.016032,15500,0.429,
No query memory,0.016545,16000,0.423,
No query memory,0.017068,16500,0.406,
No query memory,0.017586,17000,0.401,
No query memory,0.018102,17500,0.411,
No query memory,0.018614,18000,0.419,
No query memory,0.019138,18500,0.422,
No query memory,0.019658,19000,0.433,
No query memory,0.020176,19500,0.41,
No query memory,0.020702,20000,0.417,
No query memory,0.021212,20500,0.431,
No query memory,0.021736,21000,0.401,
No query memory,0.022253,21500,0.382,
No query memory,0.022771,22000,0.396,
No query memory,0.023291,22500,0.426,
No query memory,0.023809,23000,0.427,
No query memory,0.024321,23500,0.398,
No query memory,0.024846,24000,0.398,
No query memory,0.025362,24500,0.425,
No query memory,0.025886,25000,0.422,
No query memory,0.026402,25500,0.434,
No query memory,0.026923,26000,0.439,
No query memory,0.02744,26500,0.451,
No query memory,0.027957,27000,0.462,
No query memory,0.028482,27500,0.436,
No query memory,0.028999,28000,0.403,
No query memory,0.029519,28500,0.411,
No query memory,0.030043,29000,0.423,
No query memory,0.030556,29500,0.43,
No query memory,0.031074,30000,0.428,
No query memory,0.031585,30500,0.426,
No query memory,0.032107,31000,0.452,
No query memory,0.032628,31500,0.444,
No query memory,0.033143,32000,0.427,
No query memory,0.033661,32500,0.43,
No query memory,0.034177,33000,0.431,
No query memory,0.034694,33500,0.426,
No query memory,0.035215,34000,0.429,
No query memory,0.035731,34500,0.42,
No query memory,0.036246,35000,0.409,
No query memory,0.036764,35500,0.423,
No query memory,0.037285,36000,0.443,
No query memory,0.037805,36500,0.434,
No query memory,0.038319,37000,0.442,
No query memory,0.038838,37500,0.454,
No query memory,0.039352,38000,0.423,
No query memory,0.039872,38500,0.418,
No query memory,0.040391,39000,0.438,
No query memory,0.040906,39500,0.451,
No query memory,0.041423,40000,0.426,
No query memory,0.041944,40500,0.424,
No query memory,0.042457,41000,0.434,
No query memory,0.042974,41500,0.437,
No query memory,0.043484,42000,0.44,
No query memory,0.043998,42500,0.424,
No query memory,0.044511,43000,0.428,
No query memory,0.045027,43500,0.434,
No query memory,0.045546,44000,0.445,
No query memory,0.046061,44500,0.449,
No query memory,0.046576,45000,0.437,
No query memory,0.047089,45500,0.431,
No query memory,0.047608,46000,0.422,
No query memory,0.048122,46500,0.41,
No query memory,0.048634,47000,0.403,
No query memory,0.049147,47500,0.402,
No query memory,0.049659,48000,0.425,
No query memory,0.050185,48500,0.449,
No query memory,0.050702,49000,0.467,
No query memory,0.05122,49500,0.463,
No query memory,0.051737,50000,0.441,
No query memory,0.052252,50500,0.43,
No query memory,0.052773,51000,0.423,
No query memory,0.053284,51500,0.44,
No query memory,0.053799,52000,0.456,
No query memory,0.054314,52500,0.434,
No query memory,0.05483,53000,0.415,
No query memory,0.055343,53500,0.409,
No query memory,0.055858,54000,0.42,
No query memory,0.056376,54500,0.433,
No query memory,0.056893,55000,0.43,
No query memory,0.057419,55500,0.451,
No query memory,0.057939,56000,0.452,
No query memory,0.058456,56500,0.434,
No query memory,0.05897,57000,0.459,
No query memory,0.059489,57500,0.471,
No query memory,0.060012,58000,0.459,
No query memory,0.060528,58500,0.46,
No query memory,0.061047,59000,0.453,
No query memory,0.061561,59500,0.432,
No query memory,0.062071,60000,0.463,
No query memory,0.062586,60500,0.471,
No query memory,0.063103,61000,0.427,
No query memory,0.063621,61500,0.432,
No query memory,0.064133,62000,0.447,
No query memory,0.064649,62500,0.445,
No query memory,0.065166,63000,0.454,
No query memory,0.065687,63500,0.464,
No query memory,0.066203,64000,0.469,
No query memory,0.066724,64500,0.454,
No query memory,0.067243,65000,0.421,
No query memory,0.06776,65500,0.407,
No query memory,0.068283,66000,0.443,
No query memory,0.068801,66500,0.485,
No query memory,0.069315,67000,0.473,
No query memory,0.069834,67500,0.452,
No query memory,0.070358,68000,0.437,
No query memory,0.070871,68500,0.415,
No query memory,0.071389,69000,0.436,
No query memory,0.071916,69500,0.452,
No query memory,0.072436,70000,0.44,
No query memory,0.072953,70500,0.439,
No query memory,0.073466,71000,0.443,
No query memory,0.073981,71500,0.456,
No query memory,0.0745,72000,0.47,
No query memory,0.075023,72500,0.46,
No query memory,0.075536,73000,0.445,
No query memory,0.076045,73500,0.446,
No query memory,0.076561,74000,0.435,
No query memory,0.077074,74500,0.455,
No query memory,0.077595,75000,0.441,
No query memory,0.07811,75500,0.431,
No query memory,0.078623,76000,0.447,
No query memory,0.079146,76500,0.433,
No query memory,0.079668,77000,0.443,
No query memory,0.080191,77500,0.468,
No query memory,0.080714,78000,0.488,
No query memory,0.081231,78500,0.476,
No query memory,0.081748,79000,0.464,
No query memory,0.082267,79500,0.457,
No query memory,0.082782,80000,0.455,
No query memory,0.083302,80500,0.49,
No query memory,0.083818,81000,0.476,
No query memory,0.084341,81500,0.451,
No query memory,0.084863,82000,0.456,
No query memory,0.085376,82500,0.46,
No query memory,0.085889,83000,0.485,
No query memory,0.086406,83500,0.491,
No query memory,0.08693,84000,0.476,
No query memory,0.087445,84500,0.475,
No query memory,0.087964,85000,0.479,
No query memory,0.088484,85500,0.463,
No query memory,0.089002,86000,0.454,
No query memory,0.089525,86500,0.465,
No query memory,0.090041,87000,0.465,
No query memory,0.090553,87500,0.468,
No query memory,0.091069,88000,0.468,
No query memory,0.09159,88500,0.462,
No query memory,0.0921,89000,0.456,
No query memory,0.092615,89500,0.448,
No query memory,0.093129,90000,0.463,
No query memory,0.093647,90500,0.461,
No query memory,0.094171,91000,0.453,
No query memory,0.094688,91500,0.459,
No query memory,0.095205,92000,0.454,
No query memory,0.095719,92500,0.465,
No query memory,0.096231,93000,0.469,
No query memory,0.096747,93500,0.457,
No query memory,0.097269,94000,0.474,
No query memory,0.097786,94500,0.482,
No query memory,0.098299,95000,0.446,
No query memory,0.098819,95500,0.442,
No query memory,0.099342,96000,0.49,
No query memory,0.099861,96500,0.493,
No query memory,0.100374,97000,0.475,
No query memory,0.100893,97500,0.476,
No query memory,0.101403,98000,0.472,
No query memory,0.101923,98500,0.47,
No query memory,0.102439,99000,0.472,
No query memory,0.102956,99500,0.461,
No query memory,0.10347,100000,0.47,
No query memory,0.103991,100500,0.479,
No query memory,0.104509,101000,0.474,
No query memory,0.105026,101500,0.493,
No query memory,0.10554,102000,0.482,
No query memory,0.106063,102500,0.469,
No query memory,0.106578,103000,0.461,
No query memory,0.107094,103500,0.457,
No query memory,0.10761,104000,0.462,
No query memory,0.108124,104500,0.47,
No query memory,0.108638,105000,0.47,
No query memory,0.10916,105500,0.492,
No query memory,0.109682,106000,0.5,
No query memory,0.110198,106500,0.485,
No query memory,0.110716,107000,0.479,
No query memory,0.111228,107500,0.447,
No query memory,0.111755,108000,0.444,
No query memory,0.112268,108500,0.452,
No query memory,0.112782,109000,0.462,
No query memory,0.113305,109500,0.478,
No query memory,0.113821,110000,0.477,
No query memory,0.114332,110500,0.474,
No query memory,0.114852,111000,0.468,
No query memory,0.11537,111500,0.461,
No query memory,0.11589,112000,0.472,
No query memory,0.116399,112500,0.488,
No query memory,0.116907,113000,0.495,
No query memory,0.117427,113500,0.503,
No query memory,0.117953,114000,0.494,
No query memory,0.118473,114500,0.483,
No query memory,0.119,115000,0.491,
No query memory,0.119517,115500,0.481,
No query memory,0.120031,116000,0.479,
No query memory,0.120546,116500,0.489,
No query memory,0.121066,117000,0.469,
No query memory,0.121576,117500,0.452,
No query memory,0.122094,118000,0.469,
No query memory,0.122615,118500,0.461,
No query memory,0.123136,119000,0.464,
No query memory,0.123652,119500,0.487,
No query memory,0.124173,120000,0.485,
No query memory,0.124689,120500,0.481,
No query memory,0.125206,121000,0.489,
No query memory,0.125731,121500,0.497,
No query memory,0.126252,122000,0.497,
No query memory,0.126769,122500,0.499,
No query memory,0.127284,123000,0.484,
No query memory,0.127802,123500,0.48,
No query memory,0.128317,124000,0.482,
No query memory,0.128833,124500,0.453,
No query memory,0.129345,125000,0.458,
No query memory,0.129866,125500,0.485,
No query memory,0.130386,126000,0.495,
No query memory,0.130905,126500,0.48,
No query memory,0.131424,127000,0.479,
No query memory,0.131939,127500,0.5,
No query memory,0.132464,128000,0.493,
No query memory,0.132975,128500,0.501,
No query memory,0.133493,129000,0.488,
No query memory,0.134012,129500,0.477,
No query memory,0.134536,130000,0.476,
No query memory,0.135049,130500,0.457,
No query memory,0.135569,131000,0.494,
No query memory,0.136078,131500,0.516,
No query memory,0.136598,132000,0.509,
No query memory,0.137118,132500,0.532,
No query memory,0.137638,133000,0.51,
No query memory,0.138148,133500,0.468,
No query memory,0.138672,134000,0.503,
No query memory,0.139184,134500,0.536,
No query memory,0.139698,135000,0.502,
No query memory,0.140215,135500,0.497,
No query memory,0.140729,136000,0.485,
No query memory,0.141257,136500,0.477,
No query memory,0.141772,137000,0.512,
No query memory,0.142289,137500,0.505,
No query memory,0.142811,138000,0.488,
No query memory,0.143326,138500,0.489,
No query memory,0.143845,139000,0.484,
No query memory,0.14436,139500,0.468,
No query memory,0.14487,140000,0.483,
No query memory,0.145384,140500,0.507,
No query memory,0.145901,141000,0.495,
No query memory,0.146419,141500,0.504,
No query memory,0.146938,142000,0.519,
No query memory,0.147454,142500,0.498,
No query memory,0.14797,143000,0.48,
No query memory,0.148493,143500,0.492,
No query memory,0.149011,144000,0.506,
No query memory,0.149526,144500,0.505,
No query memory,0.150043,145000,0.491,
No query memory,0.150558,145500,0.482,
No query memory,0.151074,146000,0.474,
No query memory,0.151594,146500,0.486,
No query memory,0.152108,147000,0.512,
No query memory,0.152625,147500,0.508,
No query memory,0.153138,148000,0.493,
No query memory,0.153657,148500,0.499,
No query memory,0.154171,149000,0.5,
No query memory,0.154689,149500,0.507,
No query memory,0.155206,150000,0.526,
No query memory,0.155726,150500,0.498,
No query memory,0.156249,151000,0.517,
No query memory,0.156767,151500,0.531,
No query memory,0.157288,152000,0.499,
No query memory,0.157809,152500,0.522,
No query memory,0.158329,153000,0.531,
No query memory,0.158853,153500,0.527,
No query memory,0.159377,154000,0.527,
No query memory,0.159898,154500,0.527,
No query memory,0.160419,155000,0.521,
No query memory,0.160937,155500,0.506,
No query memory,0.161451,156000,0.52,
No query memory,0.161966,156500,0.499,
No query memory,0.162492,157000,0.499,
No query memory,0.163007,157500,0.516,
No query memory,0.163524,158000,0.499,
No query memory,0.164041,158500,0.505,
No query memory,0.164564,159000,0.509,
No query memory,0.165084,159500,0.503,
No query memory,0.165599,160000,0.504,
No query memory,0.166116,160500,0.511,
No query memory,0.166631,161000,0.51,
No query memory,0.167152,161500,0.513,
No query memory,0.167669,162000,0.519,
No query memory,0.168185,162500,0.503,
No query memory,0.168706,163000,0.497,
No query memory,0.169224,163500,0.492,
No query memory,0.169743,164000,0.499,
No query memory,0.170257,164500,0.522,
No query memory,0.170769,165000,0.494,
No query memory,0.171282,165500,0.488,
No query memory,0.171796,166000,0.519,
No query memory,0.17232,166500,0.499,
No query memory,0.17284,167000,0.496,
No query memory,0.17336,167500,0.514,
No query memory,0.173879,168000,0.505,
No query memory,0.174392,168500,0.504,
No query memory,0.174907,169000,0.517,
No query memory,0.175428,169500,0.523,
No query memory,0.175946,170000,0.531,
No query memory,0.176461,170500,0.533,
No query memory,0.176977,171000,0.517,
No query memory,0.177496,171500,0.522,
No query memory,0.178018,172000,0.535,
No query memory,0.178529,172500,0.544,
No query memory,0.179046,173000,0.547,
No query memory,0.179565,173500,0.53,
No query memory,0.180082,174000,0.513,
No query memory,0.180603,174500,0.519,
No query memory,0.181119,175000,0.524,
No query memory,0.181639,175500,0.525,
No query memory,0.182156,176000,0.524,
No query memory,0.182672,176500,0.507,
No query memory,0.183196,177000,0.512,
No query memory,0.183707,177500,0.514,
No query memory,0.184231,178000,0.514,
No query memory,0.184755,178500,0.524,
No query memory,0.185274,179000,0.526,
No query memory,0.185802,179500,0.527,
No query memory,0.186317,180000,0.515,
No query memory,0.186836,180500,0.509,
No query memory,0.187349,181000,0.504,
No query memory,0.187871,181500,0.512,
No query memory,0.188393,182000,0.53,
No query memory,0.188914,182500,0.528,
No query memory,0.189433,183000,0.524,
No query memory,0.189949,183500,0.512,
No query memory,0.190465,184000,0.505,
No query memory,0.190986,184500,0.516,
No query memory,0.191509,185000,0.544,
No query memory,0.192031,185500,0.557,
No query memory,0.192558,186000,0.539,
No query memory,0.193082,186500,0.518,
No query memory,0.193598,187000,0.519,
No query memory,0.19411,187500,0.539,
No query memory,0.194626,188000,0.552,
No query memory,0.195149,188500,0.549,
No query memory,0.195664,189000,0.508,
No query memory,0.196176,189500,0.522,
No query memory,0.196696,190000,0.541,
No query memory,0.197212,190500,0.506,
No query memory,0.197731,191000,0.499,
No query memory,0.19825,191500,0.516,
No query memory,0.198765,192000,0.531,
No query memory,0.19928,192500,0.512,
No query memory,0.199799,193000,0.51,
No query memory,0.200309,193500,0.519,
No query memory,0.200823,194000,0.505,
No query memory,0.201338,194500,0.509,
No query memory,0.201851,195000,0.513,
No query memory,0.202368,195500,0.52,
No query memory,0.202882,196000,0.533,
No query memory,0.2034,196500,0.527,
No query memory,0.203922,197000,0.53,
No query memory,0.204446,197500,0.527,
No query memory,0.20497,198000,0.507,
No query memory,0.205494,198500,0.511,
No query memory,0.206009,199000,0.515,
No query memory,0.206534,199500,0.522,
No query memory,0.207048,200000,0.533,
No query memory,0.207566,200500,0.529,
No query memory,0.208087,201000,0.519,
No query memory,0.208609,201500,0.532,
No query memory,0.209124,202000,0.55,
No query memory,0.209641,202500,0.505,
No query memory,0.210152,203000,0.496,
No query memory,0.210678,203500,0.521,
No query memory,0.211204,204000,0.544,
No query memory,0.211716,204500,0.57,
No query memory,0.21223,205000,0.546,
No query memory,0.212748,205500,0.535,
No query memory,0.213268,206000,0.543,
No query memory,0.213785,206500,0.544,
No query memory,0.214307,207000,0.537,
No query memory,0.214828,207500,0.539,
No query memory,0.21534,208000,0.56,
No query memory,0.215852,208500,0.558,
No query memory,0.216373,209000,0.553,
No query memory,0.216893,209500,0.538,
No query memory,0.217417,210000,0.526,
No query memory,0.217934,210500,0.515,
No query memory,0.218452,211000,0.518,
No query memory,0.218971,211500,0.531,
No query memory,0.219492,212000,0.532,
No query memory,0.220016,212500,0.54,
No query memory,0.22054,213000,0.536,
No query memory,0.221054,213500,0.528,
No query memory,0.221579,214000,0.535,
No query memory,0.222088,214500,0.543,
No query memory,0.222608,215000,0.547,
No query memory,0.223122,215500,0.541,
No query memory,0.223638,216000,0.521,
No query memory,0.22416,216500,0.534,
No query memory,0.224671,217000,0.537,
No query memory,0.225192,217500,0.535,
No query memory,0.225716,218000,0.536,
No query memory,0.226233,218500,0.521,
No query memory,0.226761,219000,0.52,
No query memory,0.227279,219500,0.545,
No query memory,0.227795,220000,0.55,
No query memory,0.228316,220500,0.528,
No query memory,0.228827,221000,0.517,
No query memory,0.229345,221500,0.52,
No query memory,0.229861,222000,0.55,
No query memory,0.23038,222500,0.535,
No query memory,0.230899,223000,0.525,
No query memory,0.231424,223500,0.532,
No query memory,0.23194,224000,0.525,
No query memory,0.232454,224500,0.528,
No query memory,0.232974,225000,0.548,
No query memory,0.233489,225500,0.57,
No query memory,0.234009,226000,0.575,
No query memory,0.234526,226500,0.543,
No query memory,0.235043,227000,0.512,
No query memory,0.235557,227500,0.559,
No query memory,0.236082,228000,0.574,
No query memory,0.236605,228500,0.553,
No query memory,0.237126,229000,0.545,
No query memory,0.237639,229500,0.542,
No query memory,0.238159,230000,0.53,
No query memory,0.238668,230500,0.531,
No query memory,0.239185,231000,0.519,
No query memory,0.239699,231500,0.522,
No query memory,0.240215,232000,0.553,
No query memory,0.240733,232500,0.551,
No query memory,0.241248,233000,0.558,
No query memory,0.241762,233500,0.563,
No query memory,0.24228,234000,0.559,
No query memory,0.242802,234500,0.536,
No query memory,0.243317,235000,0.525,
No query memory,0.243831,235500,0.539,
No query memory,0.24435,236000,0.544,
No query memory,0.244864,236500,0.543,
No query memory,0.245379,237000,0.544,
No query memory,0.245889,237500,0.563,
No query memory,0.246405,238000,0.559,
No query memory,0.246924,238500,0.545,
No query memory,0.247446,239000,0.554,
No query memory,0.247972,239500,0.563,
No query memory,0.248488,240000,0.555,
No query memory,0.249005,240500,0.541,
No query memory,0.249519,241000,0.548,
No query memory,0.250034,241500,0.573,
No query memory,0.250547,242000,0.582,
No query memory,0.251067,242500,0.577,
No query memory,0.251584,243000,0.548,
No query memory,0.252101,243500,0.529,
No query memory,0.252618,244000,0.556,
No query memory,0.253142,244500,0.576,
No query memory,0.253661,245000,0.569,
No query memory,0.25418,245500,0.551,
No query memory,0.254702,246000,0.545,
No query memory,0.255218,246500,0.557,
No query memory,0.255732,247000,0.563,
No query memory,0.256252,247500,0.546,
No query memory,0.256768,248000,0.529,
No query memory,0.257282,248500,0.536,
No query memory,0.257802,249000,0.546,
No query memory,0.258318,249500,0.533,
No query memory,0.258826,250000,0.528,
No query memory,0.259338,250500,0.544,
No query memory,0.259863,251000,0.542,
No query memory,0.260379,251500,0.54,
No query memory,0.260893,252000,0.522,
No query memory,0.261415,252500,0.523,
No query memory,0.26193,253000,0.555,
No query memory,0.262436,253500,0.562,
No query memory,0.262954,254000,0.553,
No query memory,0.263474,254500,0.537,
No query memory,0.263989,255000,0.558,
No query memory,0.264504,255500,0.565,
No query memory,0.265022,256000,0.562,
No query memory,0.265542,256500,0.567,
No query memory,0.266059,257000,0.553,
No query memory,0.266578,257500,0.551,
No query memory,0.267099,258000,0.567,
No query memory,0.267616,258500,0.572,
No query memory,0.26813,259000,0.555,
No query memory,0.268646,259500,0.556,
No query memory,0.269169,260000,0.534,
No query memory,0.269684,260500,0.519,
No query memory,0.2702,261000,0.548,
No query memory,0.270721,261500,0.56,
No query memory,0.271235,262000,0.566,
No query memory,0.27175,262500,0.565,
No query memory,0.272265,263000,0.563,
No query memory,0.272777,263500,0.561,
No query memory,0.2733,264000,0.561,
No query memory,0.273816,264500,0.563,
No query memory,0.274333,265000,0.567,
No query memory,0.274846,265500,0.563,
No query memory,0.275367,266000,0.534,
No query memory,0.275885,266500,0.536,
No query memory,0.276399,267000,0.548,
No query memory,0.276923,267500,0.556,
No query memory,0.277443,268000,0.56,
No query memory,0.277953,268500,0.551,
No query memory,0.278466,269000,0.536,
No query memory,0.278978,269500,0.553,
No query memory,0.279495,270000,0.571,
No query memory,0.280014,270500,0.56,
No query memory,0.280535,271000,0.557,
No query memory,0.281051,271500,0.562,
No query memory,0.281565,272000,0.569,
No query memory,0.282084,272500,0.564,
No query memory,0.282605,273000,0.565,
No query memory,0.28312,273500,0.546,
No query memory,0.283634,274000,0.541,
No query memory,0.284155,274500,0.527,
No query memory,0.284671,275000,0.528,
No query memory,0.28519,275500,0.56,
No query memory,0.285708,276000,0.552,
No query memory,0.28622,276500,0.558,
No query memory,0.286733,277000,0.575,
No query memory,0.287253,277500,0.581,
No query memory,0.287773,278000,0.581,
No query memory,0.288288,278500,0.566,
No query memory,0.288807,279000,0.541,
No query memory,0.289319,279500,0.554,
No query memory,0.289835,280000,0.559,
No query memory,0.290355,280500,0.552,
No query memory,0.290876,281000,0.563,
No query memory,0.291397,281500,0.55,
No query memory,0.291912,282000,0.536,
No query memory,0.292424,282500,0.558,
No query memory,0.292945,283000,0.568,
No query memory,0.29347,283500,0.552,
No query memory,0.293979,284000,0.567,
No query memory,0.294497,284500,0.593,
No query memory,0.295017,285000,0.57,
No query memory,0.295527,285500,0.552,
No query memory,0.296042,286000,0.581,
No query memory,0.296556,286500,0.59,
No query memory,0.297072,287000,0.578,
No query memory,0.297592,287500,0.562,
No query memory,0.298109,288000,0.571,
No query memory,0.298623,288500,0.565,
No query memory,0.299141,289000,0.535,
No query memory,0.299656,289500,0.532,
No query memory,0.300174,290000,0.557,
No query memory,0.300691,290500,0.574,
No query memory,0.301203,291000,0.577,
No query memory,0.301727,291500,0.555,
No query memory,0.302241,292000,0.554,
No query memory,0.302758,292500,0.58,
No query memory,0.303275,293000,0.583,
No query memory,0.303788,293500,0.567,
No query memory,0.304307,294000,0.568,
No query memory,0.304816,294500,0.573,
No query memory,0.305335,295000,0.567,
No query memory,0.305851,295500,0.589,
No query memory,0.306363,296000,0.595,
No query memory,0.306884,296500,0.586,
No query memory,0.3074,297000,0.602,
No query memory,0.307916,297500,0.604,
No query memory,0.308431,298000,0.596,
No query memory,0.308951,298500,0.574,
No query memory,0.309462,299000,0.558,
No query memory,0.309981,299500,0.588,
No query memory,0.310508,300000,0.599,
No query memory,0.311024,300500,0.578,
No query memory,0.31154,301000,0.559,
No query memory,0.312058,301500,0.572,
No query memory,0.312572,302000,0.579,
No query memory,0.313093,302500,0.57,
No query memory,0.313615,303000,0.565,
No query memory,0.314133,303500,0.563,
No query memory,0.314657,304000,0.554,
No query memory,0.315182,304500,0.559,
No query memory,0.315703,305000,0.569,
No query memory,0.316219,305500,0.585,
No query memory,0.316732,306000,0.589,
No query memory,0.317246,306500,0.592,
No query memory,0.317766,307000,0.6,
No query memory,0.318285,307500,0.586,
No query memory,0.318804,308000,0.576,
No query memory,0.319319,308500,0.577,
No query memory,0.31983,309000,0.58,
No query memory,0.320352,309500,0.567,
No query memory,0.320873,310000,0.572,
No query memory,0.321398,310500,0.573,
No query memory,0.321912,311000,0.592,
No query memory,0.322432,311500,0.596,
No query memory,0.322946,312000,0.557,
No query memory,0.323466,312500,0.575,
No query memory,0.323991,313000,0.579,
No query memory,0.324498,313500,0.568,
No query memory,0.325017,314000,0.579,
No query memory,0.325527,314500,0.561,
No query memory,0.326049,315000,0.539,
No query memory,0.326571,315500,0.564,
No query memory,0.327084,316000,0.598,
No query memory,0.327605,316500,0.595,
No query memory,0.328119,317000,0.58,
No query memory,0.328639,317500,0.554,
No query memory,0.329153,318000,0.575,
No query memory,0.329672,318500,0.613,
No query memory,0.330192,319000,0.621,
No query memory,0.330712,319500,0.601,
No query memory,0.331227,320000,0.572,
No query memory,0.331744,320500,0.578,
No query memory,0.332267,321000,0.587,
No query memory,0.332783,321500,0.578,
No query memory,0.333301,322000,0.576,
No query memory,0.333818,322500,0.569,
No query memory,0.334337,323000,0.57,
No query memory,0.334857,323500,0.594,
No query memory,0.335375,324000,0.598,
No query memory,0.335896,324500,0.591,
No query memory,0.336417,325000,0.6,
No query memory,0.336934,325500,0.58,
No query memory,0.33745,326000,0.572,
No query memory,0.337966,326500,0.603,
No query memory,0.338479,327000,0.598,
No query memory,0.339004,327500,0.603,
No query memory,0.339511,328000,0.618,
No query memory,0.340031,328500,0.602,
No query memory,0.340548,329000,0.56,
No query memory,0.341078,329500,0.563,
No query memory,0.341591,330000,0.59,
No query memory,0.342104,330500,0.568,
No query memory,0.342628,331000,0.574,
No query memory,0.343141,331500,0.596,
No query memory,0.343659,332000,0.608,
No query memory,0.344181,332500,0.597,
No query memory,0.344694,333000,0.567,
No query memory,0.345206,333500,0.594,
No query memory,0.345715,334000,0.609,
No query memory,0.34623,334500,0.602,
No query memory,0.346752,335000,0.578,
No query memory,0.347272,335500,0.559,
No query memory,0.34779,336000,0.58,
No query memory,0.348308,336500,0.594,
No query memory,0.348818,337000,0.611,
No query memory,0.349336,337500,0.612,
No query memory,0.349857,338000,0.601,
No query memory,0.350378,338500,0.603,
No query memory,0.350889,339000,0.615,
No query memory,0.351408,339500,0.599,
No query memory,0.351925,340000,0.583,
No query memory,0.352445,340500,0.577,
No query memory,0.352965,341000,0.583,
No query memory,0.353483,341500,0.603,
No query memory,0.353997,342000,0.613,
No query memory,0.354519,342500,0.598,
No query memory,0.35504,343000,0.58,
No query memory,0.355564,343500,0.59,
No query memory,0.356077,344000,0.607,
No query memory,0.356594,344500,0.593,
No query memory,0.357107,345000,0.601,
No query memory,0.357621,345500,0.603,
No query memory,0.358139,346000,0.585,
No query memory,0.358657,346500,0.57,
No query memory,0.359168,347000,0.568,
No query memory,0.359684,347500,0.58,
No query memory,0.360198,348000,0.588,
No query memory,0.360711,348500,0.594,
No query memory,0.361233,349000,0.582,
No query memory,0.361747,349500,0.594,
No query memory,0.362264,350000,0.595,
No query memory,0.362783,350500,0.582,
No query memory,0.3633,351000,0.591,
No query memory,0.363828,351500,0.598,
No query memory,0.364344,352000,0.601,
No query memory,0.364861,352500,0.587,
No query memory,0.36538,353000,0.563,
No query memory,0.365899,353500,0.591,
No query memory,0.366424,354000,0.616,
No query memory,0.366934,354500,0.615,
No query memory,0.367444,355000,0.602,
No query memory,0.367959,355500,0.581,
No query memory,0.368481,356000,0.604,
No query memory,0.369,356500,0.606,
No query memory,0.369516,357000,0.583,
No query memory,0.370032,357500,0.588,
No query memory,0.370559,358000,0.58,
No query memory,0.371073,358500,0.589,
No query memory,0.371584,359000,0.608,
No query memory,0.3721,359500,0.617,
No query memory,0.37262,360000,0.592,
No query memory,0.373149,360500,0.587,
No query memory,0.373672,361000,0.608,
No query memory,0.374189,361500,0.59,
No query memory,0.374718,362000,0.625,
No query memory,0.375233,362500,0.654,
No query memory,0.375754,363000,0.598,
No query memory,0.376273,363500,0.576,
No query memory,0.376789,364000,0.595,
No query memory,0.377304,364500,0.606,
No query memory,0.377818,365000,0.631,
No query memory,0.378335,365500,0.617,
No query memory,0.37885,366000,0.59,
No query memory,0.379373,366500,0.605,
No query memory,0.379894,367000,0.624,
No query memory,0.380416,367500,0.612,
No query memory,0.38093,368000,0.585,
No query memory,0.381448,368500,0.594,
No query memory,0.381971,369000,0.606,
No query memory,0.382487,369500,0.621,
No query memory,0.383,370000,0.639,
No query memory,0.383526,370500,0.623,
No query memory,0.384035,371000,0.587,
No query memory,0.38455,371500,0.584,
No query memory,0.385067,372000,0.609,
No query memory,0.385583,372500,0.595,
No query memory,0.386101,373000,0.578,
No query memory,0.386616,373500,0.599,
No query memory,0.387142,374000,0.626,
No query memory,0.387657,374500,0.627,
No query memory,0.388167,375000,0.631,
No query memory,0.388686,375500,0.629,
No query memory,0.389207,376000,0.605,
No query memory,0.389723,376500,0.614,
No query memory,0.390236,377000,0.61,
No query memory,0.390752,377500,0.598,
No query memory,0.391271,378000,0.592,
No query memory,0.39178,378500,0.577,
No query memory,0.392298,379000,0.598,
No query memory,0.39282,379500,0.615,
No query memory,0.393335,380000,0.602,
No query memory,0.39385,380500,0.602,
No query memory,0.394372,381000,0.631,
No query memory,0.394889,381500,0.629,
No query memory,0.395403,382000,0.616,
No query memory,0.395926,382500,0.603,
No query memory,0.396445,383000,0.599,
No query memory,0.396963,383500,0.603,
No query memory,0.397476,384000,0.605,
No query memory,0.398,384500,0.615,
No query memory,0.398516,385000,0.62,
No query memory,0.39903,385500,0.599,
No query memory,0.399554,386000,0.608,
No query memory,0.400071,386500,0.619,
No query memory,0.400587,387000,0.589,
No query memory,0.401103,387500,0.588,
No query memory,0.40163,388000,0.589,
No query memory,0.402145,388500,0.593,
No query memory,0.402659,389000,0.609,
No query memory,0.403178,389500,0.594,
No query memory,0.403695,390000,0.58,
No query memory,0.404214,390500,0.598,
No query memory,0.404735,391000,0.601,
No query memory,0.405247,391500,0.588,
No query memory,0.405765,392000,0.605,
No query memory,0.40628,392500,0.629,
No query memory,0.406802,393000,0.613,
No query memory,0.407317,393500,0.611,
No query memory,0.407835,394000,0.618,
No query memory,0.408359,394500,0.606,
No query memory,0.408882,395000,0.599,
No query memory,0.409401,395500,0.6,
No query memory,0.409918,396000,0.603,
No query memory,0.410432,396500,0.639,
No query memory,0.410947,397000,0.652,
No query memory,0.41146,397500,0.617,
No query memory,0.411975,398000,0.609,
No query memory,0.412498,398500,0.615,
No query memory,0.413018,399000,0.607,
No query memory,0.413536,399500,0.612,
No query memory,0.41405,400000,0.618,
No query memory,0.414571,400500,0.609,
No query memory,0.415085,401000,0.618,
No query memory,0.415602,401500,0.619,
No query memory,0.416119,402000,0.589,
No query memory,0.416635,402500,0.586,
No query memory,0.417147,403000,0.597,
No query memory,0.417674,403500,0.628,
No query memory,0.418187,404000,0.656,
No query memory,0.418704,404500,0.626,
No query memory,0.419227,405000,0.615,
No query memory,0.419748,405500,0.606,
No query memory,0.420263,406000,0.6,
No query memory,0.42078,406500,0.618,
No query memory,0.421297,407000,0.618,
No query memory,0.421813,407500,0.606,
No query memory,0.422338,408000,0.609,
No query memory,0.422858,408500,0.627,
No query memory,0.423379,409000,0.63,
No query memory,0.423895,409500,0.629,
No query memory,0.424413,410000,0.625,
No query memory,0.424932,410500,0.613,
No query memory,0.425445,411000,0.631,
No query memory,0.425959,411500,0.632,
No query memory,0.426475,412000,0.595,
No query memory,0.426991,412500,0.604,
No query memory,0.427507,413000,0.618,
No query memory,0.428022,413500,0.614,
No query memory,0.428537,414000,0.613,
No query memory,0.429053,414500,0.622,
No query memory,0.429566,415000,0.618,
No query memory,0.430078,415500,0.611,
No query memory,0.430591,416000,0.624,
No query memory,0.431111,416500,0.6,
No query memory,0.431632,417000,0.602,
No query memory,0.432149,417500,0.639,
No query memory,0.432661,418000,0.64,
No query memory,0.433176,418500,0.64,
No query memory,0.433695,419000,0.629,
No query memory,0.434216,419500,0.609,
No query memory,0.434732,420000,0.597,
No query memory,0.435248,420500,0.611,
No query memory,0.435776,421000,0.627,
No query memory,0.436291,421500,0.603,
No query memory,0.436808,422000,0.615,
No query memory,0.437325,422500,0.63,
No query memory,0.437846,423000,0.611,
No query memory,0.438368,423500,0.59,
No query memory,0.438885,424000,0.596,
No query memory,0.439407,424500,0.633,
No query memory,0.439919,425000,0.642,
No query memory,0.44045,425500,0.654,
No query memory,0.440965,426000,0.642,
No query memory,0.441478,426500,0.594,
No query memory,0.441996,427000,0.599,
No query memory,0.442518,427500,0.63,
No query memory,0.443044,428000,0.633,
No query memory,0.443559,428500,0.628,
No query memory,0.444076,429000,0.619,
No query memory,0.444587,429500,0.614,
No query memory,0.445105,430000,0.617,
No query memory,0.445628,430500,0.611,
No query memory,0.446151,431000,0.619,
No query memory,0.446664,431500,0.639,
No query memory,0.447183,432000,0.64,
No query memory,0.447698,432500,0.638,
No query memory,0.448218,433000,0.63,
No query memory,0.448733,433500,0.608,
No query memory,0.44924,434000,0.614,
No query memory,0.449761,434500,0.623,
No query memory,0.450276,435000,0.607,
No query memory,0.450794,435500,0.595,
No query memory,0.451306,436000,0.59,
No query memory,0.451823,436500,0.604,
No query memory,0.452341,437000,0.635,
No query memory,0.452857,437500,0.626,
No query memory,0.45338,438000,0.599,
No query memory,0.453895,438500,0.613,
No query memory,0.454411,439000,0.62,
No query memory,0.454924,439500,0.611,
No query memory,0.455437,440000,0.621,
No query memory,0.455955,440500,0.637,
No query memory,0.456473,441000,0.639,
No query memory,0.456987,441500,0.648,
No query memory,0.457508,442000,0.65,
No query memory,0.458031,442500,0.636,
No query memory,0.458553,443000,0.613,
No query memory,0.45907,443500,0.609,
No query memory,0.459589,444000,0.622,
No query memory,0.460106,444500,0.62,
No query memory,0.460618,445000,0.632,
No query memory,0.461131,445500,0.618,
No query memory,0.461649,446000,0.597,
No query memory,0.462163,446500,0.612,
No query memory,0.46268,447000,0.618,
No query memory,0.4632,447500,0.617,
No query memory,0.463717,448000,0.63,
No query memory,0.464234,448500,0.658,
No query memory,0.464748,449000,0.654,
No query memory,0.46527,449500,0.636,
No query memory,0.465797,450000,0.645,
No query memory,0.466317,450500,0.64,
No query memory,0.466839,451000,0.623,
No query memory,0.467363,451500,0.61,
No query memory,0.46788,452000,0.621,
No query memory,0.468395,452500,0.624,
No query memory,0.468906,453000,0.638,
No query memory,0.469424,453500,0.646,
No query memory,0.469938,454000,0.636,
No query memory,0.470453,454500,0.654,
No query memory,0.470969,455000,0.654,
No query memory,0.471492,455500,0.647,
No query memory,0.472014,456000,0.656,
No query memory,0.472532,456500,0.639,
No query memory,0.473045,457000,0.612,
No query memory,0.473566,457500,0.622,
No query memory,0.47408,458000,0.655,
No query memory,0.474603,458500,0.635,
No query memory,0.475128,459000,0.62,
No query memory,0.475655,459500,0.617,
No query memory,0.476178,460000,0.602,
No query memory,0.476692,460500,0.612,
No query memory,0.477206,461000,0.633,
No query memory,0.477726,461500,0.647,
No query memory,0.478246,462000,0.644,
No query memory,0.47877,462500,0.628,
No query memory,0.479292,463000,0.607,
No query memory,0.47981,463500,0.616,
No query memory,0.480327,464000,0.623,
No query memory,0.480844,464500,0.622,
No query memory,0.481361,465000,0.634,
No query memory,0.481878,465500,0.636,
No query memory,0.482397,466000,0.637,
No query memory,0.482918,466500,0.637,
No query memory,0.483437,467000,0.623,
No query memory,0.483957,467500,0.629,
No query memory,0.484474,468000,0.612,
No query memory,0.484994,468500,0.607,
No query memory,0.485514,469000,0.641,
No query memory,0.486024,469500,0.635,
No query memory,0.486536,470000,0.614,
No query memory,0.487056,470500,0.62,
No query memory,0.487574,471000,0.639,
No query memory,0.488086,471500,0.636,
No query memory,0.488603,472000,0.642,
No query memory,0.489123,472500,0.632,
No query memory,0.489641,473000,0.614,
No query memory,0.490154,473500,0.651,
No query memory,0.490673,474000,0.642,
No query memory,0.491199,474500,0.605,
No query memory,0.491711,475000,0.626,
No query memory,0.492231,475500,0.638,
No query memory,0.492765,476000,0.633,
No query memory,0.493281,476500,0.625,
No query memory,0.493797,477000,0.622,
No query memory,0.494315,477500,0.634,
No query memory,0.494833,478000,0.622,
No query memory,0.495359,478500,0.62,
No query memory,0.495874,479000,0.629,
No query memory,0.496387,479500,0.637,
No query memory,0.496906,480000,0.643,
No query memory,0.497418,480500,0.666,
No query memory,0.497934,481000,0.656,
No query memory,0.498453,481500,0.622,
No query memory,0.498968,482000,0.632,
No query memory,0.499485,482500,0.632,
No query memory,0.500005,483000,0.64,
No query memory,0.500525,483500,0.649,
No query memory,0.50105,484000,0.636,
No query memory,0.501563,484500,0.616,
No query memory,0.502081,485000,0.621,
No query memory,0.502609,485500,0.631,
No query memory,0.50313,486000,0.647,
No query memory,0.503652,486500,0.651,
No query memory,0.504166,487000,0.638,
No query memory,0.504682,487500,0.638,
No query memory,0.505195,488000,0.635,
No query memory,0.50571,488500,0.641,
No query memory,0.506227,489000,0.647,
No query memory,0.506746,489500,0.642,
No query memory,0.507266,490000,0.648,
No query memory,0.507792,490500,0.656,
No query memory,0.508312,491000,0.628,
No query memory,0.508838,491500,0.616,
No query memory,0.509359,492000,0.647,
No query memory,0.50988,492500,0.644,
No query memory,0.510397,493000,0.624,
No query memory,0.510913,493500,0.641,
No query memory,0.511432,494000,0.651,
No query memory,0.511955,494500,0.637,
No query memory,0.512473,495000,0.641,
No query memory,0.512986,495500,0.645,
No query memory,0.513505,496000,0.636,
No query memory,0.51402,496500,0.648,
No query memory,0.514539,497000,0.651,
No query memory,0.515061,497500,0.636,
No query memory,0.515587,498000,0.656,
No query memory,0.516107,498500,0.639,
No query memory,0.516624,499000,0.622,
No query memory,0.517135,499500,0.649,
No query memory,0.517652,500000,0.654,
No query memory,0.518168,500500,0.627,
No query memory,0.518688,501000,0.624,
No query memory,0.519219,501500,0.632,
No query memory,0.51974,502000,0.636,
No query memory,0.520259,502500,0.646,
No query memory,0.520777,503000,0.646,
No query memory,0.521294,503500,0.668,
No query memory,0.521818,504000,0.664,
No query memory,0.522333,504500,0.654,
No query memory,0.52285,505000,0.655,
No query memory,0.523371,505500,0.635,
No query memory,0.523885,506000,0.636,
No query memory,0.524404,506500,0.641,
No query memory,0.524914,507000,0.63,
No query memory,0.525427,507500,0.64,
No query memory,0.525949,508000,0.65,
No query memory,0.526468,508500,0.661,
No query memory,0.526987,509000,0.653,
No query memory,0.527508,509500,0.639,
No query memory,0.528025,510000,0.632,
No query memory,0.528538,510500,0.63,
No query memory,0.529054,511000,0.643,
No query memory,0.529569,511500,0.651,
No query memory,0.530079,512000,0.645,
No query memory,0.530596,512500,0.645,
No query memory,0.531114,513000,0.63,
No query memory,0.531633,513500,0.628,
No query memory,0.532149,514000,0.657,
No query memory,0.532665,514500,0.668,
No query memory,0.533184,515000,0.678,
No query memory,0.533699,515500,0.656,
No query memory,0.534216,516000,0.626,
No query memory,0.534735,516500,0.646,
No query memory,0.535253,517000,0.658,
No query memory,0.535777,517500,0.654,
No query memory,0.536305,518000,0.648,
No query memory,0.536822,518500,0.639,
No query memory,0.537337,519000,0.643,
No query memory,0.537851,519500,0.642,
No query memory,0.538365,520000,0.64,
No query memory,0.538876,520500,0.647,
No query memory,0.539393,521000,0.649,
No query memory,0.539908,521500,0.644,
No query memory,0.540426,522000,0.655,
No query memory,0.540947,522500,0.651,
No query memory,0.541466,523000,0.637,
No query memory,0.541986,523500,0.628,
No query memory,0.5425,524000,0.624,
No query memory,0.543015,524500,0.625,
No query memory,0.543528,525000,0.637,
No query memory,0.544043,525500,0.66,
No query memory,0.544563,526000,0.656,
No query memory,0.545082,526500,0.657,
No query memory,0.545608,527000,0.657,
No query memory,0.54613,527500,0.634,
No query memory,0.546648,528000,0.645,
No query memory,0.547163,528500,0.669,
No query memory,0.547676,529000,0.658,
No query memory,0.548197,529500,0.663,
No query memory,0.548723,530000,0.658,
No query memory,0.549244,530500,0.634,
No query memory,0.549755,531000,0.654,
No query memory,0.550272,531500,0.665,
No query memory,0.550788,532000,0.665,
No query memory,0.551304,532500,0.691,
No query memory,0.551821,533000,0.698,
No query memory,0.552343,533500,0.674,
No query memory,0.552859,534000,0.639,
No query memory,0.553373,534500,0.652,
No query memory,0.553893,535000,0.645,
No query memory,0.554405,535500,0.62,
No query memory,0.554927,536000,0.658,
No query memory,0.555444,536500,0.663,
No query memory,0.55596,537000,0.627,
No query memory,0.556473,537500,0.622,
No query memory,0.556984,538000,0.655,
No query memory,0.5575,538500,0.669,
No query memory,0.558019,539000,0.656,
No query memory,0.558536,539500,0.66,
No query memory,0.559054,540000,0.657,
No query memory,0.559562,540500,0.658,
No query memory,0.560083,541000,0.646,
No query memory,0.560592,541500,0.633,
No query memory,0.561115,542000,0.635,
No query memory,0.56163,542500,0.649,
No query memory,0.562151,543000,0.671,
No query memory,0.562674,543500,0.67,
No query memory,0.563188,544000,0.67,
No query memory,0.563706,544500,0.666,
No query memory,0.56423,545000,0.664,
No query memory,0.564749,545500,0.646,
No query memory,0.565264,546000,0.634,
No query memory,0.565781,546500,0.669,
No query memory,0.5663,547000,0.689,
No query memory,0.566826,547500,0.679,
No query memory,0.567342,548000,0.667,
No query memory,0.567867,548500,0.672,
No query memory,0.568382,549000,0.691,
No query memory,0.5689,549500,0.669,
No query memory,0.569412,550000,0.649,
No query memory,0.569931,550500,0.654,
No query memory,0.57045,551000,0.658,
No query memory,0.570967,551500,0.649,
No query memory,0.571478,552000,0.64,
No query memory,0.57199,552500,0.652,
No query memory,0.572505,553000,0.656,
No query memory,0.573019,553500,0.67,
No query memory,0.573532,554000,0.671,
No query memory,0.574049,554500,0.653,
No query memory,0.574566,555000,0.661,
No query memory,0.575082,555500,0.658,
No query memory,0.5756,556000,0.655,
No query memory,0.57612,556500,0.665,
No query memory,0.576634,557000,0.655,
No query memory,0.577148,557500,0.65,
No query memory,0.577667,558000,0.659,
No query memory,0.578178,558500,0.663,
No query memory,0.578695,559000,0.637,
No query memory,0.579211,559500,0.632,
No query memory,0.57973,560000,0.652,
No query memory,0.58024,560500,0.631,
No query memory,0.580757,561000,0.65,
No query memory,0.581279,561500,0.689,
No query memory,0.581795,562000,0.687,
No query memory,0.582311,562500,0.648,
No query memory,0.582823,563000,0.643,
No query memory,0.583338,563500,0.66,
No query memory,0.583853,564000,0.65,
No query memory,0.584378,564500,0.653,
No query memory,0.584892,565000,0.645,
No query memory,0.585408,565500,0.659,
No query memory,0.585928,566000,0.667,
No query memory,0.58644,566500,0.648,
No query memory,0.586962,567000,0.649,
No query memory,0.587482,567500,0.656,
No query memory,0.587993,568000,0.647,
No query memory,0.588512,568500,0.649,
No query memory,0.58903,569000,0.653,
No query memory,0.589547,569500,0.64,
No query memory,0.590059,570000,0.65,
No query memory,0.590585,570500,0.664,
No query memory,0.591098,571000,0.668,
No query memory,0.591615,571500,0.679,
No query memory,0.59213,572000,0.664,
No query memory,0.592648,572500,0.649,
No query memory,0.593168,573000,0.663,
No query memory,0.59369,573500,0.671,
No query memory,0.59421,574000,0.663,
No query memory,0.594728,574500,0.653,
No query memory,0.595251,575000,0.65,
No query memory,0.595771,575500,0.666,
No query memory,0.596289,576000,0.686,
No query memory,0.596807,576500,0.66,
No query memory,0.597325,577000,0.649,
No query memory,0.597839,577500,0.674,
No query memory,0.598351,578000,0.672,
No query memory,0.598859,578500,0.671,
No query memory,0.599371,579000,0.678,
No query memory,0.599892,579500,0.692,
No query memory,0.600406,580000,0.7,
No query memory,0.600926,580500,0.671,
No query memory,0.60145,581000,0.66,
No query memory,0.601964,581500,0.679,
No query memory,0.602481,582000,0.67,
No query memory,0.602999,582500,0.656,
No query memory,0.603516,583000,0.652,
No query memory,0.604033,583500,0.663,
No query memory,0.60455,584000,0.659,
No query memory,0.605066,584500,0.66,
No query memory,0.605584,585000,0.662,
No query memory,0.606102,585500,0.656,
No query memory,0.606621,586000,0.653,
No query memory,0.607138,586500,0.641,
No query memory,0.607654,587000,0.652,
No query memory,0.608173,587500,0.645,
No query memory,0.608689,588000,0.651,
No query memory,0.609205,588500,0.657,
No query memory,0.609725,589000,0.639,
No query memory,0.610248,589500,0.656,
No query memory,0.610766,590000,0.668,
No query memory,0.611279,590500,0.674,
No query memory,0.611795,591000,0.688,
No query memory,0.612312,591500,0.686,
No query memory,0.612822,592000,0.702,
No query memory,0.613338,592500,0.7,
No query memory,0.613854,593000,0.679,
No query memory,0.614368,593500,0.665,
No query memory,0.614889,594000,0.671,
No query memory,0.615406,594500,0.698,
No query memory,0.615924,595000,0.697,
No query memory,0.616439,595500,0.692,
No query memory,0.616958,596000,0.681,
No query memory,0.617471,596500,0.671,
No query memory,0.61799,597000,0.7,
No query memory,0.618498,597500,0.696,
No query memory,0.619017,598000,0.662,
No query memory,0.619536,598500,0.662,
No query memory,0.620048,599000,0.666,
No query memory,0.620566,599500,0.671,
No query memory,0.621085,600000,0.652,
No query memory,0.621597,600500,0.645,
No query memory,0.622115,601000,0.665,
No query memory,0.622639,601500,0.663,
No query memory,0.62315,602000,0.679,
No query memory,0.623668,602500,0.691,
No query memory,0.624186,603000,0.685,
No query memory,0.624705,603500,0.671,
No query memory,0.625213,604000,0.67,
No query memory,0.625734,604500,0.686,
No query memory,0.626253,605000,0.684,
No query memory,0.626768,605500,0.664,
No query memory,0.627282,606000,0.686,
No query memory,0.627802,606500,0.696,
No query memory,0.628315,607000,0.678,
No query memory,0.628834,607500,0.688,
No query memory,0.629347,608000,0.671,
No query memory,0.629863,608500,0.677,
No query memory,0.630383,609000,0.704,
No query memory,0.630902,609500,0.702,
No query memory,0.631417,610000,0.684,
No query memory,0.631932,610500,0.676,
No query memory,0.632451,611000,0.671,
No query memory,0.63297,611500,0.669,
No query memory,0.633485,612000,0.669,
No query memory,0.634001,612500,0.664,
No query memory,0.634521,613000,0.68,
No query memory,0.635041,613500,0.689,
No query memory,0.635557,614000,0.698,
No query memory,0.636072,614500,0.692,
No query memory,0.63659,615000,0.686,
No query memory,0.637111,615500,0.692,
No query memory,0.63763,616000,0.687,
No query memory,0.638146,616500,0.669,
No query memory,0.638664,617000,0.671,
No query memory,0.639186,617500,0.684,
No query memory,0.639707,618000,0.683,
No query memory,0.640224,618500,0.689,
No query memory,0.640737,619000,0.69,
No query memory,0.641252,619500,0.683,
No query memory,0.641764,620000,0.654,
No query memory,0.642285,620500,0.633,
No query memory,0.642806,621000,0.653,
No query memory,0.643319,621500,0.672,
No query memory,0.643833,622000,0.672,
No query memory,0.64435,622500,0.659,
No query memory,0.644868,623000,0.661,
No query memory,0.645382,623500,0.676,
No query memory,0.645894,624000,0.685,
No query memory,0.646416,624500,0.681,
No query memory,0.646942,625000,0.67,
No query memory,0.647458,625500,0.68,
No query memory,0.647984,626000,0.674,
No query memory,0.648501,626500,0.677,
No query memory,0.649015,627000,0.69,
No query memory,0.64953,627500,0.664,
No query memory,0.650042,628000,0.652,
No query memory,0.650559,628500,0.679,
No query memory,0.651075,629000,0.673,
No query memory,0.651588,629500,0.669,
No query memory,0.6521,630000,0.666,
No query memory,0.652619,630500,0.666,
No query memory,0.653135,631000,0.689,
No query memory,0.653664,631500,0.692,
No query memory,0.654185,632000,0.67,
No query memory,0.654704,632500,0.662,
No query memory,0.655225,633000,0.67,
No query memory,0.655743,633500,0.665,
No query memory,0.656264,634000,0.677,
No query memory,0.656784,634500,0.663,
No query memory,0.657297,635000,0.671,
No query memory,0.657813,635500,0.715,
No query memory,0.658325,636000,0.708,
No query memory,0.658843,636500,0.668,
No query memory,0.659361,637000,0.675,
No query memory,0.659876,637500,0.695,
No query memory,0.660396,638000,0.678,
No query memory,0.660915,638500,0.684,
No query memory,0.66144,639000,0.7,
No query memory,0.661959,639500,0.702,
No query memory,0.662487,640000,0.679,
No query memory,0.663002,640500,0.673,
No query memory,0.663515,641000,0.686,
No query memory,0.664034,641500,0.657,
No query memory,0.664553,642000,0.662,
No query memory,0.665072,642500,0.697,
No query memory,0.665588,643000,0.664,
No query memory,0.6661,643500,0.654,
No query memory,0.666614,644000,0.67,
No query memory,0.667132,644500,0.668,
No query memory,0.667655,645000,0.662,
No query memory,0.668169,645500,0.687,
No query memory,0.668689,646000,0.705,
No query memory,0.669199,646500,0.676,
No query memory,0.669712,647000,0.671,
No query memory,0.670227,647500,0.657,
No query memory,0.670745,648000,0.661,
No query memory,0.671268,648500,0.685,
No query memory,0.671783,649000,0.668,
No query memory,0.672299,649500,0.661,
No query memory,0.672811,650000,0.664,
No query memory,0.673327,650500,0.657,
No query memory,0.673839,651000,0.674,
No query memory,0.674355,651500,0.671,
No query memory,0.674876,652000,0.659,
No query memory,0.675397,652500,0.679,
No query memory,0.675918,653000,0.682,
No query memory,0.676436,653500,0.674,
No query memory,0.676951,654000,0.693,
No query memory,0.677471,654500,0.691,
No query memory,0.677995,655000,0.69,
No query memory,0.678511,655500,0.69,
No query memory,0.679026,656000,0.687,
No query memory,0.679539,656500,0.695,
No query memory,0.680056,657000,0.681,
No query memory,0.680571,657500,0.691,
No query memory,0.681081,658000,0.679,
No query memory,0.681601,658500,0.682,
No query memory,0.682122,659000,0.71,
No query memory,0.682648,659500,0.687,
No query memory,0.683164,660000,0.668,
No query memory,0.683684,660500,0.67,
No query memory,0.684204,661000,0.674,
No query memory,0.684716,661500,0.689,
No query memory,0.685225,662000,0.698,
No query memory,0.685744,662500,0.678,
No query memory,0.686262,663000,0.667,
No query memory,0.686788,663500,0.677,
No query memory,0.687305,664000,0.692,
No query memory,0.687822,664500,0.701,
No query memory,0.688346,665000,0.675,
No query memory,0.688871,665500,0.681,
No query memory,0.68939,666000,0.702,
No query memory,0.689907,666500,0.714,
No query memory,0.690431,667000,0.703,
No query memory,0.690945,667500,0.657,
No query memory,0.691462,668000,0.651,
No query memory,0.691982,668500,0.675,
No query memory,0.692504,669000,0.701,
No query memory,0.69302,669500,0.697,
No query memory,0.693538,670000,0.673,
No query memory,0.694055,670500,0.662,
No query memory,0.694572,671000,0.666,
No query memory,0.69509,671500,0.67,
No query memory,0.695601,672000,0.677,
No query memory,0.696116,672500,0.68,
No query memory,0.696631,673000,0.689,
No query memory,0.697145,673500,0.685,
No query memory,0.697661,674000,0.687,
No query memory,0.698173,674500,0.705,
No query memory,0.698691,675000,0.687,
No query memory,0.699203,675500,0.651,
No query memory,0.699722,676000,0.657,
No query memory,0.700244,676500,0.686,
No query memory,0.700763,677000,0.699,
No query memory,0.701284,677500,0.7,
No query memory,0.7018,678000,0.716,
No query memory,0.70232,678500,0.697,
No query memory,0.70284,679000,0.675,
No query memory,0.703353,679500,0.688,
No query memory,0.703874,680000,0.673,
No query memory,0.704386,680500,0.674,
No query memory,0.704908,681000,0.676,
No query memory,0.70542,681500,0.677,
No query memory,0.705944,682000,0.707,
No query memory,0.706472,682500,0.688,
No query memory,0.70699,683000,0.675,
No query memory,0.707509,683500,0.683,
No query memory,0.708029,684000,0.66,
No query memory,0.708544,684500,0.674,
No query memory,0.709059,685000,0.683,
No query memory,0.709577,685500,0.689,
No query memory,0.710094,686000,0.698,
No query memory,0.710613,686500,0.683,
No query memory,0.711127,687000,0.679,
No query memory,0.711648,687500,0.694,
No query memory,0.71216,688000,0.676,
No query memory,0.712689,688500,0.655,
No query memory,0.713213,689000,0.673,
No query memory,0.713734,689500,0.674,
No query memory,0.714256,690000,0.678,
No query memory,0.714775,690500,0.694,
No query memory,0.715286,691000,0.71,
No query memory,0.7158,691500,0.701,
No query memory,0.716317,692000,0.666,
No query memory,0.716837,692500,0.666,
No query memory,0.717352,693000,0.679,
No query memory,0.717867,693500,0.676,
No query memory,0.718383,694000,0.652,
No query memory,0.7189,694500,0.648,
No query memory,0.719415,695000,0.668,
No query memory,0.719932,695500,0.686,
No query memory,0.720452,696000,0.703,
No query memory,0.720963,696500,0.71,
No query memory,0.721484,697000,0.702,
No query memory,0.722,697500,0.691,
No query memory,0.722522,698000,0.693,
No query memory,0.723042,698500,0.692,
No query memory,0.723552,699000,0.674,
No query memory,0.724062,699500,0.66,
No query memory,0.724579,700000,0.692,
No query memory,0.725095,700500,0.722,
No query memory,0.725614,701000,0.724,
No query memory,0.726128,701500,0.702,
No query memory,0.726649,702000,0.679,
No query memory,0.727178,702500,0.678,
No query memory,0.727693,703000,0.695,
No query memory,0.728206,703500,0.701,
No query memory,0.728721,704000,0.695,
No query memory,0.729235,704500,0.681,
No query memory,0.72975,705000,0.677,
No query memory,0.730269,705500,0.71,
No query memory,0.730783,706000,0.711,
No query memory,0.7313,706500,0.684,
No query memory,0.731819,707000,0.698,
No query memory,0.732333,707500,0.709,
No query memory,0.732851,708000,0.695,
No query memory,0.733369,708500,0.689,
No query memory,0.733888,709000,0.684,
No query memory,0.734409,709500,0.692,
No query memory,0.734927,710000,0.695,
No query memory,0.735442,710500,0.691,
No query memory,0.735964,711000,0.687,
No query memory,0.73649,711500,0.683,
No query memory,0.737006,712000,0.673,
No query memory,0.737525,712500,0.692,
No query memory,0.738044,713000,0.701,
No query memory,0.738562,713500,0.691,
No query memory,0.739073,714000,0.689,
No query memory,0.739588,714500,0.692,
No query memory,0.740104,715000,0.703,
No query memory,0.740623,715500,0.693,
No query memory,0.741141,716000,0.693,
No query memory,0.741655,716500,0.706,
No query memory,0.742168,717000,0.686,
No query memory,0.742684,717500,0.681,
No query memory,0.743198,718000,0.707,
No query memory,0.743712,718500,0.7,
No query memory,0.744232,719000,0.677,
No query memory,0.744752,719500,0.672,
No query memory,0.745266,720000,0.674,
No query memory,0.745782,720500,0.673,
No query memory,0.746299,721000,0.698,
No query memory,0.746818,721500,0.697,
No query memory,0.747336,722000,0.682,
No query memory,0.747858,722500,0.679,
No query memory,0.748372,723000,0.702,
No query memory,0.74889,723500,0.711,
No query memory,0.749411,724000,0.681,
No query memory,0.749927,724500,0.675,
No query memory,0.750445,725000,0.68,
No query memory,0.750958,725500,0.708,
No query memory,0.751476,726000,0.691,
No query memory,0.751986,726500,0.663,
No query memory,0.752505,727000,0.692,
No query memory,0.753023,727500,0.719,
No query memory,0.753546,728000,0.707,
No query memory,0.754065,728500,0.698,
No query memory,0.754586,729000,0.694,
No query memory,0.755101,729500,0.677,
No query memory,0.755613,730000,0.703,
No query memory,0.756127,730500,0.698,
No query memory,0.756646,731000,0.673,
No query memory,0.757169,731500,0.709,
No query memory,0.757689,732000,0.724,
No query memory,0.758208,732500,0.702,
No query memory,0.75873,733000,0.694,
No query memory,0.759257,733500,0.705,
No query memory,0.759775,734000,0.707,
No query memory,0.760292,734500,0.688,
No query memory,0.760811,735000,0.689,
No query memory,0.761323,735500,0.69,
No query memory,0.76184,736000,0.692,
No query memory,0.762353,736500,0.694,
No query memory,0.762866,737000,0.684,
No query memory,0.763381,737500,0.696,
No query memory,0.763898,738000,0.69,
No query memory,0.764412,738500,0.674,
No query memory,0.764931,739000,0.678,
No query memory,0.765441,739500,0.7,
No query memory,0.765961,740000,0.707,
No query memory,0.766475,740500,0.701,
No query memory,0.766987,741000,0.712,
No query memory,0.767503,741500,0.687,
No query memory,0.768017,742000,0.677,
No query memory,0.76854,742500,0.701,
No query memory,0.769061,743000,0.704,
No query memory,0.769583,743500,0.701,
No query memory,0.770101,744000,0.699,
No query memory,0.770613,744500,0.685,
No query memory,0.771129,745000,0.696,
No query memory,0.771645,745500,0.699,
No query memory,0.77216,746000,0.703,
No query memory,0.772671,746500,0.708,
No query memory,0.77319,747000,0.683,
No query memory,0.773709,747500,0.677,
No query memory,0.774227,748000,0.681,
No query memory,0.774751,748500,0.702,
No query memory,0.775273,749000,0.719,
No query memory,0.775781,749500,0.701,
No query memory,0.776291,750000,0.705,
No query memory,0.776802,750500,0.725,
No query memory,0.777312,751000,0.715,
No query memory,0.777832,751500,0.698,
No query memory,0.778346,752000,0.711,
No query memory,0.77886,752500,0.715,
No query memory,0.779377,753000,0.694,
No query memory,0.779897,753500,0.709,
No query memory,0.780419,754000,0.72,
No query memory,0.780931,754500,0.707,
No query memory,0.781456,755000,0.691,
No query memory,0.781971,755500,0.69,
No query memory,0.782483,756000,0.728,
No query memory,0.782995,756500,0.743,
No query memory,0.783519,757000,0.729,
No query memory,0.784033,757500,0.694,
No query memory,0.784551,758000,0.7,
No query memory,0.785071,758500,0.728,
No query memory,0.785584,759000,0.707,
No query memory,0.786107,759500,0.697,
No query memory,0.786621,760000,0.697,
No query memory,0.787135,760500,0.711,
No query memory,0.787656,761000,0.701,
No query memory,0.788171,761500,0.68,
No query memory,0.788687,762000,0.698,
No query memory,0.789207,762500,0.694,
No query memory,0.789726,763000,0.699,
No query memory,0.790243,763500,0.715,
No query memory,0.79076,764000,0.694,
No query memory,0.791274,764500,0.69,
No query memory,0.791801,765000,0.692,
No query memory,0.792319,765500,0.702,
No query memory,0.792835,766000,0.704,
No query memory,0.793354,766500,0.69,
No query memory,0.793871,767000,0.678,
No query memory,0.794391,767500,0.712,
No query memory,0.794914,768000,0.747,
No query memory,0.795432,768500,0.708,
No query memory,0.795947,769000,0.68,
No query memory,0.796465,769500,0.689,
No query memory,0.796984,770000,0.7,
No query memory,0.797495,770500,0.703,
No query memory,0.798007,771000,0.697,
No query memory,0.798523,771500,0.684,
No query memory,0.799038,772000,0.686,
No query memory,0.799556,772500,0.683,
No query memory,0.80007,773000,0.675,
No query memory,0.800594,773500,0.695,
No query memory,0.801115,774000,0.715,
No query memory,0.801632,774500,0.714,
No query memory,0.802149,775000,0.701,
No query memory,0.802668,775500,0.703,
No query memory,0.803185,776000,0.722,
No query memory,0.803699,776500,0.739,
No query memory,0.804221,777000,0.723,
No query memory,0.804742,777500,0.711,
No query memory,0.80526,778000,0.734,
No query memory,0.805785,778500,0.738,
No query memory,0.806304,779000,0.727,
No query memory,0.80682,779500,0.705,
No query memory,0.807347,780000,0.707,
No query memory,0.807863,780500,0.738,
No query memory,0.80838,781000,0.713,
No query memory,0.808896,781500,0.698,
No query memory,0.809414,782000,0.714,
No query memory,0.809928,782500,0.707,
No query memory,0.81044,783000,0.702,
No query memory,0.810962,783500,0.714,
No query memory,0.811485,784000,0.723,
No query memory,0.812006,784500,0.704,
No query memory,0.812524,785000,0.69,
No query memory,0.813044,785500,0.7,
No query memory,0.813556,786000,0.713,
No query memory,0.814071,786500,0.715,
No query memory,0.814595,787000,0.72,
No query memory,0.815109,787500,0.714,
No query memory,0.815631,788000,0.709,
No query memory,0.816146,788500,0.693,
No query memory,0.816659,789000,0.686,
No query memory,0.817179,789500,0.698,
No query memory,0.8177,790000,0.682,
No query memory,0.818231,790500,0.688,
No query memory,0.818753,791000,0.71,
No query memory,0.819267,791500,0.714,
No query memory,0.819789,792000,0.72,
No query memory,0.820303,792500,0.709,
No query memory,0.820822,793000,0.697,
No query memory,0.821341,793500,0.715,
No query memory,0.821866,794000,0.738,
No query memory,0.822385,794500,0.735,
No query memory,0.8229,795000,0.709,
No query memory,0.823419,795500,0.698,
No query memory,0.823938,796000,0.7,
No query memory,0.824461,796500,0.688,
No query memory,0.824976,797000,0.675,
No query memory,0.825493,797500,0.677,
No query memory,0.826008,798000,0.69,
No query memory,0.826523,798500,0.709,
No query memory,0.82704,799000,0.707,
No query memory,0.827559,799500,0.699,
No query memory,0.828079,800000,0.71,
No query memory,0.828589,800500,0.708,
No query memory,0.829115,801000,0.701,
No query memory,0.829631,801500,0.699,
No query memory,0.830146,802000,0.681,
No query memory,0.830663,802500,0.671,
No query memory,0.831182,803000,0.702,
No query memory,0.831704,803500,0.701,
No query memory,0.832224,804000,0.684,
No query memory,0.832731,804500,0.707,
No query memory,0.833251,805000,0.722,
No query memory,0.83377,805500,0.706,
No query memory,0.834291,806000,0.698,
No query memory,0.834806,806500,0.699,
No query memory,0.835332,807000,0.702,
No query memory,0.835864,807500,0.702,
No query memory,0.836381,808000,0.699,
No query memory,0.836897,808500,0.707,
No query memory,0.837412,809000,0.707,
No query memory,0.837928,809500,0.736,
No query memory,0.838441,810000,0.743,
No query memory,0.838958,810500,0.717,
No query memory,0.839479,811000,0.713,
No query memory,0.839998,811500,0.698,
No query memory,0.840514,812000,0.705,
No query memory,0.841031,812500,0.717,
No query memory,0.841545,813000,0.705,
No query memory,0.842065,813500,0.703,
No query memory,0.842576,814000,0.7,
No query memory,0.843094,814500,0.718,
No query memory,0.843611,815000,0.725,
No query memory,0.844125,815500,0.722,
No query memory,0.844646,816000,0.715,
No query memory,0.845165,816500,0.709,
No query memory,0.845683,817000,0.737,
No query memory,0.846203,817500,0.737,
No query memory,0.846719,818000,0.729,
No query memory,0.847233,818500,0.724,
No query memory,0.847742,819000,0.714,
No query memory,0.848256,819500,0.705,
No query memory,0.848785,820000,0.696,
No query memory,0.849299,820500,0.694,
No query memory,0.84982,821000,0.703,
No query memory,0.850342,821500,0.733,
No query memory,0.850862,822000,0.72,
No query memory,0.851388,822500,0.711,
No query memory,0.851902,823000,0.7,
No query memory,0.852415,823500,0.704,
No query memory,0.852928,824000,0.729,
No query memory,0.853446,824500,0.71,
No query memory,0.85396,825000,0.709,
No query memory,0.85448,825500,0.7,
No query memory,0.855004,826000,0.689,
No query memory,0.85552,826500,0.694,
No query memory,0.856038,827000,0.691,
No query memory,0.856555,827500,0.69,
No query memory,0.857069,828000,0.701,
No query memory,0.857586,828500,0.718,
No query memory,0.858105,829000,0.722,
No query memory,0.858628,829500,0.718,
No query memory,0.85915,830000,0.713,
No query memory,0.859674,830500,0.704,
No query memory,0.860197,831000,0.712,
No query memory,0.860712,831500,0.72,
No query memory,0.861229,832000,0.732,
No query memory,0.861736,832500,0.741,
No query memory,0.862257,833000,0.724,
No query memory,0.862775,833500,0.717,
No query memory,0.863286,834000,0.705,
No query memory,0.863802,834500,0.686,
No query memory,0.864321,835000,0.699,
No query memory,0.864846,835500,0.734,
No query memory,0.86537,836000,0.726,
No query memory,0.865878,836500,0.703,
No query memory,0.866404,837000,0.7,
No query memory,0.866922,837500,0.71,
No query memory,0.867441,838000,0.721,
No query memory,0.867958,838500,0.73,
No query memory,0.868467,839000,0.717,
No query memory,0.868982,839500,0.706,
No query memory,0.869498,840000,0.702,
No query memory,0.870021,840500,0.709,
No query memory,0.870536,841000,0.732,
No query memory,0.871058,841500,0.726,
No query memory,0.871579,842000,0.717,
No query memory,0.872092,842500,0.712,
No query memory,0.87261,843000,0.722,
No query memory,0.873126,843500,0.722,
No query memory,0.873644,844000,0.72,
No query memory,0.874161,844500,0.728,
No query memory,0.874675,845000,0.73,
No query memory,0.875195,845500,0.712,
No query memory,0.875716,846000,0.705,
No query memory,0.876229,846500,0.714,
No query memory,0.876749,847000,0.706,
No query memory,0.877261,847500,0.714,
No query memory,0.877775,848000,0.724,
No query memory,0.878294,848500,0.722,
No query memory,0.878814,849000,0.714,
No query memory,0.879329,849500,0.721,
No query memory,0.879847,850000,0.737,
No query memory,0.880364,850500,0.744,
No query memory,0.880882,851000,0.749,
No query memory,0.881396,851500,0.75,
No query memory,0.881911,852000,0.713,
No query memory,0.882431,852500,0.709,
No query memory,0.882949,853000,0.733,
No query memory,0.883461,853500,0.717,
No query memory,0.883976,854000,0.7,
No query memory,0.884496,854500,0.703,
No query memory,0.88502,855000,0.722,
No query memory,0.885541,855500,0.709,
No query memory,0.886057,856000,0.711,
No query memory,0.886581,856500,0.74,
No query memory,0.887102,857000,0.743,
No query memory,0.887621,857500,0.721,
No query memory,0.888143,858000,0.699,
No query memory,0.88866,858500,0.719,
No query memory,0.88918,859000,0.725,
No query memory,0.889706,859500,0.705,
No query memory,0.890235,860000,0.705,
No query memory,0.890744,860500,0.717,
No query memory,0.891258,861000,0.713,
No query memory,0.891776,861500,0.719,
No query memory,0.892293,862000,0.727,
No query memory,0.89281,862500,0.703,
No query memory,0.89333,863000,0.68,
No query memory,0.89384,863500,0.68,
No query memory,0.894363,864000,0.686,
No query memory,0.894882,864500,0.726,
No query memory,0.895402,865000,0.749,
No query memory,0.895917,865500,0.72,
No query memory,0.896434,866000,0.726,
No query memory,0.896946,866500,0.735,
No query memory,0.897462,867000,0.753,
No query memory,0.897982,867500,0.752,
No query memory,0.898501,868000,0.712,
No query memory,0.899015,868500,0.717,
No query memory,0.899532,869000,0.731,
No query memory,0.900055,869500,0.732,
No query memory,0.900581,870000,0.737,
No query memory,0.901098,870500,0.731,
No query memory,0.901614,871000,0.748,
No query memory,0.902136,871500,0.749,
No query memory,0.902656,872000,0.73,
No query memory,0.903165,872500,0.732,
No query memory,0.903673,873000,0.711,
No query memory,0.90419,873500,0.707,
No query memory,0.904701,874000,0.718,
No query memory,0.905216,874500,0.705,
No query memory,0.905731,875000,0.711,
No query memory,0.906253,875500,0.726,
No query memory,0.906772,876000,0.737,
No query memory,0.90729,876500,0.729,
No query memory,0.907811,877000,0.728,
No query memory,0.908322,877500,0.716,
No query memory,0.908841,878000,0.706,
No query memory,0.909365,878500,0.717,
No query memory,0.909882,879000,0.718,
No query memory,0.910397,879500,0.719,
No query memory,0.910913,880000,0.728,
No query memory,0.911429,880500,0.727,
No query memory,0.911945,881000,0.717,
No query memory,0.912458,881500,0.717,
No query memory,0.912974,882000,0.721,
No query memory,0.913487,882500,0.722,
No query memory,0.914003,883000,0.706,
No query memory,0.914518,883500,0.703,
No query memory,0.915041,884000,0.727,
No query memory,0.915556,884500,0.716,
No query memory,0.916075,885000,0.71,
No query memory,0.9166,885500,0.718,
No query memory,0.917109,886000,0.699,
No query memory,0.917621,886500,0.727,
No query memory,0.918135,887000,0.752,
No query memory,0.918653,887500,0.736,
No query memory,0.919166,888000,0.711,
No query memory,0.919683,888500,0.708,
No query memory,0.920204,889000,0.732,
No query memory,0.920721,889500,0.747,
No query memory,0.921239,890000,0.722,
No query memory,0.921758,890500,0.705,
No query memory,0.922269,891000,0.71,
No query memory,0.92278,891500,0.726,
No query memory,0.923294,892000,0.737,
No query memory,0.923809,892500,0.692,
No query memory,0.924323,893000,0.688,
No query memory,0.924851,893500,0.719,
No query memory,0.925369,894000,0.738,
No query memory,0.925886,894500,0.727,
No query memory,0.926401,895000,0.717,
No query memory,0.926922,895500,0.735,
No query memory,0.927433,896000,0.742,
No query memory,0.927956,896500,0.738,
No query memory,0.928471,897000,0.735,
No query memory,0.928986,897500,0.722,
No query memory,0.929499,898000,0.696,
No query memory,0.930007,898500,0.709,
No query memory,0.930525,899000,0.721,
No query memory,0.931039,899500,0.716,
No query memory,0.931552,900000,0.704,
No query memory,0.932066,900500,0.723,
No query memory,0.932586,901000,0.74,
No query memory,0.933103,901500,0.704,
No query memory,0.933621,902000,0.725,
No query memory,0.934143,902500,0.745,
No query memory,0.934666,903000,0.729,
No query memory,0.935177,903500,0.734,
No query memory,0.935692,904000,0.725,
No query memory,0.936208,904500,0.717,
No query memory,0.936728,905000,0.719,
No query memory,0.937238,905500,0.741,
No query memory,0.937752,906000,0.739,
No query memory,0.938272,906500,0.74,
No query memory,0.93879,907000,0.756,
No query memory,0.939301,907500,0.737,
No query memory,0.93982,908000,0.745,
No query memory,0.940339,908500,0.743,
No query memory,0.94085,909000,0.713,
No query memory,0.941377,909500,0.728,
No query memory,0.941891,910000,0.745,
No query memory,0.942406,910500,0.746,
No query memory,0.942921,911000,0.715,
No query memory,0.943433,911500,0.714,
No query memory,0.943947,912000,0.743,
No query memory,0.944471,912500,0.729,
No query memory,0.944993,913000,0.715,
No query memory,0.945515,913500,0.721,
No query memory,0.946038,914000,0.738,
No query memory,0.946561,914500,0.742,
No query memory,0.947079,915000,0.738,
No query memory,0.947596,915500,0.733,
No query memory,0.948114,916000,0.737,
No query memory,0.948622,916500,0.729,
No query memory,0.949142,917000,0.734,
No query memory,0.949656,917500,0.748,
No query memory,0.95018,918000,0.744,
No query memory,0.950699,918500,0.746,
No query memory,0.951228,919000,0.724,
No query memory,0.951749,919500,0.707,
No query memory,0.952259,920000,0.709,
No query memory,0.952781,920500,0.715,
No query memory,0.953295,921000,0.73,
No query memory,0.953815,921500,0.735,
No query memory,0.954339,922000,0.739,
No query memory,0.954857,922500,0.734,
No query memory,0.955373,923000,0.729,
No query memory,0.955889,923500,0.743,
No query memory,0.956402,924000,0.746,
No query memory,0.956918,924500,0.756,
No query memory,0.957435,925000,0.739,
No query memory,0.957956,925500,0.737,
No query memory,0.958471,926000,0.752,
No query memory,0.958989,926500,0.725,
No query memory,0.959505,927000,0.734,
No query memory,0.960025,927500,0.731,
No query memory,0.960546,928000,0.723,
No query memory,0.961058,928500,0.734,
No query memory,0.961572,929000,0.744,
No query memory,0.962092,929500,0.742,
No query memory,0.962606,930000,0.739,
No query memory,0.963116,930500,0.742,
No query memory,0.963637,931000,0.748,
No query memory,0.964156,931500,0.741,
No query memory,0.964672,932000,0.721,
No query memory,0.965193,932500,0.733,
No query memory,0.965709,933000,0.732,
No query memory,0.966225,933500,0.721,
No query memory,0.966746,934000,0.743,
No query memory,0.967256,934500,0.731,
No query memory,0.967775,935000,0.71,
No query memory,0.968299,935500,0.731,
No query memory,0.968815,936000,0.755,
No query memory,0.969326,936500,0.744,
No query memory,0.969843,937000,0.724,
No query memory,0.970361,937500,0.74,
No query memory,0.970879,938000,0.745,
No query memory,0.971397,938500,0.731,
No query memory,0.971912,939000,0.735,
No query memory,0.972429,939500,0.747,
No query memory,0.972947,940000,0.758,
No query memory,0.973461,940500,0.757,
No query memory,0.973972,941000,0.73,
No query memory,0.974494,941500,0.711,
No query memory,0.975021,942000,0.709,
No query memory,0.975537,942500,0.725,
No query memory,0.976061,943000,0.713,
No query memory,0.976578,943500,0.708,
No query memory,0.977094,944000,0.71,
No query memory,0.977613,944500,0.71,
No query memory,0.978134,945000,0.738,
No query memory,0.978655,945500,0.748,
No query memory,0.979176,946000,0.723,
No query memory,0.979697,946500,0.732,
No query memory,0.98021,947000,0.748,
No query memory,0.980727,947500,0.715,
No query memory,0.981244,948000,0.725,
No query memory,0.981761,948500,0.758,
No query memory,0.982283,949000,0.755,
No query memory,0.982795,949500,0.738,
No query memory,0.983309,950000,0.734,
No query memory,0.983819,950500,0.722,
No query memory,0.984334,951000,0.709,
No query memory,0.984848,951500,0.693,
No query memory,0.985361,952000,0.699,
No query memory,0.985883,952500,0.709,
No query memory,0.986404,953000,0.708,
No query memory,0.986924,953500,0.723,
No query memory,0.987444,954000,0.722,
No query memory,0.987959,954500,0.739,
No query memory,0.988477,955000,0.768,
No query memory,0.988995,955500,0.755,
No query memory,0.989514,956000,0.737,
No query memory,0.990027,956500,0.727,
No query memory,0.99054,957000,0.723,
No query memory,0.991059,957500,0.741,
No query memory,0.991579,958000,0.763,
No query memory,0.992095,958500,0.748,
No query memory,0.992619,959000,0.724,
No query memory,0.993133,959500,0.736,
No query memory,0.993639,960000,0.746,
No query memory,0.994151,960500,0.752,
No query memory,0.994669,961000,0.75,
No query memory,0.995186,961500,0.753,
No query memory,0.995697,962000,0.728,
No query memory,0.996226,962500,0.719,
No query memory,0.996736,963000,0.743,
No query memory,0.997248,963500,0.73,
No query memory,0.99776,964000,0.715,
No query memory,0.998283,964500,0.719,
No query memory,0.998808,965000,0.724,
No query memory,0.99932,965500,0.73,
No query memory,0.999834,966000,0.748,
No query memory,1.000349,966500,0.741,
No query memory,1.000862,967000,0.717,
No query memory,1.00139,967500,0.721,
No query memory,1.001909,968000,0.734,
No query memory,1.002425,968500,0.733,
No query memory,1.002943,969000,0.706,
No query memory,1.00346,969500,0.701,
No query memory,1.003976,970000,0.731,
No query memory,1.004492,970500,0.72,
No query memory,1.005008,971000,0.727,
No query memory,1.005518,971500,0.743,
No query memory,1.006036,972000,0.737,
No query memory,1.006553,972500,0.749,
No query memory,1.007076,973000,0.737,
No query memory,1.007601,973500,0.737,
No query memory,1.008126,974000,0.75,
No query memory,1.008646,974500,0.737,
No query memory,1.009158,975000,0.728,
No query memory,1.009678,975500,0.725,
No query memory,1.010201,976000,0.72,
No query memory,1.010714,976500,0.72,
No query memory,1.011238,977000,0.715,
No query memory,1.011755,977500,0.71,
No query memory,1.012275,978000,0.715,
No query memory,1.012796,978500,0.736,
No query memory,1.013306,979000,0.736,
No query memory,1.013815,979500,0.728,
No query memory,1.014333,980000,0.726,
No query memory,1.014847,980500,0.721,
No query memory,1.015364,981000,0.748,
No query memory,1.015874,981500,0.742,
No query memory,1.016391,982000,0.723,
No query memory,1.016906,982500,0.751,
No query memory,1.017423,983000,0.751,
No query memory,1.017941,983500,0.74,
No query memory,1.01845,984000,0.744,
No query memory,1.018965,984500,0.734,
No query memory,1.019485,985000,0.73,
No query memory,1.020001,985500,0.738,
No query memory,1.020521,986000,0.739,
No query memory,1.02104,986500,0.74,
No query memory,1.021555,987000,0.746,
No query memory,1.022071,987500,0.727,
No query memory,1.022588,988000,0.734,
No query memory,1.023104,988500,0.74,
No query memory,1.02363,989000,0.734,
No query memory,1.02415,989500,0.751,
No query memory,1.024671,990000,0.753,
No query memory,1.02519,990500,0.738,
No query memory,1.025702,991000,0.738,
No query memory,1.02622,991500,0.739,
No query memory,1.026737,992000,0.728,
No query memory,1.027258,992500,0.723,
No query memory,1.027782,993000,0.722,
No query memory,1.028296,993500,0.741,
No query memory,1.028813,994000,0.748,
No query memory,1.029336,994500,0.741,
No query memory,1.029855,995000,0.728,
No query memory,1.03037,995500,0.714,
No query memory,1.030884,996000,0.73,
No query memory,1.031408,996500,0.742,
No query memory,1.031916,997000,0.744,
No query memory,1.03244,997500,0.756,
No query memory,1.03296,998000,0.764,
No query memory,1.033476,998500,0.737,
No query memory,1.033989,999000,0.727,
No query memory,1.034506,999500,0.727,
No query memory,1.035025,1000000,0.71,
No query memory,1.035541,1000500,0.724,
No query memory,1.036059,1001000,0.753,
No query memory,1.036579,1001500,0.75,
No query memory,1.037104,1002000,0.746,
No query memory,1.037625,1002500,0.764,
No query memory,1.038144,1003000,0.751,
No query memory,1.038665,1003500,0.729,
No query memory,1.039184,1004000,0.719,
No query memory,1.0397,1004500,0.736,
No query memory,1.040214,1005000,0.755,
No query memory,1.040738,1005500,0.748,
No query memory,1.041252,1006000,0.731,
No query memory,1.041766,1006500,0.735,
No query memory,1.042289,1007000,0.751,
No query memory,1.042804,1007500,0.751,
No query memory,1.043323,1008000,0.767,
No query memory,1.043841,1008500,0.77,
No query memory,1.044361,1009000,0.735,
No query memory,1.044883,1009500,0.729,
No query memory,1.045406,1010000,0.749,
No query memory,1.045928,1010500,0.741,
No query memory,1.046442,1011000,0.733,
No query memory,1.046958,1011500,0.748,
No query memory,1.047474,1012000,0.739,
No query memory,1.047999,1012500,0.722,
No query memory,1.048508,1013000,0.733,
No query memory,1.049026,1013500,0.732,
No query memory,1.049543,1014000,0.71,
No query memory,1.050056,1014500,0.723,
No query memory,1.050572,1015000,0.735,
No query memory,1.051081,1015500,0.733,
No query memory,1.0516,1016000,0.728,
No query memory,1.052117,1016500,0.729,
No query memory,1.052635,1017000,0.737,
No query memory,1.053151,1017500,0.719,
No query memory,1.053679,1018000,0.727,
No query memory,1.054191,1018500,0.749,
No query memory,1.054706,1019000,0.75,
No query memory,1.055226,1019500,0.739,
No query memory,1.055749,1020000,0.742,
No query memory,1.056264,1020500,0.752,
No query memory,1.056781,1021000,0.755,
No query memory,1.0573,1021500,0.761,
No query memory,1.057819,1022000,0.765,
No query memory,1.058333,1022500,0.733,
No query memory,1.05886,1023000,0.725,
No query memory,1.059382,1023500,0.748,
No query memory,1.059892,1024000,0.742,
No query memory,1.06041,1024500,0.745,
No query memory,1.060924,1025000,0.752,
No query memory,1.061443,1025500,0.765,
No query memory,1.061964,1026000,0.765,
No query memory,1.062482,1026500,0.749,
No query memory,1.063,1027000,0.766,
No query memory,1.063512,1027500,0.775,
No query memory,1.064033,1028000,0.741,
No query memory,1.064549,1028500,0.741,
No query memory,1.065068,1029000,0.746,
No query memory,1.065588,1029500,0.751,
No query memory,1.066112,1030000,0.761,
No query memory,1.066627,1030500,0.739,
No query memory,1.067148,1031000,0.726,
No query memory,1.067661,1031500,0.721,
No query memory,1.068181,1032000,0.734,
No query memory,1.068696,1032500,0.758,
No query memory,1.069208,1033000,0.777,
No query memory,1.069728,1033500,0.755,
No query memory,1.070244,1034000,0.737,
No query memory,1.070762,1034500,0.727,
No query memory,1.071278,1035000,0.714,
No query memory,1.071798,1035500,0.737,
No query memory,1.072318,1036000,0.74,
No query memory,1.072835,1036500,0.739,
No query memory,1.073344,1037000,0.744,
No query memory,1.073854,1037500,0.765,
No query memory,1.074373,1038000,0.783,
No query memory,1.074895,1038500,0.748,
No query memory,1.075415,1039000,0.731,
No query memory,1.075932,1039500,0.748,
No query memory,1.076444,1040000,0.748,
No query memory,1.076958,1040500,0.721,
No query memory,1.077471,1041000,0.728,
No query memory,1.077991,1041500,0.742,
No query memory,1.078507,1042000,0.749,
No query memory,1.079041,1042500,0.75,
No query memory,1.079552,1043000,0.752,
No query memory,1.080063,1043500,0.756,
No query memory,1.080578,1044000,0.761,
No query memory,1.081102,1044500,0.765,
No query memory,1.081618,1045000,0.736,
No query memory,1.082128,1045500,0.734,
No query memory,1.08264,1046000,0.747,
No query memory,1.083156,1046500,0.752,
No query memory,1.083673,1047000,0.745,
No query memory,1.084185,1047500,0.735,
No query memory,1.0847,1048000,0.725,
No query memory,1.085215,1048500,0.739,
No query memory,1.085736,1049000,0.763,
No query memory,1.086251,1049500,0.76,
No query memory,1.086777,1050000,0.762,
No query memory,1.087287,1050500,0.761,
No query memory,1.087805,1051000,0.746,
No query memory,1.088322,1051500,0.731,
No query memory,1.08884,1052000,0.752,
No query memory,1.089368,1052500,0.768,
No query memory,1.089896,1053000,0.747,
No query memory,1.090411,1053500,0.755,
No query memory,1.090925,1054000,0.756,
No query memory,1.091439,1054500,0.752,
No query memory,1.091967,1055000,0.747,
No query memory,1.092479,1055500,0.728,
No query memory,1.093003,1056000,0.73,
No query memory,1.093521,1056500,0.742,
No query memory,1.094045,1057000,0.743,
No query memory,1.094562,1057500,0.725,
No query memory,1.095078,1058000,0.72,
No query memory,1.095588,1058500,0.742,
No query memory,1.096107,1059000,0.75,
No query memory,1.096629,1059500,0.741,
No query memory,1.097143,1060000,0.751,
No query memory,1.097671,1060500,0.763,
No query memory,1.098189,1061000,0.753,
No query memory,1.098711,1061500,0.745,
No query memory,1.099222,1062000,0.743,
No query memory,1.099741,1062500,0.737,
No query memory,1.100254,1063000,0.737,
No query memory,1.100768,1063500,0.743,
No query memory,1.101285,1064000,0.743,
No query memory,1.1018,1064500,0.753,
No query memory,1.102316,1065000,0.752,
No query memory,1.102833,1065500,0.722,
No query memory,1.103348,1066000,0.731,
No query memory,1.103863,1066500,0.72,
No query memory,1.104377,1067000,0.708,
No query memory,1.104893,1067500,0.759,
No query memory,1.105409,1068000,0.753,
No query memory,1.105929,1068500,0.732,
No query memory,1.106455,1069000,0.756,
No query memory,1.106969,1069500,0.765,
No query memory,1.107485,1070000,0.753,
No query memory,1.107998,1070500,0.759,
No query memory,1.108511,1071000,0.758,
No query memory,1.109026,1071500,0.752,
No query memory,1.109546,1072000,0.746,
No query memory,1.110063,1072500,0.737,
No query memory,1.110577,1073000,0.747,
No query memory,1.111088,1073500,0.743,
No query memory,1.111604,1074000,0.731,
No query memory,1.11212,1074500,0.742,
No query memory,1.112636,1075000,0.769,
No query memory,1.113153,1075500,0.775,
No query memory,1.113678,1076000,0.764,
No query memory,1.114192,1076500,0.755,
No query memory,1.114709,1077000,0.761,
No query memory,1.115227,1077500,0.735,
No query memory,1.11575,1078000,0.728,
No query memory,1.116269,1078500,0.745,
No query memory,1.116786,1079000,0.739,
No query memory,1.117306,1079500,0.742,
No query memory,1.117829,1080000,0.741,
No query memory,1.118348,1080500,0.75,
No query memory,1.118864,1081000,0.762,
No query memory,1.119387,1081500,0.749,
No query memory,1.119907,1082000,0.735,
No query memory,1.120418,1082500,0.752,
No query memory,1.120941,1083000,0.749,
No query memory,1.121458,1083500,0.734,
No query memory,1.121983,1084000,0.728,
No query memory,1.122502,1084500,0.732,
No query memory,1.123022,1085000,0.755,
No query memory,1.123543,1085500,0.747,
No query memory,1.124056,1086000,0.746,
No query memory,1.124574,1086500,0.756,
No query memory,1.125092,1087000,0.73,
No query memory,1.12561,1087500,0.709,
No query memory,1.12613,1088000,0.733,
No query memory,1.126647,1088500,0.776,
No query memory,1.127166,1089000,0.771,
No query memory,1.127689,1089500,0.772,
No query memory,1.128208,1090000,0.79,
No query memory,1.128723,1090500,0.779,
No query memory,1.129243,1091000,0.778,
No query memory,1.129769,1091500,0.758,
No query memory,1.130282,1092000,0.724,
No query memory,1.130801,1092500,0.727,
No query memory,1.131309,1093000,0.744,
No query memory,1.131828,1093500,0.743,
No query memory,1.132352,1094000,0.77,
No query memory,1.132865,1094500,0.774,
No query memory,1.133381,1095000,0.748,
No query memory,1.133893,1095500,0.76,
No query memory,1.134411,1096000,0.748,
No query memory,1.134928,1096500,0.732,
No query memory,1.135449,1097000,0.754,
No query memory,1.135964,1097500,0.765,
No query memory,1.136483,1098000,0.743,
No query memory,1.137001,1098500,0.749,
No query memory,1.137517,1099000,0.754,
No query memory,1.138043,1099500,0.737,
No query memory,1.138555,1100000,0.736,
No query memory,1.139066,1100500,0.743,
No query memory,1.139583,1101000,0.751,
No query memory,1.14009,1101500,0.75,
No query memory,1.14061,1102000,0.74,
No query memory,1.141128,1102500,0.744,
No query memory,1.141641,1103000,0.752,
No query memory,1.142164,1103500,0.742,
No query memory,1.142684,1104000,0.741,
No query memory,1.143192,1104500,0.739,
No query memory,1.143708,1105000,0.722,
No query memory,1.144234,1105500,0.726,
No query memory,1.144754,1106000,0.751,
No query memory,1.145279,1106500,0.752,
No query memory,1.145803,1107000,0.74,
No query memory,1.146319,1107500,0.746,
No query memory,1.146836,1108000,0.749,
No query memory,1.147353,1108500,0.733,
No query memory,1.147867,1109000,0.725,
No query memory,1.148385,1109500,0.758,
No query memory,1.148898,1110000,0.765,
No query memory,1.149417,1110500,0.751,
No query memory,1.149931,1111000,0.755,
No query memory,1.150457,1111500,0.745,
No query memory,1.150978,1112000,0.756,
No query memory,1.151495,1112500,0.778,
No query memory,1.152009,1113000,0.766,
No query memory,1.15253,1113500,0.753,
No query memory,1.153038,1114000,0.76,
No query memory,1.153558,1114500,0.758,
No query memory,1.154082,1115000,0.755,
No query memory,1.154603,1115500,0.761,
No query memory,1.155121,1116000,0.769,
No query memory,1.155639,1116500,0.773,
No query memory,1.156149,1117000,0.761,
No query memory,1.15667,1117500,0.757,
No query memory,1.157183,1118000,0.773,
No query memory,1.157698,1118500,0.766,
No query memory,1.158214,1119000,0.745,
No query memory,1.158733,1119500,0.734,
No query memory,1.15924,1120000,0.73,
No query memory,1.159762,1120500,0.724,
No query memory,1.16028,1121000,0.726,
No query memory,1.160796,1121500,0.748,
No query memory,1.161313,1122000,0.738,
No query memory,1.16183,1122500,0.738,
No query memory,1.162349,1123000,0.752,
No query memory,1.16287,1123500,0.743,
No query memory,1.163391,1124000,0.764,
No query memory,1.163914,1124500,0.778,
No query memory,1.164431,1125000,0.765,
No query memory,1.16495,1125500,0.762,
No query memory,1.165464,1126000,0.756,
No query memory,1.165983,1126500,0.738,
No query memory,1.166496,1127000,0.755,
No query memory,1.167016,1127500,0.772,
No query memory,1.167539,1128000,0.76,
No query memory,1.168056,1128500,0.724,
No query memory,1.168577,1129000,0.729,
No query memory,1.169089,1129500,0.748,
No query memory,1.169611,1130000,0.752,
No query memory,1.170127,1130500,0.758,
No query memory,1.170642,1131000,0.748,
No query memory,1.17116,1131500,0.736,
No query memory,1.171678,1132000,0.739,
No query memory,1.172199,1132500,0.777,
No query memory,1.172717,1133000,0.784,
No query memory,1.173236,1133500,0.755,
No query memory,1.173757,1134000,0.743,
No query memory,1.174273,1134500,0.745,
No query memory,1.174783,1135000,0.744,
No query memory,1.175296,1135500,0.751,
No query memory,1.175816,1136000,0.757,
No query memory,1.176332,1136500,0.765,
No query memory,1.176853,1137000,0.76,
No query memory,1.17736,1137500,0.757,
No query memory,1.177878,1138000,0.748,
No query memory,1.178392,1138500,0.742,
No query memory,1.178909,1139000,0.752,
No query memory,1.179434,1139500,0.745,
No query memory,1.179947,1140000,0.737,
No query memory,1.180465,1140500,0.744,
No query memory,1.180989,1141000,0.746,
No query memory,1.181506,1141500,0.73,
No query memory,1.182021,1142000,0.739,
No query memory,1.182534,1142500,0.759,
No query memory,1.183054,1143000,0.769,
No query memory,1.183572,1143500,0.753,
No query memory,1.184089,1144000,0.734,
No query memory,1.184612,1144500,0.741,
No query memory,1.185127,1145000,0.758,
No query memory,1.185644,1145500,0.755,
No query memory,1.186163,1146000,0.748,
No query memory,1.186683,1146500,0.738,
No query memory,1.187207,1147000,0.747,
No query memory,1.187726,1147500,0.763,
No query memory,1.188248,1148000,0.757,
No query memory,1.188771,1148500,0.754,
No query memory,1.189291,1149000,0.747,
No query memory,1.189809,1149500,0.768,
No query memory,1.190325,1150000,0.781,
No query memory,1.190843,1150500,0.761,
No query memory,1.191362,1151000,0.772,
No query memory,1.191887,1151500,0.768,
No query memory,1.192407,1152000,0.737,
No query memory,1.192917,1152500,0.747,
No query memory,1.193433,1153000,0.749,
No query memory,1.193945,1153500,0.747,
No query memory,1.194466,1154000,0.772,
No query memory,1.194984,1154500,0.77,
No query memory,1.195503,1155000,0.734,
No query memory,1.196026,1155500,0.734,
No query memory,1.196545,1156000,0.769,
No query memory,1.197062,1156500,0.777,
No query memory,1.197583,1157000,0.756,
No query memory,1.1981,1157500,0.745,
No query memory,1.198622,1158000,0.742,
No query memory,1.199137,1158500,0.738,
No query memory,1.199655,1159000,0.735,
No query memory,1.200168,1159500,0.748,
No query memory,1.200692,1160000,0.754,
No query memory,1.201212,1160500,0.744,
No query memory,1.201729,1161000,0.761,
No query memory,1.202245,1161500,0.78,
No query memory,1.202768,1162000,0.759,
No query memory,1.203286,1162500,0.755,
No query memory,1.203798,1163000,0.764,
No query memory,1.204316,1163500,0.767,
No query memory,1.204831,1164000,0.765,
No query memory,1.205356,1164500,0.756,
No query memory,1.205872,1165000,0.745,
No query memory,1.206392,1165500,0.746,
No query memory,1.206907,1166000,0.749,
No query memory,1.207424,1166500,0.762,
No query memory,1.207939,1167000,0.774,
No query memory,1.208455,1167500,0.753,
No query memory,1.208973,1168000,0.76,
No query memory,1.209488,1168500,0.762,
No query memory,1.210001,1169000,0.748,
No query memory,1.210522,1169500,0.756,
No query memory,1.211041,1170000,0.768,
No query memory,1.211555,1170500,0.748,
No query memory,1.212074,1171000,0.735,
No query memory,1.212594,1171500,0.748,
No query memory,1.213117,1172000,0.745,
No query memory,1.213632,1172500,0.751,
No query memory,1.214146,1173000,0.763,
No query memory,1.214668,1173500,0.764,
No query memory,1.215193,1174000,0.762,
No query memory,1.215711,1174500,0.762,
No query memory,1.216235,1175000,0.756,
No query memory,1.216754,1175500,0.733,
No query memory,1.217263,1176000,0.749,
No query memory,1.217777,1176500,0.762,
No query memory,1.218296,1177000,0.739,
No query memory,1.218813,1177500,0.76,
No query memory,1.219336,1178000,0.771,
No query memory,1.219869,1178500,0.732,
No query memory,1.220383,1179000,0.733,
No query memory,1.220897,1179500,0.755,
No query memory,1.221416,1180000,0.755,
No query memory,1.221934,1180500,0.758,
No query memory,1.222449,1181000,0.755,
No query memory,1.222969,1181500,0.753,
No query memory,1.223482,1182000,0.754,
No query memory,1.224005,1182500,0.745,
No query memory,1.224527,1183000,0.746,
No query memory,1.225041,1183500,0.745,
No query memory,1.225556,1184000,0.743,
No query memory,1.22607,1184500,0.758,
No query memory,1.226585,1185000,0.78,
No query memory,1.227103,1185500,0.779,
No query memory,1.227621,1186000,0.779,
No query memory,1.228143,1186500,0.766,
No query memory,1.228661,1187000,0.743,
No query memory,1.229174,1187500,0.732,
No query memory,1.229682,1188000,0.742,
No query memory,1.230198,1188500,0.755,
No query memory,1.230714,1189000,0.753,
No query memory,1.231236,1189500,0.762,
No query memory,1.231753,1190000,0.767,
No query memory,1.232268,1190500,0.762,
No query memory,1.232784,1191000,0.742,
No query memory,1.23331,1191500,0.748,
No query memory,1.233824,1192000,0.735,
No query memory,1.234337,1192500,0.707,
No query memory,1.234862,1193000,0.731,
No query memory,1.235377,1193500,0.756,
No query memory,1.235893,1194000,0.758,
No query memory,1.236415,1194500,0.747,
No query memory,1.236938,1195000,0.754,
No query memory,1.237456,1195500,0.765,
No query memory,1.23798,1196000,0.75,
No query memory,1.238502,1196500,0.753,
No query memory,1.239019,1197000,0.756,
No query memory,1.239543,1197500,0.758,
No query memory,1.240057,1198000,0.75,
No query memory,1.24057,1198500,0.736,
No query memory,1.241092,1199000,0.755,
No query memory,1.24161,1199500,0.78,
No query memory,1.242123,1200000,0.767,
No query memory,1.242642,1200500,0.747,
No query memory,1.243164,1201000,0.766,
No query memory,1.243679,1201500,0.784,
No query memory,1.244206,1202000,0.776,
No query memory,1.244726,1202500,0.777,
No query memory,1.245245,1203000,0.771,
No query memory,1.245763,1203500,0.76,
No query memory,1.246281,1204000,0.763,
No query memory,1.246792,1204500,0.743,
No query memory,1.247309,1205000,0.745,
No query memory,1.247833,1205500,0.765,
No query memory,1.248345,1206000,0.764,
No query memory,1.248869,1206500,0.765,
No query memory,1.249392,1207000,0.771,
No query memory,1.249908,1207500,0.775,
No query memory,1.250429,1208000,0.763,
No query memory,1.250948,1208500,0.768,
No query memory,1.251465,1209000,0.764,
No query memory,1.251975,1209500,0.756,
No query memory,1.252492,1210000,0.768,
No query memory,1.25302,1210500,0.768,
No query memory,1.253537,1211000,0.759,
No query memory,1.254055,1211500,0.753,
No query memory,1.254573,1212000,0.759,
No query memory,1.255089,1212500,0.764,
No query memory,1.255612,1213000,0.765,
No query memory,1.25613,1213500,0.771,
No query memory,1.256653,1214000,0.782,
No query memory,1.257171,1214500,0.775,
No query memory,1.257688,1215000,0.753,
No query memory,1.258208,1215500,0.745,
No query memory,1.258732,1216000,0.757,
No query memory,1.259249,1216500,0.77,
No query memory,1.259769,1217000,0.754,
No query memory,1.260287,1217500,0.725,
No query memory,1.260809,1218000,0.735,
No query memory,1.261317,1218500,0.763,
No query memory,1.261833,1219000,0.765,
No query memory,1.262344,1219500,0.768,
No query memory,1.262861,1220000,0.77,
No query memory,1.263373,1220500,0.774,
No query memory,1.263888,1221000,0.758,
No query memory,1.264414,1221500,0.74,
No query memory,1.264931,1222000,0.748,
No query memory,1.26545,1222500,0.763,
No query memory,1.265965,1223000,0.773,
No query memory,1.266478,1223500,0.776,
No query memory,1.266991,1224000,0.785,
No query memory,1.267509,1224500,0.789,
No query memory,1.26803,1225000,0.78,
No query memory,1.26855,1225500,0.769,
No query memory,1.269071,1226000,0.768,
No query memory,1.269594,1226500,0.763,
No query memory,1.27011,1227000,0.752,
No query memory,1.270629,1227500,0.749,
No query memory,1.271147,1228000,0.761,
No query memory,1.271659,1228500,0.772,
No query memory,1.272173,1229000,0.764,
No query memory,1.272691,1229500,0.77,
No query memory,1.273206,1230000,0.767,
No query memory,1.273727,1230500,0.76,
No query memory,1.274244,1231000,0.774,
No query memory,1.274758,1231500,0.781,
No query memory,1.275279,1232000,0.792,
No query memory,1.275797,1232500,0.788,
No query memory,1.276321,1233000,0.773,
No query memory,1.276838,1233500,0.769,
No query memory,1.277355,1234000,0.778,
No query memory,1.277878,1234500,0.782,
No query memory,1.278391,1235000,0.765,
No query memory,1.278912,1235500,0.76,
No query memory,1.27943,1236000,0.764,
No query memory,1.279947,1236500,0.739,
No query memory,1.280466,1237000,0.734,
No query memory,1.280979,1237500,0.774,
No query memory,1.281495,1238000,0.772,
No query memory,1.282021,1238500,0.75,
No query memory,1.28254,1239000,0.757,
No query memory,1.283059,1239500,0.759,
No query memory,1.283578,1240000,0.75,
No query memory,1.284096,1240500,0.745,
No query memory,1.284609,1241000,0.769,
No query memory,1.285126,1241500,0.784,
No query memory,1.285642,1242000,0.778,
No query memory,1.28616,1242500,0.768,
No query memory,1.286678,1243000,0.774,
No query memory,1.287195,1243500,0.768,
No query memory,1.287704,1244000,0.742,
No query memory,1.288224,1244500,0.747,
No query memory,1.288747,1245000,0.746,
No query memory,1.289266,1245500,0.741,
No query memory,1.289781,1246000,0.767,
No query memory,1.290302,1246500,0.766,
No query memory,1.290817,1247000,0.764,
No query memory,1.291333,1247500,0.775,
No query memory,1.29185,1248000,0.765,
No query memory,1.292368,1248500,0.753,
No query memory,1.292882,1249000,0.756,
No query memory,1.293399,1249500,0.778,
No query memory,1.293913,1250000,0.773,
No query memory,1.294433,1250500,0.756,
No query memory,1.294945,1251000,0.748,
No query memory,1.295464,1251500,0.745,
No query memory,1.295993,1252000,0.768,
No query memory,1.29651,1252500,0.763,
No query memory,1.297029,1253000,0.768,
No query memory,1.297542,1253500,0.776,
No query memory,1.298054,1254000,0.764,
No query memory,1.298563,1254500,0.774,
No query memory,1.29908,1255000,0.759,
No query memory,1.299601,1255500,0.751,
No query memory,1.300116,1256000,0.767,
No query memory,1.300635,1256500,0.762,
No query memory,1.301153,1257000,0.756,
No query memory,1.301673,1257500,0.768,
No query memory,1.302193,1258000,0.776,
No query memory,1.302706,1258500,0.781,
No query memory,1.303221,1259000,0.77,
No query memory,1.303741,1259500,0.76,
No query memory,1.304258,1260000,0.761,
No query memory,1.30478,1260500,0.765,
No query memory,1.305308,1261000,0.759,
No query memory,1.30583,1261500,0.758,
No query memory,1.306341,1262000,0.773,
No query memory,1.306857,1262500,0.775,
No query memory,1.307371,1263000,0.755,
No query memory,1.307889,1263500,0.749,
No query memory,1.308407,1264000,0.774,
No query memory,1.308923,1264500,0.768,
No query memory,1.309444,1265000,0.77,
No query memory,1.309962,1265500,0.783,
No query memory,1.310478,1266000,0.775,
No query memory,1.310997,1266500,0.762,
No query memory,1.31152,1267000,0.776,
No query memory,1.312039,1267500,0.778,
No query memory,1.312558,1268000,0.768,
No query memory,1.313071,1268500,0.782,
No query memory,1.313594,1269000,0.775,
No query memory,1.314114,1269500,0.773,
No query memory,1.314637,1270000,0.776,
No query memory,1.315151,1270500,0.756,
No query memory,1.315659,1271000,0.743,
No query memory,1.316177,1271500,0.768,
No query memory,1.316694,1272000,0.775,
No query memory,1.317217,1272500,0.755,
No query memory,1.317735,1273000,0.764,
No query memory,1.318252,1273500,0.774,
No query memory,1.318763,1274000,0.772,
No query memory,1.319278,1274500,0.786,
No query memory,1.319801,1275000,0.785,
No query memory,1.320316,1275500,0.761,
No query memory,1.32083,1276000,0.76,
No query memory,1.321351,1276500,0.768,
No query memory,1.321865,1277000,0.767,
No query memory,1.322387,1277500,0.772,
No query memory,1.322907,1278000,0.774,
No query memory,1.32343,1278500,0.767,
No query memory,1.323949,1279000,0.767,
No query memory,1.324461,1279500,0.769,
No query memory,1.324979,1280000,0.779,
No query memory,1.325493,1280500,0.784,
No query memory,1.326009,1281000,0.766,
No query memory,1.326522,1281500,0.764,
No query memory,1.327042,1282000,0.761,
No query memory,1.327571,1282500,0.774,
No query memory,1.328092,1283000,0.805,
No query memory,1.328614,1283500,0.78,
No query memory,1.32913,1284000,0.771,
No query memory,1.329652,1284500,0.768,
No query memory,1.330168,1285000,0.772,
No query memory,1.330689,1285500,0.779,
No query memory,1.331207,1286000,0.763,
No query memory,1.331722,1286500,0.748,
No query memory,1.332229,1287000,0.739,
No query memory,1.332749,1287500,0.747,
No query memory,1.333269,1288000,0.755,
No query memory,1.333789,1288500,0.772,
No query memory,1.33431,1289000,0.765,
No query memory,1.334822,1289500,0.751,
No query memory,1.33534,1290000,0.743,
No query memory,1.335857,1290500,0.767,
No query memory,1.336367,1291000,0.781,
No query memory,1.33688,1291500,0.768,
No query memory,1.337393,1292000,0.783,
No query memory,1.337914,1292500,0.791,
No query memory,1.33843,1293000,0.767,
No query memory,1.338952,1293500,0.762,
No query memory,1.339473,1294000,0.788,
No query memory,1.339992,1294500,0.784,
No query memory,1.340511,1295000,0.77,
No query memory,1.34103,1295500,0.767,
No query memory,1.341548,1296000,0.763,
No query memory,1.342069,1296500,0.777,
No query memory,1.342585,1297000,0.786,
No query memory,1.343098,1297500,0.78,
No query memory,1.343615,1298000,0.784,
No query memory,1.344129,1298500,0.765,
No query memory,1.344645,1299000,0.759,
No query memory,1.345167,1299500,0.781,
No query memory,1.345689,1300000,0.793,
No query memory,1.346208,1300500,0.776,
No query memory,1.346731,1301000,0.758,
No query memory,1.347248,1301500,0.761,
No query memory,1.347766,1302000,0.769,
No query memory,1.348286,1302500,0.759,
No query memory,1.348801,1303000,0.743,
No query memory,1.349317,1303500,0.749,
No query memory,1.349827,1304000,0.764,
No query memory,1.35034,1304500,0.766,
No query memory,1.350855,1305000,0.769,
No query memory,1.351369,1305500,0.775,
No query memory,1.351892,1306000,0.773,
No query memory,1.352405,1306500,0.779,
No query memory,1.352921,1307000,0.777,
No query memory,1.353437,1307500,0.792,
No query memory,1.353947,1308000,0.785,
No query memory,1.354467,1308500,0.747,
No query memory,1.354987,1309000,0.763,
No query memory,1.355512,1309500,0.788,
No query memory,1.356026,1310000,0.777,
No query memory,1.356551,1310500,0.789,
No query memory,1.35707,1311000,0.79,
No query memory,1.357588,1311500,0.774,
No query memory,1.358104,1312000,0.757,
No query memory,1.358626,1312500,0.75,
No query memory,1.359144,1313000,0.785,
No query memory,1.359664,1313500,0.791,
No query memory,1.360186,1314000,0.751,
No query memory,1.360702,1314500,0.745,
No query memory,1.361214,1315000,0.75,
No query memory,1.361729,1315500,0.748,
No query memory,1.362246,1316000,0.775,
No query memory,1.362771,1316500,0.796,
No query memory,1.363281,1317000,0.778,
No query memory,1.36379,1317500,0.764,
No query memory,1.364312,1318000,0.772,
No query memory,1.36484,1318500,0.756,
No query memory,1.365361,1319000,0.754,
No query memory,1.365871,1319500,0.771,
No query memory,1.366388,1320000,0.77,
No query memory,1.366898,1320500,0.77,
No query memory,1.367421,1321000,0.761,
No query memory,1.367935,1321500,0.762,
No query memory,1.368452,1322000,0.771,
No query memory,1.368965,1322500,0.777,
No query memory,1.369483,1323000,0.79,
No query memory,1.369997,1323500,0.772,
No query memory,1.370524,1324000,0.764,
No query memory,1.371037,1324500,0.782,
No query memory,1.371553,1325000,0.778,
No query memory,1.37207,1325500,0.77,
No query memory,1.372591,1326000,0.763,
No query memory,1.373102,1326500,0.77,
No query memory,1.37362,1327000,0.777,
No query memory,1.374132,1327500,0.778,
No query memory,1.374652,1328000,0.768,
No query memory,1.375169,1328500,0.76,
No query memory,1.375676,1329000,0.785,
No query memory,1.376187,1329500,0.786,
No query memory,1.376709,1330000,0.766,
No query memory,1.377232,1330500,0.771,
No query memory,1.377747,1331000,0.779,
No query memory,1.378263,1331500,0.772,
No query memory,1.37878,1332000,0.768,
No query memory,1.379292,1332500,0.777,
No query memory,1.379809,1333000,0.763,
No query memory,1.380319,1333500,0.754,
No query memory,1.38084,1334000,0.762,
No query memory,1.381358,1334500,0.77,
No query memory,1.381873,1335000,0.772,
No query memory,1.382391,1335500,0.777,
No query memory,1.38291,1336000,0.768,
No query memory,1.383429,1336500,0.747,
No query memory,1.383939,1337000,0.746,
No query memory,1.38446,1337500,0.758,
No query memory,1.384979,1338000,0.761,
No query memory,1.385498,1338500,0.748,
No query memory,1.386012,1339000,0.754,
No query memory,1.386525,1339500,0.759,
No query memory,1.387037,1340000,0.761,
No query memory,1.38756,1340500,0.786,
No query memory,1.388075,1341000,0.8,
No query memory,1.388593,1341500,0.777,
No query memory,1.389108,1342000,0.776,
No query memory,1.389619,1342500,0.774,
No query memory,1.390129,1343000,0.766,
No query memory,1.390648,1343500,0.758,
No query memory,1.391166,1344000,0.763,
No query memory,1.391686,1344500,0.778,
No query memory,1.392205,1345000,0.788,
No query memory,1.392726,1345500,0.794,
No query memory,1.393242,1346000,0.773,
No query memory,1.393759,1346500,0.77,
No query memory,1.394266,1347000,0.782,
No query memory,1.394783,1347500,0.773,
No query memory,1.39531,1348000,0.762,
No query memory,1.395825,1348500,0.76,
No query memory,1.396349,1349000,0.777,
No query memory,1.396876,1349500,0.785,
No query memory,1.397393,1350000,0.784,
No query memory,1.397913,1350500,0.781,
No query memory,1.398426,1351000,0.78,
No query memory,1.398944,1351500,0.784,
No query memory,1.399461,1352000,0.783,
No query memory,1.39998,1352500,0.786,
No query memory,1.4005,1353000,0.77,
No query memory,1.401021,1353500,0.772,
No query memory,1.401537,1354000,0.78,
No query memory,1.402058,1354500,0.782,
No query memory,1.402571,1355000,0.764,
No query memory,1.403096,1355500,0.771,
No query memory,1.403606,1356000,0.798,
No query memory,1.40412,1356500,0.782,
No query memory,1.40464,1357000,0.759,
No query memory,1.405158,1357500,0.767,
No query memory,1.40568,1358000,0.775,
No query memory,1.406197,1358500,0.789,
No query memory,1.406709,1359000,0.79,
No query memory,1.407229,1359500,0.771,
No query memory,1.407755,1360000,0.777,
No query memory,1.408266,1360500,0.778,
No query memory,1.408782,1361000,0.766,
No query memory,1.409294,1361500,0.76,
No query memory,1.409806,1362000,0.77,
No query memory,1.410321,1362500,0.767,
No query memory,1.410836,1363000,0.752,
No query memory,1.411349,1363500,0.766,
No query memory,1.411859,1364000,0.773,
No query memory,1.412373,1364500,0.763,
No query memory,1.412892,1365000,0.768,
No query memory,1.413415,1365500,0.774,
No query memory,1.413939,1366000,0.763,
No query memory,1.414463,1366500,0.762,
No query memory,1.414981,1367000,0.778,
No query memory,1.415497,1367500,0.764,
No query memory,1.416021,1368000,0.753,
No query memory,1.416543,1368500,0.77,
No query memory,1.417059,1369000,0.77,
No query memory,1.417578,1369500,0.773,
No query memory,1.418092,1370000,0.771,
No query memory,1.418607,1370500,0.768,
No query memory,1.419121,1371000,0.782,
No query memory,1.419635,1371500,0.779,
No query memory,1.42015,1372000,0.765,
No query memory,1.420671,1372500,0.774,
No query memory,1.421192,1373000,0.784,
No query memory,1.421711,1373500,0.776,
No query memory,1.422228,1374000,0.784,
No query memory,1.422741,1374500,0.768,
No query memory,1.423251,1375000,0.765,
No query memory,1.423778,1375500,0.769,
No query memory,1.424291,1376000,0.766,
No query memory,1.424811,1376500,0.789,
No query memory,1.425324,1377000,0.781,
No query memory,1.425841,1377500,0.784,
No query memory,1.426358,1378000,0.794,
No query memory,1.426867,1378500,0.798,
No query memory,1.427385,1379000,0.803,
No query memory,1.427902,1379500,0.8,
No query memory,1.42842,1380000,0.808,
No query memory,1.428939,1380500,0.787,
No query memory,1.429457,1381000,0.775,
No query memory,1.429971,1381500,0.782,
No query memory,1.430485,1382000,0.782,
No query memory,1.431007,1382500,0.784,
No query memory,1.431525,1383000,0.773,
No query memory,1.432042,1383500,0.775,
No query memory,1.432566,1384000,0.78,
No query memory,1.433085,1384500,0.765,
No query memory,1.433594,1385000,0.765,
No query memory,1.434114,1385500,0.755,
No query memory,1.434631,1386000,0.757,
No query memory,1.435152,1386500,0.784,
No query memory,1.435663,1387000,0.771,
No query memory,1.436176,1387500,0.76,
No query memory,1.436691,1388000,0.777,
No query memory,1.437205,1388500,0.793,
No query memory,1.437722,1389000,0.801,
No query memory,1.438241,1389500,0.778,
No query memory,1.438762,1390000,0.741,
No query memory,1.439283,1390500,0.745,
No query memory,1.439802,1391000,0.775,
No query memory,1.440322,1391500,0.77,
No query memory,1.440843,1392000,0.78,
No query memory,1.441365,1392500,0.805,
No query memory,1.441884,1393000,0.796,
No query memory,1.442403,1393500,0.791,
No query memory,1.442916,1394000,0.802,
No query memory,1.443432,1394500,0.792,
No query memory,1.443953,1395000,0.774,
No query memory,1.444471,1395500,0.765,
No query memory,1.444998,1396000,0.771,
No query memory,1.445517,1396500,0.783,
No query memory,1.446029,1397000,0.785,
No query memory,1.446542,1397500,0.784,
No query memory,1.447066,1398000,0.781,
No query memory,1.447584,1398500,0.77,
No query memory,1.448105,1399000,0.76,
No query memory,1.448619,1399500,0.766,
No query memory,1.449133,1400000,0.785,
No query memory,1.449658,1400500,0.788,
No query memory,1.450174,1401000,0.795,
No query memory,1.450696,1401500,0.792,
No query memory,1.451207,1402000,0.772,
No query memory,1.451726,1402500,0.781,
No query memory,1.452249,1403000,0.8,
No query memory,1.452763,1403500,0.786,
No query memory,1.453288,1404000,0.78,
No query memory,1.453804,1404500,0.789,
No query memory,1.454317,1405000,0.766,
No query memory,1.454827,1405500,0.785,
No query memory,1.455355,1406000,0.779,
No query memory,1.455875,1406500,0.756,
No query memory,1.456393,1407000,0.763,
No query memory,1.45691,1407500,0.772,
No query memory,1.457425,1408000,0.793,
No query memory,1.457939,1408500,0.791,
No query memory,1.458456,1409000,0.774,
No query memory,1.458972,1409500,0.768,
No query memory,1.459486,1410000,0.772,
No query memory,1.460003,1410500,0.762,
No query memory,1.460521,1411000,0.767,
No query memory,1.461046,1411500,0.778,
No query memory,1.461564,1412000,0.789,
No query memory,1.462092,1412500,0.789,
No query memory,1.462607,1413000,0.788,
No query memory,1.463123,1413500,0.801,
No query memory,1.463639,1414000,0.797,
No query memory,1.46415,1414500,0.778,
No query memory,1.464671,1415000,0.779,
No query memory,1.465188,1415500,0.782,
No query memory,1.465706,1416000,0.764,
No query memory,1.466224,1416500,0.782,
No query memory,1.466742,1417000,0.798,
No query memory,1.467255,1417500,0.794,
No query memory,1.467771,1418000,0.776,
No query memory,1.468285,1418500,0.766,
No query memory,1.468804,1419000,0.789,
No query memory,1.469319,1419500,0.803,
No query memory,1.469833,1420000,0.79,
No query memory,1.470347,1420500,0.772,
No query memory,1.470859,1421000,0.761,
No query memory,1.471379,1421500,0.762,
No query memory,1.471896,1422000,0.78,
No query memory,1.47241,1422500,0.767,
No query memory,1.472923,1423000,0.765,
No query memory,1.473439,1423500,0.791,
No query memory,1.47396,1424000,0.801,
No query memory,1.474477,1424500,0.794,
No query memory,1.475,1425000,0.78,
No query memory,1.475513,1425500,0.781,
No query memory,1.476028,1426000,0.786,
No query memory,1.476547,1426500,0.778,
No query memory,1.477065,1427000,0.749,
No query memory,1.477582,1427500,0.742,
No query memory,1.478103,1428000,0.766,
No query memory,1.478618,1428500,0.783,
No query memory,1.47914,1429000,0.787,
No query memory,1.479659,1429500,0.781,
No query memory,1.480176,1430000,0.766,
No query memory,1.480688,1430500,0.772,
No query memory,1.481203,1431000,0.797,
No query memory,1.481715,1431500,0.789,
No query memory,1.482236,1432000,0.767,
No query memory,1.48275,1432500,0.774,
No query memory,1.483272,1433000,0.788,
No query memory,1.483789,1433500,0.782,
No query memory,1.484307,1434000,0.781,
No query memory,1.484829,1434500,0.781,
No query memory,1.485346,1435000,0.757,
No query memory,1.485855,1435500,0.769,
No query memory,1.486369,1436000,0.788,
No query memory,1.486888,1436500,0.772,
No query memory,1.487409,1437000,0.786,
No query memory,1.487929,1437500,0.783,
No query memory,1.488448,1438000,0.764,
No query memory,1.488965,1438500,0.78,
No query memory,1.489479,1439000,0.775,
No query memory,1.489996,1439500,0.769,
No query memory,1.490509,1440000,0.786,
No query memory,1.491026,1440500,0.786,
No query memory,1.491544,1441000,0.782,
No query memory,1.492073,1441500,0.791,
No query memory,1.492588,1442000,0.78,
No query memory,1.493111,1442500,0.776,
No query memory,1.493625,1443000,0.779,
No query memory,1.49414,1443500,0.766,
No query memory,1.494659,1444000,0.777,
No query memory,1.49518,1444500,0.787,
No query memory,1.495695,1445000,0.778,
No query memory,1.496214,1445500,0.796,
No query memory,1.496736,1446000,0.791,
No query memory,1.497258,1446500,0.769,
No query memory,1.497777,1447000,0.798,
No query memory,1.498298,1447500,0.802,
No query memory,1.498811,1448000,0.783,
No query memory,1.499323,1448500,0.775,
No query memory,1.499838,1449000,0.772,
No query memory,1.499999,1449157,0.761,
No topology adaptation,0.001023,1000,0.418,
No topology adaptation,0.001544,1500,0.41,
No topology adaptation,0.002061,2000,0.417,
No topology adaptation,0.002578,2500,0.424,
No topology adaptation,0.003101,3000,0.43,
No topology adaptation,0.003616,3500,0.43,
No topology adaptation,0.004139,4000,0.431,
No topology adaptation,0.004661,4500,0.432,
No topology adaptation,0.005181,5000,0.436,
No topology adaptation,0.0057,5500,0.438,
No topology adaptation,0.006213,6000,0.448,
No topology adaptation,0.006729,6500,0.454,
No topology adaptation,0.007249,7000,0.421,
No topology adaptation,0.007766,7500,0.422,
No topology adaptation,0.008275,8000,0.448,
No topology adaptation,0.008791,8500,0.47,
No topology adaptation,0.009308,9000,0.465,
No topology adaptation,0.009822,9500,0.464,
No topology adaptation,0.010341,10000,0.482,
No topology adaptation,0.010859,10500,0.469,
No topology adaptation,0.011385,11000,0.463,
No topology adaptation,0.011899,11500,0.473,
No topology adaptation,0.01241,12000,0.491,
No topology adaptation,0.012925,12500,0.521,
No topology adaptation,0.013443,13000,0.495,
No topology adaptation,0.013957,13500,0.479,
No topology adaptation,0.014479,14000,0.507,
No topology adaptation,0.014995,14500,0.506,
No topology adaptation,0.015514,15000,0.493,
No topology adaptation,0.016032,15500,0.494,
No topology adaptation,0.016545,16000,0.499,
No topology adaptation,0.017068,16500,0.484,
No topology adaptation,0.017586,17000,0.49,
No topology adaptation,0.018102,17500,0.497,
No topology adaptation,0.018614,18000,0.496,
No topology adaptation,0.019138,18500,0.517,
No topology adaptation,0.019658,19000,0.513,
No topology adaptation,0.020176,19500,0.496,
No topology adaptation,0.020702,20000,0.509,
No topology adaptation,0.021212,20500,0.513,
No topology adaptation,0.021736,21000,0.511,
No topology adaptation,0.022253,21500,0.503,
No topology adaptation,0.022771,22000,0.501,
No topology adaptation,0.023291,22500,0.513,
No topology adaptation,0.023809,23000,0.523,
No topology adaptation,0.024321,23500,0.523,
No topology adaptation,0.024846,24000,0.517,
No topology adaptation,0.025362,24500,0.547,
No topology adaptation,0.025886,25000,0.563,
No topology adaptation,0.026402,25500,0.549,
No topology adaptation,0.026923,26000,0.553,
No topology adaptation,0.02744,26500,0.571,
No topology adaptation,0.027957,27000,0.553,
No topology adaptation,0.028482,27500,0.536,
No topology adaptation,0.028999,28000,0.534,
No topology adaptation,0.029519,28500,0.53,
No topology adaptation,0.030043,29000,0.545,
No topology adaptation,0.030556,29500,0.55,
No topology adaptation,0.031074,30000,0.529,
No topology adaptation,0.031585,30500,0.534,
No topology adaptation,0.032107,31000,0.555,
No topology adaptation,0.032628,31500,0.55,
No topology adaptation,0.033143,32000,0.544,
No topology adaptation,0.033661,32500,0.553,
No topology adaptation,0.034177,33000,0.586,
No topology adaptation,0.034694,33500,0.585,
No topology adaptation,0.035215,34000,0.559,
No topology adaptation,0.035731,34500,0.576,
No topology adaptation,0.036246,35000,0.562,
No topology adaptation,0.036764,35500,0.555,
No topology adaptation,0.037285,36000,0.579,
No topology adaptation,0.037805,36500,0.582,
No topology adaptation,0.038319,37000,0.581,
No topology adaptation,0.038838,37500,0.565,
No topology adaptation,0.039352,38000,0.547,
No topology adaptation,0.039872,38500,0.57,
No topology adaptation,0.040391,39000,0.584,
No topology adaptation,0.040906,39500,0.573,
No topology adaptation,0.041423,40000,0.575,
No topology adaptation,0.041944,40500,0.592,
No topology adaptation,0.042457,41000,0.597,
No topology adaptation,0.042974,41500,0.572,
No topology adaptation,0.043484,42000,0.585,
No topology adaptation,0.043998,42500,0.602,
No topology adaptation,0.044511,43000,0.583,
No topology adaptation,0.045027,43500,0.583,
No topology adaptation,0.045546,44000,0.6,
No topology adaptation,0.046061,44500,0.604,
No topology adaptation,0.046576,45000,0.593,
No topology adaptation,0.047089,45500,0.601,
No topology adaptation,0.047608,46000,0.612,
No topology adaptation,0.048122,46500,0.625,
No topology adaptation,0.048634,47000,0.623,
No topology adaptation,0.049147,47500,0.61,
No topology adaptation,0.049659,48000,0.627,
No topology adaptation,0.050185,48500,0.605,
No topology adaptation,0.050702,49000,0.604,
No topology adaptation,0.05122,49500,0.641,
No topology adaptation,0.051737,50000,0.632,
No topology adaptation,0.052252,50500,0.615,
No topology adaptation,0.052773,51000,0.627,
No topology adaptation,0.053284,51500,0.624,
No topology adaptation,0.053799,52000,0.622,
No topology adaptation,0.054314,52500,0.615,
No topology adaptation,0.05483,53000,0.611,
No topology adaptation,0.055343,53500,0.627,
No topology adaptation,0.055858,54000,0.648,
No topology adaptation,0.056376,54500,0.652,
No topology adaptation,0.056893,55000,0.625,
No topology adaptation,0.057419,55500,0.62,
No topology adaptation,0.057939,56000,0.629,
No topology adaptation,0.058456,56500,0.611,
No topology adaptation,0.05897,57000,0.599,
No topology adaptation,0.059489,57500,0.629,
No topology adaptation,0.060012,58000,0.652,
No topology adaptation,0.060528,58500,0.653,
No topology adaptation,0.061047,59000,0.659,
No topology adaptation,0.061561,59500,0.662,
No topology adaptation,0.062071,60000,0.657,
No topology adaptation,0.062586,60500,0.658,
No topology adaptation,0.063103,61000,0.679,
No topology adaptation,0.063621,61500,0.642,
No topology adaptation,0.064133,62000,0.608,
No topology adaptation,0.064649,62500,0.628,
No topology adaptation,0.065166,63000,0.643,
No topology adaptation,0.065687,63500,0.639,
No topology adaptation,0.066203,64000,0.642,
No topology adaptation,0.066724,64500,0.66,
No topology adaptation,0.067243,65000,0.65,
No topology adaptation,0.06776,65500,0.646,
No topology adaptation,0.068283,66000,0.656,
No topology adaptation,0.068801,66500,0.663,
No topology adaptation,0.069315,67000,0.679,
No topology adaptation,0.069834,67500,0.675,
No topology adaptation,0.070358,68000,0.63,
No topology adaptation,0.070871,68500,0.623,
No topology adaptation,0.071389,69000,0.652,
No topology adaptation,0.071916,69500,0.665,
No topology adaptation,0.072436,70000,0.655,
No topology adaptation,0.072953,70500,0.648,
No topology adaptation,0.073466,71000,0.646,
No topology adaptation,0.073981,71500,0.641,
No topology adaptation,0.0745,72000,0.645,
No topology adaptation,0.075023,72500,0.659,
No topology adaptation,0.075536,73000,0.669,
No topology adaptation,0.076045,73500,0.677,
No topology adaptation,0.076561,74000,0.657,
No topology adaptation,0.077074,74500,0.643,
No topology adaptation,0.077595,75000,0.647,
No topology adaptation,0.07811,75500,0.643,
No topology adaptation,0.078623,76000,0.662,
No topology adaptation,0.079146,76500,0.663,
No topology adaptation,0.079668,77000,0.665,
No topology adaptation,0.080191,77500,0.681,
No topology adaptation,0.080714,78000,0.694,
No topology adaptation,0.081231,78500,0.69,
No topology adaptation,0.081748,79000,0.683,
No topology adaptation,0.082267,79500,0.694,
No topology adaptation,0.082782,80000,0.7,
No topology adaptation,0.083302,80500,0.706,
No topology adaptation,0.083818,81000,0.692,
No topology adaptation,0.084341,81500,0.684,
No topology adaptation,0.084863,82000,0.707,
No topology adaptation,0.085376,82500,0.71,
No topology adaptation,0.085889,83000,0.703,
No topology adaptation,0.086406,83500,0.694,
No topology adaptation,0.08693,84000,0.697,
No topology adaptation,0.087445,84500,0.711,
No topology adaptation,0.087964,85000,0.729,
No topology adaptation,0.088484,85500,0.725,
No topology adaptation,0.089002,86000,0.711,
No topology adaptation,0.089525,86500,0.718,
No topology adaptation,0.090041,87000,0.71,
No topology adaptation,0.090553,87500,0.693,
No topology adaptation,0.091069,88000,0.691,
No topology adaptation,0.09159,88500,0.714,
No topology adaptation,0.0921,89000,0.72,
No topology adaptation,0.092615,89500,0.692,
No topology adaptation,0.093129,90000,0.691,
No topology adaptation,0.093647,90500,0.701,
No topology adaptation,0.094171,91000,0.697,
No topology adaptation,0.094688,91500,0.688,
No topology adaptation,0.095205,92000,0.693,
No topology adaptation,0.095719,92500,0.7,
No topology adaptation,0.096231,93000,0.699,
No topology adaptation,0.096747,93500,0.707,
No topology adaptation,0.097269,94000,0.706,
No topology adaptation,0.097786,94500,0.708,
No topology adaptation,0.098299,95000,0.695,
No topology adaptation,0.098819,95500,0.686,
No topology adaptation,0.099342,96000,0.711,
No topology adaptation,0.099861,96500,0.716,
No topology adaptation,0.100374,97000,0.711,
No topology adaptation,0.100893,97500,0.732,
No topology adaptation,0.101403,98000,0.718,
No topology adaptation,0.101923,98500,0.7,
No topology adaptation,0.102439,99000,0.705,
No topology adaptation,0.102956,99500,0.716,
No topology adaptation,0.10347,100000,0.731,
No topology adaptation,0.103991,100500,0.715,
No topology adaptation,0.104509,101000,0.715,
No topology adaptation,0.105026,101500,0.745,
No topology adaptation,0.10554,102000,0.741,
No topology adaptation,0.106063,102500,0.713,
No topology adaptation,0.106578,103000,0.693,
No topology adaptation,0.107094,103500,0.713,
No topology adaptation,0.10761,104000,0.73,
No topology adaptation,0.108124,104500,0.728,
No topology adaptation,0.108638,105000,0.724,
No topology adaptation,0.10916,105500,0.723,
No topology adaptation,0.109682,106000,0.722,
No topology adaptation,0.110198,106500,0.725,
No topology adaptation,0.110716,107000,0.735,
No topology adaptation,0.111228,107500,0.715,
No topology adaptation,0.111755,108000,0.727,
No topology adaptation,0.112268,108500,0.75,
No topology adaptation,0.112782,109000,0.74,
No topology adaptation,0.113305,109500,0.755,
No topology adaptation,0.113821,110000,0.768,
No topology adaptation,0.114332,110500,0.746,
No topology adaptation,0.114852,111000,0.723,
No topology adaptation,0.11537,111500,0.717,
No topology adaptation,0.11589,112000,0.735,
No topology adaptation,0.116399,112500,0.739,
No topology adaptation,0.116907,113000,0.736,
No topology adaptation,0.117427,113500,0.743,
No topology adaptation,0.117953,114000,0.745,
No topology adaptation,0.118473,114500,0.731,
No topology adaptation,0.119,115000,0.736,
No topology adaptation,0.119517,115500,0.746,
No topology adaptation,0.120031,116000,0.75,
No topology adaptation,0.120546,116500,0.733,
No topology adaptation,0.121066,117000,0.722,
No topology adaptation,0.121576,117500,0.737,
No topology adaptation,0.122094,118000,0.737,
No topology adaptation,0.122615,118500,0.741,
No topology adaptation,0.123136,119000,0.744,
No topology adaptation,0.123652,119500,0.743,
No topology adaptation,0.124173,120000,0.769,
No topology adaptation,0.124689,120500,0.784,
No topology adaptation,0.125206,121000,0.769,
No topology adaptation,0.125731,121500,0.767,
No topology adaptation,0.126252,122000,0.753,
No topology adaptation,0.126769,122500,0.761,
No topology adaptation,0.127284,123000,0.77,
No topology adaptation,0.127802,123500,0.75,
No topology adaptation,0.128317,124000,0.734,
No topology adaptation,0.128833,124500,0.729,
No topology adaptation,0.129345,125000,0.751,
No topology adaptation,0.129866,125500,0.763,
No topology adaptation,0.130386,126000,0.759,
No topology adaptation,0.130905,126500,0.759,
No topology adaptation,0.131424,127000,0.744,
No topology adaptation,0.131939,127500,0.739,
No topology adaptation,0.132464,128000,0.759,
No topology adaptation,0.132975,128500,0.777,
No topology adaptation,0.133493,129000,0.761,
No topology adaptation,0.134012,129500,0.745,
No topology adaptation,0.134536,130000,0.75,
No topology adaptation,0.135049,130500,0.724,
No topology adaptation,0.135569,131000,0.734,
No topology adaptation,0.136078,131500,0.764,
No topology adaptation,0.136598,132000,0.768,
No topology adaptation,0.137118,132500,0.784,
No topology adaptation,0.137638,133000,0.776,
No topology adaptation,0.138148,133500,0.763,
No topology adaptation,0.138672,134000,0.766,
No topology adaptation,0.139184,134500,0.776,
No topology adaptation,0.139698,135000,0.761,
No topology adaptation,0.140215,135500,0.754,
No topology adaptation,0.140729,136000,0.765,
No topology adaptation,0.141257,136500,0.754,
No topology adaptation,0.141772,137000,0.761,
No topology adaptation,0.142289,137500,0.763,
No topology adaptation,0.142811,138000,0.748,
No topology adaptation,0.143326,138500,0.776,
No topology adaptation,0.143845,139000,0.791,
No topology adaptation,0.14436,139500,0.751,
No topology adaptation,0.14487,140000,0.756,
No topology adaptation,0.145384,140500,0.779,
No topology adaptation,0.145901,141000,0.754,
No topology adaptation,0.146419,141500,0.752,
No topology adaptation,0.146938,142000,0.767,
No topology adaptation,0.147454,142500,0.755,
No topology adaptation,0.14797,143000,0.752,
No topology adaptation,0.148493,143500,0.763,
No topology adaptation,0.149011,144000,0.771,
No topology adaptation,0.149526,144500,0.799,
No topology adaptation,0.150043,145000,0.789,
No topology adaptation,0.150558,145500,0.757,
No topology adaptation,0.151074,146000,0.748,
No topology adaptation,0.151594,146500,0.753,
No topology adaptation,0.152108,147000,0.764,
No topology adaptation,0.152625,147500,0.767,
No topology adaptation,0.153138,148000,0.772,
No topology adaptation,0.153657,148500,0.766,
No topology adaptation,0.154171,149000,0.761,
No topology adaptation,0.154689,149500,0.787,
No topology adaptation,0.155206,150000,0.799,
No topology adaptation,0.155726,150500,0.762,
No topology adaptation,0.156249,151000,0.773,
No topology adaptation,0.156767,151500,0.79,
No topology adaptation,0.157288,152000,0.793,
No topology adaptation,0.157809,152500,0.8,
No topology adaptation,0.158329,153000,0.792,
No topology adaptation,0.158853,153500,0.807,
No topology adaptation,0.159377,154000,0.808,
No topology adaptation,0.159898,154500,0.792,
No topology adaptation,0.160419,155000,0.786,
No topology adaptation,0.160937,155500,0.78,
No topology adaptation,0.161451,156000,0.778,
No topology adaptation,0.161966,156500,0.769,
No topology adaptation,0.162492,157000,0.771,
No topology adaptation,0.163007,157500,0.791,
No topology adaptation,0.163524,158000,0.776,
No topology adaptation,0.164041,158500,0.763,
No topology adaptation,0.164564,159000,0.766,
No topology adaptation,0.165084,159500,0.77,
No topology adaptation,0.165599,160000,0.794,
No topology adaptation,0.166116,160500,0.796,
No topology adaptation,0.166631,161000,0.785,
No topology adaptation,0.167152,161500,0.794,
No topology adaptation,0.167669,162000,0.796,
No topology adaptation,0.168185,162500,0.789,
No topology adaptation,0.168706,163000,0.787,
No topology adaptation,0.169224,163500,0.797,
No topology adaptation,0.169743,164000,0.808,
No topology adaptation,0.170257,164500,0.817,
No topology adaptation,0.170769,165000,0.818,
No topology adaptation,0.171282,165500,0.809,
No topology adaptation,0.171796,166000,0.81,
No topology adaptation,0.17232,166500,0.793,
No topology adaptation,0.17284,167000,0.799,
No topology adaptation,0.17336,167500,0.805,
No topology adaptation,0.173879,168000,0.802,
No topology adaptation,0.174392,168500,0.795,
No topology adaptation,0.174907,169000,0.779,
No topology adaptation,0.175428,169500,0.806,
No topology adaptation,0.175946,170000,0.819,
No topology adaptation,0.176461,170500,0.789,
No topology adaptation,0.176977,171000,0.78,
No topology adaptation,0.177496,171500,0.776,
No topology adaptation,0.178018,172000,0.784,
No topology adaptation,0.178529,172500,0.807,
No topology adaptation,0.179046,173000,0.802,
No topology adaptation,0.179565,173500,0.804,
No topology adaptation,0.180082,174000,0.8,
No topology adaptation,0.180603,174500,0.787,
No topology adaptation,0.181119,175000,0.787,
No topology adaptation,0.181639,175500,0.78,
No topology adaptation,0.182156,176000,0.795,
No topology adaptation,0.182672,176500,0.816,
No topology adaptation,0.183196,177000,0.818,
No topology adaptation,0.183707,177500,0.826,
No topology adaptation,0.184231,178000,0.816,
No topology adaptation,0.184755,178500,0.81,
No topology adaptation,0.185274,179000,0.805,
No topology adaptation,0.185802,179500,0.813,
No topology adaptation,0.186317,180000,0.806,
No topology adaptation,0.186836,180500,0.796,
No topology adaptation,0.187349,181000,0.803,
No topology adaptation,0.187871,181500,0.805,
No topology adaptation,0.188393,182000,0.824,
No topology adaptation,0.188914,182500,0.84,
No topology adaptation,0.189433,183000,0.834,
No topology adaptation,0.189949,183500,0.814,
No topology adaptation,0.190465,184000,0.813,
No topology adaptation,0.190986,184500,0.811,
No topology adaptation,0.191509,185000,0.797,
No topology adaptation,0.192031,185500,0.806,
No topology adaptation,0.192558,186000,0.805,
No topology adaptation,0.193082,186500,0.798,
No topology adaptation,0.193598,187000,0.809,
No topology adaptation,0.19411,187500,0.823,
No topology adaptation,0.194626,188000,0.826,
No topology adaptation,0.195149,188500,0.832,
No topology adaptation,0.195664,189000,0.811,
No topology adaptation,0.196176,189500,0.792,
No topology adaptation,0.196696,190000,0.817,
No topology adaptation,0.197212,190500,0.826,
No topology adaptation,0.197731,191000,0.812,
No topology adaptation,0.19825,191500,0.806,
No topology adaptation,0.198765,192000,0.81,
No topology adaptation,0.19928,192500,0.797,
No topology adaptation,0.199799,193000,0.79,
No topology adaptation,0.200309,193500,0.803,
No topology adaptation,0.200823,194000,0.805,
No topology adaptation,0.201338,194500,0.804,
No topology adaptation,0.201851,195000,0.824,
No topology adaptation,0.202368,195500,0.835,
No topology adaptation,0.202882,196000,0.817,
No topology adaptation,0.2034,196500,0.819,
No topology adaptation,0.203922,197000,0.834,
No topology adaptation,0.204446,197500,0.806,
No topology adaptation,0.20497,198000,0.802,
No topology adaptation,0.205494,198500,0.814,
No topology adaptation,0.206009,199000,0.8,
No topology adaptation,0.206534,199500,0.806,
No topology adaptation,0.207048,200000,0.826,
No topology adaptation,0.207566,200500,0.828,
No topology adaptation,0.208087,201000,0.819,
No topology adaptation,0.208609,201500,0.816,
No topology adaptation,0.209124,202000,0.824,
No topology adaptation,0.209641,202500,0.807,
No topology adaptation,0.210152,203000,0.802,
No topology adaptation,0.210678,203500,0.816,
No topology adaptation,0.211204,204000,0.833,
No topology adaptation,0.211716,204500,0.842,
No topology adaptation,0.21223,205000,0.84,
No topology adaptation,0.212748,205500,0.828,
No topology adaptation,0.213268,206000,0.818,
No topology adaptation,0.213785,206500,0.838,
No topology adaptation,0.214307,207000,0.84,
No topology adaptation,0.214828,207500,0.838,
No topology adaptation,0.21534,208000,0.835,
No topology adaptation,0.215852,208500,0.836,
No topology adaptation,0.216373,209000,0.83,
No topology adaptation,0.216893,209500,0.829,
No topology adaptation,0.217417,210000,0.836,
No topology adaptation,0.217934,210500,0.822,
No topology adaptation,0.218452,211000,0.811,
No topology adaptation,0.218971,211500,0.82,
No topology adaptation,0.219492,212000,0.837,
No topology adaptation,0.220016,212500,0.824,
No topology adaptation,0.22054,213000,0.811,
No topology adaptation,0.221054,213500,0.82,
No topology adaptation,0.221579,214000,0.818,
No topology adaptation,0.222088,214500,0.828,
No topology adaptation,0.222608,215000,0.848,
No topology adaptation,0.223122,215500,0.83,
No topology adaptation,0.223638,216000,0.82,
No topology adaptation,0.22416,216500,0.842,
No topology adaptation,0.224671,217000,0.851,
No topology adaptation,0.225192,217500,0.831,
No topology adaptation,0.225716,218000,0.811,
No topology adaptation,0.226233,218500,0.817,
No topology adaptation,0.226761,219000,0.825,
No topology adaptation,0.227279,219500,0.829,
No topology adaptation,0.227795,220000,0.834,
No topology adaptation,0.228316,220500,0.822,
No topology adaptation,0.228827,221000,0.823,
No topology adaptation,0.229345,221500,0.846,
No topology adaptation,0.229861,222000,0.834,
No topology adaptation,0.23038,222500,0.823,
No topology adaptation,0.230899,223000,0.835,
No topology adaptation,0.231424,223500,0.836,
No topology adaptation,0.23194,224000,0.827,
No topology adaptation,0.232454,224500,0.83,
No topology adaptation,0.232974,225000,0.838,
No topology adaptation,0.233489,225500,0.841,
No topology adaptation,0.234009,226000,0.838,
No topology adaptation,0.234526,226500,0.825,
No topology adaptation,0.235043,227000,0.819,
No topology adaptation,0.235557,227500,0.842,
No topology adaptation,0.236082,228000,0.845,
No topology adaptation,0.236605,228500,0.837,
No topology adaptation,0.237126,229000,0.825,
No topology adaptation,0.237639,229500,0.822,
No topology adaptation,0.238159,230000,0.838,
No topology adaptation,0.238668,230500,0.827,
No topology adaptation,0.239185,231000,0.828,
No topology adaptation,0.239699,231500,0.83,
No topology adaptation,0.240215,232000,0.837,
No topology adaptation,0.240733,232500,0.853,
No topology adaptation,0.241248,233000,0.842,
No topology adaptation,0.241762,233500,0.828,
No topology adaptation,0.24228,234000,0.844,
No topology adaptation,0.242802,234500,0.854,
No topology adaptation,0.243317,235000,0.843,
No topology adaptation,0.243831,235500,0.833,
No topology adaptation,0.24435,236000,0.826,
No topology adaptation,0.244864,236500,0.819,
No topology adaptation,0.245379,237000,0.824,
No topology adaptation,0.245889,237500,0.84,
No topology adaptation,0.246405,238000,0.861,
No topology adaptation,0.246924,238500,0.863,
No topology adaptation,0.247446,239000,0.849,
No topology adaptation,0.247972,239500,0.841,
No topology adaptation,0.248488,240000,0.83,
No topology adaptation,0.249005,240500,0.827,
No topology adaptation,0.249519,241000,0.836,
No topology adaptation,0.250034,241500,0.848,
No topology adaptation,0.250547,242000,0.857,
No topology adaptation,0.251067,242500,0.868,
No topology adaptation,0.251584,243000,0.863,
No topology adaptation,0.252101,243500,0.849,
No topology adaptation,0.252618,244000,0.843,
No topology adaptation,0.253142,244500,0.86,
No topology adaptation,0.253661,245000,0.86,
No topology adaptation,0.25418,245500,0.84,
No topology adaptation,0.254702,246000,0.835,
No topology adaptation,0.255218,246500,0.833,
No topology adaptation,0.255732,247000,0.832,
No topology adaptation,0.256252,247500,0.824,
No topology adaptation,0.256768,248000,0.829,
No topology adaptation,0.257282,248500,0.849,
No topology adaptation,0.257802,249000,0.852,
No topology adaptation,0.258318,249500,0.841,
No topology adaptation,0.258826,250000,0.843,
No topology adaptation,0.259338,250500,0.861,
No topology adaptation,0.259863,251000,0.858,
No topology adaptation,0.260379,251500,0.841,
No topology adaptation,0.260893,252000,0.837,
No topology adaptation,0.261415,252500,0.836,
No topology adaptation,0.26193,253000,0.826,
No topology adaptation,0.262436,253500,0.828,
No topology adaptation,0.262954,254000,0.842,
No topology adaptation,0.263474,254500,0.846,
No topology adaptation,0.263989,255000,0.841,
No topology adaptation,0.264504,255500,0.845,
No topology adaptation,0.265022,256000,0.858,
No topology adaptation,0.265542,256500,0.85,
No topology adaptation,0.266059,257000,0.838,
No topology adaptation,0.266578,257500,0.852,
No topology adaptation,0.267099,258000,0.861,
No topology adaptation,0.267616,258500,0.861,
No topology adaptation,0.26813,259000,0.858,
No topology adaptation,0.268646,259500,0.873,
No topology adaptation,0.269169,260000,0.867,
No topology adaptation,0.269684,260500,0.841,
No topology adaptation,0.2702,261000,0.845,
No topology adaptation,0.270721,261500,0.857,
No topology adaptation,0.271235,262000,0.863,
No topology adaptation,0.27175,262500,0.845,
No topology adaptation,0.272265,263000,0.84,
No topology adaptation,0.272777,263500,0.862,
No topology adaptation,0.2733,264000,0.861,
No topology adaptation,0.273816,264500,0.843,
No topology adaptation,0.274333,265000,0.849,
No topology adaptation,0.274846,265500,0.856,
No topology adaptation,0.275367,266000,0.857,
No topology adaptation,0.275885,266500,0.858,
No topology adaptation,0.276399,267000,0.838,
No topology adaptation,0.276923,267500,0.835,
No topology adaptation,0.277443,268000,0.855,
No topology adaptation,0.277953,268500,0.855,
No topology adaptation,0.278466,269000,0.853,
No topology adaptation,0.278978,269500,0.852,
No topology adaptation,0.279495,270000,0.844,
No topology adaptation,0.280014,270500,0.847,
No topology adaptation,0.280535,271000,0.859,
No topology adaptation,0.281051,271500,0.862,
No topology adaptation,0.281565,272000,0.875,
No topology adaptation,0.282084,272500,0.865,
No topology adaptation,0.282605,273000,0.862,
No topology adaptation,0.28312,273500,0.872,
No topology adaptation,0.283634,274000,0.862,
No topology adaptation,0.284155,274500,0.862,
No topology adaptation,0.284671,275000,0.865,
No topology adaptation,0.28519,275500,0.867,
No topology adaptation,0.285708,276000,0.868,
No topology adaptation,0.28622,276500,0.872,
No topology adaptation,0.286733,277000,0.87,
No topology adaptation,0.287253,277500,0.857,
No topology adaptation,0.287773,278000,0.851,
No topology adaptation,0.288288,278500,0.856,
No topology adaptation,0.288807,279000,0.856,
No topology adaptation,0.289319,279500,0.869,
No topology adaptation,0.289835,280000,0.872,
No topology adaptation,0.290355,280500,0.866,
No topology adaptation,0.290876,281000,0.869,
No topology adaptation,0.291397,281500,0.862,
No topology adaptation,0.291912,282000,0.862,
No topology adaptation,0.292424,282500,0.873,
No topology adaptation,0.292945,283000,0.87,
No topology adaptation,0.29347,283500,0.856,
No topology adaptation,0.293979,284000,0.868,
No topology adaptation,0.294497,284500,0.89,
No topology adaptation,0.295017,285000,0.88,
No topology adaptation,0.295527,285500,0.867,
No topology adaptation,0.296042,286000,0.876,
No topology adaptation,0.296556,286500,0.866,
No topology adaptation,0.297072,287000,0.84,
No topology adaptation,0.297592,287500,0.839,
No topology adaptation,0.298109,288000,0.871,
No topology adaptation,0.298623,288500,0.885,
No topology adaptation,0.299141,289000,0.866,
No topology adaptation,0.299656,289500,0.843,
No topology adaptation,0.300174,290000,0.855,
No topology adaptation,0.300691,290500,0.887,
No topology adaptation,0.301203,291000,0.886,
No topology adaptation,0.301727,291500,0.869,
No topology adaptation,0.302241,292000,0.859,
No topology adaptation,0.302758,292500,0.857,
No topology adaptation,0.303275,293000,0.855,
No topology adaptation,0.303788,293500,0.856,
No topology adaptation,0.304307,294000,0.864,
No topology adaptation,0.304816,294500,0.863,
No topology adaptation,0.305335,295000,0.865,
No topology adaptation,0.305851,295500,0.88,
No topology adaptation,0.306363,296000,0.886,
No topology adaptation,0.306884,296500,0.876,
No topology adaptation,0.3074,297000,0.863,
No topology adaptation,0.307916,297500,0.863,
No topology adaptation,0.308431,298000,0.858,
No topology adaptation,0.308951,298500,0.845,
No topology adaptation,0.309462,299000,0.846,
No topology adaptation,0.309981,299500,0.869,
No topology adaptation,0.310508,300000,0.858,
No topology adaptation,0.311024,300500,0.858,
No topology adaptation,0.31154,301000,0.879,
No topology adaptation,0.312058,301500,0.871,
No topology adaptation,0.312572,302000,0.879,
No topology adaptation,0.313093,302500,0.874,
No topology adaptation,0.313615,303000,0.861,
No topology adaptation,0.314133,303500,0.877,
No topology adaptation,0.314657,304000,0.88,
No topology adaptation,0.315182,304500,0.884,
No topology adaptation,0.315703,305000,0.887,
No topology adaptation,0.316219,305500,0.869,
No topology adaptation,0.316732,306000,0.865,
No topology adaptation,0.317246,306500,0.886,
No topology adaptation,0.317766,307000,0.897,
No topology adaptation,0.318285,307500,0.882,
No topology adaptation,0.318804,308000,0.892,
No topology adaptation,0.319319,308500,0.881,
No topology adaptation,0.31983,309000,0.868,
No topology adaptation,0.320352,309500,0.885,
No topology adaptation,0.320873,310000,0.877,
No topology adaptation,0.321398,310500,0.858,
No topology adaptation,0.321912,311000,0.857,
No topology adaptation,0.322432,311500,0.873,
No topology adaptation,0.322946,312000,0.86,
No topology adaptation,0.323466,312500,0.862,
No topology adaptation,0.323991,313000,0.872,
No topology adaptation,0.324498,313500,0.866,
No topology adaptation,0.325017,314000,0.872,
No topology adaptation,0.325527,314500,0.866,
No topology adaptation,0.326049,315000,0.847,
No topology adaptation,0.326571,315500,0.857,
No topology adaptation,0.327084,316000,0.865,
No topology adaptation,0.327605,316500,0.848,
No topology adaptation,0.328119,317000,0.852,
No topology adaptation,0.328639,317500,0.862,
No topology adaptation,0.329153,318000,0.869,
No topology adaptation,0.329672,318500,0.883,
No topology adaptation,0.330192,319000,0.9,
No topology adaptation,0.330712,319500,0.884,
No topology adaptation,0.331227,320000,0.873,
No topology adaptation,0.331744,320500,0.891,
No topology adaptation,0.332267,321000,0.883,
No topology adaptation,0.332783,321500,0.857,
No topology adaptation,0.333301,322000,0.868,
No topology adaptation,0.333818,322500,0.884,
No topology adaptation,0.334337,323000,0.878,
No topology adaptation,0.334857,323500,0.871,
No topology adaptation,0.335375,324000,0.869,
No topology adaptation,0.335896,324500,0.876,
No topology adaptation,0.336417,325000,0.88,
No topology adaptation,0.336934,325500,0.873,
No topology adaptation,0.33745,326000,0.868,
No topology adaptation,0.337966,326500,0.884,
No topology adaptation,0.338479,327000,0.891,
No topology adaptation,0.339004,327500,0.881,
No topology adaptation,0.339511,328000,0.884,
No topology adaptation,0.340031,328500,0.878,
No topology adaptation,0.340548,329000,0.864,
No topology adaptation,0.341078,329500,0.888,
No topology adaptation,0.341591,330000,0.902,
No topology adaptation,0.342104,330500,0.883,
No topology adaptation,0.342628,331000,0.872,
No topology adaptation,0.343141,331500,0.879,
No topology adaptation,0.343659,332000,0.901,
No topology adaptation,0.344181,332500,0.897,
No topology adaptation,0.344694,333000,0.882,
No topology adaptation,0.345206,333500,0.891,
No topology adaptation,0.345715,334000,0.9,
No topology adaptation,0.34623,334500,0.894,
No topology adaptation,0.346752,335000,0.876,
No topology adaptation,0.347272,335500,0.879,
No topology adaptation,0.34779,336000,0.882,
No topology adaptation,0.348308,336500,0.881,
No topology adaptation,0.348818,337000,0.89,
No topology adaptation,0.349336,337500,0.888,
No topology adaptation,0.349857,338000,0.891,
No topology adaptation,0.350378,338500,0.88,
No topology adaptation,0.350889,339000,0.87,
No topology adaptation,0.351408,339500,0.868,
No topology adaptation,0.351925,340000,0.863,
No topology adaptation,0.352445,340500,0.87,
No topology adaptation,0.352965,341000,0.888,
No topology adaptation,0.353483,341500,0.887,
No topology adaptation,0.353997,342000,0.888,
No topology adaptation,0.354519,342500,0.882,
No topology adaptation,0.35504,343000,0.882,
No topology adaptation,0.355564,343500,0.875,
No topology adaptation,0.356077,344000,0.868,
No topology adaptation,0.356594,344500,0.883,
No topology adaptation,0.357107,345000,0.88,
No topology adaptation,0.357621,345500,0.881,
No topology adaptation,0.358139,346000,0.879,
No topology adaptation,0.358657,346500,0.876,
No topology adaptation,0.359168,347000,0.881,
No topology adaptation,0.359684,347500,0.877,
No topology adaptation,0.360198,348000,0.874,
No topology adaptation,0.360711,348500,0.882,
No topology adaptation,0.361233,349000,0.886,
No topology adaptation,0.361747,349500,0.888,
No topology adaptation,0.362264,350000,0.896,
No topology adaptation,0.362783,350500,0.891,
No topology adaptation,0.3633,351000,0.879,
No topology adaptation,0.363828,351500,0.9,
No topology adaptation,0.364344,352000,0.907,
No topology adaptation,0.364861,352500,0.898,
No topology adaptation,0.36538,353000,0.89,
No topology adaptation,0.365899,353500,0.873,
No topology adaptation,0.366424,354000,0.891,
No topology adaptation,0.366934,354500,0.898,
No topology adaptation,0.367444,355000,0.889,
No topology adaptation,0.367959,355500,0.881,
No topology adaptation,0.368481,356000,0.886,
No topology adaptation,0.369,356500,0.907,
No topology adaptation,0.369516,357000,0.888,
No topology adaptation,0.370032,357500,0.879,
No topology adaptation,0.370559,358000,0.88,
No topology adaptation,0.371073,358500,0.879,
No topology adaptation,0.371584,359000,0.887,
No topology adaptation,0.3721,359500,0.9,
No topology adaptation,0.37262,360000,0.892,
No topology adaptation,0.373149,360500,0.879,
No topology adaptation,0.373672,361000,0.879,
No topology adaptation,0.374189,361500,0.869,
No topology adaptation,0.374718,362000,0.871,
No topology adaptation,0.375233,362500,0.885,
No topology adaptation,0.375754,363000,0.891,
No topology adaptation,0.376273,363500,0.892,
No topology adaptation,0.376789,364000,0.905,
No topology adaptation,0.377304,364500,0.883,
No topology adaptation,0.377818,365000,0.876,
No topology adaptation,0.378335,365500,0.894,
No topology adaptation,0.37885,366000,0.9,
No topology adaptation,0.379373,366500,0.895,
No topology adaptation,0.379894,367000,0.888,
No topology adaptation,0.380416,367500,0.894,
No topology adaptation,0.38093,368000,0.888,
No topology adaptation,0.381448,368500,0.889,
No topology adaptation,0.381971,369000,0.902,
No topology adaptation,0.382487,369500,0.901,
No topology adaptation,0.383,370000,0.899,
No topology adaptation,0.383526,370500,0.888,
No topology adaptation,0.384035,371000,0.874,
No topology adaptation,0.38455,371500,0.875,
No topology adaptation,0.385067,372000,0.878,
No topology adaptation,0.385583,372500,0.893,
No topology adaptation,0.386101,373000,0.894,
No topology adaptation,0.386616,373500,0.903,
No topology adaptation,0.387142,374000,0.909,
No topology adaptation,0.387657,374500,0.902,
No topology adaptation,0.388167,375000,0.902,
No topology adaptation,0.388686,375500,0.901,
No topology adaptation,0.389207,376000,0.889,
No topology adaptation,0.389723,376500,0.889,
No topology adaptation,0.390236,377000,0.885,
No topology adaptation,0.390752,377500,0.892,
No topology adaptation,0.391271,378000,0.906,
No topology adaptation,0.39178,378500,0.895,
No topology adaptation,0.392298,379000,0.886,
No topology adaptation,0.39282,379500,0.886,
No topology adaptation,0.393335,380000,0.897,
No topology adaptation,0.39385,380500,0.9,
No topology adaptation,0.394372,381000,0.909,
No topology adaptation,0.394889,381500,0.908,
No topology adaptation,0.395403,382000,0.903,
No topology adaptation,0.395926,382500,0.9,
No topology adaptation,0.396445,383000,0.89,
No topology adaptation,0.396963,383500,0.904,
No topology adaptation,0.397476,384000,0.915,
No topology adaptation,0.398,384500,0.9,
No topology adaptation,0.398516,385000,0.894,
No topology adaptation,0.39903,385500,0.906,
No topology adaptation,0.399554,386000,0.9,
No topology adaptation,0.400071,386500,0.9,
No topology adaptation,0.400587,387000,0.905,
No topology adaptation,0.401103,387500,0.891,
No topology adaptation,0.40163,388000,0.88,
No topology adaptation,0.402145,388500,0.893,
No topology adaptation,0.402659,389000,0.905,
No topology adaptation,0.403178,389500,0.891,
No topology adaptation,0.403695,390000,0.89,
No topology adaptation,0.404214,390500,0.894,
No topology adaptation,0.404735,391000,0.9,
No topology adaptation,0.405247,391500,0.916,
No topology adaptation,0.405765,392000,0.914,
No topology adaptation,0.40628,392500,0.893,
No topology adaptation,0.406802,393000,0.897,
No topology adaptation,0.407317,393500,0.912,
No topology adaptation,0.407835,394000,0.897,
No topology adaptation,0.408359,394500,0.89,
No topology adaptation,0.408882,395000,0.894,
No topology adaptation,0.409401,395500,0.895,
No topology adaptation,0.409918,396000,0.89,
No topology adaptation,0.410432,396500,0.902,
No topology adaptation,0.410947,397000,0.914,
No topology adaptation,0.41146,397500,0.901,
No topology adaptation,0.411975,398000,0.897,
No topology adaptation,0.412498,398500,0.902,
No topology adaptation,0.413018,399000,0.897,
No topology adaptation,0.413536,399500,0.901,
No topology adaptation,0.41405,400000,0.911,
No topology adaptation,0.414571,400500,0.904,
No topology adaptation,0.415085,401000,0.901,
No topology adaptation,0.415602,401500,0.906,
No topology adaptation,0.416119,402000,0.906,
No topology adaptation,0.416635,402500,0.901,
No topology adaptation,0.417147,403000,0.9,
No topology adaptation,0.417674,403500,0.901,
No topology adaptation,0.418187,404000,0.902,
No topology adaptation,0.418704,404500,0.888,
No topology adaptation,0.419227,405000,0.898,
No topology adaptation,0.419748,405500,0.908,
No topology adaptation,0.420263,406000,0.903,
No topology adaptation,0.42078,406500,0.921,
No topology adaptation,0.421297,407000,0.919,
No topology adaptation,0.421813,407500,0.914,
No topology adaptation,0.422338,408000,0.921,
No topology adaptation,0.422858,408500,0.911,
No topology adaptation,0.423379,409000,0.899,
No topology adaptation,0.423895,409500,0.898,
No topology adaptation,0.424413,410000,0.897,
No topology adaptation,0.424932,410500,0.898,
No topology adaptation,0.425445,411000,0.915,
No topology adaptation,0.425959,411500,0.904,
No topology adaptation,0.426475,412000,0.882,
No topology adaptation,0.426991,412500,0.895,
No topology adaptation,0.427507,413000,0.896,
No topology adaptation,0.428022,413500,0.894,
No topology adaptation,0.428537,414000,0.91,
No topology adaptation,0.429053,414500,0.914,
No topology adaptation,0.429566,415000,0.9,
No topology adaptation,0.430078,415500,0.909,
No topology adaptation,0.430591,416000,0.922,
No topology adaptation,0.431111,416500,0.901,
No topology adaptation,0.431632,417000,0.889,
No topology adaptation,0.432149,417500,0.909,
No topology adaptation,0.432661,418000,0.915,
No topology adaptation,0.433176,418500,0.912,
No topology adaptation,0.433695,419000,0.925,
No topology adaptation,0.434216,419500,0.912,
No topology adaptation,0.434732,420000,0.898,
No topology adaptation,0.435248,420500,0.908,
No topology adaptation,0.435776,421000,0.914,
No topology adaptation,0.436291,421500,0.907,
No topology adaptation,0.436808,422000,0.904,
No topology adaptation,0.437325,422500,0.914,
No topology adaptation,0.437846,423000,0.906,
No topology adaptation,0.438368,423500,0.899,
No topology adaptation,0.438885,424000,0.915,
No topology adaptation,0.439407,424500,0.915,
No topology adaptation,0.439919,425000,0.906,
No topology adaptation,0.44045,425500,0.904,
No topology adaptation,0.440965,426000,0.904,
No topology adaptation,0.441478,426500,0.904,
No topology adaptation,0.441996,427000,0.898,
No topology adaptation,0.442518,427500,0.903,
No topology adaptation,0.443044,428000,0.915,
No topology adaptation,0.443559,428500,0.92,
No topology adaptation,0.444076,429000,0.913,
No topology adaptation,0.444587,429500,0.901,
No topology adaptation,0.445105,430000,0.909,
No topology adaptation,0.445628,430500,0.915,
No topology adaptation,0.446151,431000,0.913,
No topology adaptation,0.446664,431500,0.904,
No topology adaptation,0.447183,432000,0.899,
No topology adaptation,0.447698,432500,0.905,
No topology adaptation,0.448218,433000,0.905,
No topology adaptation,0.448733,433500,0.911,
No topology adaptation,0.44924,434000,0.914,
No topology adaptation,0.449761,434500,0.918,
No topology adaptation,0.450276,435000,0.922,
No topology adaptation,0.450794,435500,0.919,
No topology adaptation,0.451306,436000,0.907,
No topology adaptation,0.451823,436500,0.896,
No topology adaptation,0.452341,437000,0.906,
No topology adaptation,0.452857,437500,0.914,
No topology adaptation,0.45338,438000,0.919,
No topology adaptation,0.453895,438500,0.913,
No topology adaptation,0.454411,439000,0.906,
No topology adaptation,0.454924,439500,0.917,
No topology adaptation,0.455437,440000,0.909,
No topology adaptation,0.455955,440500,0.899,
No topology adaptation,0.456473,441000,0.909,
No topology adaptation,0.456987,441500,0.918,
No topology adaptation,0.457508,442000,0.913,
No topology adaptation,0.458031,442500,0.915,
No topology adaptation,0.458553,443000,0.911,
No topology adaptation,0.45907,443500,0.906,
No topology adaptation,0.459589,444000,0.916,
No topology adaptation,0.460106,444500,0.91,
No topology adaptation,0.460618,445000,0.912,
No topology adaptation,0.461131,445500,0.916,
No topology adaptation,0.461649,446000,0.908,
No topology adaptation,0.462163,446500,0.906,
No topology adaptation,0.46268,447000,0.902,
No topology adaptation,0.4632,447500,0.908,
No topology adaptation,0.463717,448000,0.916,
No topology adaptation,0.464234,448500,0.922,
No topology adaptation,0.464748,449000,0.923,
No topology adaptation,0.46527,449500,0.92,
No topology adaptation,0.465797,450000,0.926,
No topology adaptation,0.466317,450500,0.922,
No topology adaptation,0.466839,451000,0.908,
No topology adaptation,0.467363,451500,0.91,
No topology adaptation,0.46788,452000,0.916,
No topology adaptation,0.468395,452500,0.905,
No topology adaptation,0.468906,453000,0.905,
No topology adaptation,0.469424,453500,0.911,
No topology adaptation,0.469938,454000,0.91,
No topology adaptation,0.470453,454500,0.914,
No topology adaptation,0.470969,455000,0.917,
No topology adaptation,0.471492,455500,0.919,
No topology adaptation,0.472014,456000,0.928,
No topology adaptation,0.472532,456500,0.923,
No topology adaptation,0.473045,457000,0.908,
No topology adaptation,0.473566,457500,0.9,
No topology adaptation,0.47408,458000,0.913,
No topology adaptation,0.474603,458500,0.92,
No topology adaptation,0.475128,459000,0.911,
No topology adaptation,0.475655,459500,0.912,
No topology adaptation,0.476178,460000,0.924,
No topology adaptation,0.476692,460500,0.921,
No topology adaptation,0.477206,461000,0.913,
No topology adaptation,0.477726,461500,0.916,
No topology adaptation,0.478246,462000,0.915,
No topology adaptation,0.47877,462500,0.929,
No topology adaptation,0.479292,463000,0.932,
No topology adaptation,0.47981,463500,0.93,
No topology adaptation,0.480327,464000,0.926,
No topology adaptation,0.480844,464500,0.92,
No topology adaptation,0.481361,465000,0.929,
No topology adaptation,0.481878,465500,0.933,
No topology adaptation,0.482397,466000,0.916,
No topology adaptation,0.482918,466500,0.908,
No topology adaptation,0.483437,467000,0.919,
No topology adaptation,0.483957,467500,0.924,
No topology adaptation,0.484474,468000,0.911,
No topology adaptation,0.484994,468500,0.9,
No topology adaptation,0.485514,469000,0.912,
No topology adaptation,0.486024,469500,0.908,
No topology adaptation,0.486536,470000,0.908,
No topology adaptation,0.487056,470500,0.915,
No topology adaptation,0.487574,471000,0.92,
No topology adaptation,0.488086,471500,0.918,
No topology adaptation,0.488603,472000,0.914,
No topology adaptation,0.489123,472500,0.923,
No topology adaptation,0.489641,473000,0.932,
No topology adaptation,0.490154,473500,0.927,
No topology adaptation,0.490673,474000,0.914,
No topology adaptation,0.491199,474500,0.906,
No topology adaptation,0.491711,475000,0.902,
No topology adaptation,0.492231,475500,0.916,
No topology adaptation,0.492765,476000,0.929,
No topology adaptation,0.493281,476500,0.918,
No topology adaptation,0.493797,477000,0.91,
No topology adaptation,0.494315,477500,0.924,
No topology adaptation,0.494833,478000,0.929,
No topology adaptation,0.495359,478500,0.907,
No topology adaptation,0.495874,479000,0.902,
No topology adaptation,0.496387,479500,0.92,
No topology adaptation,0.496906,480000,0.912,
No topology adaptation,0.497418,480500,0.914,
No topology adaptation,0.497934,481000,0.92,
No topology adaptation,0.498453,481500,0.912,
No topology adaptation,0.498968,482000,0.916,
No topology adaptation,0.499485,482500,0.922,
No topology adaptation,0.500005,483000,0.926,
No topology adaptation,0.500525,483500,0.923,
No topology adaptation,0.50105,484000,0.911,
No topology adaptation,0.501563,484500,0.902,
No topology adaptation,0.502081,485000,0.916,
No topology adaptation,0.502609,485500,0.931,
No topology adaptation,0.50313,486000,0.931,
No topology adaptation,0.503652,486500,0.933,
No topology adaptation,0.504166,487000,0.926,
No topology adaptation,0.504682,487500,0.917,
No topology adaptation,0.505195,488000,0.92,
No topology adaptation,0.50571,488500,0.918,
No topology adaptation,0.506227,489000,0.916,
No topology adaptation,0.506746,489500,0.917,
No topology adaptation,0.507266,490000,0.925,
No topology adaptation,0.507792,490500,0.919,
No topology adaptation,0.508312,491000,0.92,
No topology adaptation,0.508838,491500,0.929,
No topology adaptation,0.509359,492000,0.931,
No topology adaptation,0.50988,492500,0.926,
No topology adaptation,0.510397,493000,0.924,
No topology adaptation,0.510913,493500,0.922,
No topology adaptation,0.511432,494000,0.911,
No topology adaptation,0.511955,494500,0.921,
No topology adaptation,0.512473,495000,0.921,
No topology adaptation,0.512986,495500,0.928,
No topology adaptation,0.513505,496000,0.932,
No topology adaptation,0.51402,496500,0.935,
No topology adaptation,0.514539,497000,0.931,
No topology adaptation,0.515061,497500,0.919,
No topology adaptation,0.515587,498000,0.925,
No topology adaptation,0.516107,498500,0.913,
No topology adaptation,0.516624,499000,0.907,
No topology adaptation,0.517135,499500,0.927,
No topology adaptation,0.517652,500000,0.928,
No topology adaptation,0.518168,500500,0.916,
No topology adaptation,0.518688,501000,0.92,
No topology adaptation,0.519219,501500,0.924,
No topology adaptation,0.51974,502000,0.926,
No topology adaptation,0.520259,502500,0.941,
No topology adaptation,0.520777,503000,0.933,
No topology adaptation,0.521294,503500,0.925,
No topology adaptation,0.521818,504000,0.926,
No topology adaptation,0.522333,504500,0.92,
No topology adaptation,0.52285,505000,0.932,
No topology adaptation,0.523371,505500,0.933,
No topology adaptation,0.523885,506000,0.909,
No topology adaptation,0.524404,506500,0.899,
No topology adaptation,0.524914,507000,0.919,
No topology adaptation,0.525427,507500,0.936,
No topology adaptation,0.525949,508000,0.928,
No topology adaptation,0.526468,508500,0.924,
No topology adaptation,0.526987,509000,0.939,
No topology adaptation,0.527508,509500,0.924,
No topology adaptation,0.528025,510000,0.913,
No topology adaptation,0.528538,510500,0.932,
No topology adaptation,0.529054,511000,0.933,
No topology adaptation,0.529569,511500,0.926,
No topology adaptation,0.530079,512000,0.921,
No topology adaptation,0.530596,512500,0.921,
No topology adaptation,0.531114,513000,0.914,
No topology adaptation,0.531633,513500,0.921,
No topology adaptation,0.532149,514000,0.939,
No topology adaptation,0.532665,514500,0.935,
No topology adaptation,0.533184,515000,0.933,
No topology adaptation,0.533699,515500,0.923,
No topology adaptation,0.534216,516000,0.91,
No topology adaptation,0.534735,516500,0.909,
No topology adaptation,0.535253,517000,0.925,
No topology adaptation,0.535777,517500,0.934,
No topology adaptation,0.536305,518000,0.934,
No topology adaptation,0.536822,518500,0.927,
No topology adaptation,0.537337,519000,0.921,
No topology adaptation,0.537851,519500,0.936,
No topology adaptation,0.538365,520000,0.939,
No topology adaptation,0.538876,520500,0.932,
No topology adaptation,0.539393,521000,0.936,
No topology adaptation,0.539908,521500,0.929,
No topology adaptation,0.540426,522000,0.916,
No topology adaptation,0.540947,522500,0.927,
No topology adaptation,0.541466,523000,0.922,
No topology adaptation,0.541986,523500,0.911,
No topology adaptation,0.5425,524000,0.911,
No topology adaptation,0.543015,524500,0.917,
No topology adaptation,0.543528,525000,0.917,
No topology adaptation,0.544043,525500,0.915,
No topology adaptation,0.544563,526000,0.922,
No topology adaptation,0.545082,526500,0.918,
No topology adaptation,0.545608,527000,0.925,
No topology adaptation,0.54613,527500,0.938,
No topology adaptation,0.546648,528000,0.933,
No topology adaptation,0.547163,528500,0.934,
No topology adaptation,0.547676,529000,0.943,
No topology adaptation,0.548197,529500,0.94,
No topology adaptation,0.548723,530000,0.938,
No topology adaptation,0.549244,530500,0.926,
No topology adaptation,0.549755,531000,0.923,
No topology adaptation,0.550272,531500,0.934,
No topology adaptation,0.550788,532000,0.936,
No topology adaptation,0.551304,532500,0.934,
No topology adaptation,0.551821,533000,0.935,
No topology adaptation,0.552343,533500,0.935,
No topology adaptation,0.552859,534000,0.933,
No topology adaptation,0.553373,534500,0.943,
No topology adaptation,0.553893,535000,0.946,
No topology adaptation,0.554405,535500,0.926,
No topology adaptation,0.554927,536000,0.926,
No topology adaptation,0.555444,536500,0.937,
No topology adaptation,0.55596,537000,0.931,
No topology adaptation,0.556473,537500,0.926,
No topology adaptation,0.556984,538000,0.936,
No topology adaptation,0.5575,538500,0.927,
No topology adaptation,0.558019,539000,0.916,
No topology adaptation,0.558536,539500,0.934,
No topology adaptation,0.559054,540000,0.94,
No topology adaptation,0.559562,540500,0.936,
No topology adaptation,0.560083,541000,0.93,
No topology adaptation,0.560592,541500,0.931,
No topology adaptation,0.561115,542000,0.931,
No topology adaptation,0.56163,542500,0.924,
No topology adaptation,0.562151,543000,0.928,
No topology adaptation,0.562674,543500,0.929,
No topology adaptation,0.563188,544000,0.934,
No topology adaptation,0.563706,544500,0.917,
No topology adaptation,0.56423,545000,0.919,
No topology adaptation,0.564749,545500,0.931,
No topology adaptation,0.565264,546000,0.926,
No topology adaptation,0.565781,546500,0.939,
No topology adaptation,0.5663,547000,0.941,
No topology adaptation,0.566826,547500,0.939,
No topology adaptation,0.567342,548000,0.933,
No topology adaptation,0.567867,548500,0.927,
No topology adaptation,0.568382,549000,0.935,
No topology adaptation,0.5689,549500,0.947,
No topology adaptation,0.569412,550000,0.945,
No topology adaptation,0.569931,550500,0.94,
No topology adaptation,0.57045,551000,0.944,
No topology adaptation,0.570967,551500,0.939,
No topology adaptation,0.571478,552000,0.925,
No topology adaptation,0.57199,552500,0.926,
No topology adaptation,0.572505,553000,0.929,
No topology adaptation,0.573019,553500,0.933,
No topology adaptation,0.573532,554000,0.935,
No topology adaptation,0.574049,554500,0.93,
No topology adaptation,0.574566,555000,0.935,
No topology adaptation,0.575082,555500,0.935,
No topology adaptation,0.5756,556000,0.938,
No topology adaptation,0.57612,556500,0.932,
No topology adaptation,0.576634,557000,0.92,
No topology adaptation,0.577148,557500,0.934,
No topology adaptation,0.577667,558000,0.943,
No topology adaptation,0.578178,558500,0.938,
No topology adaptation,0.578695,559000,0.928,
No topology adaptation,0.579211,559500,0.928,
No topology adaptation,0.57973,560000,0.927,
No topology adaptation,0.58024,560500,0.926,
No topology adaptation,0.580757,561000,0.934,
No topology adaptation,0.581279,561500,0.938,
No topology adaptation,0.581795,562000,0.934,
No topology adaptation,0.582311,562500,0.926,
No topology adaptation,0.582823,563000,0.931,
No topology adaptation,0.583338,563500,0.944,
No topology adaptation,0.583853,564000,0.932,
No topology adaptation,0.584378,564500,0.924,
No topology adaptation,0.584892,565000,0.923,
No topology adaptation,0.585408,565500,0.931,
No topology adaptation,0.585928,566000,0.933,
No topology adaptation,0.58644,566500,0.923,
No topology adaptation,0.586962,567000,0.938,
No topology adaptation,0.587482,567500,0.942,
No topology adaptation,0.587993,568000,0.932,
No topology adaptation,0.588512,568500,0.936,
No topology adaptation,0.58903,569000,0.935,
No topology adaptation,0.589547,569500,0.926,
No topology adaptation,0.590059,570000,0.933,
No topology adaptation,0.590585,570500,0.926,
No topology adaptation,0.591098,571000,0.931,
No topology adaptation,0.591615,571500,0.941,
No topology adaptation,0.59213,572000,0.939,
No topology adaptation,0.592648,572500,0.929,
No topology adaptation,0.593168,573000,0.926,
No topology adaptation,0.59369,573500,0.937,
No topology adaptation,0.59421,574000,0.944,
No topology adaptation,0.594728,574500,0.938,
No topology adaptation,0.595251,575000,0.929,
No topology adaptation,0.595771,575500,0.943,
No topology adaptation,0.596289,576000,0.953,
No topology adaptation,0.596807,576500,0.945,
No topology adaptation,0.597325,577000,0.937,
No topology adaptation,0.597839,577500,0.932,
No topology adaptation,0.598351,578000,0.927,
No topology adaptation,0.598859,578500,0.942,
No topology adaptation,0.599371,579000,0.947,
No topology adaptation,0.599892,579500,0.931,
No topology adaptation,0.600406,580000,0.928,
No topology adaptation,0.600926,580500,0.943,
No topology adaptation,0.60145,581000,0.945,
No topology adaptation,0.601964,581500,0.937,
No topology adaptation,0.602481,582000,0.939,
No topology adaptation,0.602999,582500,0.936,
No topology adaptation,0.603516,583000,0.928,
No topology adaptation,0.604033,583500,0.93,
No topology adaptation,0.60455,584000,0.929,
No topology adaptation,0.605066,584500,0.928,
No topology adaptation,0.605584,585000,0.943,
No topology adaptation,0.606102,585500,0.951,
No topology adaptation,0.606621,586000,0.938,
No topology adaptation,0.607138,586500,0.936,
No topology adaptation,0.607654,587000,0.937,
No topology adaptation,0.608173,587500,0.931,
No topology adaptation,0.608689,588000,0.938,
No topology adaptation,0.609205,588500,0.943,
No topology adaptation,0.609725,589000,0.942,
No topology adaptation,0.610248,589500,0.943,
No topology adaptation,0.610766,590000,0.946,
No topology adaptation,0.611279,590500,0.949,
No topology adaptation,0.611795,591000,0.952,
No topology adaptation,0.612312,591500,0.947,
No topology adaptation,0.612822,592000,0.943,
No topology adaptation,0.613338,592500,0.953,
No topology adaptation,0.613854,593000,0.95,
No topology adaptation,0.614368,593500,0.94,
No topology adaptation,0.614889,594000,0.948,
No topology adaptation,0.615406,594500,0.935,
No topology adaptation,0.615924,595000,0.929,
No topology adaptation,0.616439,595500,0.946,
No topology adaptation,0.616958,596000,0.949,
No topology adaptation,0.617471,596500,0.945,
No topology adaptation,0.61799,597000,0.949,
No topology adaptation,0.618498,597500,0.951,
No topology adaptation,0.619017,598000,0.936,
No topology adaptation,0.619536,598500,0.935,
No topology adaptation,0.620048,599000,0.938,
No topology adaptation,0.620566,599500,0.938,
No topology adaptation,0.621085,600000,0.945,
No topology adaptation,0.621597,600500,0.95,
No topology adaptation,0.622115,601000,0.953,
No topology adaptation,0.622639,601500,0.946,
No topology adaptation,0.62315,602000,0.934,
No topology adaptation,0.623668,602500,0.937,
No topology adaptation,0.624186,603000,0.939,
No topology adaptation,0.624705,603500,0.947,
No topology adaptation,0.625213,604000,0.951,
No topology adaptation,0.625734,604500,0.941,
No topology adaptation,0.626253,605000,0.939,
No topology adaptation,0.626768,605500,0.931,
No topology adaptation,0.627282,606000,0.949,
No topology adaptation,0.627802,606500,0.949,
No topology adaptation,0.628315,607000,0.944,
No topology adaptation,0.628834,607500,0.937,
No topology adaptation,0.629347,608000,0.927,
No topology adaptation,0.629863,608500,0.937,
No topology adaptation,0.630383,609000,0.943,
No topology adaptation,0.630902,609500,0.952,
No topology adaptation,0.631417,610000,0.95,
No topology adaptation,0.631932,610500,0.943,
No topology adaptation,0.632451,611000,0.934,
No topology adaptation,0.63297,611500,0.934,
No topology adaptation,0.633485,612000,0.934,
No topology adaptation,0.634001,612500,0.93,
No topology adaptation,0.634521,613000,0.933,
No topology adaptation,0.635041,613500,0.948,
No topology adaptation,0.635557,614000,0.962,
No topology adaptation,0.636072,614500,0.961,
No topology adaptation,0.63659,615000,0.955,
No topology adaptation,0.637111,615500,0.958,
No topology adaptation,0.63763,616000,0.954,
No topology adaptation,0.638146,616500,0.945,
No topology adaptation,0.638664,617000,0.946,
No topology adaptation,0.639186,617500,0.947,
No topology adaptation,0.639707,618000,0.938,
No topology adaptation,0.640224,618500,0.94,
No topology adaptation,0.640737,619000,0.946,
No topology adaptation,0.641252,619500,0.94,
No topology adaptation,0.641764,620000,0.937,
No topology adaptation,0.642285,620500,0.935,
No topology adaptation,0.642806,621000,0.942,
No topology adaptation,0.643319,621500,0.946,
No topology adaptation,0.643833,622000,0.942,
No topology adaptation,0.64435,622500,0.952,
No topology adaptation,0.644868,623000,0.951,
No topology adaptation,0.645382,623500,0.944,
No topology adaptation,0.645894,624000,0.946,
No topology adaptation,0.646416,624500,0.939,
No topology adaptation,0.646942,625000,0.946,
No topology adaptation,0.647458,625500,0.952,
No topology adaptation,0.647984,626000,0.94,
No topology adaptation,0.648501,626500,0.941,
No topology adaptation,0.649015,627000,0.956,
No topology adaptation,0.64953,627500,0.953,
No topology adaptation,0.650042,628000,0.948,
No topology adaptation,0.650559,628500,0.944,
No topology adaptation,0.651075,629000,0.937,
No topology adaptation,0.651588,629500,0.942,
No topology adaptation,0.6521,630000,0.94,
No topology adaptation,0.652619,630500,0.947,
No topology adaptation,0.653135,631000,0.953,
No topology adaptation,0.653664,631500,0.942,
No topology adaptation,0.654185,632000,0.944,
No topology adaptation,0.654704,632500,0.946,
No topology adaptation,0.655225,633000,0.946,
No topology adaptation,0.655743,633500,0.954,
No topology adaptation,0.656264,634000,0.953,
No topology adaptation,0.656784,634500,0.949,
No topology adaptation,0.657297,635000,0.943,
No topology adaptation,0.657813,635500,0.942,
No topology adaptation,0.658325,636000,0.942,
No topology adaptation,0.658843,636500,0.939,
No topology adaptation,0.659361,637000,0.946,
No topology adaptation,0.659876,637500,0.954,
No topology adaptation,0.660396,638000,0.953,
No topology adaptation,0.660915,638500,0.949,
No topology adaptation,0.66144,639000,0.949,
No topology adaptation,0.661959,639500,0.963,
No topology adaptation,0.662487,640000,0.963,
No topology adaptation,0.663002,640500,0.944,
No topology adaptation,0.663515,641000,0.95,
No topology adaptation,0.664034,641500,0.962,
No topology adaptation,0.664553,642000,0.957,
No topology adaptation,0.665072,642500,0.954,
No topology adaptation,0.665588,643000,0.939,
No topology adaptation,0.6661,643500,0.933,
No topology adaptation,0.666614,644000,0.95,
No topology adaptation,0.667132,644500,0.96,
No topology adaptation,0.667655,645000,0.953,
No topology adaptation,0.668169,645500,0.949,
No topology adaptation,0.668689,646000,0.953,
No topology adaptation,0.669199,646500,0.947,
No topology adaptation,0.669712,647000,0.94,
No topology adaptation,0.670227,647500,0.943,
No topology adaptation,0.670745,648000,0.952,
No topology adaptation,0.671268,648500,0.945,
No topology adaptation,0.671783,649000,0.944,
No topology adaptation,0.672299,649500,0.954,
No topology adaptation,0.672811,650000,0.948,
No topology adaptation,0.673327,650500,0.944,
No topology adaptation,0.673839,651000,0.95,
No topology adaptation,0.674355,651500,0.949,
No topology adaptation,0.674876,652000,0.948,
No topology adaptation,0.675397,652500,0.945,
No topology adaptation,0.675918,653000,0.943,
No topology adaptation,0.676436,653500,0.951,
No topology adaptation,0.676951,654000,0.949,
No topology adaptation,0.677471,654500,0.944,
No topology adaptation,0.677995,655000,0.951,
No topology adaptation,0.678511,655500,0.943,
No topology adaptation,0.679026,656000,0.947,
No topology adaptation,0.679539,656500,0.956,
No topology adaptation,0.680056,657000,0.943,
No topology adaptation,0.680571,657500,0.942,
No topology adaptation,0.681081,658000,0.938,
No topology adaptation,0.681601,658500,0.936,
No topology adaptation,0.682122,659000,0.947,
No topology adaptation,0.682648,659500,0.951,
No topology adaptation,0.683164,660000,0.954,
No topology adaptation,0.683684,660500,0.958,
No topology adaptation,0.684204,661000,0.954,
No topology adaptation,0.684716,661500,0.947,
No topology adaptation,0.685225,662000,0.956,
No topology adaptation,0.685744,662500,0.957,
No topology adaptation,0.686262,663000,0.939,
No topology adaptation,0.686788,663500,0.936,
No topology adaptation,0.687305,664000,0.951,
No topology adaptation,0.687822,664500,0.949,
No topology adaptation,0.688346,665000,0.938,
No topology adaptation,0.688871,665500,0.949,
No topology adaptation,0.68939,666000,0.958,
No topology adaptation,0.689907,666500,0.96,
No topology adaptation,0.690431,667000,0.959,
No topology adaptation,0.690945,667500,0.961,
No topology adaptation,0.691462,668000,0.96,
No topology adaptation,0.691982,668500,0.953,
No topology adaptation,0.692504,669000,0.95,
No topology adaptation,0.69302,669500,0.95,
No topology adaptation,0.693538,670000,0.943,
No topology adaptation,0.694055,670500,0.942,
No topology adaptation,0.694572,671000,0.944,
No topology adaptation,0.69509,671500,0.946,
No topology adaptation,0.695601,672000,0.949,
No topology adaptation,0.696116,672500,0.937,
No topology adaptation,0.696631,673000,0.946,
No topology adaptation,0.697145,673500,0.954,
No topology adaptation,0.697661,674000,0.947,
No topology adaptation,0.698173,674500,0.947,
No topology adaptation,0.698691,675000,0.959,
No topology adaptation,0.699203,675500,0.945,
No topology adaptation,0.699722,676000,0.934,
No topology adaptation,0.700244,676500,0.949,
No topology adaptation,0.700763,677000,0.951,
No topology adaptation,0.701284,677500,0.956,
No topology adaptation,0.7018,678000,0.96,
No topology adaptation,0.70232,678500,0.958,
No topology adaptation,0.70284,679000,0.962,
No topology adaptation,0.703353,679500,0.959,
No topology adaptation,0.703874,680000,0.947,
No topology adaptation,0.704386,680500,0.948,
No topology adaptation,0.704908,681000,0.948,
No topology adaptation,0.70542,681500,0.946,
No topology adaptation,0.705944,682000,0.946,
No topology adaptation,0.706472,682500,0.949,
No topology adaptation,0.70699,683000,0.947,
No topology adaptation,0.707509,683500,0.941,
No topology adaptation,0.708029,684000,0.939,
No topology adaptation,0.708544,684500,0.943,
No topology adaptation,0.709059,685000,0.953,
No topology adaptation,0.709577,685500,0.951,
No topology adaptation,0.710094,686000,0.948,
No topology adaptation,0.710613,686500,0.951,
No topology adaptation,0.711127,687000,0.952,
No topology adaptation,0.711648,687500,0.957,
No topology adaptation,0.71216,688000,0.957,
No topology adaptation,0.712689,688500,0.943,
No topology adaptation,0.713213,689000,0.943,
No topology adaptation,0.713734,689500,0.949,
No topology adaptation,0.714256,690000,0.955,
No topology adaptation,0.714775,690500,0.963,
No topology adaptation,0.715286,691000,0.961,
No topology adaptation,0.7158,691500,0.948,
No topology adaptation,0.716317,692000,0.937,
No topology adaptation,0.716837,692500,0.943,
No topology adaptation,0.717352,693000,0.957,
No topology adaptation,0.717867,693500,0.958,
No topology adaptation,0.718383,694000,0.945,
No topology adaptation,0.7189,694500,0.95,
No topology adaptation,0.719415,695000,0.948,
No topology adaptation,0.719932,695500,0.945,
No topology adaptation,0.720452,696000,0.941,
No topology adaptation,0.720963,696500,0.943,
No topology adaptation,0.721484,697000,0.956,
No topology adaptation,0.722,697500,0.955,
No topology adaptation,0.722522,698000,0.953,
No topology adaptation,0.723042,698500,0.949,
No topology adaptation,0.723552,699000,0.946,
No topology adaptation,0.724062,699500,0.953,
No topology adaptation,0.724579,700000,0.959,
No topology adaptation,0.725095,700500,0.95,
No topology adaptation,0.725614,701000,0.954,
No topology adaptation,0.726128,701500,0.96,
No topology adaptation,0.726649,702000,0.953,
No topology adaptation,0.727178,702500,0.951,
No topology adaptation,0.727693,703000,0.956,
No topology adaptation,0.728206,703500,0.946,
No topology adaptation,0.728721,704000,0.95,
No topology adaptation,0.729235,704500,0.963,
No topology adaptation,0.72975,705000,0.956,
No topology adaptation,0.730269,705500,0.962,
No topology adaptation,0.730783,706000,0.963,
No topology adaptation,0.7313,706500,0.948,
No topology adaptation,0.731819,707000,0.953,
No topology adaptation,0.732333,707500,0.952,
No topology adaptation,0.732851,708000,0.946,
No topology adaptation,0.733369,708500,0.956,
No topology adaptation,0.733888,709000,0.953,
No topology adaptation,0.734409,709500,0.953,
No topology adaptation,0.734927,710000,0.951,
No topology adaptation,0.735442,710500,0.955,
No topology adaptation,0.735964,711000,0.951,
No topology adaptation,0.73649,711500,0.95,
No topology adaptation,0.737006,712000,0.958,
No topology adaptation,0.737525,712500,0.959,
No topology adaptation,0.738044,713000,0.955,
No topology adaptation,0.738562,713500,0.953,
No topology adaptation,0.739073,714000,0.959,
No topology adaptation,0.739588,714500,0.953,
No topology adaptation,0.740104,715000,0.955,
No topology adaptation,0.740623,715500,0.959,
No topology adaptation,0.741141,716000,0.963,
No topology adaptation,0.741655,716500,0.962,
No topology adaptation,0.742168,717000,0.961,
No topology adaptation,0.742684,717500,0.959,
No topology adaptation,0.743198,718000,0.949,
No topology adaptation,0.743712,718500,0.952,
No topology adaptation,0.744232,719000,0.956,
No topology adaptation,0.744752,719500,0.955,
No topology adaptation,0.745266,720000,0.95,
No topology adaptation,0.745782,720500,0.954,
No topology adaptation,0.746299,721000,0.961,
No topology adaptation,0.746818,721500,0.962,
No topology adaptation,0.747336,722000,0.95,
No topology adaptation,0.747858,722500,0.935,
No topology adaptation,0.748372,723000,0.951,
No topology adaptation,0.74889,723500,0.966,
No topology adaptation,0.749411,724000,0.969,
No topology adaptation,0.749927,724500,0.969,
No topology adaptation,0.750445,725000,0.956,
No topology adaptation,0.750958,725500,0.949,
No topology adaptation,0.751476,726000,0.956,
No topology adaptation,0.751986,726500,0.96,
No topology adaptation,0.752505,727000,0.957,
No topology adaptation,0.753023,727500,0.953,
No topology adaptation,0.753546,728000,0.953,
No topology adaptation,0.754065,728500,0.951,
No topology adaptation,0.754586,729000,0.954,
No topology adaptation,0.755101,729500,0.961,
No topology adaptation,0.755613,730000,0.957,
No topology adaptation,0.756127,730500,0.956,
No topology adaptation,0.756646,731000,0.957,
No topology adaptation,0.757169,731500,0.955,
No topology adaptation,0.757689,732000,0.952,
No topology adaptation,0.758208,732500,0.958,
No topology adaptation,0.75873,733000,0.959,
No topology adaptation,0.759257,733500,0.959,
No topology adaptation,0.759775,734000,0.961,
No topology adaptation,0.760292,734500,0.946,
No topology adaptation,0.760811,735000,0.941,
No topology adaptation,0.761323,735500,0.955,
No topology adaptation,0.76184,736000,0.95,
No topology adaptation,0.762353,736500,0.943,
No topology adaptation,0.762866,737000,0.955,
No topology adaptation,0.763381,737500,0.958,
No topology adaptation,0.763898,738000,0.956,
No topology adaptation,0.764412,738500,0.953,
No topology adaptation,0.764931,739000,0.952,
No topology adaptation,0.765441,739500,0.961,
No topology adaptation,0.765961,740000,0.96,
No topology adaptation,0.766475,740500,0.955,
No topology adaptation,0.766987,741000,0.959,
No topology adaptation,0.767503,741500,0.957,
No topology adaptation,0.768017,742000,0.961,
No topology adaptation,0.76854,742500,0.964,
No topology adaptation,0.769061,743000,0.961,
No topology adaptation,0.769583,743500,0.956,
No topology adaptation,0.770101,744000,0.957,
No topology adaptation,0.770613,744500,0.969,
No topology adaptation,0.771129,745000,0.97,
No topology adaptation,0.771645,745500,0.962,
No topology adaptation,0.77216,746000,0.955,
No topology adaptation,0.772671,746500,0.955,
No topology adaptation,0.77319,747000,0.955,
No topology adaptation,0.773709,747500,0.957,
No topology adaptation,0.774227,748000,0.961,
No topology adaptation,0.774751,748500,0.959,
No topology adaptation,0.775273,749000,0.953,
No topology adaptation,0.775781,749500,0.959,
No topology adaptation,0.776291,750000,0.973,
No topology adaptation,0.776802,750500,0.967,
No topology adaptation,0.777312,751000,0.954,
No topology adaptation,0.777832,751500,0.952,
No topology adaptation,0.778346,752000,0.959,
No topology adaptation,0.77886,752500,0.961,
No topology adaptation,0.779377,753000,0.961,
No topology adaptation,0.779897,753500,0.961,
No topology adaptation,0.780419,754000,0.959,
No topology adaptation,0.780931,754500,0.954,
No topology adaptation,0.781456,755000,0.949,
No topology adaptation,0.781971,755500,0.954,
No topology adaptation,0.782483,756000,0.96,
No topology adaptation,0.782995,756500,0.962,
No topology adaptation,0.783519,757000,0.965,
No topology adaptation,0.784033,757500,0.958,
No topology adaptation,0.784551,758000,0.956,
No topology adaptation,0.785071,758500,0.957,
No topology adaptation,0.785584,759000,0.955,
No topology adaptation,0.786107,759500,0.951,
No topology adaptation,0.786621,760000,0.954,
No topology adaptation,0.787135,760500,0.966,
No topology adaptation,0.787656,761000,0.954,
No topology adaptation,0.788171,761500,0.95,
No topology adaptation,0.788687,762000,0.957,
No topology adaptation,0.789207,762500,0.947,
No topology adaptation,0.789726,763000,0.947,
No topology adaptation,0.790243,763500,0.958,
No topology adaptation,0.79076,764000,0.963,
No topology adaptation,0.791274,764500,0.964,
No topology adaptation,0.791801,765000,0.954,
No topology adaptation,0.792319,765500,0.952,
No topology adaptation,0.792835,766000,0.954,
No topology adaptation,0.793354,766500,0.959,
No topology adaptation,0.793871,767000,0.96,
No topology adaptation,0.794391,767500,0.953,
No topology adaptation,0.794914,768000,0.962,
No topology adaptation,0.795432,768500,0.971,
No topology adaptation,0.795947,769000,0.966,
No topology adaptation,0.796465,769500,0.954,
No topology adaptation,0.796984,770000,0.958,
No topology adaptation,0.797495,770500,0.962,
No topology adaptation,0.798007,771000,0.948,
No topology adaptation,0.798523,771500,0.95,
No topology adaptation,0.799038,772000,0.962,
No topology adaptation,0.799556,772500,0.964,
No topology adaptation,0.80007,773000,0.959,
No topology adaptation,0.800594,773500,0.96,
No topology adaptation,0.801115,774000,0.97,
No topology adaptation,0.801632,774500,0.969,
No topology adaptation,0.802149,775000,0.96,
No topology adaptation,0.802668,775500,0.957,
No topology adaptation,0.803185,776000,0.961,
No topology adaptation,0.803699,776500,0.964,
No topology adaptation,0.804221,777000,0.968,
No topology adaptation,0.804742,777500,0.967,
No topology adaptation,0.80526,778000,0.961,
No topology adaptation,0.805785,778500,0.96,
No topology adaptation,0.806304,779000,0.963,
No topology adaptation,0.80682,779500,0.965,
No topology adaptation,0.807347,780000,0.959,
No topology adaptation,0.807863,780500,0.963,
No topology adaptation,0.80838,781000,0.968,
No topology adaptation,0.808896,781500,0.961,
No topology adaptation,0.809414,782000,0.957,
No topology adaptation,0.809928,782500,0.956,
No topology adaptation,0.81044,783000,0.964,
No topology adaptation,0.810962,783500,0.967,
No topology adaptation,0.811485,784000,0.963,
No topology adaptation,0.812006,784500,0.966,
No topology adaptation,0.812524,785000,0.964,
No topology adaptation,0.813044,785500,0.966,
No topology adaptation,0.813556,786000,0.968,
No topology adaptation,0.814071,786500,0.96,
No topology adaptation,0.814595,787000,0.963,
No topology adaptation,0.815109,787500,0.959,
No topology adaptation,0.815631,788000,0.958,
No topology adaptation,0.816146,788500,0.967,
No topology adaptation,0.816659,789000,0.96,
No topology adaptation,0.817179,789500,0.959,
No topology adaptation,0.8177,790000,0.963,
No topology adaptation,0.818231,790500,0.966,
No topology adaptation,0.818753,791000,0.969,
No topology adaptation,0.819267,791500,0.962,
No topology adaptation,0.819789,792000,0.953,
No topology adaptation,0.820303,792500,0.944,
No topology adaptation,0.820822,793000,0.958,
No topology adaptation,0.821341,793500,0.975,
No topology adaptation,0.821866,794000,0.969,
No topology adaptation,0.822385,794500,0.956,
No topology adaptation,0.8229,795000,0.95,
No topology adaptation,0.823419,795500,0.964,
No topology adaptation,0.823938,796000,0.957,
No topology adaptation,0.824461,796500,0.956,
No topology adaptation,0.824976,797000,0.966,
No topology adaptation,0.825493,797500,0.956,
No topology adaptation,0.826008,798000,0.956,
No topology adaptation,0.826523,798500,0.961,
No topology adaptation,0.82704,799000,0.962,
No topology adaptation,0.827559,799500,0.958,
No topology adaptation,0.828079,800000,0.958,
No topology adaptation,0.828589,800500,0.956,
No topology adaptation,0.829115,801000,0.962,
No topology adaptation,0.829631,801500,0.976,
No topology adaptation,0.830146,802000,0.97,
No topology adaptation,0.830663,802500,0.958,
No topology adaptation,0.831182,803000,0.958,
No topology adaptation,0.831704,803500,0.968,
No topology adaptation,0.832224,804000,0.97,
No topology adaptation,0.832731,804500,0.959,
No topology adaptation,0.833251,805000,0.963,
No topology adaptation,0.83377,805500,0.971,
No topology adaptation,0.834291,806000,0.971,
No topology adaptation,0.834806,806500,0.973,
No topology adaptation,0.835332,807000,0.967,
No topology adaptation,0.835864,807500,0.962,
No topology adaptation,0.836381,808000,0.965,
No topology adaptation,0.836897,808500,0.96,
No topology adaptation,0.837412,809000,0.951,
No topology adaptation,0.837928,809500,0.958,
No topology adaptation,0.838441,810000,0.965,
No topology adaptation,0.838958,810500,0.961,
No topology adaptation,0.839479,811000,0.963,
No topology adaptation,0.839998,811500,0.96,
No topology adaptation,0.840514,812000,0.963,
No topology adaptation,0.841031,812500,0.975,
No topology adaptation,0.841545,813000,0.972,
No topology adaptation,0.842065,813500,0.973,
No topology adaptation,0.842576,814000,0.97,
No topology adaptation,0.843094,814500,0.972,
No topology adaptation,0.843611,815000,0.974,
No topology adaptation,0.844125,815500,0.959,
No topology adaptation,0.844646,816000,0.952,
No topology adaptation,0.845165,816500,0.952,
No topology adaptation,0.845683,817000,0.956,
No topology adaptation,0.846203,817500,0.96,
No topology adaptation,0.846719,818000,0.968,
No topology adaptation,0.847233,818500,0.966,
No topology adaptation,0.847742,819000,0.959,
No topology adaptation,0.848256,819500,0.966,
No topology adaptation,0.848785,820000,0.965,
No topology adaptation,0.849299,820500,0.963,
No topology adaptation,0.84982,821000,0.97,
No topology adaptation,0.850342,821500,0.975,
No topology adaptation,0.850862,822000,0.966,
No topology adaptation,0.851388,822500,0.961,
No topology adaptation,0.851902,823000,0.969,
No topology adaptation,0.852415,823500,0.966,
No topology adaptation,0.852928,824000,0.962,
No topology adaptation,0.853446,824500,0.962,
No topology adaptation,0.85396,825000,0.967,
No topology adaptation,0.85448,825500,0.971,
No topology adaptation,0.855004,826000,0.964,
No topology adaptation,0.85552,826500,0.954,
No topology adaptation,0.856038,827000,0.957,
No topology adaptation,0.856555,827500,0.961,
No topology adaptation,0.857069,828000,0.961,
No topology adaptation,0.857586,828500,0.968,
No topology adaptation,0.858105,829000,0.969,
No topology adaptation,0.858628,829500,0.972,
No topology adaptation,0.85915,830000,0.968,
No topology adaptation,0.859674,830500,0.963,
No topology adaptation,0.860197,831000,0.967,
No topology adaptation,0.860712,831500,0.967,
No topology adaptation,0.861229,832000,0.972,
No topology adaptation,0.861736,832500,0.974,
No topology adaptation,0.862257,833000,0.975,
No topology adaptation,0.862775,833500,0.972,
No topology adaptation,0.863286,834000,0.959,
No topology adaptation,0.863802,834500,0.965,
No topology adaptation,0.864321,835000,0.973,
No topology adaptation,0.864846,835500,0.954,
No topology adaptation,0.86537,836000,0.957,
No topology adaptation,0.865878,836500,0.969,
No topology adaptation,0.866404,837000,0.969,
No topology adaptation,0.866922,837500,0.973,
No topology adaptation,0.867441,838000,0.973,
No topology adaptation,0.867958,838500,0.97,
No topology adaptation,0.868467,839000,0.954,
No topology adaptation,0.868982,839500,0.955,
No topology adaptation,0.869498,840000,0.964,
No topology adaptation,0.870021,840500,0.965,
No topology adaptation,0.870536,841000,0.962,
No topology adaptation,0.871058,841500,0.959,
No topology adaptation,0.871579,842000,0.966,
No topology adaptation,0.872092,842500,0.972,
No topology adaptation,0.87261,843000,0.974,
No topology adaptation,0.873126,843500,0.972,
No topology adaptation,0.873644,844000,0.969,
No topology adaptation,0.874161,844500,0.97,
No topology adaptation,0.874675,845000,0.973,
No topology adaptation,0.875195,845500,0.976,
No topology adaptation,0.875716,846000,0.97,
No topology adaptation,0.876229,846500,0.961,
No topology adaptation,0.876749,847000,0.958,
No topology adaptation,0.877261,847500,0.965,
No topology adaptation,0.877775,848000,0.976,
No topology adaptation,0.878294,848500,0.969,
No topology adaptation,0.878814,849000,0.963,
No topology adaptation,0.879329,849500,0.964,
No topology adaptation,0.879847,850000,0.967,
No topology adaptation,0.880364,850500,0.972,
No topology adaptation,0.880882,851000,0.976,
No topology adaptation,0.881396,851500,0.971,
No topology adaptation,0.881911,852000,0.969,
No topology adaptation,0.882431,852500,0.975,
No topology adaptation,0.882949,853000,0.973,
No topology adaptation,0.883461,853500,0.966,
No topology adaptation,0.883976,854000,0.961,
No topology adaptation,0.884496,854500,0.967,
No topology adaptation,0.88502,855000,0.975,
No topology adaptation,0.885541,855500,0.965,
No topology adaptation,0.886057,856000,0.962,
No topology adaptation,0.886581,856500,0.969,
No topology adaptation,0.887102,857000,0.964,
No topology adaptation,0.887621,857500,0.968,
No topology adaptation,0.888143,858000,0.963,
No topology adaptation,0.88866,858500,0.964,
No topology adaptation,0.88918,859000,0.969,
No topology adaptation,0.889706,859500,0.968,
No topology adaptation,0.890235,860000,0.969,
No topology adaptation,0.890744,860500,0.97,
No topology adaptation,0.891258,861000,0.972,
No topology adaptation,0.891776,861500,0.967,
No topology adaptation,0.892293,862000,0.966,
No topology adaptation,0.89281,862500,0.967,
No topology adaptation,0.89333,863000,0.966,
No topology adaptation,0.89384,863500,0.966,
No topology adaptation,0.894363,864000,0.959,
No topology adaptation,0.894882,864500,0.961,
No topology adaptation,0.895402,865000,0.969,
No topology adaptation,0.895917,865500,0.966,
No topology adaptation,0.896434,866000,0.969,
No topology adaptation,0.896946,866500,0.973,
No topology adaptation,0.897462,867000,0.97,
No topology adaptation,0.897982,867500,0.97,
No topology adaptation,0.898501,868000,0.97,
No topology adaptation,0.899015,868500,0.967,
No topology adaptation,0.899532,869000,0.964,
No topology adaptation,0.900055,869500,0.96,
No topology adaptation,0.900581,870000,0.966,
No topology adaptation,0.901098,870500,0.967,
No topology adaptation,0.901614,871000,0.964,
No topology adaptation,0.902136,871500,0.967,
No topology adaptation,0.902656,872000,0.973,
No topology adaptation,0.903165,872500,0.978,
No topology adaptation,0.903673,873000,0.971,
No topology adaptation,0.90419,873500,0.966,
No topology adaptation,0.904701,874000,0.977,
No topology adaptation,0.905216,874500,0.98,
No topology adaptation,0.905731,875000,0.975,
No topology adaptation,0.906253,875500,0.972,
No topology adaptation,0.906772,876000,0.965,
No topology adaptation,0.90729,876500,0.965,
No topology adaptation,0.907811,877000,0.975,
No topology adaptation,0.908322,877500,0.973,
No topology adaptation,0.908841,878000,0.968,
No topology adaptation,0.909365,878500,0.969,
No topology adaptation,0.909882,879000,0.967,
No topology adaptation,0.910397,879500,0.965,
No topology adaptation,0.910913,880000,0.969,
No topology adaptation,0.911429,880500,0.969,
No topology adaptation,0.911945,881000,0.968,
No topology adaptation,0.912458,881500,0.974,
No topology adaptation,0.912974,882000,0.96,
No topology adaptation,0.913487,882500,0.962,
No topology adaptation,0.914003,883000,0.971,
No topology adaptation,0.914518,883500,0.967,
No topology adaptation,0.915041,884000,0.976,
No topology adaptation,0.915556,884500,0.978,
No topology adaptation,0.916075,885000,0.969,
No topology adaptation,0.9166,885500,0.961,
No topology adaptation,0.917109,886000,0.958,
No topology adaptation,0.917621,886500,0.966,
No topology adaptation,0.918135,887000,0.969,
No topology adaptation,0.918653,887500,0.969,
No topology adaptation,0.919166,888000,0.975,
No topology adaptation,0.919683,888500,0.973,
No topology adaptation,0.920204,889000,0.975,
No topology adaptation,0.920721,889500,0.981,
No topology adaptation,0.921239,890000,0.975,
No topology adaptation,0.921758,890500,0.969,
No topology adaptation,0.922269,891000,0.969,
No topology adaptation,0.92278,891500,0.977,
No topology adaptation,0.923294,892000,0.981,
No topology adaptation,0.923809,892500,0.973,
No topology adaptation,0.924323,893000,0.977,
No topology adaptation,0.924851,893500,0.975,
No topology adaptation,0.925369,894000,0.971,
No topology adaptation,0.925886,894500,0.969,
No topology adaptation,0.926401,895000,0.972,
No topology adaptation,0.926922,895500,0.978,
No topology adaptation,0.927433,896000,0.973,
No topology adaptation,0.927956,896500,0.969,
No topology adaptation,0.928471,897000,0.97,
No topology adaptation,0.928986,897500,0.976,
No topology adaptation,0.929499,898000,0.975,
No topology adaptation,0.930007,898500,0.971,
No topology adaptation,0.930525,899000,0.969,
No topology adaptation,0.931039,899500,0.963,
No topology adaptation,0.931552,900000,0.961,
No topology adaptation,0.932066,900500,0.968,
No topology adaptation,0.932586,901000,0.966,
No topology adaptation,0.933103,901500,0.962,
No topology adaptation,0.933621,902000,0.974,
No topology adaptation,0.934143,902500,0.98,
No topology adaptation,0.934666,903000,0.975,
No topology adaptation,0.935177,903500,0.973,
No topology adaptation,0.935692,904000,0.964,
No topology adaptation,0.936208,904500,0.963,
No topology adaptation,0.936728,905000,0.974,
No topology adaptation,0.937238,905500,0.977,
No topology adaptation,0.937752,906000,0.97,
No topology adaptation,0.938272,906500,0.967,
No topology adaptation,0.93879,907000,0.969,
No topology adaptation,0.939301,907500,0.969,
No topology adaptation,0.93982,908000,0.969,
No topology adaptation,0.940339,908500,0.971,
No topology adaptation,0.94085,909000,0.968,
No topology adaptation,0.941377,909500,0.971,
No topology adaptation,0.941891,910000,0.971,
No topology adaptation,0.942406,910500,0.971,
No topology adaptation,0.942921,911000,0.979,
No topology adaptation,0.943433,911500,0.973,
No topology adaptation,0.943947,912000,0.965,
No topology adaptation,0.944471,912500,0.967,
No topology adaptation,0.944993,913000,0.977,
No topology adaptation,0.945515,913500,0.982,
No topology adaptation,0.946038,914000,0.977,
No topology adaptation,0.946561,914500,0.978,
No topology adaptation,0.947079,915000,0.981,
No topology adaptation,0.947596,915500,0.974,
No topology adaptation,0.948114,916000,0.973,
No topology adaptation,0.948622,916500,0.971,
No topology adaptation,0.949142,917000,0.975,
No topology adaptation,0.949656,917500,0.983,
No topology adaptation,0.95018,918000,0.981,
No topology adaptation,0.950699,918500,0.979,
No topology adaptation,0.951228,919000,0.976,
No topology adaptation,0.951749,919500,0.973,
No topology adaptation,0.952259,920000,0.968,
No topology adaptation,0.952781,920500,0.975,
No topology adaptation,0.953295,921000,0.971,
No topology adaptation,0.953815,921500,0.957,
No topology adaptation,0.954339,922000,0.967,
No topology adaptation,0.954857,922500,0.969,
No topology adaptation,0.955373,923000,0.97,
No topology adaptation,0.955889,923500,0.981,
No topology adaptation,0.956402,924000,0.982,
No topology adaptation,0.956918,924500,0.98,
No topology adaptation,0.957435,925000,0.971,
No topology adaptation,0.957956,925500,0.969,
No topology adaptation,0.958471,926000,0.972,
No topology adaptation,0.958989,926500,0.969,
No topology adaptation,0.959505,927000,0.972,
No topology adaptation,0.960025,927500,0.976,
No topology adaptation,0.960546,928000,0.972,
No topology adaptation,0.961058,928500,0.971,
No topology adaptation,0.961572,929000,0.979,
No topology adaptation,0.962092,929500,0.981,
No topology adaptation,0.962606,930000,0.979,
No topology adaptation,0.963116,930500,0.977,
No topology adaptation,0.963637,931000,0.972,
No topology adaptation,0.964156,931500,0.971,
No topology adaptation,0.964672,932000,0.976,
No topology adaptation,0.965193,932500,0.983,
No topology adaptation,0.965709,933000,0.979,
No topology adaptation,0.966225,933500,0.971,
No topology adaptation,0.966746,934000,0.974,
No topology adaptation,0.967256,934500,0.972,
No topology adaptation,0.967775,935000,0.965,
No topology adaptation,0.968299,935500,0.97,
No topology adaptation,0.968815,936000,0.978,
No topology adaptation,0.969326,936500,0.978,
No topology adaptation,0.969843,937000,0.977,
No topology adaptation,0.970361,937500,0.977,
No topology adaptation,0.970879,938000,0.972,
No topology adaptation,0.971397,938500,0.965,
No topology adaptation,0.971912,939000,0.969,
No topology adaptation,0.972429,939500,0.971,
No topology adaptation,0.972947,940000,0.973,
No topology adaptation,0.973461,940500,0.978,
No topology adaptation,0.973972,941000,0.981,
No topology adaptation,0.974494,941500,0.976,
No topology adaptation,0.975021,942000,0.972,
No topology adaptation,0.975537,942500,0.974,
No topology adaptation,0.976061,943000,0.973,
No topology adaptation,0.976578,943500,0.972,
No topology adaptation,0.977094,944000,0.967,
No topology adaptation,0.977613,944500,0.969,
No topology adaptation,0.978134,945000,0.971,
No topology adaptation,0.978655,945500,0.973,
No topology adaptation,0.979176,946000,0.974,
No topology adaptation,0.979697,946500,0.969,
No topology adaptation,0.98021,947000,0.967,
No topology adaptation,0.980727,947500,0.973,
No topology adaptation,0.981244,948000,0.977,
No topology adaptation,0.981761,948500,0.977,
No topology adaptation,0.982283,949000,0.98,
No topology adaptation,0.982795,949500,0.971,
No topology adaptation,0.983309,950000,0.968,
No topology adaptation,0.983819,950500,0.975,
No topology adaptation,0.984334,951000,0.977,
No topology adaptation,0.984848,951500,0.974,
No topology adaptation,0.985361,952000,0.972,
No topology adaptation,0.985883,952500,0.972,
No topology adaptation,0.986404,953000,0.969,
No topology adaptation,0.986924,953500,0.969,
No topology adaptation,0.987444,954000,0.97,
No topology adaptation,0.987959,954500,0.972,
No topology adaptation,0.988477,955000,0.976,
No topology adaptation,0.988995,955500,0.976,
No topology adaptation,0.989514,956000,0.973,
No topology adaptation,0.990027,956500,0.972,
No topology adaptation,0.99054,957000,0.968,
No topology adaptation,0.991059,957500,0.964,
No topology adaptation,0.991579,958000,0.969,
No topology adaptation,0.992095,958500,0.97,
No topology adaptation,0.992619,959000,0.973,
No topology adaptation,0.993133,959500,0.977,
No topology adaptation,0.993639,960000,0.978,
No topology adaptation,0.994151,960500,0.979,
No topology adaptation,0.994669,961000,0.977,
No topology adaptation,0.995186,961500,0.978,
No topology adaptation,0.995697,962000,0.977,
No topology adaptation,0.996226,962500,0.981,
No topology adaptation,0.996736,963000,0.98,
No topology adaptation,0.997248,963500,0.972,
No topology adaptation,0.99776,964000,0.973,
No topology adaptation,0.998283,964500,0.972,
No topology adaptation,0.998808,965000,0.967,
No topology adaptation,0.99932,965500,0.972,
No topology adaptation,0.999834,966000,0.977,
No topology adaptation,1.000349,966500,0.973,
No topology adaptation,1.000862,967000,0.973,
No topology adaptation,1.00139,967500,0.98,
No topology adaptation,1.001909,968000,0.983,
No topology adaptation,1.002425,968500,0.975,
No topology adaptation,1.002943,969000,0.966,
No topology adaptation,1.00346,969500,0.965,
No topology adaptation,1.003976,970000,0.971,
No topology adaptation,1.004492,970500,0.969,
No topology adaptation,1.005008,971000,0.964,
No topology adaptation,1.005518,971500,0.972,
No topology adaptation,1.006036,972000,0.979,
No topology adaptation,1.006553,972500,0.977,
No topology adaptation,1.007076,973000,0.975,
No topology adaptation,1.007601,973500,0.975,
No topology adaptation,1.008126,974000,0.978,
No topology adaptation,1.008646,974500,0.972,
No topology adaptation,1.009158,975000,0.968,
No topology adaptation,1.009678,975500,0.977,
No topology adaptation,1.010201,976000,0.973,
No topology adaptation,1.010714,976500,0.968,
No topology adaptation,1.011238,977000,0.976,
No topology adaptation,1.011755,977500,0.975,
No topology adaptation,1.012275,978000,0.972,
No topology adaptation,1.012796,978500,0.975,
No topology adaptation,1.013306,979000,0.981,
No topology adaptation,1.013815,979500,0.985,
No topology adaptation,1.014333,980000,0.98,
No topology adaptation,1.014847,980500,0.981,
No topology adaptation,1.015364,981000,0.976,
No topology adaptation,1.015874,981500,0.971,
No topology adaptation,1.016391,982000,0.981,
No topology adaptation,1.016906,982500,0.983,
No topology adaptation,1.017423,983000,0.98,
No topology adaptation,1.017941,983500,0.975,
No topology adaptation,1.01845,984000,0.971,
No topology adaptation,1.018965,984500,0.98,
No topology adaptation,1.019485,985000,0.982,
No topology adaptation,1.020001,985500,0.98,
No topology adaptation,1.020521,986000,0.981,
No topology adaptation,1.02104,986500,0.98,
No topology adaptation,1.021555,987000,0.978,
No topology adaptation,1.022071,987500,0.977,
No topology adaptation,1.022588,988000,0.977,
No topology adaptation,1.023104,988500,0.975,
No topology adaptation,1.02363,989000,0.979,
No topology adaptation,1.02415,989500,0.985,
No topology adaptation,1.024671,990000,0.986,
No topology adaptation,1.02519,990500,0.98,
No topology adaptation,1.025702,991000,0.975,
No topology adaptation,1.02622,991500,0.973,
No topology adaptation,1.026737,992000,0.975,
No topology adaptation,1.027258,992500,0.98,
No topology adaptation,1.027782,993000,0.977,
No topology adaptation,1.028296,993500,0.981,
No topology adaptation,1.028813,994000,0.984,
No topology adaptation,1.029336,994500,0.983,
No topology adaptation,1.029855,995000,0.985,
No topology adaptation,1.03037,995500,0.979,
No topology adaptation,1.030884,996000,0.978,
No topology adaptation,1.031408,996500,0.987,
No topology adaptation,1.031916,997000,0.983,
No topology adaptation,1.03244,997500,0.978,
No topology adaptation,1.03296,998000,0.98,
No topology adaptation,1.033476,998500,0.975,
No topology adaptation,1.033989,999000,0.973,
No topology adaptation,1.034506,999500,0.981,
No topology adaptation,1.035025,1000000,0.981,
No topology adaptation,1.035541,1000500,0.974,
No topology adaptation,1.036059,1001000,0.981,
No topology adaptation,1.036579,1001500,0.983,
No topology adaptation,1.037104,1002000,0.978,
No topology adaptation,1.037625,1002500,0.976,
No topology adaptation,1.038144,1003000,0.978,
No topology adaptation,1.038665,1003500,0.984,
No topology adaptation,1.039184,1004000,0.979,
No topology adaptation,1.0397,1004500,0.975,
No topology adaptation,1.040214,1005000,0.98,
No topology adaptation,1.040738,1005500,0.979,
No topology adaptation,1.041252,1006000,0.979,
No topology adaptation,1.041766,1006500,0.983,
No topology adaptation,1.042289,1007000,0.978,
No topology adaptation,1.042804,1007500,0.975,
No topology adaptation,1.043323,1008000,0.978,
No topology adaptation,1.043841,1008500,0.978,
No topology adaptation,1.044361,1009000,0.979,
No topology adaptation,1.044883,1009500,0.976,
No topology adaptation,1.045406,1010000,0.975,
No topology adaptation,1.045928,1010500,0.98,
No topology adaptation,1.046442,1011000,0.98,
No topology adaptation,1.046958,1011500,0.978,
No topology adaptation,1.047474,1012000,0.982,
No topology adaptation,1.047999,1012500,0.975,
No topology adaptation,1.048508,1013000,0.974,
No topology adaptation,1.049026,1013500,0.979,
No topology adaptation,1.049543,1014000,0.977,
No topology adaptation,1.050056,1014500,0.975,
No topology adaptation,1.050572,1015000,0.976,
No topology adaptation,1.051081,1015500,0.982,
No topology adaptation,1.0516,1016000,0.981,
No topology adaptation,1.052117,1016500,0.974,
No topology adaptation,1.052635,1017000,0.974,
No topology adaptation,1.053151,1017500,0.982,
No topology adaptation,1.053679,1018000,0.979,
No topology adaptation,1.054191,1018500,0.977,
No topology adaptation,1.054706,1019000,0.98,
No topology adaptation,1.055226,1019500,0.978,
No topology adaptation,1.055749,1020000,0.978,
No topology adaptation,1.056264,1020500,0.983,
No topology adaptation,1.056781,1021000,0.984,
No topology adaptation,1.0573,1021500,0.979,
No topology adaptation,1.057819,1022000,0.976,
No topology adaptation,1.058333,1022500,0.975,
No topology adaptation,1.05886,1023000,0.98,
No topology adaptation,1.059382,1023500,0.983,
No topology adaptation,1.059892,1024000,0.979,
No topology adaptation,1.06041,1024500,0.978,
No topology adaptation,1.060924,1025000,0.98,
No topology adaptation,1.061443,1025500,0.983,
No topology adaptation,1.061964,1026000,0.978,
No topology adaptation,1.062482,1026500,0.977,
No topology adaptation,1.063,1027000,0.979,
No topology adaptation,1.063512,1027500,0.979,
No topology adaptation,1.064033,1028000,0.977,
No topology adaptation,1.064549,1028500,0.979,
No topology adaptation,1.065068,1029000,0.981,
No topology adaptation,1.065588,1029500,0.978,
No topology adaptation,1.066112,1030000,0.982,
No topology adaptation,1.066627,1030500,0.983,
No topology adaptation,1.067148,1031000,0.98,
No topology adaptation,1.067661,1031500,0.975,
No topology adaptation,1.068181,1032000,0.977,
No topology adaptation,1.068696,1032500,0.976,
No topology adaptation,1.069208,1033000,0.975,
No topology adaptation,1.069728,1033500,0.982,
No topology adaptation,1.070244,1034000,0.976,
No topology adaptation,1.070762,1034500,0.971,
No topology adaptation,1.071278,1035000,0.976,
No topology adaptation,1.071798,1035500,0.976,
No topology adaptation,1.072318,1036000,0.976,
No topology adaptation,1.072835,1036500,0.98,
No topology adaptation,1.073344,1037000,0.979,
No topology adaptation,1.073854,1037500,0.975,
No topology adaptation,1.074373,1038000,0.975,
No topology adaptation,1.074895,1038500,0.976,
No topology adaptation,1.075415,1039000,0.971,
No topology adaptation,1.075932,1039500,0.975,
No topology adaptation,1.076444,1040000,0.982,
No topology adaptation,1.076958,1040500,0.978,
No topology adaptation,1.077471,1041000,0.971,
No topology adaptation,1.077991,1041500,0.967,
No topology adaptation,1.078507,1042000,0.972,
No topology adaptation,1.079041,1042500,0.978,
No topology adaptation,1.079552,1043000,0.981,
No topology adaptation,1.080063,1043500,0.981,
No topology adaptation,1.080578,1044000,0.984,
No topology adaptation,1.081102,1044500,0.983,
No topology adaptation,1.081618,1045000,0.979,
No topology adaptation,1.082128,1045500,0.982,
No topology adaptation,1.08264,1046000,0.98,
No topology adaptation,1.083156,1046500,0.983,
No topology adaptation,1.083673,1047000,0.99,
No topology adaptation,1.084185,1047500,0.988,
No topology adaptation,1.0847,1048000,0.981,
No topology adaptation,1.085215,1048500,0.972,
No topology adaptation,1.085736,1049000,0.98,
No topology adaptation,1.086251,1049500,0.987,
No topology adaptation,1.086777,1050000,0.979,
No topology adaptation,1.087287,1050500,0.978,
No topology adaptation,1.087805,1051000,0.983,
No topology adaptation,1.088322,1051500,0.982,
No topology adaptation,1.08884,1052000,0.981,
No topology adaptation,1.089368,1052500,0.983,
No topology adaptation,1.089896,1053000,0.98,
No topology adaptation,1.090411,1053500,0.98,
No topology adaptation,1.090925,1054000,0.981,
No topology adaptation,1.091439,1054500,0.979,
No topology adaptation,1.091967,1055000,0.976,
No topology adaptation,1.092479,1055500,0.979,
No topology adaptation,1.093003,1056000,0.986,
No topology adaptation,1.093521,1056500,0.989,
No topology adaptation,1.094045,1057000,0.986,
No topology adaptation,1.094562,1057500,0.971,
No topology adaptation,1.095078,1058000,0.972,
No topology adaptation,1.095588,1058500,0.986,
No topology adaptation,1.096107,1059000,0.987,
No topology adaptation,1.096629,1059500,0.985,
No topology adaptation,1.097143,1060000,0.979,
No topology adaptation,1.097671,1060500,0.974,
No topology adaptation,1.098189,1061000,0.981,
No topology adaptation,1.098711,1061500,0.984,
No topology adaptation,1.099222,1062000,0.981,
No topology adaptation,1.099741,1062500,0.976,
No topology adaptation,1.100254,1063000,0.976,
No topology adaptation,1.100768,1063500,0.979,
No topology adaptation,1.101285,1064000,0.985,
No topology adaptation,1.1018,1064500,0.99,
No topology adaptation,1.102316,1065000,0.984,
No topology adaptation,1.102833,1065500,0.983,
No topology adaptation,1.103348,1066000,0.984,
No topology adaptation,1.103863,1066500,0.978,
No topology adaptation,1.104377,1067000,0.978,
No topology adaptation,1.104893,1067500,0.985,
No topology adaptation,1.105409,1068000,0.98,
No topology adaptation,1.105929,1068500,0.969,
No topology adaptation,1.106455,1069000,0.975,
No topology adaptation,1.106969,1069500,0.977,
No topology adaptation,1.107485,1070000,0.974,
No topology adaptation,1.107998,1070500,0.987,
No topology adaptation,1.108511,1071000,0.982,
No topology adaptation,1.109026,1071500,0.977,
No topology adaptation,1.109546,1072000,0.982,
No topology adaptation,1.110063,1072500,0.982,
No topology adaptation,1.110577,1073000,0.978,
No topology adaptation,1.111088,1073500,0.978,
No topology adaptation,1.111604,1074000,0.979,
No topology adaptation,1.11212,1074500,0.978,
No topology adaptation,1.112636,1075000,0.985,
No topology adaptation,1.113153,1075500,0.984,
No topology adaptation,1.113678,1076000,0.981,
No topology adaptation,1.114192,1076500,0.986,
No topology adaptation,1.114709,1077000,0.991,
No topology adaptation,1.115227,1077500,0.976,
No topology adaptation,1.11575,1078000,0.972,
No topology adaptation,1.116269,1078500,0.982,
No topology adaptation,1.116786,1079000,0.98,
No topology adaptation,1.117306,1079500,0.983,
No topology adaptation,1.117829,1080000,0.991,
No topology adaptation,1.118348,1080500,0.99,
No topology adaptation,1.118864,1081000,0.983,
No topology adaptation,1.119387,1081500,0.984,
No topology adaptation,1.119907,1082000,0.986,
No topology adaptation,1.120418,1082500,0.986,
No topology adaptation,1.120941,1083000,0.984,
No topology adaptation,1.121458,1083500,0.984,
No topology adaptation,1.121983,1084000,0.981,
No topology adaptation,1.122502,1084500,0.977,
No topology adaptation,1.123022,1085000,0.981,
No topology adaptation,1.123543,1085500,0.984,
No topology adaptation,1.124056,1086000,0.984,
No topology adaptation,1.124574,1086500,0.977,
No topology adaptation,1.125092,1087000,0.978,
No topology adaptation,1.12561,1087500,0.98,
No topology adaptation,1.12613,1088000,0.979,
No topology adaptation,1.126647,1088500,0.985,
No topology adaptation,1.127166,1089000,0.987,
No topology adaptation,1.127689,1089500,0.987,
No topology adaptation,1.128208,1090000,0.986,
No topology adaptation,1.128723,1090500,0.991,
No topology adaptation,1.129243,1091000,0.987,
No topology adaptation,1.129769,1091500,0.985,
No topology adaptation,1.130282,1092000,0.987,
No topology adaptation,1.130801,1092500,0.982,
No topology adaptation,1.131309,1093000,0.988,
No topology adaptation,1.131828,1093500,0.985,
No topology adaptation,1.132352,1094000,0.98,
No topology adaptation,1.132865,1094500,0.98,
No topology adaptation,1.133381,1095000,0.979,
No topology adaptation,1.133893,1095500,0.983,
No topology adaptation,1.134411,1096000,0.982,
No topology adaptation,1.134928,1096500,0.981,
No topology adaptation,1.135449,1097000,0.985,
No topology adaptation,1.135964,1097500,0.981,
No topology adaptation,1.136483,1098000,0.978,
No topology adaptation,1.137001,1098500,0.982,
No topology adaptation,1.137517,1099000,0.983,
No topology adaptation,1.138043,1099500,0.982,
No topology adaptation,1.138555,1100000,0.977,
No topology adaptation,1.139066,1100500,0.976,
No topology adaptation,1.139583,1101000,0.98,
No topology adaptation,1.14009,1101500,0.984,
No topology adaptation,1.14061,1102000,0.988,
No topology adaptation,1.141128,1102500,0.987,
No topology adaptation,1.141641,1103000,0.984,
No topology adaptation,1.142164,1103500,0.977,
No topology adaptation,1.142684,1104000,0.975,
No topology adaptation,1.143192,1104500,0.986,
No topology adaptation,1.143708,1105000,0.989,
No topology adaptation,1.144234,1105500,0.988,
No topology adaptation,1.144754,1106000,0.986,
No topology adaptation,1.145279,1106500,0.98,
No topology adaptation,1.145803,1107000,0.978,
No topology adaptation,1.146319,1107500,0.982,
No topology adaptation,1.146836,1108000,0.984,
No topology adaptation,1.147353,1108500,0.985,
No topology adaptation,1.147867,1109000,0.982,
No topology adaptation,1.148385,1109500,0.986,
No topology adaptation,1.148898,1110000,0.992,
No topology adaptation,1.149417,1110500,0.985,
No topology adaptation,1.149931,1111000,0.98,
No topology adaptation,1.150457,1111500,0.979,
No topology adaptation,1.150978,1112000,0.976,
No topology adaptation,1.151495,1112500,0.98,
No topology adaptation,1.152009,1113000,0.98,
No topology adaptation,1.15253,1113500,0.983,
No topology adaptation,1.153038,1114000,0.993,
No topology adaptation,1.153558,1114500,0.984,
No topology adaptation,1.154082,1115000,0.976,
No topology adaptation,1.154603,1115500,0.98,
No topology adaptation,1.155121,1116000,0.983,
No topology adaptation,1.155639,1116500,0.988,
No topology adaptation,1.156149,1117000,0.985,
No topology adaptation,1.15667,1117500,0.977,
No topology adaptation,1.157183,1118000,0.984,
No topology adaptation,1.157698,1118500,0.99,
No topology adaptation,1.158214,1119000,0.988,
No topology adaptation,1.158733,1119500,0.981,
No topology adaptation,1.15924,1120000,0.978,
No topology adaptation,1.159762,1120500,0.982,
No topology adaptation,1.16028,1121000,0.983,
No topology adaptation,1.160796,1121500,0.984,
No topology adaptation,1.161313,1122000,0.983,
No topology adaptation,1.16183,1122500,0.978,
No topology adaptation,1.162349,1123000,0.982,
No topology adaptation,1.16287,1123500,0.983,
No topology adaptation,1.163391,1124000,0.981,
No topology adaptation,1.163914,1124500,0.988,
No topology adaptation,1.164431,1125000,0.994,
No topology adaptation,1.16495,1125500,0.986,
No topology adaptation,1.165464,1126000,0.98,
No topology adaptation,1.165983,1126500,0.982,
No topology adaptation,1.166496,1127000,0.981,
No topology adaptation,1.167016,1127500,0.982,
No topology adaptation,1.167539,1128000,0.983,
No topology adaptation,1.168056,1128500,0.982,
No topology adaptation,1.168577,1129000,0.981,
No topology adaptation,1.169089,1129500,0.98,
No topology adaptation,1.169611,1130000,0.984,
No topology adaptation,1.170127,1130500,0.985,
No topology adaptation,1.170642,1131000,0.979,
No topology adaptation,1.17116,1131500,0.982,
No topology adaptation,1.171678,1132000,0.986,
No topology adaptation,1.172199,1132500,0.983,
No topology adaptation,1.172717,1133000,0.983,
No topology adaptation,1.173236,1133500,0.987,
No topology adaptation,1.173757,1134000,0.987,
No topology adaptation,1.174273,1134500,0.985,
No topology adaptation,1.174783,1135000,0.99,
No topology adaptation,1.175296,1135500,0.993,
No topology adaptation,1.175816,1136000,0.983,
No topology adaptation,1.176332,1136500,0.983,
No topology adaptation,1.176853,1137000,0.988,
No topology adaptation,1.17736,1137500,0.989,
No topology adaptation,1.177878,1138000,0.984,
No topology adaptation,1.178392,1138500,0.978,
No topology adaptation,1.178909,1139000,0.978,
No topology adaptation,1.179434,1139500,0.98,
No topology adaptation,1.179947,1140000,0.986,
No topology adaptation,1.180465,1140500,0.982,
No topology adaptation,1.180989,1141000,0.976,
No topology adaptation,1.181506,1141500,0.983,
No topology adaptation,1.182021,1142000,0.991,
No topology adaptation,1.182534,1142500,0.987,
No topology adaptation,1.183054,1143000,0.985,
No topology adaptation,1.183572,1143500,0.987,
No topology adaptation,1.184089,1144000,0.983,
No topology adaptation,1.184612,1144500,0.981,
No topology adaptation,1.185127,1145000,0.979,
No topology adaptation,1.185644,1145500,0.979,
No topology adaptation,1.186163,1146000,0.98,
No topology adaptation,1.186683,1146500,0.976,
No topology adaptation,1.187207,1147000,0.982,
No topology adaptation,1.187726,1147500,0.984,
No topology adaptation,1.188248,1148000,0.985,
No topology adaptation,1.188771,1148500,0.987,
No topology adaptation,1.189291,1149000,0.981,
No topology adaptation,1.189809,1149500,0.984,
No topology adaptation,1.190325,1150000,0.982,
No topology adaptation,1.190843,1150500,0.982,
No topology adaptation,1.191362,1151000,0.991,
No topology adaptation,1.191887,1151500,0.988,
No topology adaptation,1.192407,1152000,0.983,
No topology adaptation,1.192917,1152500,0.983,
No topology adaptation,1.193433,1153000,0.981,
No topology adaptation,1.193945,1153500,0.984,
No topology adaptation,1.194466,1154000,0.989,
No topology adaptation,1.194984,1154500,0.986,
No topology adaptation,1.195503,1155000,0.984,
No topology adaptation,1.196026,1155500,0.981,
No topology adaptation,1.196545,1156000,0.981,
No topology adaptation,1.197062,1156500,0.985,
No topology adaptation,1.197583,1157000,0.986,
No topology adaptation,1.1981,1157500,0.984,
No topology adaptation,1.198622,1158000,0.984,
No topology adaptation,1.199137,1158500,0.983,
No topology adaptation,1.199655,1159000,0.979,
No topology adaptation,1.200168,1159500,0.983,
No topology adaptation,1.200692,1160000,0.987,
No topology adaptation,1.201212,1160500,0.986,
No topology adaptation,1.201729,1161000,0.985,
No topology adaptation,1.202245,1161500,0.986,
No topology adaptation,1.202768,1162000,0.981,
No topology adaptation,1.203286,1162500,0.983,
No topology adaptation,1.203798,1163000,0.986,
No topology adaptation,1.204316,1163500,0.985,
No topology adaptation,1.204831,1164000,0.987,
No topology adaptation,1.205356,1164500,0.984,
No topology adaptation,1.205872,1165000,0.987,
No topology adaptation,1.206392,1165500,0.993,
No topology adaptation,1.206907,1166000,0.99,
No topology adaptation,1.207424,1166500,0.991,
No topology adaptation,1.207939,1167000,0.988,
No topology adaptation,1.208455,1167500,0.981,
No topology adaptation,1.208973,1168000,0.986,
No topology adaptation,1.209488,1168500,0.991,
No topology adaptation,1.210001,1169000,0.988,
No topology adaptation,1.210522,1169500,0.987,
No topology adaptation,1.211041,1170000,0.991,
No topology adaptation,1.211555,1170500,0.99,
No topology adaptation,1.212074,1171000,0.988,
No topology adaptation,1.212594,1171500,0.991,
No topology adaptation,1.213117,1172000,0.99,
No topology adaptation,1.213632,1172500,0.988,
No topology adaptation,1.214146,1173000,0.989,
No topology adaptation,1.214668,1173500,0.988,
No topology adaptation,1.215193,1174000,0.988,
No topology adaptation,1.215711,1174500,0.989,
No topology adaptation,1.216235,1175000,0.986,
No topology adaptation,1.216754,1175500,0.981,
No topology adaptation,1.217263,1176000,0.986,
No topology adaptation,1.217777,1176500,0.992,
No topology adaptation,1.218296,1177000,0.989,
No topology adaptation,1.218813,1177500,0.983,
No topology adaptation,1.219336,1178000,0.976,
No topology adaptation,1.219869,1178500,0.982,
No topology adaptation,1.220383,1179000,0.995,
No topology adaptation,1.220897,1179500,0.994,
No topology adaptation,1.221416,1180000,0.988,
No topology adaptation,1.221934,1180500,0.983,
No topology adaptation,1.222449,1181000,0.981,
No topology adaptation,1.222969,1181500,0.987,
No topology adaptation,1.223482,1182000,0.986,
No topology adaptation,1.224005,1182500,0.982,
No topology adaptation,1.224527,1183000,0.984,
No topology adaptation,1.225041,1183500,0.983,
No topology adaptation,1.225556,1184000,0.974,
No topology adaptation,1.22607,1184500,0.977,
No topology adaptation,1.226585,1185000,0.992,
No topology adaptation,1.227103,1185500,0.993,
No topology adaptation,1.227621,1186000,0.989,
No topology adaptation,1.228143,1186500,0.991,
No topology adaptation,1.228661,1187000,0.985,
No topology adaptation,1.229174,1187500,0.984,
No topology adaptation,1.229682,1188000,0.987,
No topology adaptation,1.230198,1188500,0.985,
No topology adaptation,1.230714,1189000,0.985,
No topology adaptation,1.231236,1189500,0.986,
No topology adaptation,1.231753,1190000,0.985,
No topology adaptation,1.232268,1190500,0.984,
No topology adaptation,1.232784,1191000,0.983,
No topology adaptation,1.23331,1191500,0.978,
No topology adaptation,1.233824,1192000,0.982,
No topology adaptation,1.234337,1192500,0.983,
No topology adaptation,1.234862,1193000,0.986,
No topology adaptation,1.235377,1193500,0.988,
No topology adaptation,1.235893,1194000,0.986,
No topology adaptation,1.236415,1194500,0.989,
No topology adaptation,1.236938,1195000,0.986,
No topology adaptation,1.237456,1195500,0.983,
No topology adaptation,1.23798,1196000,0.985,
No topology adaptation,1.238502,1196500,0.99,
No topology adaptation,1.239019,1197000,0.991,
No topology adaptation,1.239543,1197500,0.987,
No topology adaptation,1.240057,1198000,0.991,
No topology adaptation,1.24057,1198500,0.994,
No topology adaptation,1.241092,1199000,0.993,
No topology adaptation,1.24161,1199500,0.993,
No topology adaptation,1.242123,1200000,0.99,
No topology adaptation,1.242642,1200500,0.989,
No topology adaptation,1.243164,1201000,0.988,
No topology adaptation,1.243679,1201500,0.991,
No topology adaptation,1.244206,1202000,0.992,
No topology adaptation,1.244726,1202500,0.99,
No topology adaptation,1.245245,1203000,0.987,
No topology adaptation,1.245763,1203500,0.984,
No topology adaptation,1.246281,1204000,0.988,
No topology adaptation,1.246792,1204500,0.988,
No topology adaptation,1.247309,1205000,0.989,
No topology adaptation,1.247833,1205500,0.985,
No topology adaptation,1.248345,1206000,0.98,
No topology adaptation,1.248869,1206500,0.986,
No topology adaptation,1.249392,1207000,0.991,
No topology adaptation,1.249908,1207500,0.994,
No topology adaptation,1.250429,1208000,0.99,
No topology adaptation,1.250948,1208500,0.983,
No topology adaptation,1.251465,1209000,0.986,
No topology adaptation,1.251975,1209500,0.991,
No topology adaptation,1.252492,1210000,0.993,
No topology adaptation,1.25302,1210500,0.987,
No topology adaptation,1.253537,1211000,0.986,
No topology adaptation,1.254055,1211500,0.992,
No topology adaptation,1.254573,1212000,0.994,
No topology adaptation,1.255089,1212500,0.991,
No topology adaptation,1.255612,1213000,0.986,
No topology adaptation,1.25613,1213500,0.985,
No topology adaptation,1.256653,1214000,0.987,
No topology adaptation,1.257171,1214500,0.991,
No topology adaptation,1.257688,1215000,0.99,
No topology adaptation,1.258208,1215500,0.989,
No topology adaptation,1.258732,1216000,0.988,
No topology adaptation,1.259249,1216500,0.988,
No topology adaptation,1.259769,1217000,0.99,
No topology adaptation,1.260287,1217500,0.985,
No topology adaptation,1.260809,1218000,0.984,
No topology adaptation,1.261317,1218500,0.987,
No topology adaptation,1.261833,1219000,0.985,
No topology adaptation,1.262344,1219500,0.989,
No topology adaptation,1.262861,1220000,0.989,
No topology adaptation,1.263373,1220500,0.986,
No topology adaptation,1.263888,1221000,0.983,
No topology adaptation,1.264414,1221500,0.979,
No topology adaptation,1.264931,1222000,0.986,
No topology adaptation,1.26545,1222500,0.988,
No topology adaptation,1.265965,1223000,0.989,
No topology adaptation,1.266478,1223500,0.993,
No topology adaptation,1.266991,1224000,0.99,
No topology adaptation,1.267509,1224500,0.989,
No topology adaptation,1.26803,1225000,0.991,
No topology adaptation,1.26855,1225500,0.992,
No topology adaptation,1.269071,1226000,0.993,
No topology adaptation,1.269594,1226500,0.99,
No topology adaptation,1.27011,1227000,0.983,
No topology adaptation,1.270629,1227500,0.988,
No topology adaptation,1.271147,1228000,0.991,
No topology adaptation,1.271659,1228500,0.989,
No topology adaptation,1.272173,1229000,0.991,
No topology adaptation,1.272691,1229500,0.991,
No topology adaptation,1.273206,1230000,0.994,
No topology adaptation,1.273727,1230500,0.993,
No topology adaptation,1.274244,1231000,0.989,
No topology adaptation,1.274758,1231500,0.992,
No topology adaptation,1.275279,1232000,0.993,
No topology adaptation,1.275797,1232500,0.993,
No topology adaptation,1.276321,1233000,0.993,
No topology adaptation,1.276838,1233500,0.99,
No topology adaptation,1.277355,1234000,0.991,
No topology adaptation,1.277878,1234500,0.993,
No topology adaptation,1.278391,1235000,0.992,
No topology adaptation,1.278912,1235500,0.989,
No topology adaptation,1.27943,1236000,0.985,
No topology adaptation,1.279947,1236500,0.983,
No topology adaptation,1.280466,1237000,0.988,
No topology adaptation,1.280979,1237500,0.992,
No topology adaptation,1.281495,1238000,0.993,
No topology adaptation,1.282021,1238500,0.995,
No topology adaptation,1.28254,1239000,0.991,
No topology adaptation,1.283059,1239500,0.987,
No topology adaptation,1.283578,1240000,0.987,
No topology adaptation,1.284096,1240500,0.988,
No topology adaptation,1.284609,1241000,0.986,
No topology adaptation,1.285126,1241500,0.985,
No topology adaptation,1.285642,1242000,0.991,
No topology adaptation,1.28616,1242500,0.993,
No topology adaptation,1.286678,1243000,0.993,
No topology adaptation,1.287195,1243500,0.99,
No topology adaptation,1.287704,1244000,0.984,
No topology adaptation,1.288224,1244500,0.986,
No topology adaptation,1.288747,1245000,0.99,
No topology adaptation,1.289266,1245500,0.99,
No topology adaptation,1.289781,1246000,0.989,
No topology adaptation,1.290302,1246500,0.989,
No topology adaptation,1.290817,1247000,0.991,
No topology adaptation,1.291333,1247500,0.99,
No topology adaptation,1.29185,1248000,0.987,
No topology adaptation,1.292368,1248500,0.989,
No topology adaptation,1.292882,1249000,0.994,
No topology adaptation,1.293399,1249500,0.993,
No topology adaptation,1.293913,1250000,0.993,
No topology adaptation,1.294433,1250500,0.993,
No topology adaptation,1.294945,1251000,0.987,
No topology adaptation,1.295464,1251500,0.987,
No topology adaptation,1.295993,1252000,0.991,
No topology adaptation,1.29651,1252500,0.991,
No topology adaptation,1.297029,1253000,0.992,
No topology adaptation,1.297542,1253500,0.994,
No topology adaptation,1.298054,1254000,0.992,
No topology adaptation,1.298563,1254500,0.989,
No topology adaptation,1.29908,1255000,0.992,
No topology adaptation,1.299601,1255500,0.994,
No topology adaptation,1.300116,1256000,0.991,
No topology adaptation,1.300635,1256500,0.989,
No topology adaptation,1.301153,1257000,0.985,
No topology adaptation,1.301673,1257500,0.988,
No topology adaptation,1.302193,1258000,0.995,
No topology adaptation,1.302706,1258500,0.997,
No topology adaptation,1.303221,1259000,0.996,
No topology adaptation,1.303741,1259500,0.994,
No topology adaptation,1.304258,1260000,0.989,
No topology adaptation,1.30478,1260500,0.988,
No topology adaptation,1.305308,1261000,0.989,
No topology adaptation,1.30583,1261500,0.991,
No topology adaptation,1.306341,1262000,0.994,
No topology adaptation,1.306857,1262500,0.995,
No topology adaptation,1.307371,1263000,0.992,
No topology adaptation,1.307889,1263500,0.987,
No topology adaptation,1.308407,1264000,0.989,
No topology adaptation,1.308923,1264500,0.99,
No topology adaptation,1.309444,1265000,0.992,
No topology adaptation,1.309962,1265500,0.995,
No topology adaptation,1.310478,1266000,0.994,
No topology adaptation,1.310997,1266500,0.991,
No topology adaptation,1.31152,1267000,0.989,
No topology adaptation,1.312039,1267500,0.987,
No topology adaptation,1.312558,1268000,0.991,
No topology adaptation,1.313071,1268500,0.992,
No topology adaptation,1.313594,1269000,0.99,
No topology adaptation,1.314114,1269500,0.993,
No topology adaptation,1.314637,1270000,0.993,
No topology adaptation,1.315151,1270500,0.994,
No topology adaptation,1.315659,1271000,0.995,
No topology adaptation,1.316177,1271500,0.991,
No topology adaptation,1.316694,1272000,0.989,
No topology adaptation,1.317217,1272500,0.992,
No topology adaptation,1.317735,1273000,0.993,
No topology adaptation,1.318252,1273500,0.992,
No topology adaptation,1.318763,1274000,0.988,
No topology adaptation,1.319278,1274500,0.989,
No topology adaptation,1.319801,1275000,0.994,
No topology adaptation,1.320316,1275500,0.993,
No topology adaptation,1.32083,1276000,0.992,
No topology adaptation,1.321351,1276500,0.991,
No topology adaptation,1.321865,1277000,0.986,
No topology adaptation,1.322387,1277500,0.989,
No topology adaptation,1.322907,1278000,0.996,
No topology adaptation,1.32343,1278500,0.992,
No topology adaptation,1.323949,1279000,0.992,
No topology adaptation,1.324461,1279500,0.993,
No topology adaptation,1.324979,1280000,0.991,
No topology adaptation,1.325493,1280500,0.989,
No topology adaptation,1.326009,1281000,0.989,
No topology adaptation,1.326522,1281500,0.993,
No topology adaptation,1.327042,1282000,0.993,
No topology adaptation,1.327571,1282500,0.992,
No topology adaptation,1.328092,1283000,0.992,
No topology adaptation,1.328614,1283500,0.992,
No topology adaptation,1.32913,1284000,0.994,
No topology adaptation,1.329652,1284500,0.994,
No topology adaptation,1.330168,1285000,0.991,
No topology adaptation,1.330689,1285500,0.99,
No topology adaptation,1.331207,1286000,0.989,
No topology adaptation,1.331722,1286500,0.989,
No topology adaptation,1.332229,1287000,0.989,
No topology adaptation,1.332749,1287500,0.994,
No topology adaptation,1.333269,1288000,0.994,
No topology adaptation,1.333789,1288500,0.991,
No topology adaptation,1.33431,1289000,0.989,
No topology adaptation,1.334822,1289500,0.991,
No topology adaptation,1.33534,1290000,0.996,
No topology adaptation,1.335857,1290500,0.995,
No topology adaptation,1.336367,1291000,0.994,
No topology adaptation,1.33688,1291500,0.992,
No topology adaptation,1.337393,1292000,0.992,
No topology adaptation,1.337914,1292500,0.993,
No topology adaptation,1.33843,1293000,0.991,
No topology adaptation,1.338952,1293500,0.993,
No topology adaptation,1.339473,1294000,0.992,
No topology adaptation,1.339992,1294500,0.988,
No topology adaptation,1.340511,1295000,0.991,
No topology adaptation,1.34103,1295500,0.991,
No topology adaptation,1.341548,1296000,0.993,
No topology adaptation,1.342069,1296500,0.997,
No topology adaptation,1.342585,1297000,0.995,
No topology adaptation,1.343098,1297500,0.993,
No topology adaptation,1.343615,1298000,0.992,
No topology adaptation,1.344129,1298500,0.992,
No topology adaptation,1.344645,1299000,0.994,
No topology adaptation,1.345167,1299500,0.993,
No topology adaptation,1.345689,1300000,0.993,
No topology adaptation,1.346208,1300500,0.995,
No topology adaptation,1.346731,1301000,0.995,
No topology adaptation,1.347248,1301500,0.993,
No topology adaptation,1.347766,1302000,0.995,
No topology adaptation,1.348286,1302500,0.996,
No topology adaptation,1.348801,1303000,0.996,
No topology adaptation,1.349317,1303500,0.996,
No topology adaptation,1.349827,1304000,0.992,
No topology adaptation,1.35034,1304500,0.991,
No topology adaptation,1.350855,1305000,0.992,
No topology adaptation,1.351369,1305500,0.992,
No topology adaptation,1.351892,1306000,0.993,
No topology adaptation,1.352405,1306500,0.995,
No topology adaptation,1.352921,1307000,0.993,
No topology adaptation,1.353437,1307500,0.993,
No topology adaptation,1.353947,1308000,0.994,
No topology adaptation,1.354467,1308500,0.992,
No topology adaptation,1.354987,1309000,0.991,
No topology adaptation,1.355512,1309500,0.989,
No topology adaptation,1.356026,1310000,0.993,
No topology adaptation,1.356551,1310500,0.994,
No topology adaptation,1.35707,1311000,0.991,
No topology adaptation,1.357588,1311500,0.993,
No topology adaptation,1.358104,1312000,0.992,
No topology adaptation,1.358626,1312500,0.987,
No topology adaptation,1.359144,1313000,0.991,
No topology adaptation,1.359664,1313500,0.996,
No topology adaptation,1.360186,1314000,0.99,
No topology adaptation,1.360702,1314500,0.986,
No topology adaptation,1.361214,1315000,0.99,
No topology adaptation,1.361729,1315500,0.992,
No topology adaptation,1.362246,1316000,0.993,
No topology adaptation,1.362771,1316500,0.993,
No topology adaptation,1.363281,1317000,0.993,
No topology adaptation,1.36379,1317500,0.997,
No topology adaptation,1.364312,1318000,0.993,
No topology adaptation,1.36484,1318500,0.989,
No topology adaptation,1.365361,1319000,0.993,
No topology adaptation,1.365871,1319500,0.995,
No topology adaptation,1.366388,1320000,0.992,
No topology adaptation,1.366898,1320500,0.991,
No topology adaptation,1.367421,1321000,0.995,
No topology adaptation,1.367935,1321500,0.996,
No topology adaptation,1.368452,1322000,0.994,
No topology adaptation,1.368965,1322500,0.996,
No topology adaptation,1.369483,1323000,0.992,
No topology adaptation,1.369997,1323500,0.987,
No topology adaptation,1.370524,1324000,0.99,
No topology adaptation,1.371037,1324500,0.992,
No topology adaptation,1.371553,1325000,0.992,
No topology adaptation,1.37207,1325500,0.989,
No topology adaptation,1.372591,1326000,0.99,
No topology adaptation,1.373102,1326500,0.991,
No topology adaptation,1.37362,1327000,0.993,
No topology adaptation,1.374132,1327500,0.994,
No topology adaptation,1.374652,1328000,0.985,
No topology adaptation,1.375169,1328500,0.986,
No topology adaptation,1.375676,1329000,0.989,
No topology adaptation,1.376187,1329500,0.989,
No topology adaptation,1.376709,1330000,0.996,
No topology adaptation,1.377232,1330500,0.999,
No topology adaptation,1.377747,1331000,0.995,
No topology adaptation,1.378263,1331500,0.995,
No topology adaptation,1.37878,1332000,0.997,
No topology adaptation,1.379292,1332500,0.994,
No topology adaptation,1.379809,1333000,0.991,
No topology adaptation,1.380319,1333500,0.993,
No topology adaptation,1.38084,1334000,0.994,
No topology adaptation,1.381358,1334500,0.99,
No topology adaptation,1.381873,1335000,0.989,
No topology adaptation,1.382391,1335500,0.991,
No topology adaptation,1.38291,1336000,0.994,
No topology adaptation,1.383429,1336500,0.995,
No topology adaptation,1.383939,1337000,0.993,
No topology adaptation,1.38446,1337500,0.991,
No topology adaptation,1.384979,1338000,0.99,
No topology adaptation,1.385498,1338500,0.992,
No topology adaptation,1.386012,1339000,0.996,
No topology adaptation,1.386525,1339500,0.999,
No topology adaptation,1.387037,1340000,0.996,
No topology adaptation,1.38756,1340500,0.995,
No topology adaptation,1.388075,1341000,0.994,
No topology adaptation,1.388593,1341500,0.99,
No topology adaptation,1.389108,1342000,0.99,
No topology adaptation,1.389619,1342500,0.994,
No topology adaptation,1.390129,1343000,0.996,
No topology adaptation,1.390648,1343500,0.993,
No topology adaptation,1.391166,1344000,0.993,
No topology adaptation,1.391686,1344500,0.994,
No topology adaptation,1.392205,1345000,0.994,
No topology adaptation,1.392726,1345500,0.993,
No topology adaptation,1.393242,1346000,0.994,
No topology adaptation,1.393759,1346500,0.996,
No topology adaptation,1.394266,1347000,0.995,
No topology adaptation,1.394783,1347500,0.995,
No topology adaptation,1.39531,1348000,0.997,
No topology adaptation,1.395825,1348500,0.993,
No topology adaptation,1.396349,1349000,0.991,
No topology adaptation,1.396876,1349500,0.995,
No topology adaptation,1.397393,1350000,0.995,
No topology adaptation,1.397913,1350500,0.992,
No topology adaptation,1.398426,1351000,0.991,
No topology adaptation,1.398944,1351500,0.992,
No topology adaptation,1.399461,1352000,0.995,
No topology adaptation,1.39998,1352500,0.994,
No topology adaptation,1.4005,1353000,0.992,
No topology adaptation,1.401021,1353500,0.994,
No topology adaptation,1.401537,1354000,0.994,
No topology adaptation,1.402058,1354500,0.997,
No topology adaptation,1.402571,1355000,0.998,
No topology adaptation,1.403096,1355500,0.997,
No topology adaptation,1.403606,1356000,0.997,
No topology adaptation,1.40412,1356500,0.997,
No topology adaptation,1.40464,1357000,0.997,
No topology adaptation,1.405158,1357500,0.996,
No topology adaptation,1.40568,1358000,0.997,
No topology adaptation,1.406197,1358500,0.996,
No topology adaptation,1.406709,1359000,0.994,
No topology adaptation,1.407229,1359500,0.994,
No topology adaptation,1.407755,1360000,0.996,
No topology adaptation,1.408266,1360500,0.995,
No topology adaptation,1.408782,1361000,0.995,
No topology adaptation,1.409294,1361500,0.993,
No topology adaptation,1.409806,1362000,0.989,
No topology adaptation,1.410321,1362500,0.989,
No topology adaptation,1.410836,1363000,0.992,
No topology adaptation,1.411349,1363500,0.992,
No topology adaptation,1.411859,1364000,0.991,
No topology adaptation,1.412373,1364500,0.992,
No topology adaptation,1.412892,1365000,0.994,
No topology adaptation,1.413415,1365500,0.997,
No topology adaptation,1.413939,1366000,0.993,
No topology adaptation,1.414463,1366500,0.991,
No topology adaptation,1.414981,1367000,0.994,
No topology adaptation,1.415497,1367500,0.994,
No topology adaptation,1.416021,1368000,0.993,
No topology adaptation,1.416543,1368500,0.996,
No topology adaptation,1.417059,1369000,0.997,
No topology adaptation,1.417578,1369500,0.997,
No topology adaptation,1.418092,1370000,0.996,
No topology adaptation,1.418607,1370500,0.993,
No topology adaptation,1.419121,1371000,0.993,
No topology adaptation,1.419635,1371500,0.995,
No topology adaptation,1.42015,1372000,0.994,
No topology adaptation,1.420671,1372500,0.992,
No topology adaptation,1.421192,1373000,0.993,
No topology adaptation,1.421711,1373500,0.995,
No topology adaptation,1.422228,1374000,0.991,
No topology adaptation,1.422741,1374500,0.991,
No topology adaptation,1.423251,1375000,0.991,
No topology adaptation,1.423778,1375500,0.991,
No topology adaptation,1.424291,1376000,0.996,
No topology adaptation,1.424811,1376500,0.993,
No topology adaptation,1.425324,1377000,0.991,
No topology adaptation,1.425841,1377500,0.991,
No topology adaptation,1.426358,1378000,0.994,
No topology adaptation,1.426867,1378500,0.996,
No topology adaptation,1.427385,1379000,0.993,
No topology adaptation,1.427902,1379500,0.991,
No topology adaptation,1.42842,1380000,0.992,
No topology adaptation,1.428939,1380500,0.995,
No topology adaptation,1.429457,1381000,0.995,
No topology adaptation,1.429971,1381500,0.994,
No topology adaptation,1.430485,1382000,0.995,
No topology adaptation,1.431007,1382500,0.996,
No topology adaptation,1.431525,1383000,0.993,
No topology adaptation,1.432042,1383500,0.993,
No topology adaptation,1.432566,1384000,0.996,
No topology adaptation,1.433085,1384500,0.996,
No topology adaptation,1.433594,1385000,0.996,
No topology adaptation,1.434114,1385500,0.994,
No topology adaptation,1.434631,1386000,0.995,
No topology adaptation,1.435152,1386500,0.996,
No topology adaptation,1.435663,1387000,0.994,
No topology adaptation,1.436176,1387500,0.996,
No topology adaptation,1.436691,1388000,0.997,
No topology adaptation,1.437205,1388500,0.997,
No topology adaptation,1.437722,1389000,0.998,
No topology adaptation,1.438241,1389500,0.996,
No topology adaptation,1.438762,1390000,0.992,
No topology adaptation,1.439283,1390500,0.993,
No topology adaptation,1.439802,1391000,0.997,
No topology adaptation,1.440322,1391500,0.995,
No topology adaptation,1.440843,1392000,0.995,
No topology adaptation,1.441365,1392500,0.999,
No topology adaptation,1.441884,1393000,1.0,
No topology adaptation,1.442403,1393500,0.998,
No topology adaptation,1.442916,1394000,0.994,
No topology adaptation,1.443432,1394500,0.994,
No topology adaptation,1.443953,1395000,0.998,
No topology adaptation,1.444471,1395500,0.997,
No topology adaptation,1.444998,1396000,0.992,
No topology adaptation,1.445517,1396500,0.995,
No topology adaptation,1.446029,1397000,0.995,
No topology adaptation,1.446542,1397500,0.99,
No topology adaptation,1.447066,1398000,0.994,
No topology adaptation,1.447584,1398500,0.996,
No topology adaptation,1.448105,1399000,0.996,
No topology adaptation,1.448619,1399500,0.996,
No topology adaptation,1.449133,1400000,0.994,
No topology adaptation,1.449658,1400500,0.996,
No topology adaptation,1.450174,1401000,0.998,
No topology adaptation,1.450696,1401500,0.998,
No topology adaptation,1.451207,1402000,0.994,
No topology adaptation,1.451726,1402500,0.992,
No topology adaptation,1.452249,1403000,0.996,
No topology adaptation,1.452763,1403500,0.995,
No topology adaptation,1.453288,1404000,0.992,
No topology adaptation,1.453804,1404500,0.991,
No topology adaptation,1.454317,1405000,0.992,
No topology adaptation,1.454827,1405500,0.995,
No topology adaptation,1.455355,1406000,0.995,
No topology adaptation,1.455875,1406500,0.996,
No topology adaptation,1.456393,1407000,0.995,
No topology adaptation,1.45691,1407500,0.994,
No topology adaptation,1.457425,1408000,0.995,
No topology adaptation,1.457939,1408500,0.996,
No topology adaptation,1.458456,1409000,0.995,
No topology adaptation,1.458972,1409500,0.994,
No topology adaptation,1.459486,1410000,0.998,
No topology adaptation,1.460003,1410500,0.996,
No topology adaptation,1.460521,1411000,0.995,
No topology adaptation,1.461046,1411500,0.997,
No topology adaptation,1.461564,1412000,0.994,
No topology adaptation,1.462092,1412500,0.993,
No topology adaptation,1.462607,1413000,0.995,
No topology adaptation,1.463123,1413500,0.994,
No topology adaptation,1.463639,1414000,0.995,
No topology adaptation,1.46415,1414500,0.997,
No topology adaptation,1.464671,1415000,0.993,
No topology adaptation,1.465188,1415500,0.992,
No topology adaptation,1.465706,1416000,0.994,
No topology adaptation,1.466224,1416500,0.996,
No topology adaptation,1.466742,1417000,0.999,
No topology adaptation,1.467255,1417500,0.998,
No topology adaptation,1.467771,1418000,0.995,
No topology adaptation,1.468285,1418500,0.997,
No topology adaptation,1.468804,1419000,0.998,
No topology adaptation,1.469319,1419500,0.998,
No topology adaptation,1.469833,1420000,0.994,
No topology adaptation,1.470347,1420500,0.989,
No topology adaptation,1.470859,1421000,0.994,
No topology adaptation,1.471379,1421500,0.998,
No topology adaptation,1.471896,1422000,0.997,
No topology adaptation,1.47241,1422500,0.994,
No topology adaptation,1.472923,1423000,0.996,
No topology adaptation,1.473439,1423500,0.998,
No topology adaptation,1.47396,1424000,0.996,
No topology adaptation,1.474477,1424500,0.996,
No topology adaptation,1.475,1425000,0.998,
No topology adaptation,1.475513,1425500,0.999,
No topology adaptation,1.476028,1426000,0.999,
No topology adaptation,1.476547,1426500,0.999,
No topology adaptation,1.477065,1427000,0.999,
No topology adaptation,1.477582,1427500,0.996,
No topology adaptation,1.478103,1428000,0.994,
No topology adaptation,1.478618,1428500,0.996,
No topology adaptation,1.47914,1429000,0.998,
No topology adaptation,1.479659,1429500,0.999,
No topology adaptation,1.480176,1430000,0.997,
No topology adaptation,1.480688,1430500,0.997,
No topology adaptation,1.481203,1431000,0.999,
No topology adaptation,1.481715,1431500,0.997,
No topology adaptation,1.482236,1432000,0.994,
No topology adaptation,1.48275,1432500,0.996,
No topology adaptation,1.483272,1433000,0.998,
No topology adaptation,1.483789,1433500,0.998,
No topology adaptation,1.484307,1434000,0.997,
No topology adaptation,1.484829,1434500,0.996,
No topology adaptation,1.485346,1435000,0.996,
No topology adaptation,1.485855,1435500,0.996,
No topology adaptation,1.486369,1436000,0.997,
No topology adaptation,1.486888,1436500,0.997,
No topology adaptation,1.487409,1437000,0.998,
No topology adaptation,1.487929,1437500,0.999,
No topology adaptation,1.488448,1438000,0.998,
No topology adaptation,1.488965,1438500,0.992,
No topology adaptation,1.489479,1439000,0.992,
No topology adaptation,1.489996,1439500,0.998,
No topology adaptation,1.490509,1440000,0.999,
No topology adaptation,1.491026,1440500,0.997,
No topology adaptation,1.491544,1441000,0.996,
No topology adaptation,1.492073,1441500,0.994,
No topology adaptation,1.492588,1442000,0.993,
No topology adaptation,1.493111,1442500,0.997,
No topology adaptation,1.493625,1443000,0.999,
No topology adaptation,1.49414,1443500,1.0,
No topology adaptation,1.494659,1444000,1.0,
No topology adaptation,1.49518,1444500,0.998,
No topology adaptation,1.495695,1445000,0.995,
No topology adaptation,1.496214,1445500,0.996,
No topology adaptation,1.496736,1446000,0.997,
No topology adaptation,1.497258,1446500,0.997,
No topology adaptation,1.497777,1447000,0.997,
No topology adaptation,1.498298,1447500,0.996,
No topology adaptation,1.498811,1448000,0.997,
No topology adaptation,1.499323,1448500,0.997,
No topology adaptation,1.499838,1449000,0.998,
No topology adaptation,1.499999,1449157,0.998,
No query memory + no topology,0.001023,1000,0.419,
No query memory + no topology,0.001544,1500,0.407,
No query memory + no topology,0.002061,2000,0.41,
No query memory + no topology,0.002578,2500,0.406,
No query memory + no topology,0.003101,3000,0.412,
No query memory + no topology,0.003616,3500,0.419,
No query memory + no topology,0.004139,4000,0.412,
No query memory + no topology,0.004661,4500,0.41,
No query memory + no topology,0.005181,5000,0.398,
No query memory + no topology,0.0057,5500,0.394,
No query memory + no topology,0.006213,6000,0.407,
No query memory + no topology,0.006729,6500,0.412,
No query memory + no topology,0.007249,7000,0.393,
No query memory + no topology,0.007766,7500,0.404,
No query memory + no topology,0.008275,8000,0.431,
No query memory + no topology,0.008791,8500,0.434,
No query memory + no topology,0.009308,9000,0.414,
No query memory + no topology,0.009822,9500,0.41,
No query memory + no topology,0.010341,10000,0.416,
No query memory + no topology,0.010859,10500,0.403,
No query memory + no topology,0.011385,11000,0.398,
No query memory + no topology,0.011899,11500,0.395,
No query memory + no topology,0.01241,12000,0.403,
No query memory + no topology,0.012925,12500,0.412,
No query memory + no topology,0.013443,13000,0.412,
No query memory + no topology,0.013957,13500,0.406,
No query memory + no topology,0.014479,14000,0.42,
No query memory + no topology,0.014995,14500,0.438,
No query memory + no topology,0.015514,15000,0.426,
No query memory + no topology,0.016032,15500,0.42,
No query memory + no topology,0.016545,16000,0.42,
No query memory + no topology,0.017068,16500,0.409,
No query memory + no topology,0.017586,17000,0.394,
No query memory + no topology,0.018102,17500,0.398,
No query memory + no topology,0.018614,18000,0.402,
No query memory + no topology,0.019138,18500,0.403,
No query memory + no topology,0.019658,19000,0.416,
No query memory + no topology,0.020176,19500,0.392,
No query memory + no topology,0.020702,20000,0.405,
No query memory + no topology,0.021212,20500,0.426,
No query memory + no topology,0.021736,21000,0.396,
No query memory + no topology,0.022253,21500,0.378,
No query memory + no topology,0.022771,22000,0.384,
No query memory + no topology,0.023291,22500,0.398,
No query memory + no topology,0.023809,23000,0.409,
No query memory + no topology,0.024321,23500,0.393,
No query memory + no topology,0.024846,24000,0.384,
No query memory + no topology,0.025362,24500,0.414,
No query memory + no topology,0.025886,25000,0.411,
No query memory + no topology,0.026402,25500,0.416,
No query memory + no topology,0.026923,26000,0.424,
No query memory + no topology,0.02744,26500,0.435,
No query memory + no topology,0.027957,27000,0.434,
No query memory + no topology,0.028482,27500,0.404,
No query memory + no topology,0.028999,28000,0.392,
No query memory + no topology,0.029519,28500,0.398,
No query memory + no topology,0.030043,29000,0.393,
No query memory + no topology,0.030556,29500,0.4,
No query memory + no topology,0.031074,30000,0.399,
No query memory + no topology,0.031585,30500,0.406,
No query memory + no topology,0.032107,31000,0.433,
No query memory + no topology,0.032628,31500,0.417,
No query memory + no topology,0.033143,32000,0.414,
No query memory + no topology,0.033661,32500,0.418,
No query memory + no topology,0.034177,33000,0.414,
No query memory + no topology,0.034694,33500,0.416,
No query memory + no topology,0.035215,34000,0.402,
No query memory + no topology,0.035731,34500,0.385,
No query memory + no topology,0.036246,35000,0.392,
No query memory + no topology,0.036764,35500,0.41,
No query memory + no topology,0.037285,36000,0.414,
No query memory + no topology,0.037805,36500,0.408,
No query memory + no topology,0.038319,37000,0.425,
No query memory + no topology,0.038838,37500,0.427,
No query memory + no topology,0.039352,38000,0.392,
No query memory + no topology,0.039872,38500,0.395,
No query memory + no topology,0.040391,39000,0.405,
No query memory + no topology,0.040906,39500,0.408,
No query memory + no topology,0.041423,40000,0.387,
No query memory + no topology,0.041944,40500,0.381,
No query memory + no topology,0.042457,41000,0.404,
No query memory + no topology,0.042974,41500,0.414,
No query memory + no topology,0.043484,42000,0.412,
No query memory + no topology,0.043998,42500,0.399,
No query memory + no topology,0.044511,43000,0.396,
No query memory + no topology,0.045027,43500,0.415,
No query memory + no topology,0.045546,44000,0.421,
No query memory + no topology,0.046061,44500,0.411,
No query memory + no topology,0.046576,45000,0.422,
No query memory + no topology,0.047089,45500,0.4,
No query memory + no topology,0.047608,46000,0.381,
No query memory + no topology,0.048122,46500,0.394,
No query memory + no topology,0.048634,47000,0.395,
No query memory + no topology,0.049147,47500,0.395,
No query memory + no topology,0.049659,48000,0.406,
No query memory + no topology,0.050185,48500,0.398,
No query memory + no topology,0.050702,49000,0.407,
No query memory + no topology,0.05122,49500,0.43,
No query memory + no topology,0.051737,50000,0.411,
No query memory + no topology,0.052252,50500,0.396,
No query memory + no topology,0.052773,51000,0.399,
No query memory + no topology,0.053284,51500,0.399,
No query memory + no topology,0.053799,52000,0.415,
No query memory + no topology,0.054314,52500,0.393,
No query memory + no topology,0.05483,53000,0.353,
No query memory + no topology,0.055343,53500,0.352,
No query memory + no topology,0.055858,54000,0.381,
No query memory + no topology,0.056376,54500,0.398,
No query memory + no topology,0.056893,55000,0.382,
No query memory + no topology,0.057419,55500,0.408,
No query memory + no topology,0.057939,56000,0.423,
No query memory + no topology,0.058456,56500,0.411,
No query memory + no topology,0.05897,57000,0.402,
No query memory + no topology,0.059489,57500,0.42,
No query memory + no topology,0.060012,58000,0.444,
No query memory + no topology,0.060528,58500,0.424,
No query memory + no topology,0.061047,59000,0.394,
No query memory + no topology,0.061561,59500,0.386,
No query memory + no topology,0.062071,60000,0.421,
No query memory + no topology,0.062586,60500,0.433,
No query memory + no topology,0.063103,61000,0.421,
No query memory + no topology,0.063621,61500,0.42,
No query memory + no topology,0.064133,62000,0.417,
No query memory + no topology,0.064649,62500,0.407,
No query memory + no topology,0.065166,63000,0.423,
No query memory + no topology,0.065687,63500,0.418,
No query memory + no topology,0.066203,64000,0.399,
No query memory + no topology,0.066724,64500,0.408,
No query memory + no topology,0.067243,65000,0.411,
No query memory + no topology,0.06776,65500,0.401,
No query memory + no topology,0.068283,66000,0.422,
No query memory + no topology,0.068801,66500,0.448,
No query memory + no topology,0.069315,67000,0.442,
No query memory + no topology,0.069834,67500,0.441,
No query memory + no topology,0.070358,68000,0.405,
No query memory + no topology,0.070871,68500,0.362,
No query memory + no topology,0.071389,69000,0.369,
No query memory + no topology,0.071916,69500,0.382,
No query memory + no topology,0.072436,70000,0.402,
No query memory + no topology,0.072953,70500,0.406,
No query memory + no topology,0.073466,71000,0.4,
No query memory + no topology,0.073981,71500,0.419,
No query memory + no topology,0.0745,72000,0.416,
No query memory + no topology,0.075023,72500,0.398,
No query memory + no topology,0.075536,73000,0.408,
No query memory + no topology,0.076045,73500,0.405,
No query memory + no topology,0.076561,74000,0.383,
No query memory + no topology,0.077074,74500,0.393,
No query memory + no topology,0.077595,75000,0.381,
No query memory + no topology,0.07811,75500,0.377,
No query memory + no topology,0.078623,76000,0.373,
No query memory + no topology,0.079146,76500,0.375,
No query memory + no topology,0.079668,77000,0.389,
No query memory + no topology,0.080191,77500,0.386,
No query memory + no topology,0.080714,78000,0.408,
No query memory + no topology,0.081231,78500,0.412,
No query memory + no topology,0.081748,79000,0.405,
No query memory + no topology,0.082267,79500,0.414,
No query memory + no topology,0.082782,80000,0.417,
No query memory + no topology,0.083302,80500,0.42,
No query memory + no topology,0.083818,81000,0.392,
No query memory + no topology,0.084341,81500,0.389,
No query memory + no topology,0.084863,82000,0.397,
No query memory + no topology,0.085376,82500,0.402,
No query memory + no topology,0.085889,83000,0.422,
No query memory + no topology,0.086406,83500,0.415,
No query memory + no topology,0.08693,84000,0.406,
No query memory + no topology,0.087445,84500,0.405,
No query memory + no topology,0.087964,85000,0.42,
No query memory + no topology,0.088484,85500,0.413,
No query memory + no topology,0.089002,86000,0.406,
No query memory + no topology,0.089525,86500,0.433,
No query memory + no topology,0.090041,87000,0.422,
No query memory + no topology,0.090553,87500,0.391,
No query memory + no topology,0.091069,88000,0.375,
No query memory + no topology,0.09159,88500,0.397,
No query memory + no topology,0.0921,89000,0.395,
No query memory + no topology,0.092615,89500,0.375,
No query memory + no topology,0.093129,90000,0.409,
No query memory + no topology,0.093647,90500,0.415,
No query memory + no topology,0.094171,91000,0.38,
No query memory + no topology,0.094688,91500,0.386,
No query memory + no topology,0.095205,92000,0.411,
No query memory + no topology,0.095719,92500,0.401,
No query memory + no topology,0.096231,93000,0.397,
No query memory + no topology,0.096747,93500,0.39,
No query memory + no topology,0.097269,94000,0.391,
No query memory + no topology,0.097786,94500,0.391,
No query memory + no topology,0.098299,95000,0.394,
No query memory + no topology,0.098819,95500,0.411,
No query memory + no topology,0.099342,96000,0.424,
No query memory + no topology,0.099861,96500,0.418,
No query memory + no topology,0.100374,97000,0.412,
No query memory + no topology,0.100893,97500,0.419,
No query memory + no topology,0.101403,98000,0.395,
No query memory + no topology,0.101923,98500,0.384,
No query memory + no topology,0.102439,99000,0.4,
No query memory + no topology,0.102956,99500,0.415,
No query memory + no topology,0.10347,100000,0.43,
No query memory + no topology,0.103991,100500,0.418,
No query memory + no topology,0.104509,101000,0.422,
No query memory + no topology,0.105026,101500,0.417,
No query memory + no topology,0.10554,102000,0.41,
No query memory + no topology,0.106063,102500,0.422,
No query memory + no topology,0.106578,103000,0.38,
No query memory + no topology,0.107094,103500,0.392,
No query memory + no topology,0.10761,104000,0.433,
No query memory + no topology,0.108124,104500,0.4,
No query memory + no topology,0.108638,105000,0.383,
No query memory + no topology,0.10916,105500,0.402,
No query memory + no topology,0.109682,106000,0.414,
No query memory + no topology,0.110198,106500,0.401,
No query memory + no topology,0.110716,107000,0.407,
No query memory + no topology,0.111228,107500,0.401,
No query memory + no topology,0.111755,108000,0.404,
No query memory + no topology,0.112268,108500,0.412,
No query memory + no topology,0.112782,109000,0.392,
No query memory + no topology,0.113305,109500,0.393,
No query memory + no topology,0.113821,110000,0.397,
No query memory + no topology,0.114332,110500,0.401,
No query memory + no topology,0.114852,111000,0.378,
No query memory + no topology,0.11537,111500,0.368,
No query memory + no topology,0.11589,112000,0.395,
No query memory + no topology,0.116399,112500,0.401,
No query memory + no topology,0.116907,113000,0.39,
No query memory + no topology,0.117427,113500,0.399,
No query memory + no topology,0.117953,114000,0.405,
No query memory + no topology,0.118473,114500,0.396,
No query memory + no topology,0.119,115000,0.41,
No query memory + no topology,0.119517,115500,0.43,
No query memory + no topology,0.120031,116000,0.401,
No query memory + no topology,0.120546,116500,0.383,
No query memory + no topology,0.121066,117000,0.388,
No query memory + no topology,0.121576,117500,0.395,
No query memory + no topology,0.122094,118000,0.405,
No query memory + no topology,0.122615,118500,0.391,
No query memory + no topology,0.123136,119000,0.389,
No query memory + no topology,0.123652,119500,0.413,
No query memory + no topology,0.124173,120000,0.432,
No query memory + no topology,0.124689,120500,0.4,
No query memory + no topology,0.125206,121000,0.393,
No query memory + no topology,0.125731,121500,0.415,
No query memory + no topology,0.126252,122000,0.405,
No query memory + no topology,0.126769,122500,0.417,
No query memory + no topology,0.127284,123000,0.435,
No query memory + no topology,0.127802,123500,0.424,
No query memory + no topology,0.128317,124000,0.407,
No query memory + no topology,0.128833,124500,0.398,
No query memory + no topology,0.129345,125000,0.407,
No query memory + no topology,0.129866,125500,0.419,
No query memory + no topology,0.130386,126000,0.429,
No query memory + no topology,0.130905,126500,0.403,
No query memory + no topology,0.131424,127000,0.388,
No query memory + no topology,0.131939,127500,0.39,
No query memory + no topology,0.132464,128000,0.399,
No query memory + no topology,0.132975,128500,0.434,
No query memory + no topology,0.133493,129000,0.408,
No query memory + no topology,0.134012,129500,0.386,
No query memory + no topology,0.134536,130000,0.397,
No query memory + no topology,0.135049,130500,0.403,
No query memory + no topology,0.135569,131000,0.434,
No query memory + no topology,0.136078,131500,0.444,
No query memory + no topology,0.136598,132000,0.426,
No query memory + no topology,0.137118,132500,0.449,
No query memory + no topology,0.137638,133000,0.42,
No query memory + no topology,0.138148,133500,0.373,
No query memory + no topology,0.138672,134000,0.407,
No query memory + no topology,0.139184,134500,0.417,
No query memory + no topology,0.139698,135000,0.401,
No query memory + no topology,0.140215,135500,0.416,
No query memory + no topology,0.140729,136000,0.417,
No query memory + no topology,0.141257,136500,0.393,
No query memory + no topology,0.141772,137000,0.421,
No query memory + no topology,0.142289,137500,0.419,
No query memory + no topology,0.142811,138000,0.38,
No query memory + no topology,0.143326,138500,0.405,
No query memory + no topology,0.143845,139000,0.414,
No query memory + no topology,0.14436,139500,0.396,
No query memory + no topology,0.14487,140000,0.416,
No query memory + no topology,0.145384,140500,0.425,
No query memory + no topology,0.145901,141000,0.419,
No query memory + no topology,0.146419,141500,0.424,
No query memory + no topology,0.146938,142000,0.42,
No query memory + no topology,0.147454,142500,0.411,
No query memory + no topology,0.14797,143000,0.406,
No query memory + no topology,0.148493,143500,0.391,
No query memory + no topology,0.149011,144000,0.405,
No query memory + no topology,0.149526,144500,0.421,
No query memory + no topology,0.150043,145000,0.399,
No query memory + no topology,0.150558,145500,0.404,
No query memory + no topology,0.151074,146000,0.391,
No query memory + no topology,0.151594,146500,0.379,
No query memory + no topology,0.152108,147000,0.393,
No query memory + no topology,0.152625,147500,0.409,
No query memory + no topology,0.153138,148000,0.418,
No query memory + no topology,0.153657,148500,0.419,
No query memory + no topology,0.154171,149000,0.426,
No query memory + no topology,0.154689,149500,0.428,
No query memory + no topology,0.155206,150000,0.423,
No query memory + no topology,0.155726,150500,0.385,
No query memory + no topology,0.156249,151000,0.398,
No query memory + no topology,0.156767,151500,0.441,
No query memory + no topology,0.157288,152000,0.427,
No query memory + no topology,0.157809,152500,0.414,
No query memory + no topology,0.158329,153000,0.403,
No query memory + no topology,0.158853,153500,0.404,
No query memory + no topology,0.159377,154000,0.399,
No query memory + no topology,0.159898,154500,0.38,
No query memory + no topology,0.160419,155000,0.395,
No query memory + no topology,0.160937,155500,0.422,
No query memory + no topology,0.161451,156000,0.417,
No query memory + no topology,0.161966,156500,0.406,
No query memory + no topology,0.162492,157000,0.415,
No query memory + no topology,0.163007,157500,0.416,
No query memory + no topology,0.163524,158000,0.418,
No query memory + no topology,0.164041,158500,0.422,
No query memory + no topology,0.164564,159000,0.403,
No query memory + no topology,0.165084,159500,0.387,
No query memory + no topology,0.165599,160000,0.395,
No query memory + no topology,0.166116,160500,0.401,
No query memory + no topology,0.166631,161000,0.429,
No query memory + no topology,0.167152,161500,0.416,
No query memory + no topology,0.167669,162000,0.387,
No query memory + no topology,0.168185,162500,0.4,
No query memory + no topology,0.168706,163000,0.402,
No query memory + no topology,0.169224,163500,0.397,
No query memory + no topology,0.169743,164000,0.413,
No query memory + no topology,0.170257,164500,0.422,
No query memory + no topology,0.170769,165000,0.399,
No query memory + no topology,0.171282,165500,0.405,
No query memory + no topology,0.171796,166000,0.427,
No query memory + no topology,0.17232,166500,0.417,
No query memory + no topology,0.17284,167000,0.403,
No query memory + no topology,0.17336,167500,0.385,
No query memory + no topology,0.173879,168000,0.358,
No query memory + no topology,0.174392,168500,0.382,
No query memory + no topology,0.174907,169000,0.423,
No query memory + no topology,0.175428,169500,0.417,
No query memory + no topology,0.175946,170000,0.423,
No query memory + no topology,0.176461,170500,0.423,
No query memory + no topology,0.176977,171000,0.414,
No query memory + no topology,0.177496,171500,0.403,
No query memory + no topology,0.178018,172000,0.404,
No query memory + no topology,0.178529,172500,0.427,
No query memory + no topology,0.179046,173000,0.424,
No query memory + no topology,0.179565,173500,0.441,
No query memory + no topology,0.180082,174000,0.446,
No query memory + no topology,0.180603,174500,0.422,
No query memory + no topology,0.181119,175000,0.413,
No query memory + no topology,0.181639,175500,0.408,
No query memory + no topology,0.182156,176000,0.418,
No query memory + no topology,0.182672,176500,0.421,
No query memory + no topology,0.183196,177000,0.4,
No query memory + no topology,0.183707,177500,0.391,
No query memory + no topology,0.184231,178000,0.418,
No query memory + no topology,0.184755,178500,0.44,
No query memory + no topology,0.185274,179000,0.414,
No query memory + no topology,0.185802,179500,0.392,
No query memory + no topology,0.186317,180000,0.394,
No query memory + no topology,0.186836,180500,0.396,
No query memory + no topology,0.187349,181000,0.378,
No query memory + no topology,0.187871,181500,0.376,
No query memory + no topology,0.188393,182000,0.395,
No query memory + no topology,0.188914,182500,0.411,
No query memory + no topology,0.189433,183000,0.414,
No query memory + no topology,0.189949,183500,0.413,
No query memory + no topology,0.190465,184000,0.406,
No query memory + no topology,0.190986,184500,0.401,
No query memory + no topology,0.191509,185000,0.429,
No query memory + no topology,0.192031,185500,0.414,
No query memory + no topology,0.192558,186000,0.405,
No query memory + no topology,0.193082,186500,0.422,
No query memory + no topology,0.193598,187000,0.426,
No query memory + no topology,0.19411,187500,0.435,
No query memory + no topology,0.194626,188000,0.422,
No query memory + no topology,0.195149,188500,0.407,
No query memory + no topology,0.195664,189000,0.377,
No query memory + no topology,0.196176,189500,0.393,
No query memory + no topology,0.196696,190000,0.414,
No query memory + no topology,0.197212,190500,0.422,
No query memory + no topology,0.197731,191000,0.417,
No query memory + no topology,0.19825,191500,0.391,
No query memory + no topology,0.198765,192000,0.4,
No query memory + no topology,0.19928,192500,0.398,
No query memory + no topology,0.199799,193000,0.381,
No query memory + no topology,0.200309,193500,0.384,
No query memory + no topology,0.200823,194000,0.392,
No query memory + no topology,0.201338,194500,0.387,
No query memory + no topology,0.201851,195000,0.395,
No query memory + no topology,0.202368,195500,0.414,
No query memory + no topology,0.202882,196000,0.418,
No query memory + no topology,0.2034,196500,0.399,
No query memory + no topology,0.203922,197000,0.39,
No query memory + no topology,0.204446,197500,0.391,
No query memory + no topology,0.20497,198000,0.407,
No query memory + no topology,0.205494,198500,0.424,
No query memory + no topology,0.206009,199000,0.408,
No query memory + no topology,0.206534,199500,0.388,
No query memory + no topology,0.207048,200000,0.397,
No query memory + no topology,0.207566,200500,0.403,
No query memory + no topology,0.208087,201000,0.398,
No query memory + no topology,0.208609,201500,0.423,
No query memory + no topology,0.209124,202000,0.434,
No query memory + no topology,0.209641,202500,0.389,
No query memory + no topology,0.210152,203000,0.389,
No query memory + no topology,0.210678,203500,0.423,
No query memory + no topology,0.211204,204000,0.439,
No query memory + no topology,0.211716,204500,0.433,
No query memory + no topology,0.21223,205000,0.386,
No query memory + no topology,0.212748,205500,0.391,
No query memory + no topology,0.213268,206000,0.439,
No query memory + no topology,0.213785,206500,0.423,
No query memory + no topology,0.214307,207000,0.407,
No query memory + no topology,0.214828,207500,0.415,
No query memory + no topology,0.21534,208000,0.427,
No query memory + no topology,0.215852,208500,0.431,
No query memory + no topology,0.216373,209000,0.415,
No query memory + no topology,0.216893,209500,0.4,
No query memory + no topology,0.217417,210000,0.379,
No query memory + no topology,0.217934,210500,0.388,
No query memory + no topology,0.218452,211000,0.408,
No query memory + no topology,0.218971,211500,0.4,
No query memory + no topology,0.219492,212000,0.398,
No query memory + no topology,0.220016,212500,0.41,
No query memory + no topology,0.22054,213000,0.401,
No query memory + no topology,0.221054,213500,0.395,
No query memory + no topology,0.221579,214000,0.415,
No query memory + no topology,0.222088,214500,0.439,
No query memory + no topology,0.222608,215000,0.44,
No query memory + no topology,0.223122,215500,0.396,
No query memory + no topology,0.223638,216000,0.383,
No query memory + no topology,0.22416,216500,0.403,
No query memory + no topology,0.224671,217000,0.416,
No query memory + no topology,0.225192,217500,0.409,
No query memory + no topology,0.225716,218000,0.398,
No query memory + no topology,0.226233,218500,0.413,
No query memory + no topology,0.226761,219000,0.402,
No query memory + no topology,0.227279,219500,0.417,
No query memory + no topology,0.227795,220000,0.43,
No query memory + no topology,0.228316,220500,0.404,
No query memory + no topology,0.228827,221000,0.395,
No query memory + no topology,0.229345,221500,0.41,
No query memory + no topology,0.229861,222000,0.41,
No query memory + no topology,0.23038,222500,0.399,
No query memory + no topology,0.230899,223000,0.398,
No query memory + no topology,0.231424,223500,0.392,
No query memory + no topology,0.23194,224000,0.385,
No query memory + no topology,0.232454,224500,0.418,
No query memory + no topology,0.232974,225000,0.449,
No query memory + no topology,0.233489,225500,0.448,
No query memory + no topology,0.234009,226000,0.419,
No query memory + no topology,0.234526,226500,0.384,
No query memory + no topology,0.235043,227000,0.399,
No query memory + no topology,0.235557,227500,0.416,
No query memory + no topology,0.236082,228000,0.404,
No query memory + no topology,0.236605,228500,0.413,
No query memory + no topology,0.237126,229000,0.421,
No query memory + no topology,0.237639,229500,0.408,
No query memory + no topology,0.238159,230000,0.407,
No query memory + no topology,0.238668,230500,0.395,
No query memory + no topology,0.239185,231000,0.371,
No query memory + no topology,0.239699,231500,0.359,
No query memory + no topology,0.240215,232000,0.403,
No query memory + no topology,0.240733,232500,0.438,
No query memory + no topology,0.241248,233000,0.424,
No query memory + no topology,0.241762,233500,0.408,
No query memory + no topology,0.24228,234000,0.42,
No query memory + no topology,0.242802,234500,0.428,
No query memory + no topology,0.243317,235000,0.414,
No query memory + no topology,0.243831,235500,0.408,
No query memory + no topology,0.24435,236000,0.406,
No query memory + no topology,0.244864,236500,0.43,
No query memory + no topology,0.245379,237000,0.441,
No query memory + no topology,0.245889,237500,0.412,
No query memory + no topology,0.246405,238000,0.406,
No query memory + no topology,0.246924,238500,0.422,
No query memory + no topology,0.247446,239000,0.429,
No query memory + no topology,0.247972,239500,0.428,
No query memory + no topology,0.248488,240000,0.408,
No query memory + no topology,0.249005,240500,0.385,
No query memory + no topology,0.249519,241000,0.408,
No query memory + no topology,0.250034,241500,0.436,
No query memory + no topology,0.250547,242000,0.427,
No query memory + no topology,0.251067,242500,0.415,
No query memory + no topology,0.251584,243000,0.405,
No query memory + no topology,0.252101,243500,0.396,
No query memory + no topology,0.252618,244000,0.388,
No query memory + no topology,0.253142,244500,0.405,
No query memory + no topology,0.253661,245000,0.405,
No query memory + no topology,0.25418,245500,0.396,
No query memory + no topology,0.254702,246000,0.415,
No query memory + no topology,0.255218,246500,0.407,
No query memory + no topology,0.255732,247000,0.402,
No query memory + no topology,0.256252,247500,0.397,
No query memory + no topology,0.256768,248000,0.385,
No query memory + no topology,0.257282,248500,0.408,
No query memory + no topology,0.257802,249000,0.409,
No query memory + no topology,0.258318,249500,0.398,
No query memory + no topology,0.258826,250000,0.388,
No query memory + no topology,0.259338,250500,0.393,
No query memory + no topology,0.259863,251000,0.411,
No query memory + no topology,0.260379,251500,0.403,
No query memory + no topology,0.260893,252000,0.417,
No query memory + no topology,0.261415,252500,0.413,
No query memory + no topology,0.26193,253000,0.379,
No query memory + no topology,0.262436,253500,0.387,
No query memory + no topology,0.262954,254000,0.414,
No query memory + no topology,0.263474,254500,0.402,
No query memory + no topology,0.263989,255000,0.395,
No query memory + no topology,0.264504,255500,0.385,
No query memory + no topology,0.265022,256000,0.376,
No query memory + no topology,0.265542,256500,0.392,
No query memory + no topology,0.266059,257000,0.4,
No query memory + no topology,0.266578,257500,0.43,
No query memory + no topology,0.267099,258000,0.416,
No query memory + no topology,0.267616,258500,0.404,
No query memory + no topology,0.26813,259000,0.408,
No query memory + no topology,0.268646,259500,0.392,
No query memory + no topology,0.269169,260000,0.393,
No query memory + no topology,0.269684,260500,0.395,
No query memory + no topology,0.2702,261000,0.394,
No query memory + no topology,0.270721,261500,0.387,
No query memory + no topology,0.271235,262000,0.411,
No query memory + no topology,0.27175,262500,0.399,
No query memory + no topology,0.272265,263000,0.39,
No query memory + no topology,0.272777,263500,0.404,
No query memory + no topology,0.2733,264000,0.397,
No query memory + no topology,0.273816,264500,0.413,
No query memory + no topology,0.274333,265000,0.432,
No query memory + no topology,0.274846,265500,0.425,
No query memory + no topology,0.275367,266000,0.41,
No query memory + no topology,0.275885,266500,0.416,
No query memory + no topology,0.276399,267000,0.409,
No query memory + no topology,0.276923,267500,0.419,
No query memory + no topology,0.277443,268000,0.429,
No query memory + no topology,0.277953,268500,0.397,
No query memory + no topology,0.278466,269000,0.409,
No query memory + no topology,0.278978,269500,0.42,
No query memory + no topology,0.279495,270000,0.393,
No query memory + no topology,0.280014,270500,0.404,
No query memory + no topology,0.280535,271000,0.418,
No query memory + no topology,0.281051,271500,0.412,
No query memory + no topology,0.281565,272000,0.419,
No query memory + no topology,0.282084,272500,0.408,
No query memory + no topology,0.282605,273000,0.405,
No query memory + no topology,0.28312,273500,0.412,
No query memory + no topology,0.283634,274000,0.405,
No query memory + no topology,0.284155,274500,0.395,
No query memory + no topology,0.284671,275000,0.41,
No query memory + no topology,0.28519,275500,0.42,
No query memory + no topology,0.285708,276000,0.405,
No query memory + no topology,0.28622,276500,0.413,
No query memory + no topology,0.286733,277000,0.409,
No query memory + no topology,0.287253,277500,0.401,
No query memory + no topology,0.287773,278000,0.417,
No query memory + no topology,0.288288,278500,0.421,
No query memory + no topology,0.288807,279000,0.409,
No query memory + no topology,0.289319,279500,0.431,
No query memory + no topology,0.289835,280000,0.424,
No query memory + no topology,0.290355,280500,0.387,
No query memory + no topology,0.290876,281000,0.411,
No query memory + no topology,0.291397,281500,0.422,
No query memory + no topology,0.291912,282000,0.4,
No query memory + no topology,0.292424,282500,0.394,
No query memory + no topology,0.292945,283000,0.384,
No query memory + no topology,0.29347,283500,0.402,
No query memory + no topology,0.293979,284000,0.435,
No query memory + no topology,0.294497,284500,0.439,
No query memory + no topology,0.295017,285000,0.405,
No query memory + no topology,0.295527,285500,0.42,
No query memory + no topology,0.296042,286000,0.439,
No query memory + no topology,0.296556,286500,0.403,
No query memory + no topology,0.297072,287000,0.4,
No query memory + no topology,0.297592,287500,0.396,
No query memory + no topology,0.298109,288000,0.411,
No query memory + no topology,0.298623,288500,0.42,
No query memory + no topology,0.299141,289000,0.402,
No query memory + no topology,0.299656,289500,0.408,
No query memory + no topology,0.300174,290000,0.431,
No query memory + no topology,0.300691,290500,0.44,
No query memory + no topology,0.301203,291000,0.429,
No query memory + no topology,0.301727,291500,0.423,
No query memory + no topology,0.302241,292000,0.424,
No query memory + no topology,0.302758,292500,0.431,
No query memory + no topology,0.303275,293000,0.417,
No query memory + no topology,0.303788,293500,0.397,
No query memory + no topology,0.304307,294000,0.411,
No query memory + no topology,0.304816,294500,0.408,
No query memory + no topology,0.305335,295000,0.391,
No query memory + no topology,0.305851,295500,0.416,
No query memory + no topology,0.306363,296000,0.424,
No query memory + no topology,0.306884,296500,0.394,
No query memory + no topology,0.3074,297000,0.406,
No query memory + no topology,0.307916,297500,0.412,
No query memory + no topology,0.308431,298000,0.407,
No query memory + no topology,0.308951,298500,0.408,
No query memory + no topology,0.309462,299000,0.41,
No query memory + no topology,0.309981,299500,0.434,
No query memory + no topology,0.310508,300000,0.422,
No query memory + no topology,0.311024,300500,0.397,
No query memory + no topology,0.31154,301000,0.375,
No query memory + no topology,0.312058,301500,0.373,
No query memory + no topology,0.312572,302000,0.393,
No query memory + no topology,0.313093,302500,0.403,
No query memory + no topology,0.313615,303000,0.413,
No query memory + no topology,0.314133,303500,0.419,
No query memory + no topology,0.314657,304000,0.409,
No query memory + no topology,0.315182,304500,0.419,
No query memory + no topology,0.315703,305000,0.419,
No query memory + no topology,0.316219,305500,0.4,
No query memory + no topology,0.316732,306000,0.423,
No query memory + no topology,0.317246,306500,0.424,
No query memory + no topology,0.317766,307000,0.405,
No query memory + no topology,0.318285,307500,0.386,
No query memory + no topology,0.318804,308000,0.381,
No query memory + no topology,0.319319,308500,0.409,
No query memory + no topology,0.31983,309000,0.413,
No query memory + no topology,0.320352,309500,0.395,
No query memory + no topology,0.320873,310000,0.396,
No query memory + no topology,0.321398,310500,0.404,
No query memory + no topology,0.321912,311000,0.402,
No query memory + no topology,0.322432,311500,0.394,
No query memory + no topology,0.322946,312000,0.4,
No query memory + no topology,0.323466,312500,0.408,
No query memory + no topology,0.323991,313000,0.404,
No query memory + no topology,0.324498,313500,0.418,
No query memory + no topology,0.325017,314000,0.426,
No query memory + no topology,0.325527,314500,0.426,
No query memory + no topology,0.326049,315000,0.404,
No query memory + no topology,0.326571,315500,0.394,
No query memory + no topology,0.327084,316000,0.423,
No query memory + no topology,0.327605,316500,0.4,
No query memory + no topology,0.328119,317000,0.388,
No query memory + no topology,0.328639,317500,0.411,
No query memory + no topology,0.329153,318000,0.398,
No query memory + no topology,0.329672,318500,0.411,
No query memory + no topology,0.330192,319000,0.437,
No query memory + no topology,0.330712,319500,0.415,
No query memory + no topology,0.331227,320000,0.407,
No query memory + no topology,0.331744,320500,0.445,
No query memory + no topology,0.332267,321000,0.442,
No query memory + no topology,0.332783,321500,0.393,
No query memory + no topology,0.333301,322000,0.4,
No query memory + no topology,0.333818,322500,0.427,
No query memory + no topology,0.334337,323000,0.421,
No query memory + no topology,0.334857,323500,0.425,
No query memory + no topology,0.335375,324000,0.406,
No query memory + no topology,0.335896,324500,0.414,
No query memory + no topology,0.336417,325000,0.42,
No query memory + no topology,0.336934,325500,0.394,
No query memory + no topology,0.33745,326000,0.414,
No query memory + no topology,0.337966,326500,0.412,
No query memory + no topology,0.338479,327000,0.396,
No query memory + no topology,0.339004,327500,0.407,
No query memory + no topology,0.339511,328000,0.426,
No query memory + no topology,0.340031,328500,0.428,
No query memory + no topology,0.340548,329000,0.413,
No query memory + no topology,0.341078,329500,0.403,
No query memory + no topology,0.341591,330000,0.408,
No query memory + no topology,0.342104,330500,0.42,
No query memory + no topology,0.342628,331000,0.415,
No query memory + no topology,0.343141,331500,0.398,
No query memory + no topology,0.343659,332000,0.398,
No query memory + no topology,0.344181,332500,0.426,
No query memory + no topology,0.344694,333000,0.438,
No query memory + no topology,0.345206,333500,0.42,
No query memory + no topology,0.345715,334000,0.402,
No query memory + no topology,0.34623,334500,0.392,
No query memory + no topology,0.346752,335000,0.384,
No query memory + no topology,0.347272,335500,0.389,
No query memory + no topology,0.34779,336000,0.411,
No query memory + no topology,0.348308,336500,0.415,
No query memory + no topology,0.348818,337000,0.404,
No query memory + no topology,0.349336,337500,0.395,
No query memory + no topology,0.349857,338000,0.401,
No query memory + no topology,0.350378,338500,0.415,
No query memory + no topology,0.350889,339000,0.426,
No query memory + no topology,0.351408,339500,0.433,
No query memory + no topology,0.351925,340000,0.41,
No query memory + no topology,0.352445,340500,0.377,
No query memory + no topology,0.352965,341000,0.381,
No query memory + no topology,0.353483,341500,0.408,
No query memory + no topology,0.353997,342000,0.435,
No query memory + no topology,0.354519,342500,0.443,
No query memory + no topology,0.35504,343000,0.453,
No query memory + no topology,0.355564,343500,0.45,
No query memory + no topology,0.356077,344000,0.421,
No query memory + no topology,0.356594,344500,0.41,
No query memory + no topology,0.357107,345000,0.408,
No query memory + no topology,0.357621,345500,0.404,
No query memory + no topology,0.358139,346000,0.388,
No query memory + no topology,0.358657,346500,0.392,
No query memory + no topology,0.359168,347000,0.407,
No query memory + no topology,0.359684,347500,0.381,
No query memory + no topology,0.360198,348000,0.388,
No query memory + no topology,0.360711,348500,0.437,
No query memory + no topology,0.361233,349000,0.425,
No query memory + no topology,0.361747,349500,0.393,
No query memory + no topology,0.362264,350000,0.402,
No query memory + no topology,0.362783,350500,0.398,
No query memory + no topology,0.3633,351000,0.401,
No query memory + no topology,0.363828,351500,0.412,
No query memory + no topology,0.364344,352000,0.415,
No query memory + no topology,0.364861,352500,0.407,
No query memory + no topology,0.36538,353000,0.392,
No query memory + no topology,0.365899,353500,0.407,
No query memory + no topology,0.366424,354000,0.415,
No query memory + no topology,0.366934,354500,0.415,
No query memory + no topology,0.367444,355000,0.398,
No query memory + no topology,0.367959,355500,0.381,
No query memory + no topology,0.368481,356000,0.393,
No query memory + no topology,0.369,356500,0.4,
No query memory + no topology,0.369516,357000,0.394,
No query memory + no topology,0.370032,357500,0.409,
No query memory + no topology,0.370559,358000,0.411,
No query memory + no topology,0.371073,358500,0.391,
No query memory + no topology,0.371584,359000,0.386,
No query memory + no topology,0.3721,359500,0.401,
No query memory + no topology,0.37262,360000,0.414,
No query memory + no topology,0.373149,360500,0.429,
No query memory + no topology,0.373672,361000,0.418,
No query memory + no topology,0.374189,361500,0.395,
No query memory + no topology,0.374718,362000,0.413,
No query memory + no topology,0.375233,362500,0.418,
No query memory + no topology,0.375754,363000,0.418,
No query memory + no topology,0.376273,363500,0.413,
No query memory + no topology,0.376789,364000,0.395,
No query memory + no topology,0.377304,364500,0.407,
No query memory + no topology,0.377818,365000,0.425,
No query memory + no topology,0.378335,365500,0.415,
No query memory + no topology,0.37885,366000,0.389,
No query memory + no topology,0.379373,366500,0.404,
No query memory + no topology,0.379894,367000,0.412,
No query memory + no topology,0.380416,367500,0.408,
No query memory + no topology,0.38093,368000,0.404,
No query memory + no topology,0.381448,368500,0.393,
No query memory + no topology,0.381971,369000,0.392,
No query memory + no topology,0.382487,369500,0.408,
No query memory + no topology,0.383,370000,0.422,
No query memory + no topology,0.383526,370500,0.42,
No query memory + no topology,0.384035,371000,0.406,
No query memory + no topology,0.38455,371500,0.381,
No query memory + no topology,0.385067,372000,0.4,
No query memory + no topology,0.385583,372500,0.403,
No query memory + no topology,0.386101,373000,0.388,
No query memory + no topology,0.386616,373500,0.381,
No query memory + no topology,0.387142,374000,0.392,
No query memory + no topology,0.387657,374500,0.428,
No query memory + no topology,0.388167,375000,0.447,
No query memory + no topology,0.388686,375500,0.434,
No query memory + no topology,0.389207,376000,0.426,
No query memory + no topology,0.389723,376500,0.418,
No query memory + no topology,0.390236,377000,0.413,
No query memory + no topology,0.390752,377500,0.423,
No query memory + no topology,0.391271,378000,0.41,
No query memory + no topology,0.39178,378500,0.399,
No query memory + no topology,0.392298,379000,0.401,
No query memory + no topology,0.39282,379500,0.41,
No query memory + no topology,0.393335,380000,0.397,
No query memory + no topology,0.39385,380500,0.389,
No query memory + no topology,0.394372,381000,0.41,
No query memory + no topology,0.394889,381500,0.401,
No query memory + no topology,0.395403,382000,0.386,
No query memory + no topology,0.395926,382500,0.401,
No query memory + no topology,0.396445,383000,0.401,
No query memory + no topology,0.396963,383500,0.413,
No query memory + no topology,0.397476,384000,0.446,
No query memory + no topology,0.398,384500,0.434,
No query memory + no topology,0.398516,385000,0.414,
No query memory + no topology,0.39903,385500,0.428,
No query memory + no topology,0.399554,386000,0.418,
No query memory + no topology,0.400071,386500,0.394,
No query memory + no topology,0.400587,387000,0.411,
No query memory + no topology,0.401103,387500,0.416,
No query memory + no topology,0.40163,388000,0.399,
No query memory + no topology,0.402145,388500,0.415,
No query memory + no topology,0.402659,389000,0.415,
No query memory + no topology,0.403178,389500,0.405,
No query memory + no topology,0.403695,390000,0.414,
No query memory + no topology,0.404214,390500,0.427,
No query memory + no topology,0.404735,391000,0.435,
No query memory + no topology,0.405247,391500,0.413,
No query memory + no topology,0.405765,392000,0.41,
No query memory + no topology,0.40628,392500,0.418,
No query memory + no topology,0.406802,393000,0.406,
No query memory + no topology,0.407317,393500,0.42,
No query memory + no topology,0.407835,394000,0.44,
No query memory + no topology,0.408359,394500,0.408,
No query memory + no topology,0.408882,395000,0.401,
No query memory + no topology,0.409401,395500,0.416,
No query memory + no topology,0.409918,396000,0.409,
No query memory + no topology,0.410432,396500,0.41,
No query memory + no topology,0.410947,397000,0.418,
No query memory + no topology,0.41146,397500,0.402,
No query memory + no topology,0.411975,398000,0.396,
No query memory + no topology,0.412498,398500,0.436,
No query memory + no topology,0.413018,399000,0.418,
No query memory + no topology,0.413536,399500,0.401,
No query memory + no topology,0.41405,400000,0.412,
No query memory + no topology,0.414571,400500,0.401,
No query memory + no topology,0.415085,401000,0.402,
No query memory + no topology,0.415602,401500,0.393,
No query memory + no topology,0.416119,402000,0.392,
No query memory + no topology,0.416635,402500,0.405,
No query memory + no topology,0.417147,403000,0.403,
No query memory + no topology,0.417674,403500,0.399,
No query memory + no topology,0.418187,404000,0.391,
No query memory + no topology,0.418704,404500,0.397,
No query memory + no topology,0.419227,405000,0.399,
No query memory + no topology,0.419748,405500,0.395,
No query memory + no topology,0.420263,406000,0.402,
No query memory + no topology,0.42078,406500,0.404,
No query memory + no topology,0.421297,407000,0.403,
No query memory + no topology,0.421813,407500,0.421,
No query memory + no topology,0.422338,408000,0.442,
No query memory + no topology,0.422858,408500,0.432,
No query memory + no topology,0.423379,409000,0.432,
No query memory + no topology,0.423895,409500,0.417,
No query memory + no topology,0.424413,410000,0.407,
No query memory + no topology,0.424932,410500,0.418,
No query memory + no topology,0.425445,411000,0.406,
No query memory + no topology,0.425959,411500,0.394,
No query memory + no topology,0.426475,412000,0.384,
No query memory + no topology,0.426991,412500,0.379,
No query memory + no topology,0.427507,413000,0.404,
No query memory + no topology,0.428022,413500,0.419,
No query memory + no topology,0.428537,414000,0.409,
No query memory + no topology,0.429053,414500,0.397,
No query memory + no topology,0.429566,415000,0.395,
No query memory + no topology,0.430078,415500,0.418,
No query memory + no topology,0.430591,416000,0.427,
No query memory + no topology,0.431111,416500,0.389,
No query memory + no topology,0.431632,417000,0.39,
No query memory + no topology,0.432149,417500,0.398,
No query memory + no topology,0.432661,418000,0.41,
No query memory + no topology,0.433176,418500,0.424,
No query memory + no topology,0.433695,419000,0.406,
No query memory + no topology,0.434216,419500,0.407,
No query memory + no topology,0.434732,420000,0.382,
No query memory + no topology,0.435248,420500,0.39,
No query memory + no topology,0.435776,421000,0.43,
No query memory + no topology,0.436291,421500,0.417,
No query memory + no topology,0.436808,422000,0.405,
No query memory + no topology,0.437325,422500,0.404,
No query memory + no topology,0.437846,423000,0.405,
No query memory + no topology,0.438368,423500,0.388,
No query memory + no topology,0.438885,424000,0.398,
No query memory + no topology,0.439407,424500,0.426,
No query memory + no topology,0.439919,425000,0.408,
No query memory + no topology,0.44045,425500,0.414,
No query memory + no topology,0.440965,426000,0.429,
No query memory + no topology,0.441478,426500,0.397,
No query memory + no topology,0.441996,427000,0.378,
No query memory + no topology,0.442518,427500,0.389,
No query memory + no topology,0.443044,428000,0.399,
No query memory + no topology,0.443559,428500,0.424,
No query memory + no topology,0.444076,429000,0.42,
No query memory + no topology,0.444587,429500,0.4,
No query memory + no topology,0.445105,430000,0.405,
No query memory + no topology,0.445628,430500,0.408,
No query memory + no topology,0.446151,431000,0.403,
No query memory + no topology,0.446664,431500,0.404,
No query memory + no topology,0.447183,432000,0.423,
No query memory + no topology,0.447698,432500,0.437,
No query memory + no topology,0.448218,433000,0.445,
No query memory + no topology,0.448733,433500,0.434,
No query memory + no topology,0.44924,434000,0.42,
No query memory + no topology,0.449761,434500,0.407,
No query memory + no topology,0.450276,435000,0.387,
No query memory + no topology,0.450794,435500,0.403,
No query memory + no topology,0.451306,436000,0.396,
No query memory + no topology,0.451823,436500,0.4,
No query memory + no topology,0.452341,437000,0.411,
No query memory + no topology,0.452857,437500,0.399,
No query memory + no topology,0.45338,438000,0.419,
No query memory + no topology,0.453895,438500,0.423,
No query memory + no topology,0.454411,439000,0.386,
No query memory + no topology,0.454924,439500,0.392,
No query memory + no topology,0.455437,440000,0.429,
No query memory + no topology,0.455955,440500,0.42,
No query memory + no topology,0.456473,441000,0.398,
No query memory + no topology,0.456987,441500,0.399,
No query memory + no topology,0.457508,442000,0.42,
No query memory + no topology,0.458031,442500,0.42,
No query memory + no topology,0.458553,443000,0.388,
No query memory + no topology,0.45907,443500,0.388,
No query memory + no topology,0.459589,444000,0.42,
No query memory + no topology,0.460106,444500,0.41,
No query memory + no topology,0.460618,445000,0.393,
No query memory + no topology,0.461131,445500,0.401,
No query memory + no topology,0.461649,446000,0.388,
No query memory + no topology,0.462163,446500,0.42,
No query memory + no topology,0.46268,447000,0.43,
No query memory + no topology,0.4632,447500,0.407,
No query memory + no topology,0.463717,448000,0.428,
No query memory + no topology,0.464234,448500,0.443,
No query memory + no topology,0.464748,449000,0.42,
No query memory + no topology,0.46527,449500,0.41,
No query memory + no topology,0.465797,450000,0.45,
No query memory + no topology,0.466317,450500,0.452,
No query memory + no topology,0.466839,451000,0.415,
No query memory + no topology,0.467363,451500,0.398,
No query memory + no topology,0.46788,452000,0.41,
No query memory + no topology,0.468395,452500,0.424,
No query memory + no topology,0.468906,453000,0.421,
No query memory + no topology,0.469424,453500,0.417,
No query memory + no topology,0.469938,454000,0.408,
No query memory + no topology,0.470453,454500,0.415,
No query memory + no topology,0.470969,455000,0.422,
No query memory + no topology,0.471492,455500,0.421,
No query memory + no topology,0.472014,456000,0.421,
No query memory + no topology,0.472532,456500,0.388,
No query memory + no topology,0.473045,457000,0.4,
No query memory + no topology,0.473566,457500,0.422,
No query memory + no topology,0.47408,458000,0.422,
No query memory + no topology,0.474603,458500,0.404,
No query memory + no topology,0.475128,459000,0.394,
No query memory + no topology,0.475655,459500,0.394,
No query memory + no topology,0.476178,460000,0.403,
No query memory + no topology,0.476692,460500,0.414,
No query memory + no topology,0.477206,461000,0.407,
No query memory + no topology,0.477726,461500,0.4,
No query memory + no topology,0.478246,462000,0.412,
No query memory + no topology,0.47877,462500,0.418,
No query memory + no topology,0.479292,463000,0.409,
No query memory + no topology,0.47981,463500,0.403,
No query memory + no topology,0.480327,464000,0.373,
No query memory + no topology,0.480844,464500,0.381,
No query memory + no topology,0.481361,465000,0.394,
No query memory + no topology,0.481878,465500,0.399,
No query memory + no topology,0.482397,466000,0.405,
No query memory + no topology,0.482918,466500,0.418,
No query memory + no topology,0.483437,467000,0.423,
No query memory + no topology,0.483957,467500,0.405,
No query memory + no topology,0.484474,468000,0.395,
No query memory + no topology,0.484994,468500,0.395,
No query memory + no topology,0.485514,469000,0.397,
No query memory + no topology,0.486024,469500,0.401,
No query memory + no topology,0.486536,470000,0.393,
No query memory + no topology,0.487056,470500,0.376,
No query memory + no topology,0.487574,471000,0.383,
No query memory + no topology,0.488086,471500,0.4,
No query memory + no topology,0.488603,472000,0.42,
No query memory + no topology,0.489123,472500,0.421,
No query memory + no topology,0.489641,473000,0.388,
No query memory + no topology,0.490154,473500,0.389,
No query memory + no topology,0.490673,474000,0.415,
No query memory + no topology,0.491199,474500,0.412,
No query memory + no topology,0.491711,475000,0.413,
No query memory + no topology,0.492231,475500,0.413,
No query memory + no topology,0.492765,476000,0.421,
No query memory + no topology,0.493281,476500,0.434,
No query memory + no topology,0.493797,477000,0.417,
No query memory + no topology,0.494315,477500,0.43,
No query memory + no topology,0.494833,478000,0.427,
No query memory + no topology,0.495359,478500,0.398,
No query memory + no topology,0.495874,479000,0.42,
No query memory + no topology,0.496387,479500,0.431,
No query memory + no topology,0.496906,480000,0.421,
No query memory + no topology,0.497418,480500,0.441,
No query memory + no topology,0.497934,481000,0.429,
No query memory + no topology,0.498453,481500,0.379,
No query memory + no topology,0.498968,482000,0.388,
No query memory + no topology,0.499485,482500,0.406,
No query memory + no topology,0.500005,483000,0.399,
No query memory + no topology,0.500525,483500,0.412,
No query memory + no topology,0.50105,484000,0.421,
No query memory + no topology,0.501563,484500,0.392,
No query memory + no topology,0.502081,485000,0.397,
No query memory + no topology,0.502609,485500,0.426,
No query memory + no topology,0.50313,486000,0.417,
No query memory + no topology,0.503652,486500,0.427,
No query memory + no topology,0.504166,487000,0.413,
No query memory + no topology,0.504682,487500,0.409,
No query memory + no topology,0.505195,488000,0.418,
No query memory + no topology,0.50571,488500,0.404,
No query memory + no topology,0.506227,489000,0.401,
No query memory + no topology,0.506746,489500,0.416,
No query memory + no topology,0.507266,490000,0.442,
No query memory + no topology,0.507792,490500,0.422,
No query memory + no topology,0.508312,491000,0.384,
No query memory + no topology,0.508838,491500,0.392,
No query memory + no topology,0.509359,492000,0.409,
No query memory + no topology,0.50988,492500,0.407,
No query memory + no topology,0.510397,493000,0.4,
No query memory + no topology,0.510913,493500,0.404,
No query memory + no topology,0.511432,494000,0.403,
No query memory + no topology,0.511955,494500,0.389,
No query memory + no topology,0.512473,495000,0.411,
No query memory + no topology,0.512986,495500,0.419,
No query memory + no topology,0.513505,496000,0.403,
No query memory + no topology,0.51402,496500,0.408,
No query memory + no topology,0.514539,497000,0.407,
No query memory + no topology,0.515061,497500,0.397,
No query memory + no topology,0.515587,498000,0.414,
No query memory + no topology,0.516107,498500,0.418,
No query memory + no topology,0.516624,499000,0.404,
No query memory + no topology,0.517135,499500,0.419,
No query memory + no topology,0.517652,500000,0.423,
No query memory + no topology,0.518168,500500,0.415,
No query memory + no topology,0.518688,501000,0.427,
No query memory + no topology,0.519219,501500,0.408,
No query memory + no topology,0.51974,502000,0.394,
No query memory + no topology,0.520259,502500,0.403,
No query memory + no topology,0.520777,503000,0.393,
No query memory + no topology,0.521294,503500,0.416,
No query memory + no topology,0.521818,504000,0.436,
No query memory + no topology,0.522333,504500,0.412,
No query memory + no topology,0.52285,505000,0.405,
No query memory + no topology,0.523371,505500,0.423,
No query memory + no topology,0.523885,506000,0.42,
No query memory + no topology,0.524404,506500,0.404,
No query memory + no topology,0.524914,507000,0.394,
No query memory + no topology,0.525427,507500,0.406,
No query memory + no topology,0.525949,508000,0.423,
No query memory + no topology,0.526468,508500,0.418,
No query memory + no topology,0.526987,509000,0.414,
No query memory + no topology,0.527508,509500,0.409,
No query memory + no topology,0.528025,510000,0.403,
No query memory + no topology,0.528538,510500,0.395,
No query memory + no topology,0.529054,511000,0.402,
No query memory + no topology,0.529569,511500,0.428,
No query memory + no topology,0.530079,512000,0.424,
No query memory + no topology,0.530596,512500,0.418,
No query memory + no topology,0.531114,513000,0.405,
No query memory + no topology,0.531633,513500,0.415,
No query memory + no topology,0.532149,514000,0.42,
No query memory + no topology,0.532665,514500,0.409,
No query memory + no topology,0.533184,515000,0.419,
No query memory + no topology,0.533699,515500,0.396,
No query memory + no topology,0.534216,516000,0.389,
No query memory + no topology,0.534735,516500,0.395,
No query memory + no topology,0.535253,517000,0.412,
No query memory + no topology,0.535777,517500,0.413,
No query memory + no topology,0.536305,518000,0.403,
No query memory + no topology,0.536822,518500,0.393,
No query memory + no topology,0.537337,519000,0.391,
No query memory + no topology,0.537851,519500,0.402,
No query memory + no topology,0.538365,520000,0.394,
No query memory + no topology,0.538876,520500,0.412,
No query memory + no topology,0.539393,521000,0.425,
No query memory + no topology,0.539908,521500,0.409,
No query memory + no topology,0.540426,522000,0.403,
No query memory + no topology,0.540947,522500,0.431,
No query memory + no topology,0.541466,523000,0.427,
No query memory + no topology,0.541986,523500,0.395,
No query memory + no topology,0.5425,524000,0.377,
No query memory + no topology,0.543015,524500,0.382,
No query memory + no topology,0.543528,525000,0.404,
No query memory + no topology,0.544043,525500,0.411,
No query memory + no topology,0.544563,526000,0.397,
No query memory + no topology,0.545082,526500,0.403,
No query memory + no topology,0.545608,527000,0.409,
No query memory + no topology,0.54613,527500,0.387,
No query memory + no topology,0.546648,528000,0.393,
No query memory + no topology,0.547163,528500,0.413,
No query memory + no topology,0.547676,529000,0.412,
No query memory + no topology,0.548197,529500,0.404,
No query memory + no topology,0.548723,530000,0.397,
No query memory + no topology,0.549244,530500,0.388,
No query memory + no topology,0.549755,531000,0.404,
No query memory + no topology,0.550272,531500,0.419,
No query memory + no topology,0.550788,532000,0.416,
No query memory + no topology,0.551304,532500,0.414,
No query memory + no topology,0.551821,533000,0.411,
No query memory + no topology,0.552343,533500,0.402,
No query memory + no topology,0.552859,534000,0.4,
No query memory + no topology,0.553373,534500,0.425,
No query memory + no topology,0.553893,535000,0.421,
No query memory + no topology,0.554405,535500,0.398,
No query memory + no topology,0.554927,536000,0.413,
No query memory + no topology,0.555444,536500,0.42,
No query memory + no topology,0.55596,537000,0.398,
No query memory + no topology,0.556473,537500,0.395,
No query memory + no topology,0.556984,538000,0.426,
No query memory + no topology,0.5575,538500,0.425,
No query memory + no topology,0.558019,539000,0.402,
No query memory + no topology,0.558536,539500,0.403,
No query memory + no topology,0.559054,540000,0.414,
No query memory + no topology,0.559562,540500,0.404,
No query memory + no topology,0.560083,541000,0.388,
No query memory + no topology,0.560592,541500,0.379,
No query memory + no topology,0.561115,542000,0.387,
No query memory + no topology,0.56163,542500,0.417,
No query memory + no topology,0.562151,543000,0.401,
No query memory + no topology,0.562674,543500,0.381,
No query memory + no topology,0.563188,544000,0.39,
No query memory + no topology,0.563706,544500,0.402,
No query memory + no topology,0.56423,545000,0.415,
No query memory + no topology,0.564749,545500,0.408,
No query memory + no topology,0.565264,546000,0.395,
No query memory + no topology,0.565781,546500,0.408,
No query memory + no topology,0.5663,547000,0.43,
No query memory + no topology,0.566826,547500,0.421,
No query memory + no topology,0.567342,548000,0.402,
No query memory + no topology,0.567867,548500,0.391,
No query memory + no topology,0.568382,549000,0.392,
No query memory + no topology,0.5689,549500,0.393,
No query memory + no topology,0.569412,550000,0.381,
No query memory + no topology,0.569931,550500,0.391,
No query memory + no topology,0.57045,551000,0.404,
No query memory + no topology,0.570967,551500,0.414,
No query memory + no topology,0.571478,552000,0.407,
No query memory + no topology,0.57199,552500,0.393,
No query memory + no topology,0.572505,553000,0.418,
No query memory + no topology,0.573019,553500,0.429,
No query memory + no topology,0.573532,554000,0.419,
No query memory + no topology,0.574049,554500,0.419,
No query memory + no topology,0.574566,555000,0.401,
No query memory + no topology,0.575082,555500,0.399,
No query memory + no topology,0.5756,556000,0.408,
No query memory + no topology,0.57612,556500,0.401,
No query memory + no topology,0.576634,557000,0.409,
No query memory + no topology,0.577148,557500,0.417,
No query memory + no topology,0.577667,558000,0.416,
No query memory + no topology,0.578178,558500,0.416,
No query memory + no topology,0.578695,559000,0.399,
No query memory + no topology,0.579211,559500,0.378,
No query memory + no topology,0.57973,560000,0.38,
No query memory + no topology,0.58024,560500,0.396,
No query memory + no topology,0.580757,561000,0.395,
No query memory + no topology,0.581279,561500,0.42,
No query memory + no topology,0.581795,562000,0.46,
No query memory + no topology,0.582311,562500,0.425,
No query memory + no topology,0.582823,563000,0.395,
No query memory + no topology,0.583338,563500,0.379,
No query memory + no topology,0.583853,564000,0.362,
No query memory + no topology,0.584378,564500,0.387,
No query memory + no topology,0.584892,565000,0.395,
No query memory + no topology,0.585408,565500,0.392,
No query memory + no topology,0.585928,566000,0.409,
No query memory + no topology,0.58644,566500,0.415,
No query memory + no topology,0.586962,567000,0.416,
No query memory + no topology,0.587482,567500,0.412,
No query memory + no topology,0.587993,568000,0.389,
No query memory + no topology,0.588512,568500,0.396,
No query memory + no topology,0.58903,569000,0.404,
No query memory + no topology,0.589547,569500,0.41,
No query memory + no topology,0.590059,570000,0.417,
No query memory + no topology,0.590585,570500,0.397,
No query memory + no topology,0.591098,571000,0.412,
No query memory + no topology,0.591615,571500,0.428,
No query memory + no topology,0.59213,572000,0.422,
No query memory + no topology,0.592648,572500,0.433,
No query memory + no topology,0.593168,573000,0.437,
No query memory + no topology,0.59369,573500,0.411,
No query memory + no topology,0.59421,574000,0.411,
No query memory + no topology,0.594728,574500,0.392,
No query memory + no topology,0.595251,575000,0.38,
No query memory + no topology,0.595771,575500,0.407,
No query memory + no topology,0.596289,576000,0.396,
No query memory + no topology,0.596807,576500,0.401,
No query memory + no topology,0.597325,577000,0.412,
No query memory + no topology,0.597839,577500,0.411,
No query memory + no topology,0.598351,578000,0.407,
No query memory + no topology,0.598859,578500,0.423,
No query memory + no topology,0.599371,579000,0.439,
No query memory + no topology,0.599892,579500,0.408,
No query memory + no topology,0.600406,580000,0.414,
No query memory + no topology,0.600926,580500,0.407,
No query memory + no topology,0.60145,581000,0.387,
No query memory + no topology,0.601964,581500,0.404,
No query memory + no topology,0.602481,582000,0.418,
No query memory + no topology,0.602999,582500,0.407,
No query memory + no topology,0.603516,583000,0.392,
No query memory + no topology,0.604033,583500,0.417,
No query memory + no topology,0.60455,584000,0.406,
No query memory + no topology,0.605066,584500,0.412,
No query memory + no topology,0.605584,585000,0.431,
No query memory + no topology,0.606102,585500,0.407,
No query memory + no topology,0.606621,586000,0.404,
No query memory + no topology,0.607138,586500,0.397,
No query memory + no topology,0.607654,587000,0.397,
No query memory + no topology,0.608173,587500,0.408,
No query memory + no topology,0.608689,588000,0.404,
No query memory + no topology,0.609205,588500,0.388,
No query memory + no topology,0.609725,589000,0.401,
No query memory + no topology,0.610248,589500,0.425,
No query memory + no topology,0.610766,590000,0.4,
No query memory + no topology,0.611279,590500,0.399,
No query memory + no topology,0.611795,591000,0.439,
No query memory + no topology,0.612312,591500,0.431,
No query memory + no topology,0.612822,592000,0.416,
No query memory + no topology,0.613338,592500,0.414,
No query memory + no topology,0.613854,593000,0.399,
No query memory + no topology,0.614368,593500,0.403,
No query memory + no topology,0.614889,594000,0.411,
No query memory + no topology,0.615406,594500,0.426,
No query memory + no topology,0.615924,595000,0.428,
No query memory + no topology,0.616439,595500,0.416,
No query memory + no topology,0.616958,596000,0.412,
No query memory + no topology,0.617471,596500,0.406,
No query memory + no topology,0.61799,597000,0.409,
No query memory + no topology,0.618498,597500,0.409,
No query memory + no topology,0.619017,598000,0.4,
No query memory + no topology,0.619536,598500,0.398,
No query memory + no topology,0.620048,599000,0.396,
No query memory + no topology,0.620566,599500,0.386,
No query memory + no topology,0.621085,600000,0.383,
No query memory + no topology,0.621597,600500,0.396,
No query memory + no topology,0.622115,601000,0.412,
No query memory + no topology,0.622639,601500,0.426,
No query memory + no topology,0.62315,602000,0.428,
No query memory + no topology,0.623668,602500,0.399,
No query memory + no topology,0.624186,603000,0.389,
No query memory + no topology,0.624705,603500,0.402,
No query memory + no topology,0.625213,604000,0.405,
No query memory + no topology,0.625734,604500,0.413,
No query memory + no topology,0.626253,605000,0.421,
No query memory + no topology,0.626768,605500,0.416,
No query memory + no topology,0.627282,606000,0.409,
No query memory + no topology,0.627802,606500,0.404,
No query memory + no topology,0.628315,607000,0.401,
No query memory + no topology,0.628834,607500,0.418,
No query memory + no topology,0.629347,608000,0.418,
No query memory + no topology,0.629863,608500,0.388,
No query memory + no topology,0.630383,609000,0.379,
No query memory + no topology,0.630902,609500,0.404,
No query memory + no topology,0.631417,610000,0.415,
No query memory + no topology,0.631932,610500,0.429,
No query memory + no topology,0.632451,611000,0.434,
No query memory + no topology,0.63297,611500,0.412,
No query memory + no topology,0.633485,612000,0.412,
No query memory + no topology,0.634001,612500,0.443,
No query memory + no topology,0.634521,613000,0.429,
No query memory + no topology,0.635041,613500,0.384,
No query memory + no topology,0.635557,614000,0.417,
No query memory + no topology,0.636072,614500,0.441,
No query memory + no topology,0.63659,615000,0.405,
No query memory + no topology,0.637111,615500,0.391,
No query memory + no topology,0.63763,616000,0.419,
No query memory + no topology,0.638146,616500,0.393,
No query memory + no topology,0.638664,617000,0.388,
No query memory + no topology,0.639186,617500,0.418,
No query memory + no topology,0.639707,618000,0.387,
No query memory + no topology,0.640224,618500,0.393,
No query memory + no topology,0.640737,619000,0.429,
No query memory + no topology,0.641252,619500,0.406,
No query memory + no topology,0.641764,620000,0.39,
No query memory + no topology,0.642285,620500,0.392,
No query memory + no topology,0.642806,621000,0.389,
No query memory + no topology,0.643319,621500,0.395,
No query memory + no topology,0.643833,622000,0.409,
No query memory + no topology,0.64435,622500,0.425,
No query memory + no topology,0.644868,623000,0.426,
No query memory + no topology,0.645382,623500,0.415,
No query memory + no topology,0.645894,624000,0.402,
No query memory + no topology,0.646416,624500,0.411,
No query memory + no topology,0.646942,625000,0.407,
No query memory + no topology,0.647458,625500,0.398,
No query memory + no topology,0.647984,626000,0.408,
No query memory + no topology,0.648501,626500,0.404,
No query memory + no topology,0.649015,627000,0.392,
No query memory + no topology,0.64953,627500,0.39,
No query memory + no topology,0.650042,628000,0.401,
No query memory + no topology,0.650559,628500,0.416,
No query memory + no topology,0.651075,629000,0.394,
No query memory + no topology,0.651588,629500,0.393,
No query memory + no topology,0.6521,630000,0.422,
No query memory + no topology,0.652619,630500,0.429,
No query memory + no topology,0.653135,631000,0.419,
No query memory + no topology,0.653664,631500,0.414,
No query memory + no topology,0.654185,632000,0.423,
No query memory + no topology,0.654704,632500,0.402,
No query memory + no topology,0.655225,633000,0.383,
No query memory + no topology,0.655743,633500,0.4,
No query memory + no topology,0.656264,634000,0.417,
No query memory + no topology,0.656784,634500,0.418,
No query memory + no topology,0.657297,635000,0.41,
No query memory + no topology,0.657813,635500,0.411,
No query memory + no topology,0.658325,636000,0.413,
No query memory + no topology,0.658843,636500,0.4,
No query memory + no topology,0.659361,637000,0.382,
No query memory + no topology,0.659876,637500,0.387,
No query memory + no topology,0.660396,638000,0.386,
No query memory + no topology,0.660915,638500,0.38,
No query memory + no topology,0.66144,639000,0.417,
No query memory + no topology,0.661959,639500,0.419,
No query memory + no topology,0.662487,640000,0.393,
No query memory + no topology,0.663002,640500,0.405,
No query memory + no topology,0.663515,641000,0.412,
No query memory + no topology,0.664034,641500,0.393,
No query memory + no topology,0.664553,642000,0.398,
No query memory + no topology,0.665072,642500,0.413,
No query memory + no topology,0.665588,643000,0.397,
No query memory + no topology,0.6661,643500,0.402,
No query memory + no topology,0.666614,644000,0.392,
No query memory + no topology,0.667132,644500,0.382,
No query memory + no topology,0.667655,645000,0.397,
No query memory + no topology,0.668169,645500,0.417,
No query memory + no topology,0.668689,646000,0.424,
No query memory + no topology,0.669199,646500,0.407,
No query memory + no topology,0.669712,647000,0.389,
No query memory + no topology,0.670227,647500,0.38,
No query memory + no topology,0.670745,648000,0.401,
No query memory + no topology,0.671268,648500,0.401,
No query memory + no topology,0.671783,649000,0.393,
No query memory + no topology,0.672299,649500,0.41,
No query memory + no topology,0.672811,650000,0.41,
No query memory + no topology,0.673327,650500,0.401,
No query memory + no topology,0.673839,651000,0.39,
No query memory + no topology,0.674355,651500,0.366,
No query memory + no topology,0.674876,652000,0.36,
No query memory + no topology,0.675397,652500,0.39,
No query memory + no topology,0.675918,653000,0.393,
No query memory + no topology,0.676436,653500,0.389,
No query memory + no topology,0.676951,654000,0.411,
No query memory + no topology,0.677471,654500,0.404,
No query memory + no topology,0.677995,655000,0.412,
No query memory + no topology,0.678511,655500,0.432,
No query memory + no topology,0.679026,656000,0.43,
No query memory + no topology,0.679539,656500,0.412,
No query memory + no topology,0.680056,657000,0.417,
No query memory + no topology,0.680571,657500,0.431,
No query memory + no topology,0.681081,658000,0.415,
No query memory + no topology,0.681601,658500,0.402,
No query memory + no topology,0.682122,659000,0.41,
No query memory + no topology,0.682648,659500,0.411,
No query memory + no topology,0.683164,660000,0.399,
No query memory + no topology,0.683684,660500,0.402,
No query memory + no topology,0.684204,661000,0.409,
No query memory + no topology,0.684716,661500,0.41,
No query memory + no topology,0.685225,662000,0.393,
No query memory + no topology,0.685744,662500,0.403,
No query memory + no topology,0.686262,663000,0.414,
No query memory + no topology,0.686788,663500,0.416,
No query memory + no topology,0.687305,664000,0.431,
No query memory + no topology,0.687822,664500,0.42,
No query memory + no topology,0.688346,665000,0.407,
No query memory + no topology,0.688871,665500,0.402,
No query memory + no topology,0.68939,666000,0.406,
No query memory + no topology,0.689907,666500,0.435,
No query memory + no topology,0.690431,667000,0.426,
No query memory + no topology,0.690945,667500,0.395,
No query memory + no topology,0.691462,668000,0.401,
No query memory + no topology,0.691982,668500,0.386,
No query memory + no topology,0.692504,669000,0.413,
No query memory + no topology,0.69302,669500,0.453,
No query memory + no topology,0.693538,670000,0.428,
No query memory + no topology,0.694055,670500,0.413,
No query memory + no topology,0.694572,671000,0.397,
No query memory + no topology,0.69509,671500,0.391,
No query memory + no topology,0.695601,672000,0.413,
No query memory + no topology,0.696116,672500,0.41,
No query memory + no topology,0.696631,673000,0.395,
No query memory + no topology,0.697145,673500,0.382,
No query memory + no topology,0.697661,674000,0.405,
No query memory + no topology,0.698173,674500,0.424,
No query memory + no topology,0.698691,675000,0.43,
No query memory + no topology,0.699203,675500,0.425,
No query memory + no topology,0.699722,676000,0.396,
No query memory + no topology,0.700244,676500,0.408,
No query memory + no topology,0.700763,677000,0.429,
No query memory + no topology,0.701284,677500,0.424,
No query memory + no topology,0.7018,678000,0.422,
No query memory + no topology,0.70232,678500,0.427,
No query memory + no topology,0.70284,679000,0.408,
No query memory + no topology,0.703353,679500,0.42,
No query memory + no topology,0.703874,680000,0.412,
No query memory + no topology,0.704386,680500,0.365,
No query memory + no topology,0.704908,681000,0.384,
No query memory + no topology,0.70542,681500,0.404,
No query memory + no topology,0.705944,682000,0.407,
No query memory + no topology,0.706472,682500,0.414,
No query memory + no topology,0.70699,683000,0.406,
No query memory + no topology,0.707509,683500,0.404,
No query memory + no topology,0.708029,684000,0.383,
No query memory + no topology,0.708544,684500,0.387,
No query memory + no topology,0.709059,685000,0.398,
No query memory + no topology,0.709577,685500,0.399,
No query memory + no topology,0.710094,686000,0.423,
No query memory + no topology,0.710613,686500,0.425,
No query memory + no topology,0.711127,687000,0.425,
No query memory + no topology,0.711648,687500,0.427,
No query memory + no topology,0.71216,688000,0.425,
No query memory + no topology,0.712689,688500,0.426,
No query memory + no topology,0.713213,689000,0.419,
No query memory + no topology,0.713734,689500,0.41,
No query memory + no topology,0.714256,690000,0.421,
No query memory + no topology,0.714775,690500,0.431,
No query memory + no topology,0.715286,691000,0.443,
No query memory + no topology,0.7158,691500,0.444,
No query memory + no topology,0.716317,692000,0.422,
No query memory + no topology,0.716837,692500,0.393,
No query memory + no topology,0.717352,693000,0.391,
No query memory + no topology,0.717867,693500,0.399,
No query memory + no topology,0.718383,694000,0.409,
No query memory + no topology,0.7189,694500,0.419,
No query memory + no topology,0.719415,695000,0.397,
No query memory + no topology,0.719932,695500,0.393,
No query memory + no topology,0.720452,696000,0.39,
No query memory + no topology,0.720963,696500,0.386,
No query memory + no topology,0.721484,697000,0.397,
No query memory + no topology,0.722,697500,0.426,
No query memory + no topology,0.722522,698000,0.427,
No query memory + no topology,0.723042,698500,0.406,
No query memory + no topology,0.723552,699000,0.407,
No query memory + no topology,0.724062,699500,0.408,
No query memory + no topology,0.724579,700000,0.417,
No query memory + no topology,0.725095,700500,0.438,
No query memory + no topology,0.725614,701000,0.431,
No query memory + no topology,0.726128,701500,0.399,
No query memory + no topology,0.726649,702000,0.38,
No query memory + no topology,0.727178,702500,0.395,
No query memory + no topology,0.727693,703000,0.437,
No query memory + no topology,0.728206,703500,0.434,
No query memory + no topology,0.728721,704000,0.414,
No query memory + no topology,0.729235,704500,0.396,
No query memory + no topology,0.72975,705000,0.394,
No query memory + no topology,0.730269,705500,0.43,
No query memory + no topology,0.730783,706000,0.423,
No query memory + no topology,0.7313,706500,0.399,
No query memory + no topology,0.731819,707000,0.413,
No query memory + no topology,0.732333,707500,0.438,
No query memory + no topology,0.732851,708000,0.416,
No query memory + no topology,0.733369,708500,0.386,
No query memory + no topology,0.733888,709000,0.393,
No query memory + no topology,0.734409,709500,0.423,
No query memory + no topology,0.734927,710000,0.438,
No query memory + no topology,0.735442,710500,0.417,
No query memory + no topology,0.735964,711000,0.402,
No query memory + no topology,0.73649,711500,0.396,
No query memory + no topology,0.737006,712000,0.379,
No query memory + no topology,0.737525,712500,0.389,
No query memory + no topology,0.738044,713000,0.392,
No query memory + no topology,0.738562,713500,0.404,
No query memory + no topology,0.739073,714000,0.424,
No query memory + no topology,0.739588,714500,0.416,
No query memory + no topology,0.740104,715000,0.406,
No query memory + no topology,0.740623,715500,0.397,
No query memory + no topology,0.741141,716000,0.406,
No query memory + no topology,0.741655,716500,0.407,
No query memory + no topology,0.742168,717000,0.396,
No query memory + no topology,0.742684,717500,0.395,
No query memory + no topology,0.743198,718000,0.405,
No query memory + no topology,0.743712,718500,0.424,
No query memory + no topology,0.744232,719000,0.421,
No query memory + no topology,0.744752,719500,0.389,
No query memory + no topology,0.745266,720000,0.382,
No query memory + no topology,0.745782,720500,0.396,
No query memory + no topology,0.746299,721000,0.432,
No query memory + no topology,0.746818,721500,0.423,
No query memory + no topology,0.747336,722000,0.397,
No query memory + no topology,0.747858,722500,0.383,
No query memory + no topology,0.748372,723000,0.406,
No query memory + no topology,0.74889,723500,0.426,
No query memory + no topology,0.749411,724000,0.398,
No query memory + no topology,0.749927,724500,0.407,
No query memory + no topology,0.750445,725000,0.4,
No query memory + no topology,0.750958,725500,0.407,
No query memory + no topology,0.751476,726000,0.393,
No query memory + no topology,0.751986,726500,0.372,
No query memory + no topology,0.752505,727000,0.4,
No query memory + no topology,0.753023,727500,0.419,
No query memory + no topology,0.753546,728000,0.396,
No query memory + no topology,0.754065,728500,0.381,
No query memory + no topology,0.754586,729000,0.426,
No query memory + no topology,0.755101,729500,0.414,
No query memory + no topology,0.755613,730000,0.385,
No query memory + no topology,0.756127,730500,0.4,
No query memory + no topology,0.756646,731000,0.393,
No query memory + no topology,0.757169,731500,0.392,
No query memory + no topology,0.757689,732000,0.401,
No query memory + no topology,0.758208,732500,0.436,
No query memory + no topology,0.75873,733000,0.419,
No query memory + no topology,0.759257,733500,0.399,
No query memory + no topology,0.759775,734000,0.41,
No query memory + no topology,0.760292,734500,0.393,
No query memory + no topology,0.760811,735000,0.402,
No query memory + no topology,0.761323,735500,0.405,
No query memory + no topology,0.76184,736000,0.398,
No query memory + no topology,0.762353,736500,0.393,
No query memory + no topology,0.762866,737000,0.392,
No query memory + no topology,0.763381,737500,0.402,
No query memory + no topology,0.763898,738000,0.404,
No query memory + no topology,0.764412,738500,0.412,
No query memory + no topology,0.764931,739000,0.411,
No query memory + no topology,0.765441,739500,0.415,
No query memory + no topology,0.765961,740000,0.419,
No query memory + no topology,0.766475,740500,0.411,
No query memory + no topology,0.766987,741000,0.402,
No query memory + no topology,0.767503,741500,0.386,
No query memory + no topology,0.768017,742000,0.415,
No query memory + no topology,0.76854,742500,0.417,
No query memory + no topology,0.769061,743000,0.401,
No query memory + no topology,0.769583,743500,0.412,
No query memory + no topology,0.770101,744000,0.43,
No query memory + no topology,0.770613,744500,0.408,
No query memory + no topology,0.771129,745000,0.399,
No query memory + no topology,0.771645,745500,0.414,
No query memory + no topology,0.77216,746000,0.397,
No query memory + no topology,0.772671,746500,0.404,
No query memory + no topology,0.77319,747000,0.402,
No query memory + no topology,0.773709,747500,0.412,
No query memory + no topology,0.774227,748000,0.408,
No query memory + no topology,0.774751,748500,0.395,
No query memory + no topology,0.775273,749000,0.409,
No query memory + no topology,0.775781,749500,0.402,
No query memory + no topology,0.776291,750000,0.413,
No query memory + no topology,0.776802,750500,0.436,
No query memory + no topology,0.777312,751000,0.423,
No query memory + no topology,0.777832,751500,0.416,
No query memory + no topology,0.778346,752000,0.44,
No query memory + no topology,0.77886,752500,0.441,
No query memory + no topology,0.779377,753000,0.402,
No query memory + no topology,0.779897,753500,0.374,
No query memory + no topology,0.780419,754000,0.402,
No query memory + no topology,0.780931,754500,0.415,
No query memory + no topology,0.781456,755000,0.417,
No query memory + no topology,0.781971,755500,0.425,
No query memory + no topology,0.782483,756000,0.4,
No query memory + no topology,0.782995,756500,0.416,
No query memory + no topology,0.783519,757000,0.435,
No query memory + no topology,0.784033,757500,0.384,
No query memory + no topology,0.784551,758000,0.383,
No query memory + no topology,0.785071,758500,0.427,
No query memory + no topology,0.785584,759000,0.422,
No query memory + no topology,0.786107,759500,0.409,
No query memory + no topology,0.786621,760000,0.396,
No query memory + no topology,0.787135,760500,0.395,
No query memory + no topology,0.787656,761000,0.399,
No query memory + no topology,0.788171,761500,0.402,
No query memory + no topology,0.788687,762000,0.417,
No query memory + no topology,0.789207,762500,0.417,
No query memory + no topology,0.789726,763000,0.416,
No query memory + no topology,0.790243,763500,0.398,
No query memory + no topology,0.79076,764000,0.381,
No query memory + no topology,0.791274,764500,0.394,
No query memory + no topology,0.791801,765000,0.404,
No query memory + no topology,0.792319,765500,0.393,
No query memory + no topology,0.792835,766000,0.381,
No query memory + no topology,0.793354,766500,0.401,
No query memory + no topology,0.793871,767000,0.411,
No query memory + no topology,0.794391,767500,0.425,
No query memory + no topology,0.794914,768000,0.434,
No query memory + no topology,0.795432,768500,0.421,
No query memory + no topology,0.795947,769000,0.429,
No query memory + no topology,0.796465,769500,0.427,
No query memory + no topology,0.796984,770000,0.412,
No query memory + no topology,0.797495,770500,0.419,
No query memory + no topology,0.798007,771000,0.425,
No query memory + no topology,0.798523,771500,0.405,
No query memory + no topology,0.799038,772000,0.396,
No query memory + no topology,0.799556,772500,0.411,
No query memory + no topology,0.80007,773000,0.426,
No query memory + no topology,0.800594,773500,0.424,
No query memory + no topology,0.801115,774000,0.413,
No query memory + no topology,0.801632,774500,0.402,
No query memory + no topology,0.802149,775000,0.391,
No query memory + no topology,0.802668,775500,0.397,
No query memory + no topology,0.803185,776000,0.415,
No query memory + no topology,0.803699,776500,0.404,
No query memory + no topology,0.804221,777000,0.394,
No query memory + no topology,0.804742,777500,0.403,
No query memory + no topology,0.80526,778000,0.398,
No query memory + no topology,0.805785,778500,0.399,
No query memory + no topology,0.806304,779000,0.406,
No query memory + no topology,0.80682,779500,0.393,
No query memory + no topology,0.807347,780000,0.379,
No query memory + no topology,0.807863,780500,0.419,
No query memory + no topology,0.80838,781000,0.422,
No query memory + no topology,0.808896,781500,0.402,
No query memory + no topology,0.809414,782000,0.403,
No query memory + no topology,0.809928,782500,0.407,
No query memory + no topology,0.81044,783000,0.421,
No query memory + no topology,0.810962,783500,0.415,
No query memory + no topology,0.811485,784000,0.421,
No query memory + no topology,0.812006,784500,0.402,
No query memory + no topology,0.812524,785000,0.392,
No query memory + no topology,0.813044,785500,0.409,
No query memory + no topology,0.813556,786000,0.416,
No query memory + no topology,0.814071,786500,0.426,
No query memory + no topology,0.814595,787000,0.402,
No query memory + no topology,0.815109,787500,0.398,
No query memory + no topology,0.815631,788000,0.405,
No query memory + no topology,0.816146,788500,0.394,
No query memory + no topology,0.816659,789000,0.413,
No query memory + no topology,0.817179,789500,0.405,
No query memory + no topology,0.8177,790000,0.406,
No query memory + no topology,0.818231,790500,0.397,
No query memory + no topology,0.818753,791000,0.386,
No query memory + no topology,0.819267,791500,0.421,
No query memory + no topology,0.819789,792000,0.433,
No query memory + no topology,0.820303,792500,0.414,
No query memory + no topology,0.820822,793000,0.398,
No query memory + no topology,0.821341,793500,0.396,
No query memory + no topology,0.821866,794000,0.395,
No query memory + no topology,0.822385,794500,0.416,
No query memory + no topology,0.8229,795000,0.425,
No query memory + no topology,0.823419,795500,0.397,
No query memory + no topology,0.823938,796000,0.382,
No query memory + no topology,0.824461,796500,0.378,
No query memory + no topology,0.824976,797000,0.386,
No query memory + no topology,0.825493,797500,0.387,
No query memory + no topology,0.826008,798000,0.382,
No query memory + no topology,0.826523,798500,0.401,
No query memory + no topology,0.82704,799000,0.412,
No query memory + no topology,0.827559,799500,0.417,
No query memory + no topology,0.828079,800000,0.422,
No query memory + no topology,0.828589,800500,0.419,
No query memory + no topology,0.829115,801000,0.398,
No query memory + no topology,0.829631,801500,0.392,
No query memory + no topology,0.830146,802000,0.394,
No query memory + no topology,0.830663,802500,0.387,
No query memory + no topology,0.831182,803000,0.398,
No query memory + no topology,0.831704,803500,0.408,
No query memory + no topology,0.832224,804000,0.415,
No query memory + no topology,0.832731,804500,0.412,
No query memory + no topology,0.833251,805000,0.413,
No query memory + no topology,0.83377,805500,0.442,
No query memory + no topology,0.834291,806000,0.428,
No query memory + no topology,0.834806,806500,0.411,
No query memory + no topology,0.835332,807000,0.42,
No query memory + no topology,0.835864,807500,0.417,
No query memory + no topology,0.836381,808000,0.424,
No query memory + no topology,0.836897,808500,0.413,
No query memory + no topology,0.837412,809000,0.4,
No query memory + no topology,0.837928,809500,0.401,
No query memory + no topology,0.838441,810000,0.42,
No query memory + no topology,0.838958,810500,0.427,
No query memory + no topology,0.839479,811000,0.407,
No query memory + no topology,0.839998,811500,0.393,
No query memory + no topology,0.840514,812000,0.405,
No query memory + no topology,0.841031,812500,0.409,
No query memory + no topology,0.841545,813000,0.389,
No query memory + no topology,0.842065,813500,0.407,
No query memory + no topology,0.842576,814000,0.418,
No query memory + no topology,0.843094,814500,0.407,
No query memory + no topology,0.843611,815000,0.404,
No query memory + no topology,0.844125,815500,0.399,
No query memory + no topology,0.844646,816000,0.401,
No query memory + no topology,0.845165,816500,0.384,
No query memory + no topology,0.845683,817000,0.387,
No query memory + no topology,0.846203,817500,0.397,
No query memory + no topology,0.846719,818000,0.398,
No query memory + no topology,0.847233,818500,0.399,
No query memory + no topology,0.847742,819000,0.396,
No query memory + no topology,0.848256,819500,0.393,
No query memory + no topology,0.848785,820000,0.389,
No query memory + no topology,0.849299,820500,0.397,
No query memory + no topology,0.84982,821000,0.412,
No query memory + no topology,0.850342,821500,0.4,
No query memory + no topology,0.850862,822000,0.378,
No query memory + no topology,0.851388,822500,0.404,
No query memory + no topology,0.851902,823000,0.41,
No query memory + no topology,0.852415,823500,0.398,
No query memory + no topology,0.852928,824000,0.408,
No query memory + no topology,0.853446,824500,0.415,
No query memory + no topology,0.85396,825000,0.411,
No query memory + no topology,0.85448,825500,0.411,
No query memory + no topology,0.855004,826000,0.423,
No query memory + no topology,0.85552,826500,0.418,
No query memory + no topology,0.856038,827000,0.406,
No query memory + no topology,0.856555,827500,0.397,
No query memory + no topology,0.857069,828000,0.387,
No query memory + no topology,0.857586,828500,0.409,
No query memory + no topology,0.858105,829000,0.426,
No query memory + no topology,0.858628,829500,0.412,
No query memory + no topology,0.85915,830000,0.391,
No query memory + no topology,0.859674,830500,0.386,
No query memory + no topology,0.860197,831000,0.412,
No query memory + no topology,0.860712,831500,0.419,
No query memory + no topology,0.861229,832000,0.411,
No query memory + no topology,0.861736,832500,0.396,
No query memory + no topology,0.862257,833000,0.409,
No query memory + no topology,0.862775,833500,0.439,
No query memory + no topology,0.863286,834000,0.408,
No query memory + no topology,0.863802,834500,0.387,
No query memory + no topology,0.864321,835000,0.401,
No query memory + no topology,0.864846,835500,0.398,
No query memory + no topology,0.86537,836000,0.405,
No query memory + no topology,0.865878,836500,0.417,
No query memory + no topology,0.866404,837000,0.402,
No query memory + no topology,0.866922,837500,0.389,
No query memory + no topology,0.867441,838000,0.396,
No query memory + no topology,0.867958,838500,0.413,
No query memory + no topology,0.868467,839000,0.421,
No query memory + no topology,0.868982,839500,0.417,
No query memory + no topology,0.869498,840000,0.418,
No query memory + no topology,0.870021,840500,0.42,
No query memory + no topology,0.870536,841000,0.415,
No query memory + no topology,0.871058,841500,0.392,
No query memory + no topology,0.871579,842000,0.388,
No query memory + no topology,0.872092,842500,0.412,
No query memory + no topology,0.87261,843000,0.419,
No query memory + no topology,0.873126,843500,0.392,
No query memory + no topology,0.873644,844000,0.374,
No query memory + no topology,0.874161,844500,0.399,
No query memory + no topology,0.874675,845000,0.427,
No query memory + no topology,0.875195,845500,0.426,
No query memory + no topology,0.875716,846000,0.4,
No query memory + no topology,0.876229,846500,0.388,
No query memory + no topology,0.876749,847000,0.412,
No query memory + no topology,0.877261,847500,0.432,
No query memory + no topology,0.877775,848000,0.429,
No query memory + no topology,0.878294,848500,0.417,
No query memory + no topology,0.878814,849000,0.399,
No query memory + no topology,0.879329,849500,0.408,
No query memory + no topology,0.879847,850000,0.422,
No query memory + no topology,0.880364,850500,0.42,
No query memory + no topology,0.880882,851000,0.424,
No query memory + no topology,0.881396,851500,0.431,
No query memory + no topology,0.881911,852000,0.427,
No query memory + no topology,0.882431,852500,0.425,
No query memory + no topology,0.882949,853000,0.417,
No query memory + no topology,0.883461,853500,0.4,
No query memory + no topology,0.883976,854000,0.4,
No query memory + no topology,0.884496,854500,0.412,
No query memory + no topology,0.88502,855000,0.413,
No query memory + no topology,0.885541,855500,0.404,
No query memory + no topology,0.886057,856000,0.408,
No query memory + no topology,0.886581,856500,0.418,
No query memory + no topology,0.887102,857000,0.407,
No query memory + no topology,0.887621,857500,0.402,
No query memory + no topology,0.888143,858000,0.407,
No query memory + no topology,0.88866,858500,0.423,
No query memory + no topology,0.88918,859000,0.438,
No query memory + no topology,0.889706,859500,0.425,
No query memory + no topology,0.890235,860000,0.412,
No query memory + no topology,0.890744,860500,0.392,
No query memory + no topology,0.891258,861000,0.376,
No query memory + no topology,0.891776,861500,0.378,
No query memory + no topology,0.892293,862000,0.409,
No query memory + no topology,0.89281,862500,0.425,
No query memory + no topology,0.89333,863000,0.405,
No query memory + no topology,0.89384,863500,0.408,
No query memory + no topology,0.894363,864000,0.402,
No query memory + no topology,0.894882,864500,0.402,
No query memory + no topology,0.895402,865000,0.402,
No query memory + no topology,0.895917,865500,0.395,
No query memory + no topology,0.896434,866000,0.416,
No query memory + no topology,0.896946,866500,0.421,
No query memory + no topology,0.897462,867000,0.42,
No query memory + no topology,0.897982,867500,0.417,
No query memory + no topology,0.898501,868000,0.403,
No query memory + no topology,0.899015,868500,0.412,
No query memory + no topology,0.899532,869000,0.414,
No query memory + no topology,0.900055,869500,0.398,
No query memory + no topology,0.900581,870000,0.408,
No query memory + no topology,0.901098,870500,0.41,
No query memory + no topology,0.901614,871000,0.409,
No query memory + no topology,0.902136,871500,0.406,
No query memory + no topology,0.902656,872000,0.4,
No query memory + no topology,0.903165,872500,0.403,
No query memory + no topology,0.903673,873000,0.424,
No query memory + no topology,0.90419,873500,0.427,
No query memory + no topology,0.904701,874000,0.404,
No query memory + no topology,0.905216,874500,0.4,
No query memory + no topology,0.905731,875000,0.41,
No query memory + no topology,0.906253,875500,0.403,
No query memory + no topology,0.906772,876000,0.39,
No query memory + no topology,0.90729,876500,0.388,
No query memory + no topology,0.907811,877000,0.398,
No query memory + no topology,0.908322,877500,0.418,
No query memory + no topology,0.908841,878000,0.402,
No query memory + no topology,0.909365,878500,0.396,
No query memory + no topology,0.909882,879000,0.412,
No query memory + no topology,0.910397,879500,0.415,
No query memory + no topology,0.910913,880000,0.4,
No query memory + no topology,0.911429,880500,0.421,
No query memory + no topology,0.911945,881000,0.435,
No query memory + no topology,0.912458,881500,0.405,
No query memory + no topology,0.912974,882000,0.423,
No query memory + no topology,0.913487,882500,0.416,
No query memory + no topology,0.914003,883000,0.386,
No query memory + no topology,0.914518,883500,0.395,
No query memory + no topology,0.915041,884000,0.399,
No query memory + no topology,0.915556,884500,0.403,
No query memory + no topology,0.916075,885000,0.401,
No query memory + no topology,0.9166,885500,0.393,
No query memory + no topology,0.917109,886000,0.406,
No query memory + no topology,0.917621,886500,0.409,
No query memory + no topology,0.918135,887000,0.394,
No query memory + no topology,0.918653,887500,0.42,
No query memory + no topology,0.919166,888000,0.427,
No query memory + no topology,0.919683,888500,0.409,
No query memory + no topology,0.920204,889000,0.423,
No query memory + no topology,0.920721,889500,0.417,
No query memory + no topology,0.921239,890000,0.398,
No query memory + no topology,0.921758,890500,0.414,
No query memory + no topology,0.922269,891000,0.41,
No query memory + no topology,0.92278,891500,0.423,
No query memory + no topology,0.923294,892000,0.414,
No query memory + no topology,0.923809,892500,0.377,
No query memory + no topology,0.924323,893000,0.393,
No query memory + no topology,0.924851,893500,0.381,
No query memory + no topology,0.925369,894000,0.411,
No query memory + no topology,0.925886,894500,0.431,
No query memory + no topology,0.926401,895000,0.402,
No query memory + no topology,0.926922,895500,0.421,
No query memory + no topology,0.927433,896000,0.429,
No query memory + no topology,0.927956,896500,0.421,
No query memory + no topology,0.928471,897000,0.417,
No query memory + no topology,0.928986,897500,0.409,
No query memory + no topology,0.929499,898000,0.415,
No query memory + no topology,0.930007,898500,0.397,
No query memory + no topology,0.930525,899000,0.394,
No query memory + no topology,0.931039,899500,0.414,
No query memory + no topology,0.931552,900000,0.398,
No query memory + no topology,0.932066,900500,0.392,
No query memory + no topology,0.932586,901000,0.422,
No query memory + no topology,0.933103,901500,0.428,
No query memory + no topology,0.933621,902000,0.406,
No query memory + no topology,0.934143,902500,0.409,
No query memory + no topology,0.934666,903000,0.422,
No query memory + no topology,0.935177,903500,0.413,
No query memory + no topology,0.935692,904000,0.405,
No query memory + no topology,0.936208,904500,0.407,
No query memory + no topology,0.936728,905000,0.4,
No query memory + no topology,0.937238,905500,0.412,
No query memory + no topology,0.937752,906000,0.415,
No query memory + no topology,0.938272,906500,0.388,
No query memory + no topology,0.93879,907000,0.405,
No query memory + no topology,0.939301,907500,0.42,
No query memory + no topology,0.93982,908000,0.429,
No query memory + no topology,0.940339,908500,0.436,
No query memory + no topology,0.94085,909000,0.412,
No query memory + no topology,0.941377,909500,0.399,
No query memory + no topology,0.941891,910000,0.402,
No query memory + no topology,0.942406,910500,0.414,
No query memory + no topology,0.942921,911000,0.376,
No query memory + no topology,0.943433,911500,0.372,
No query memory + no topology,0.943947,912000,0.412,
No query memory + no topology,0.944471,912500,0.401,
No query memory + no topology,0.944993,913000,0.384,
No query memory + no topology,0.945515,913500,0.418,
No query memory + no topology,0.946038,914000,0.425,
No query memory + no topology,0.946561,914500,0.393,
No query memory + no topology,0.947079,915000,0.401,
No query memory + no topology,0.947596,915500,0.417,
No query memory + no topology,0.948114,916000,0.426,
No query memory + no topology,0.948622,916500,0.42,
No query memory + no topology,0.949142,917000,0.429,
No query memory + no topology,0.949656,917500,0.437,
No query memory + no topology,0.95018,918000,0.413,
No query memory + no topology,0.950699,918500,0.403,
No query memory + no topology,0.951228,919000,0.379,
No query memory + no topology,0.951749,919500,0.38,
No query memory + no topology,0.952259,920000,0.416,
No query memory + no topology,0.952781,920500,0.42,
No query memory + no topology,0.953295,921000,0.399,
No query memory + no topology,0.953815,921500,0.381,
No query memory + no topology,0.954339,922000,0.388,
No query memory + no topology,0.954857,922500,0.396,
No query memory + no topology,0.955373,923000,0.402,
No query memory + no topology,0.955889,923500,0.447,
No query memory + no topology,0.956402,924000,0.449,
No query memory + no topology,0.956918,924500,0.41,
No query memory + no topology,0.957435,925000,0.41,
No query memory + no topology,0.957956,925500,0.428,
No query memory + no topology,0.958471,926000,0.409,
No query memory + no topology,0.958989,926500,0.383,
No query memory + no topology,0.959505,927000,0.402,
No query memory + no topology,0.960025,927500,0.389,
No query memory + no topology,0.960546,928000,0.376,
No query memory + no topology,0.961058,928500,0.386,
No query memory + no topology,0.961572,929000,0.405,
No query memory + no topology,0.962092,929500,0.415,
No query memory + no topology,0.962606,930000,0.412,
No query memory + no topology,0.963116,930500,0.386,
No query memory + no topology,0.963637,931000,0.398,
No query memory + no topology,0.964156,931500,0.411,
No query memory + no topology,0.964672,932000,0.406,
No query memory + no topology,0.965193,932500,0.415,
No query memory + no topology,0.965709,933000,0.396,
No query memory + no topology,0.966225,933500,0.396,
No query memory + no topology,0.966746,934000,0.402,
No query memory + no topology,0.967256,934500,0.41,
No query memory + no topology,0.967775,935000,0.411,
No query memory + no topology,0.968299,935500,0.408,
No query memory + no topology,0.968815,936000,0.408,
No query memory + no topology,0.969326,936500,0.405,
No query memory + no topology,0.969843,937000,0.374,
No query memory + no topology,0.970361,937500,0.39,
No query memory + no topology,0.970879,938000,0.422,
No query memory + no topology,0.971397,938500,0.417,
No query memory + no topology,0.971912,939000,0.423,
No query memory + no topology,0.972429,939500,0.412,
No query memory + no topology,0.972947,940000,0.418,
No query memory + no topology,0.973461,940500,0.437,
No query memory + no topology,0.973972,941000,0.433,
No query memory + no topology,0.974494,941500,0.406,
No query memory + no topology,0.975021,942000,0.392,
No query memory + no topology,0.975537,942500,0.411,
No query memory + no topology,0.976061,943000,0.434,
No query memory + no topology,0.976578,943500,0.412,
No query memory + no topology,0.977094,944000,0.396,
No query memory + no topology,0.977613,944500,0.411,
No query memory + no topology,0.978134,945000,0.41,
No query memory + no topology,0.978655,945500,0.406,
No query memory + no topology,0.979176,946000,0.401,
No query memory + no topology,0.979697,946500,0.403,
No query memory + no topology,0.98021,947000,0.402,
No query memory + no topology,0.980727,947500,0.393,
No query memory + no topology,0.981244,948000,0.403,
No query memory + no topology,0.981761,948500,0.418,
No query memory + no topology,0.982283,949000,0.407,
No query memory + no topology,0.982795,949500,0.394,
No query memory + no topology,0.983309,950000,0.406,
No query memory + no topology,0.983819,950500,0.408,
No query memory + no topology,0.984334,951000,0.395,
No query memory + no topology,0.984848,951500,0.395,
No query memory + no topology,0.985361,952000,0.403,
No query memory + no topology,0.985883,952500,0.412,
No query memory + no topology,0.986404,953000,0.398,
No query memory + no topology,0.986924,953500,0.379,
No query memory + no topology,0.987444,954000,0.37,
No query memory + no topology,0.987959,954500,0.382,
No query memory + no topology,0.988477,955000,0.392,
No query memory + no topology,0.988995,955500,0.396,
No query memory + no topology,0.989514,956000,0.412,
No query memory + no topology,0.990027,956500,0.426,
No query memory + no topology,0.99054,957000,0.427,
No query memory + no topology,0.991059,957500,0.407,
No query memory + no topology,0.991579,958000,0.414,
No query memory + no topology,0.992095,958500,0.413,
No query memory + no topology,0.992619,959000,0.411,
No query memory + no topology,0.993133,959500,0.415,
No query memory + no topology,0.993639,960000,0.414,
No query memory + no topology,0.994151,960500,0.428,
No query memory + no topology,0.994669,961000,0.438,
No query memory + no topology,0.995186,961500,0.421,
No query memory + no topology,0.995697,962000,0.391,
No query memory + no topology,0.996226,962500,0.387,
No query memory + no topology,0.996736,963000,0.409,
No query memory + no topology,0.997248,963500,0.423,
No query memory + no topology,0.99776,964000,0.409,
No query memory + no topology,0.998283,964500,0.391,
No query memory + no topology,0.998808,965000,0.397,
No query memory + no topology,0.99932,965500,0.404,
No query memory + no topology,0.999834,966000,0.406,
No query memory + no topology,1.000349,966500,0.419,
No query memory + no topology,1.000862,967000,0.406,
No query memory + no topology,1.00139,967500,0.406,
No query memory + no topology,1.001909,968000,0.411,
No query memory + no topology,1.002425,968500,0.408,
No query memory + no topology,1.002943,969000,0.404,
No query memory + no topology,1.00346,969500,0.382,
No query memory + no topology,1.003976,970000,0.393,
No query memory + no topology,1.004492,970500,0.403,
No query memory + no topology,1.005008,971000,0.399,
No query memory + no topology,1.005518,971500,0.406,
No query memory + no topology,1.006036,972000,0.423,
No query memory + no topology,1.006553,972500,0.424,
No query memory + no topology,1.007076,973000,0.402,
No query memory + no topology,1.007601,973500,0.403,
No query memory + no topology,1.008126,974000,0.401,
No query memory + no topology,1.008646,974500,0.397,
No query memory + no topology,1.009158,975000,0.407,
No query memory + no topology,1.009678,975500,0.408,
No query memory + no topology,1.010201,976000,0.411,
No query memory + no topology,1.010714,976500,0.403,
No query memory + no topology,1.011238,977000,0.384,
No query memory + no topology,1.011755,977500,0.391,
No query memory + no topology,1.012275,978000,0.401,
No query memory + no topology,1.012796,978500,0.415,
No query memory + no topology,1.013306,979000,0.394,
No query memory + no topology,1.013815,979500,0.39,
No query memory + no topology,1.014333,980000,0.425,
No query memory + no topology,1.014847,980500,0.416,
No query memory + no topology,1.015364,981000,0.402,
No query memory + no topology,1.015874,981500,0.411,
No query memory + no topology,1.016391,982000,0.387,
No query memory + no topology,1.016906,982500,0.386,
No query memory + no topology,1.017423,983000,0.417,
No query memory + no topology,1.017941,983500,0.408,
No query memory + no topology,1.01845,984000,0.404,
No query memory + no topology,1.018965,984500,0.401,
No query memory + no topology,1.019485,985000,0.384,
No query memory + no topology,1.020001,985500,0.388,
No query memory + no topology,1.020521,986000,0.381,
No query memory + no topology,1.02104,986500,0.404,
No query memory + no topology,1.021555,987000,0.435,
No query memory + no topology,1.022071,987500,0.413,
No query memory + no topology,1.022588,988000,0.401,
No query memory + no topology,1.023104,988500,0.394,
No query memory + no topology,1.02363,989000,0.403,
No query memory + no topology,1.02415,989500,0.41,
No query memory + no topology,1.024671,990000,0.408,
No query memory + no topology,1.02519,990500,0.391,
No query memory + no topology,1.025702,991000,0.384,
No query memory + no topology,1.02622,991500,0.397,
No query memory + no topology,1.026737,992000,0.411,
No query memory + no topology,1.027258,992500,0.435,
No query memory + no topology,1.027782,993000,0.422,
No query memory + no topology,1.028296,993500,0.415,
No query memory + no topology,1.028813,994000,0.425,
No query memory + no topology,1.029336,994500,0.4,
No query memory + no topology,1.029855,995000,0.387,
No query memory + no topology,1.03037,995500,0.401,
No query memory + no topology,1.030884,996000,0.396,
No query memory + no topology,1.031408,996500,0.382,
No query memory + no topology,1.031916,997000,0.4,
No query memory + no topology,1.03244,997500,0.426,
No query memory + no topology,1.03296,998000,0.438,
No query memory + no topology,1.033476,998500,0.425,
No query memory + no topology,1.033989,999000,0.401,
No query memory + no topology,1.034506,999500,0.401,
No query memory + no topology,1.035025,1000000,0.406,
No query memory + no topology,1.035541,1000500,0.412,
No query memory + no topology,1.036059,1001000,0.438,
No query memory + no topology,1.036579,1001500,0.422,
No query memory + no topology,1.037104,1002000,0.388,
No query memory + no topology,1.037625,1002500,0.413,
No query memory + no topology,1.038144,1003000,0.44,
No query memory + no topology,1.038665,1003500,0.442,
No query memory + no topology,1.039184,1004000,0.401,
No query memory + no topology,1.0397,1004500,0.4,
No query memory + no topology,1.040214,1005000,0.429,
No query memory + no topology,1.040738,1005500,0.415,
No query memory + no topology,1.041252,1006000,0.397,
No query memory + no topology,1.041766,1006500,0.403,
No query memory + no topology,1.042289,1007000,0.436,
No query memory + no topology,1.042804,1007500,0.438,
No query memory + no topology,1.043323,1008000,0.432,
No query memory + no topology,1.043841,1008500,0.418,
No query memory + no topology,1.044361,1009000,0.394,
No query memory + no topology,1.044883,1009500,0.423,
No query memory + no topology,1.045406,1010000,0.434,
No query memory + no topology,1.045928,1010500,0.413,
No query memory + no topology,1.046442,1011000,0.404,
No query memory + no topology,1.046958,1011500,0.408,
No query memory + no topology,1.047474,1012000,0.408,
No query memory + no topology,1.047999,1012500,0.404,
No query memory + no topology,1.048508,1013000,0.419,
No query memory + no topology,1.049026,1013500,0.41,
No query memory + no topology,1.049543,1014000,0.396,
No query memory + no topology,1.050056,1014500,0.417,
No query memory + no topology,1.050572,1015000,0.426,
No query memory + no topology,1.051081,1015500,0.419,
No query memory + no topology,1.0516,1016000,0.417,
No query memory + no topology,1.052117,1016500,0.411,
No query memory + no topology,1.052635,1017000,0.404,
No query memory + no topology,1.053151,1017500,0.413,
No query memory + no topology,1.053679,1018000,0.41,
No query memory + no topology,1.054191,1018500,0.41,
No query memory + no topology,1.054706,1019000,0.42,
No query memory + no topology,1.055226,1019500,0.397,
No query memory + no topology,1.055749,1020000,0.407,
No query memory + no topology,1.056264,1020500,0.423,
No query memory + no topology,1.056781,1021000,0.425,
No query memory + no topology,1.0573,1021500,0.437,
No query memory + no topology,1.057819,1022000,0.421,
No query memory + no topology,1.058333,1022500,0.398,
No query memory + no topology,1.05886,1023000,0.418,
No query memory + no topology,1.059382,1023500,0.437,
No query memory + no topology,1.059892,1024000,0.415,
No query memory + no topology,1.06041,1024500,0.395,
No query memory + no topology,1.060924,1025000,0.397,
No query memory + no topology,1.061443,1025500,0.409,
No query memory + no topology,1.061964,1026000,0.403,
No query memory + no topology,1.062482,1026500,0.407,
No query memory + no topology,1.063,1027000,0.436,
No query memory + no topology,1.063512,1027500,0.451,
No query memory + no topology,1.064033,1028000,0.432,
No query memory + no topology,1.064549,1028500,0.412,
No query memory + no topology,1.065068,1029000,0.413,
No query memory + no topology,1.065588,1029500,0.413,
No query memory + no topology,1.066112,1030000,0.407,
No query memory + no topology,1.066627,1030500,0.408,
No query memory + no topology,1.067148,1031000,0.418,
No query memory + no topology,1.067661,1031500,0.397,
No query memory + no topology,1.068181,1032000,0.384,
No query memory + no topology,1.068696,1032500,0.375,
No query memory + no topology,1.069208,1033000,0.412,
No query memory + no topology,1.069728,1033500,0.447,
No query memory + no topology,1.070244,1034000,0.417,
No query memory + no topology,1.070762,1034500,0.408,
No query memory + no topology,1.071278,1035000,0.411,
No query memory + no topology,1.071798,1035500,0.414,
No query memory + no topology,1.072318,1036000,0.421,
No query memory + no topology,1.072835,1036500,0.404,
No query memory + no topology,1.073344,1037000,0.385,
No query memory + no topology,1.073854,1037500,0.413,
No query memory + no topology,1.074373,1038000,0.412,
No query memory + no topology,1.074895,1038500,0.403,
No query memory + no topology,1.075415,1039000,0.412,
No query memory + no topology,1.075932,1039500,0.396,
No query memory + no topology,1.076444,1040000,0.403,
No query memory + no topology,1.076958,1040500,0.411,
No query memory + no topology,1.077471,1041000,0.409,
No query memory + no topology,1.077991,1041500,0.401,
No query memory + no topology,1.078507,1042000,0.393,
No query memory + no topology,1.079041,1042500,0.401,
No query memory + no topology,1.079552,1043000,0.418,
No query memory + no topology,1.080063,1043500,0.436,
No query memory + no topology,1.080578,1044000,0.424,
No query memory + no topology,1.081102,1044500,0.4,
No query memory + no topology,1.081618,1045000,0.387,
No query memory + no topology,1.082128,1045500,0.41,
No query memory + no topology,1.08264,1046000,0.402,
No query memory + no topology,1.083156,1046500,0.385,
No query memory + no topology,1.083673,1047000,0.407,
No query memory + no topology,1.084185,1047500,0.398,
No query memory + no topology,1.0847,1048000,0.391,
No query memory + no topology,1.085215,1048500,0.398,
No query memory + no topology,1.085736,1049000,0.396,
No query memory + no topology,1.086251,1049500,0.387,
No query memory + no topology,1.086777,1050000,0.395,
No query memory + no topology,1.087287,1050500,0.408,
No query memory + no topology,1.087805,1051000,0.421,
No query memory + no topology,1.088322,1051500,0.43,
No query memory + no topology,1.08884,1052000,0.423,
No query memory + no topology,1.089368,1052500,0.426,
No query memory + no topology,1.089896,1053000,0.421,
No query memory + no topology,1.090411,1053500,0.435,
No query memory + no topology,1.090925,1054000,0.44,
No query memory + no topology,1.091439,1054500,0.423,
No query memory + no topology,1.091967,1055000,0.405,
No query memory + no topology,1.092479,1055500,0.392,
No query memory + no topology,1.093003,1056000,0.404,
No query memory + no topology,1.093521,1056500,0.399,
No query memory + no topology,1.094045,1057000,0.383,
No query memory + no topology,1.094562,1057500,0.385,
No query memory + no topology,1.095078,1058000,0.394,
No query memory + no topology,1.095588,1058500,0.409,
No query memory + no topology,1.096107,1059000,0.405,
No query memory + no topology,1.096629,1059500,0.399,
No query memory + no topology,1.097143,1060000,0.397,
No query memory + no topology,1.097671,1060500,0.38,
No query memory + no topology,1.098189,1061000,0.39,
No query memory + no topology,1.098711,1061500,0.4,
No query memory + no topology,1.099222,1062000,0.403,
No query memory + no topology,1.099741,1062500,0.392,
No query memory + no topology,1.100254,1063000,0.402,
No query memory + no topology,1.100768,1063500,0.429,
No query memory + no topology,1.101285,1064000,0.416,
No query memory + no topology,1.1018,1064500,0.401,
No query memory + no topology,1.102316,1065000,0.399,
No query memory + no topology,1.102833,1065500,0.38,
No query memory + no topology,1.103348,1066000,0.401,
No query memory + no topology,1.103863,1066500,0.416,
No query memory + no topology,1.104377,1067000,0.395,
No query memory + no topology,1.104893,1067500,0.397,
No query memory + no topology,1.105409,1068000,0.403,
No query memory + no topology,1.105929,1068500,0.41,
No query memory + no topology,1.106455,1069000,0.407,
No query memory + no topology,1.106969,1069500,0.397,
No query memory + no topology,1.107485,1070000,0.402,
No query memory + no topology,1.107998,1070500,0.427,
No query memory + no topology,1.108511,1071000,0.411,
No query memory + no topology,1.109026,1071500,0.404,
No query memory + no topology,1.109546,1072000,0.406,
No query memory + no topology,1.110063,1072500,0.402,
No query memory + no topology,1.110577,1073000,0.421,
No query memory + no topology,1.111088,1073500,0.41,
No query memory + no topology,1.111604,1074000,0.384,
No query memory + no topology,1.11212,1074500,0.4,
No query memory + no topology,1.112636,1075000,0.419,
No query memory + no topology,1.113153,1075500,0.432,
No query memory + no topology,1.113678,1076000,0.432,
No query memory + no topology,1.114192,1076500,0.405,
No query memory + no topology,1.114709,1077000,0.412,
No query memory + no topology,1.115227,1077500,0.417,
No query memory + no topology,1.11575,1078000,0.4,
No query memory + no topology,1.116269,1078500,0.401,
No query memory + no topology,1.116786,1079000,0.401,
No query memory + no topology,1.117306,1079500,0.4,
No query memory + no topology,1.117829,1080000,0.422,
No query memory + no topology,1.118348,1080500,0.422,
No query memory + no topology,1.118864,1081000,0.393,
No query memory + no topology,1.119387,1081500,0.379,
No query memory + no topology,1.119907,1082000,0.373,
No query memory + no topology,1.120418,1082500,0.399,
No query memory + no topology,1.120941,1083000,0.407,
No query memory + no topology,1.121458,1083500,0.389,
No query memory + no topology,1.121983,1084000,0.406,
No query memory + no topology,1.122502,1084500,0.4,
No query memory + no topology,1.123022,1085000,0.403,
No query memory + no topology,1.123543,1085500,0.382,
No query memory + no topology,1.124056,1086000,0.384,
No query memory + no topology,1.124574,1086500,0.414,
No query memory + no topology,1.125092,1087000,0.4,
No query memory + no topology,1.12561,1087500,0.407,
No query memory + no topology,1.12613,1088000,0.408,
No query memory + no topology,1.126647,1088500,0.408,
No query memory + no topology,1.127166,1089000,0.401,
No query memory + no topology,1.127689,1089500,0.397,
No query memory + no topology,1.128208,1090000,0.405,
No query memory + no topology,1.128723,1090500,0.414,
No query memory + no topology,1.129243,1091000,0.412,
No query memory + no topology,1.129769,1091500,0.397,
No query memory + no topology,1.130282,1092000,0.377,
No query memory + no topology,1.130801,1092500,0.371,
No query memory + no topology,1.131309,1093000,0.408,
No query memory + no topology,1.131828,1093500,0.422,
No query memory + no topology,1.132352,1094000,0.432,
No query memory + no topology,1.132865,1094500,0.423,
No query memory + no topology,1.133381,1095000,0.393,
No query memory + no topology,1.133893,1095500,0.42,
No query memory + no topology,1.134411,1096000,0.414,
No query memory + no topology,1.134928,1096500,0.4,
No query memory + no topology,1.135449,1097000,0.404,
No query memory + no topology,1.135964,1097500,0.396,
No query memory + no topology,1.136483,1098000,0.402,
No query memory + no topology,1.137001,1098500,0.4,
No query memory + no topology,1.137517,1099000,0.395,
No query memory + no topology,1.138043,1099500,0.412,
No query memory + no topology,1.138555,1100000,0.416,
No query memory + no topology,1.139066,1100500,0.412,
No query memory + no topology,1.139583,1101000,0.419,
No query memory + no topology,1.14009,1101500,0.41,
No query memory + no topology,1.14061,1102000,0.417,
No query memory + no topology,1.141128,1102500,0.427,
No query memory + no topology,1.141641,1103000,0.41,
No query memory + no topology,1.142164,1103500,0.403,
No query memory + no topology,1.142684,1104000,0.403,
No query memory + no topology,1.143192,1104500,0.409,
No query memory + no topology,1.143708,1105000,0.411,
No query memory + no topology,1.144234,1105500,0.412,
No query memory + no topology,1.144754,1106000,0.415,
No query memory + no topology,1.145279,1106500,0.382,
No query memory + no topology,1.145803,1107000,0.393,
No query memory + no topology,1.146319,1107500,0.412,
No query memory + no topology,1.146836,1108000,0.395,
No query memory + no topology,1.147353,1108500,0.387,
No query memory + no topology,1.147867,1109000,0.395,
No query memory + no topology,1.148385,1109500,0.401,
No query memory + no topology,1.148898,1110000,0.405,
No query memory + no topology,1.149417,1110500,0.396,
No query memory + no topology,1.149931,1111000,0.407,
No query memory + no topology,1.150457,1111500,0.439,
No query memory + no topology,1.150978,1112000,0.428,
No query memory + no topology,1.151495,1112500,0.401,
No query memory + no topology,1.152009,1113000,0.384,
No query memory + no topology,1.15253,1113500,0.391,
No query memory + no topology,1.153038,1114000,0.415,
No query memory + no topology,1.153558,1114500,0.409,
No query memory + no topology,1.154082,1115000,0.382,
No query memory + no topology,1.154603,1115500,0.393,
No query memory + no topology,1.155121,1116000,0.418,
No query memory + no topology,1.155639,1116500,0.424,
No query memory + no topology,1.156149,1117000,0.413,
No query memory + no topology,1.15667,1117500,0.404,
No query memory + no topology,1.157183,1118000,0.413,
No query memory + no topology,1.157698,1118500,0.4,
No query memory + no topology,1.158214,1119000,0.388,
No query memory + no topology,1.158733,1119500,0.38,
No query memory + no topology,1.15924,1120000,0.383,
No query memory + no topology,1.159762,1120500,0.408,
No query memory + no topology,1.16028,1121000,0.42,
No query memory + no topology,1.160796,1121500,0.403,
No query memory + no topology,1.161313,1122000,0.381,
No query memory + no topology,1.16183,1122500,0.386,
No query memory + no topology,1.162349,1123000,0.404,
No query memory + no topology,1.16287,1123500,0.392,
No query memory + no topology,1.163391,1124000,0.403,
No query memory + no topology,1.163914,1124500,0.434,
No query memory + no topology,1.164431,1125000,0.399,
No query memory + no topology,1.16495,1125500,0.405,
No query memory + no topology,1.165464,1126000,0.423,
No query memory + no topology,1.165983,1126500,0.404,
No query memory + no topology,1.166496,1127000,0.411,
No query memory + no topology,1.167016,1127500,0.421,
No query memory + no topology,1.167539,1128000,0.418,
No query memory + no topology,1.168056,1128500,0.409,
No query memory + no topology,1.168577,1129000,0.403,
No query memory + no topology,1.169089,1129500,0.41,
No query memory + no topology,1.169611,1130000,0.419,
No query memory + no topology,1.170127,1130500,0.436,
No query memory + no topology,1.170642,1131000,0.437,
No query memory + no topology,1.17116,1131500,0.417,
No query memory + no topology,1.171678,1132000,0.418,
No query memory + no topology,1.172199,1132500,0.419,
No query memory + no topology,1.172717,1133000,0.397,
No query memory + no topology,1.173236,1133500,0.388,
No query memory + no topology,1.173757,1134000,0.419,
No query memory + no topology,1.174273,1134500,0.41,
No query memory + no topology,1.174783,1135000,0.389,
No query memory + no topology,1.175296,1135500,0.421,
No query memory + no topology,1.175816,1136000,0.449,
No query memory + no topology,1.176332,1136500,0.428,
No query memory + no topology,1.176853,1137000,0.401,
No query memory + no topology,1.17736,1137500,0.417,
No query memory + no topology,1.177878,1138000,0.412,
No query memory + no topology,1.178392,1138500,0.407,
No query memory + no topology,1.178909,1139000,0.425,
No query memory + no topology,1.179434,1139500,0.413,
No query memory + no topology,1.179947,1140000,0.399,
No query memory + no topology,1.180465,1140500,0.44,
No query memory + no topology,1.180989,1141000,0.428,
No query memory + no topology,1.181506,1141500,0.376,
No query memory + no topology,1.182021,1142000,0.407,
No query memory + no topology,1.182534,1142500,0.438,
No query memory + no topology,1.183054,1143000,0.416,
No query memory + no topology,1.183572,1143500,0.409,
No query memory + no topology,1.184089,1144000,0.404,
No query memory + no topology,1.184612,1144500,0.405,
No query memory + no topology,1.185127,1145000,0.425,
No query memory + no topology,1.185644,1145500,0.407,
No query memory + no topology,1.186163,1146000,0.386,
No query memory + no topology,1.186683,1146500,0.407,
No query memory + no topology,1.187207,1147000,0.423,
No query memory + no topology,1.187726,1147500,0.41,
No query memory + no topology,1.188248,1148000,0.399,
No query memory + no topology,1.188771,1148500,0.391,
No query memory + no topology,1.189291,1149000,0.403,
No query memory + no topology,1.189809,1149500,0.424,
No query memory + no topology,1.190325,1150000,0.445,
No query memory + no topology,1.190843,1150500,0.422,
No query memory + no topology,1.191362,1151000,0.408,
No query memory + no topology,1.191887,1151500,0.415,
No query memory + no topology,1.192407,1152000,0.396,
No query memory + no topology,1.192917,1152500,0.409,
No query memory + no topology,1.193433,1153000,0.411,
No query memory + no topology,1.193945,1153500,0.408,
No query memory + no topology,1.194466,1154000,0.423,
No query memory + no topology,1.194984,1154500,0.418,
No query memory + no topology,1.195503,1155000,0.398,
No query memory + no topology,1.196026,1155500,0.394,
No query memory + no topology,1.196545,1156000,0.395,
No query memory + no topology,1.197062,1156500,0.402,
No query memory + no topology,1.197583,1157000,0.396,
No query memory + no topology,1.1981,1157500,0.391,
No query memory + no topology,1.198622,1158000,0.385,
No query memory + no topology,1.199137,1158500,0.388,
No query memory + no topology,1.199655,1159000,0.381,
No query memory + no topology,1.200168,1159500,0.402,
No query memory + no topology,1.200692,1160000,0.436,
No query memory + no topology,1.201212,1160500,0.427,
No query memory + no topology,1.201729,1161000,0.421,
No query memory + no topology,1.202245,1161500,0.417,
No query memory + no topology,1.202768,1162000,0.417,
No query memory + no topology,1.203286,1162500,0.4,
No query memory + no topology,1.203798,1163000,0.408,
No query memory + no topology,1.204316,1163500,0.416,
No query memory + no topology,1.204831,1164000,0.431,
No query memory + no topology,1.205356,1164500,0.42,
No query memory + no topology,1.205872,1165000,0.401,
No query memory + no topology,1.206392,1165500,0.402,
No query memory + no topology,1.206907,1166000,0.382,
No query memory + no topology,1.207424,1166500,0.403,
No query memory + no topology,1.207939,1167000,0.415,
No query memory + no topology,1.208455,1167500,0.402,
No query memory + no topology,1.208973,1168000,0.408,
No query memory + no topology,1.209488,1168500,0.399,
No query memory + no topology,1.210001,1169000,0.389,
No query memory + no topology,1.210522,1169500,0.418,
No query memory + no topology,1.211041,1170000,0.419,
No query memory + no topology,1.211555,1170500,0.403,
No query memory + no topology,1.212074,1171000,0.433,
No query memory + no topology,1.212594,1171500,0.425,
No query memory + no topology,1.213117,1172000,0.39,
No query memory + no topology,1.213632,1172500,0.38,
No query memory + no topology,1.214146,1173000,0.402,
No query memory + no topology,1.214668,1173500,0.421,
No query memory + no topology,1.215193,1174000,0.401,
No query memory + no topology,1.215711,1174500,0.395,
No query memory + no topology,1.216235,1175000,0.409,
No query memory + no topology,1.216754,1175500,0.402,
No query memory + no topology,1.217263,1176000,0.404,
No query memory + no topology,1.217777,1176500,0.424,
No query memory + no topology,1.218296,1177000,0.423,
No query memory + no topology,1.218813,1177500,0.422,
No query memory + no topology,1.219336,1178000,0.413,
No query memory + no topology,1.219869,1178500,0.403,
No query memory + no topology,1.220383,1179000,0.403,
No query memory + no topology,1.220897,1179500,0.399,
No query memory + no topology,1.221416,1180000,0.413,
No query memory + no topology,1.221934,1180500,0.407,
No query memory + no topology,1.222449,1181000,0.382,
No query memory + no topology,1.222969,1181500,0.391,
No query memory + no topology,1.223482,1182000,0.404,
No query memory + no topology,1.224005,1182500,0.397,
No query memory + no topology,1.224527,1183000,0.392,
No query memory + no topology,1.225041,1183500,0.386,
No query memory + no topology,1.225556,1184000,0.396,
No query memory + no topology,1.22607,1184500,0.396,
No query memory + no topology,1.226585,1185000,0.407,
No query memory + no topology,1.227103,1185500,0.419,
No query memory + no topology,1.227621,1186000,0.407,
No query memory + no topology,1.228143,1186500,0.418,
No query memory + no topology,1.228661,1187000,0.418,
No query memory + no topology,1.229174,1187500,0.397,
No query memory + no topology,1.229682,1188000,0.39,
No query memory + no topology,1.230198,1188500,0.412,
No query memory + no topology,1.230714,1189000,0.427,
No query memory + no topology,1.231236,1189500,0.414,
No query memory + no topology,1.231753,1190000,0.394,
No query memory + no topology,1.232268,1190500,0.396,
No query memory + no topology,1.232784,1191000,0.4,
No query memory + no topology,1.23331,1191500,0.405,
No query memory + no topology,1.233824,1192000,0.412,
No query memory + no topology,1.234337,1192500,0.411,
No query memory + no topology,1.234862,1193000,0.41,
No query memory + no topology,1.235377,1193500,0.433,
No query memory + no topology,1.235893,1194000,0.428,
No query memory + no topology,1.236415,1194500,0.398,
No query memory + no topology,1.236938,1195000,0.403,
No query memory + no topology,1.237456,1195500,0.393,
No query memory + no topology,1.23798,1196000,0.39,
No query memory + no topology,1.238502,1196500,0.423,
No query memory + no topology,1.239019,1197000,0.44,
No query memory + no topology,1.239543,1197500,0.44,
No query memory + no topology,1.240057,1198000,0.432,
No query memory + no topology,1.24057,1198500,0.421,
No query memory + no topology,1.241092,1199000,0.434,
No query memory + no topology,1.24161,1199500,0.439,
No query memory + no topology,1.242123,1200000,0.424,
No query memory + no topology,1.242642,1200500,0.41,
No query memory + no topology,1.243164,1201000,0.388,
No query memory + no topology,1.243679,1201500,0.41,
No query memory + no topology,1.244206,1202000,0.424,
No query memory + no topology,1.244726,1202500,0.406,
No query memory + no topology,1.245245,1203000,0.403,
No query memory + no topology,1.245763,1203500,0.393,
No query memory + no topology,1.246281,1204000,0.401,
No query memory + no topology,1.246792,1204500,0.405,
No query memory + no topology,1.247309,1205000,0.422,
No query memory + no topology,1.247833,1205500,0.421,
No query memory + no topology,1.248345,1206000,0.41,
No query memory + no topology,1.248869,1206500,0.399,
No query memory + no topology,1.249392,1207000,0.394,
No query memory + no topology,1.249908,1207500,0.43,
No query memory + no topology,1.250429,1208000,0.454,
No query memory + no topology,1.250948,1208500,0.431,
No query memory + no topology,1.251465,1209000,0.429,
No query memory + no topology,1.251975,1209500,0.423,
No query memory + no topology,1.252492,1210000,0.424,
No query memory + no topology,1.25302,1210500,0.434,
No query memory + no topology,1.253537,1211000,0.406,
No query memory + no topology,1.254055,1211500,0.4,
No query memory + no topology,1.254573,1212000,0.415,
No query memory + no topology,1.255089,1212500,0.411,
No query memory + no topology,1.255612,1213000,0.372,
No query memory + no topology,1.25613,1213500,0.385,
No query memory + no topology,1.256653,1214000,0.412,
No query memory + no topology,1.257171,1214500,0.402,
No query memory + no topology,1.257688,1215000,0.405,
No query memory + no topology,1.258208,1215500,0.411,
No query memory + no topology,1.258732,1216000,0.399,
No query memory + no topology,1.259249,1216500,0.404,
No query memory + no topology,1.259769,1217000,0.406,
No query memory + no topology,1.260287,1217500,0.373,
No query memory + no topology,1.260809,1218000,0.361,
No query memory + no topology,1.261317,1218500,0.404,
No query memory + no topology,1.261833,1219000,0.407,
No query memory + no topology,1.262344,1219500,0.391,
No query memory + no topology,1.262861,1220000,0.411,
No query memory + no topology,1.263373,1220500,0.438,
No query memory + no topology,1.263888,1221000,0.412,
No query memory + no topology,1.264414,1221500,0.389,
No query memory + no topology,1.264931,1222000,0.387,
No query memory + no topology,1.26545,1222500,0.393,
No query memory + no topology,1.265965,1223000,0.423,
No query memory + no topology,1.266478,1223500,0.422,
No query memory + no topology,1.266991,1224000,0.429,
No query memory + no topology,1.267509,1224500,0.402,
No query memory + no topology,1.26803,1225000,0.377,
No query memory + no topology,1.26855,1225500,0.4,
No query memory + no topology,1.269071,1226000,0.425,
No query memory + no topology,1.269594,1226500,0.418,
No query memory + no topology,1.27011,1227000,0.411,
No query memory + no topology,1.270629,1227500,0.407,
No query memory + no topology,1.271147,1228000,0.412,
No query memory + no topology,1.271659,1228500,0.439,
No query memory + no topology,1.272173,1229000,0.435,
No query memory + no topology,1.272691,1229500,0.418,
No query memory + no topology,1.273206,1230000,0.417,
No query memory + no topology,1.273727,1230500,0.427,
No query memory + no topology,1.274244,1231000,0.428,
No query memory + no topology,1.274758,1231500,0.421,
No query memory + no topology,1.275279,1232000,0.42,
No query memory + no topology,1.275797,1232500,0.413,
No query memory + no topology,1.276321,1233000,0.418,
No query memory + no topology,1.276838,1233500,0.426,
No query memory + no topology,1.277355,1234000,0.413,
No query memory + no topology,1.277878,1234500,0.382,
No query memory + no topology,1.278391,1235000,0.39,
No query memory + no topology,1.278912,1235500,0.401,
No query memory + no topology,1.27943,1236000,0.407,
No query memory + no topology,1.279947,1236500,0.409,
No query memory + no topology,1.280466,1237000,0.397,
No query memory + no topology,1.280979,1237500,0.393,
No query memory + no topology,1.281495,1238000,0.391,
No query memory + no topology,1.282021,1238500,0.393,
No query memory + no topology,1.28254,1239000,0.357,
No query memory + no topology,1.283059,1239500,0.368,
No query memory + no topology,1.283578,1240000,0.408,
No query memory + no topology,1.284096,1240500,0.407,
No query memory + no topology,1.284609,1241000,0.403,
No query memory + no topology,1.285126,1241500,0.41,
No query memory + no topology,1.285642,1242000,0.424,
No query memory + no topology,1.28616,1242500,0.431,
No query memory + no topology,1.286678,1243000,0.416,
No query memory + no topology,1.287195,1243500,0.411,
No query memory + no topology,1.287704,1244000,0.418,
No query memory + no topology,1.288224,1244500,0.408,
No query memory + no topology,1.288747,1245000,0.393,
No query memory + no topology,1.289266,1245500,0.392,
No query memory + no topology,1.289781,1246000,0.391,
No query memory + no topology,1.290302,1246500,0.379,
No query memory + no topology,1.290817,1247000,0.395,
No query memory + no topology,1.291333,1247500,0.408,
No query memory + no topology,1.29185,1248000,0.395,
No query memory + no topology,1.292368,1248500,0.396,
No query memory + no topology,1.292882,1249000,0.413,
No query memory + no topology,1.293399,1249500,0.424,
No query memory + no topology,1.293913,1250000,0.406,
No query memory + no topology,1.294433,1250500,0.393,
No query memory + no topology,1.294945,1251000,0.398,
No query memory + no topology,1.295464,1251500,0.4,
No query memory + no topology,1.295993,1252000,0.393,
No query memory + no topology,1.29651,1252500,0.386,
No query memory + no topology,1.297029,1253000,0.427,
No query memory + no topology,1.297542,1253500,0.427,
No query memory + no topology,1.298054,1254000,0.418,
No query memory + no topology,1.298563,1254500,0.425,
No query memory + no topology,1.29908,1255000,0.41,
No query memory + no topology,1.299601,1255500,0.424,
No query memory + no topology,1.300116,1256000,0.452,
No query memory + no topology,1.300635,1256500,0.455,
No query memory + no topology,1.301153,1257000,0.439,
No query memory + no topology,1.301673,1257500,0.42,
No query memory + no topology,1.302193,1258000,0.393,
No query memory + no topology,1.302706,1258500,0.398,
No query memory + no topology,1.303221,1259000,0.418,
No query memory + no topology,1.303741,1259500,0.421,
No query memory + no topology,1.304258,1260000,0.408,
No query memory + no topology,1.30478,1260500,0.416,
No query memory + no topology,1.305308,1261000,0.409,
No query memory + no topology,1.30583,1261500,0.384,
No query memory + no topology,1.306341,1262000,0.404,
No query memory + no topology,1.306857,1262500,0.428,
No query memory + no topology,1.307371,1263000,0.416,
No query memory + no topology,1.307889,1263500,0.397,
No query memory + no topology,1.308407,1264000,0.389,
No query memory + no topology,1.308923,1264500,0.4,
No query memory + no topology,1.309444,1265000,0.419,
No query memory + no topology,1.309962,1265500,0.431,
No query memory + no topology,1.310478,1266000,0.416,
No query memory + no topology,1.310997,1266500,0.41,
No query memory + no topology,1.31152,1267000,0.425,
No query memory + no topology,1.312039,1267500,0.41,
No query memory + no topology,1.312558,1268000,0.408,
No query memory + no topology,1.313071,1268500,0.418,
No query memory + no topology,1.313594,1269000,0.375,
No query memory + no topology,1.314114,1269500,0.368,
No query memory + no topology,1.314637,1270000,0.393,
No query memory + no topology,1.315151,1270500,0.382,
No query memory + no topology,1.315659,1271000,0.391,
No query memory + no topology,1.316177,1271500,0.414,
No query memory + no topology,1.316694,1272000,0.412,
No query memory + no topology,1.317217,1272500,0.398,
No query memory + no topology,1.317735,1273000,0.424,
No query memory + no topology,1.318252,1273500,0.412,
No query memory + no topology,1.318763,1274000,0.377,
No query memory + no topology,1.319278,1274500,0.412,
No query memory + no topology,1.319801,1275000,0.454,
No query memory + no topology,1.320316,1275500,0.434,
No query memory + no topology,1.32083,1276000,0.396,
No query memory + no topology,1.321351,1276500,0.411,
No query memory + no topology,1.321865,1277000,0.43,
No query memory + no topology,1.322387,1277500,0.419,
No query memory + no topology,1.322907,1278000,0.43,
No query memory + no topology,1.32343,1278500,0.439,
No query memory + no topology,1.323949,1279000,0.408,
No query memory + no topology,1.324461,1279500,0.395,
No query memory + no topology,1.324979,1280000,0.411,
No query memory + no topology,1.325493,1280500,0.409,
No query memory + no topology,1.326009,1281000,0.396,
No query memory + no topology,1.326522,1281500,0.413,
No query memory + no topology,1.327042,1282000,0.41,
No query memory + no topology,1.327571,1282500,0.388,
No query memory + no topology,1.328092,1283000,0.423,
No query memory + no topology,1.328614,1283500,0.428,
No query memory + no topology,1.32913,1284000,0.407,
No query memory + no topology,1.329652,1284500,0.425,
No query memory + no topology,1.330168,1285000,0.417,
No query memory + no topology,1.330689,1285500,0.412,
No query memory + no topology,1.331207,1286000,0.418,
No query memory + no topology,1.331722,1286500,0.401,
No query memory + no topology,1.332229,1287000,0.396,
No query memory + no topology,1.332749,1287500,0.4,
No query memory + no topology,1.333269,1288000,0.408,
No query memory + no topology,1.333789,1288500,0.435,
No query memory + no topology,1.33431,1289000,0.416,
No query memory + no topology,1.334822,1289500,0.396,
No query memory + no topology,1.33534,1290000,0.421,
No query memory + no topology,1.335857,1290500,0.433,
No query memory + no topology,1.336367,1291000,0.418,
No query memory + no topology,1.33688,1291500,0.376,
No query memory + no topology,1.337393,1292000,0.381,
No query memory + no topology,1.337914,1292500,0.408,
No query memory + no topology,1.33843,1293000,0.391,
No query memory + no topology,1.338952,1293500,0.391,
No query memory + no topology,1.339473,1294000,0.404,
No query memory + no topology,1.339992,1294500,0.405,
No query memory + no topology,1.340511,1295000,0.415,
No query memory + no topology,1.34103,1295500,0.422,
No query memory + no topology,1.341548,1296000,0.412,
No query memory + no topology,1.342069,1296500,0.388,
No query memory + no topology,1.342585,1297000,0.39,
No query memory + no topology,1.343098,1297500,0.405,
No query memory + no topology,1.343615,1298000,0.382,
No query memory + no topology,1.344129,1298500,0.378,
No query memory + no topology,1.344645,1299000,0.409,
No query memory + no topology,1.345167,1299500,0.423,
No query memory + no topology,1.345689,1300000,0.428,
No query memory + no topology,1.346208,1300500,0.426,
No query memory + no topology,1.346731,1301000,0.401,
No query memory + no topology,1.347248,1301500,0.391,
No query memory + no topology,1.347766,1302000,0.413,
No query memory + no topology,1.348286,1302500,0.398,
No query memory + no topology,1.348801,1303000,0.39,
No query memory + no topology,1.349317,1303500,0.419,
No query memory + no topology,1.349827,1304000,0.415,
No query memory + no topology,1.35034,1304500,0.406,
No query memory + no topology,1.350855,1305000,0.425,
No query memory + no topology,1.351369,1305500,0.406,
No query memory + no topology,1.351892,1306000,0.373,
No query memory + no topology,1.352405,1306500,0.392,
No query memory + no topology,1.352921,1307000,0.416,
No query memory + no topology,1.353437,1307500,0.424,
No query memory + no topology,1.353947,1308000,0.432,
No query memory + no topology,1.354467,1308500,0.421,
No query memory + no topology,1.354987,1309000,0.411,
No query memory + no topology,1.355512,1309500,0.382,
No query memory + no topology,1.356026,1310000,0.377,
No query memory + no topology,1.356551,1310500,0.423,
No query memory + no topology,1.35707,1311000,0.454,
No query memory + no topology,1.357588,1311500,0.429,
No query memory + no topology,1.358104,1312000,0.416,
No query memory + no topology,1.358626,1312500,0.416,
No query memory + no topology,1.359144,1313000,0.393,
No query memory + no topology,1.359664,1313500,0.415,
No query memory + no topology,1.360186,1314000,0.41,
No query memory + no topology,1.360702,1314500,0.394,
No query memory + no topology,1.361214,1315000,0.406,
No query memory + no topology,1.361729,1315500,0.405,
No query memory + no topology,1.362246,1316000,0.395,
No query memory + no topology,1.362771,1316500,0.409,
No query memory + no topology,1.363281,1317000,0.403,
No query memory + no topology,1.36379,1317500,0.415,
No query memory + no topology,1.364312,1318000,0.419,
No query memory + no topology,1.36484,1318500,0.383,
No query memory + no topology,1.365361,1319000,0.397,
No query memory + no topology,1.365871,1319500,0.417,
No query memory + no topology,1.366388,1320000,0.412,
No query memory + no topology,1.366898,1320500,0.396,
No query memory + no topology,1.367421,1321000,0.411,
No query memory + no topology,1.367935,1321500,0.427,
No query memory + no topology,1.368452,1322000,0.423,
No query memory + no topology,1.368965,1322500,0.408,
No query memory + no topology,1.369483,1323000,0.374,
No query memory + no topology,1.369997,1323500,0.402,
No query memory + no topology,1.370524,1324000,0.426,
No query memory + no topology,1.371037,1324500,0.418,
No query memory + no topology,1.371553,1325000,0.422,
No query memory + no topology,1.37207,1325500,0.408,
No query memory + no topology,1.372591,1326000,0.402,
No query memory + no topology,1.373102,1326500,0.423,
No query memory + no topology,1.37362,1327000,0.394,
No query memory + no topology,1.374132,1327500,0.395,
No query memory + no topology,1.374652,1328000,0.427,
No query memory + no topology,1.375169,1328500,0.4,
No query memory + no topology,1.375676,1329000,0.409,
No query memory + no topology,1.376187,1329500,0.409,
No query memory + no topology,1.376709,1330000,0.408,
No query memory + no topology,1.377232,1330500,0.418,
No query memory + no topology,1.377747,1331000,0.402,
No query memory + no topology,1.378263,1331500,0.4,
No query memory + no topology,1.37878,1332000,0.402,
No query memory + no topology,1.379292,1332500,0.406,
No query memory + no topology,1.379809,1333000,0.412,
No query memory + no topology,1.380319,1333500,0.408,
No query memory + no topology,1.38084,1334000,0.411,
No query memory + no topology,1.381358,1334500,0.411,
No query memory + no topology,1.381873,1335000,0.401,
No query memory + no topology,1.382391,1335500,0.396,
No query memory + no topology,1.38291,1336000,0.397,
No query memory + no topology,1.383429,1336500,0.4,
No query memory + no topology,1.383939,1337000,0.396,
No query memory + no topology,1.38446,1337500,0.398,
No query memory + no topology,1.384979,1338000,0.404,
No query memory + no topology,1.385498,1338500,0.415,
No query memory + no topology,1.386012,1339000,0.427,
No query memory + no topology,1.386525,1339500,0.411,
No query memory + no topology,1.387037,1340000,0.388,
No query memory + no topology,1.38756,1340500,0.399,
No query memory + no topology,1.388075,1341000,0.429,
No query memory + no topology,1.388593,1341500,0.422,
No query memory + no topology,1.389108,1342000,0.417,
No query memory + no topology,1.389619,1342500,0.424,
No query memory + no topology,1.390129,1343000,0.4,
No query memory + no topology,1.390648,1343500,0.384,
No query memory + no topology,1.391166,1344000,0.419,
No query memory + no topology,1.391686,1344500,0.422,
No query memory + no topology,1.392205,1345000,0.399,
No query memory + no topology,1.392726,1345500,0.418,
No query memory + no topology,1.393242,1346000,0.425,
No query memory + no topology,1.393759,1346500,0.42,
No query memory + no topology,1.394266,1347000,0.415,
No query memory + no topology,1.394783,1347500,0.408,
No query memory + no topology,1.39531,1348000,0.408,
No query memory + no topology,1.395825,1348500,0.411,
No query memory + no topology,1.396349,1349000,0.423,
No query memory + no topology,1.396876,1349500,0.433,
No query memory + no topology,1.397393,1350000,0.432,
No query memory + no topology,1.397913,1350500,0.422,
No query memory + no topology,1.398426,1351000,0.416,
No query memory + no topology,1.398944,1351500,0.422,
No query memory + no topology,1.399461,1352000,0.447,
No query memory + no topology,1.39998,1352500,0.419,
No query memory + no topology,1.4005,1353000,0.38,
No query memory + no topology,1.401021,1353500,0.391,
No query memory + no topology,1.401537,1354000,0.423,
No query memory + no topology,1.402058,1354500,0.427,
No query memory + no topology,1.402571,1355000,0.419,
No query memory + no topology,1.403096,1355500,0.441,
No query memory + no topology,1.403606,1356000,0.433,
No query memory + no topology,1.40412,1356500,0.415,
No query memory + no topology,1.40464,1357000,0.403,
No query memory + no topology,1.405158,1357500,0.413,
No query memory + no topology,1.40568,1358000,0.417,
No query memory + no topology,1.406197,1358500,0.437,
No query memory + no topology,1.406709,1359000,0.443,
No query memory + no topology,1.407229,1359500,0.416,
No query memory + no topology,1.407755,1360000,0.405,
No query memory + no topology,1.408266,1360500,0.414,
No query memory + no topology,1.408782,1361000,0.437,
No query memory + no topology,1.409294,1361500,0.429,
No query memory + no topology,1.409806,1362000,0.408,
No query memory + no topology,1.410321,1362500,0.406,
No query memory + no topology,1.410836,1363000,0.411,
No query memory + no topology,1.411349,1363500,0.405,
No query memory + no topology,1.411859,1364000,0.412,
No query memory + no topology,1.412373,1364500,0.418,
No query memory + no topology,1.412892,1365000,0.407,
No query memory + no topology,1.413415,1365500,0.396,
No query memory + no topology,1.413939,1366000,0.396,
No query memory + no topology,1.414463,1366500,0.4,
No query memory + no topology,1.414981,1367000,0.407,
No query memory + no topology,1.415497,1367500,0.424,
No query memory + no topology,1.416021,1368000,0.411,
No query memory + no topology,1.416543,1368500,0.398,
No query memory + no topology,1.417059,1369000,0.397,
No query memory + no topology,1.417578,1369500,0.406,
No query memory + no topology,1.418092,1370000,0.415,
No query memory + no topology,1.418607,1370500,0.406,
No query memory + no topology,1.419121,1371000,0.411,
No query memory + no topology,1.419635,1371500,0.414,
No query memory + no topology,1.42015,1372000,0.421,
No query memory + no topology,1.420671,1372500,0.429,
No query memory + no topology,1.421192,1373000,0.427,
No query memory + no topology,1.421711,1373500,0.414,
No query memory + no topology,1.422228,1374000,0.406,
No query memory + no topology,1.422741,1374500,0.409,
No query memory + no topology,1.423251,1375000,0.413,
No query memory + no topology,1.423778,1375500,0.406,
No query memory + no topology,1.424291,1376000,0.391,
No query memory + no topology,1.424811,1376500,0.396,
No query memory + no topology,1.425324,1377000,0.413,
No query memory + no topology,1.425841,1377500,0.417,
No query memory + no topology,1.426358,1378000,0.413,
No query memory + no topology,1.426867,1378500,0.398,
No query memory + no topology,1.427385,1379000,0.376,
No query memory + no topology,1.427902,1379500,0.395,
No query memory + no topology,1.42842,1380000,0.4,
No query memory + no topology,1.428939,1380500,0.395,
No query memory + no topology,1.429457,1381000,0.413,
No query memory + no topology,1.429971,1381500,0.41,
No query memory + no topology,1.430485,1382000,0.418,
No query memory + no topology,1.431007,1382500,0.421,
No query memory + no topology,1.431525,1383000,0.397,
No query memory + no topology,1.432042,1383500,0.406,
No query memory + no topology,1.432566,1384000,0.414,
No query memory + no topology,1.433085,1384500,0.408,
No query memory + no topology,1.433594,1385000,0.402,
No query memory + no topology,1.434114,1385500,0.403,
No query memory + no topology,1.434631,1386000,0.415,
No query memory + no topology,1.435152,1386500,0.437,
No query memory + no topology,1.435663,1387000,0.431,
No query memory + no topology,1.436176,1387500,0.405,
No query memory + no topology,1.436691,1388000,0.405,
No query memory + no topology,1.437205,1388500,0.393,
No query memory + no topology,1.437722,1389000,0.38,
No query memory + no topology,1.438241,1389500,0.415,
No query memory + no topology,1.438762,1390000,0.419,
No query memory + no topology,1.439283,1390500,0.396,
No query memory + no topology,1.439802,1391000,0.406,
No query memory + no topology,1.440322,1391500,0.409,
No query memory + no topology,1.440843,1392000,0.406,
No query memory + no topology,1.441365,1392500,0.395,
No query memory + no topology,1.441884,1393000,0.408,
No query memory + no topology,1.442403,1393500,0.413,
No query memory + no topology,1.442916,1394000,0.406,
No query memory + no topology,1.443432,1394500,0.402,
No query memory + no topology,1.443953,1395000,0.412,
No query memory + no topology,1.444471,1395500,0.434,
No query memory + no topology,1.444998,1396000,0.444,
No query memory + no topology,1.445517,1396500,0.443,
No query memory + no topology,1.446029,1397000,0.427,
No query memory + no topology,1.446542,1397500,0.395,
No query memory + no topology,1.447066,1398000,0.38,
No query memory + no topology,1.447584,1398500,0.401,
No query memory + no topology,1.448105,1399000,0.42,
No query memory + no topology,1.448619,1399500,0.425,
No query memory + no topology,1.449133,1400000,0.416,
No query memory + no topology,1.449658,1400500,0.394,
No query memory + no topology,1.450174,1401000,0.395,
No query memory + no topology,1.450696,1401500,0.413,
No query memory + no topology,1.451207,1402000,0.424,
No query memory + no topology,1.451726,1402500,0.429,
No query memory + no topology,1.452249,1403000,0.428,
No query memory + no topology,1.452763,1403500,0.415,
No query memory + no topology,1.453288,1404000,0.413,
No query memory + no topology,1.453804,1404500,0.392,
No query memory + no topology,1.454317,1405000,0.382,
No query memory + no topology,1.454827,1405500,0.422,
No query memory + no topology,1.455355,1406000,0.405,
No query memory + no topology,1.455875,1406500,0.392,
No query memory + no topology,1.456393,1407000,0.404,
No query memory + no topology,1.45691,1407500,0.384,
No query memory + no topology,1.457425,1408000,0.394,
No query memory + no topology,1.457939,1408500,0.397,
No query memory + no topology,1.458456,1409000,0.39,
No query memory + no topology,1.458972,1409500,0.4,
No query memory + no topology,1.459486,1410000,0.394,
No query memory + no topology,1.460003,1410500,0.388,
No query memory + no topology,1.460521,1411000,0.396,
No query memory + no topology,1.461046,1411500,0.384,
No query memory + no topology,1.461564,1412000,0.387,
No query memory + no topology,1.462092,1412500,0.414,
No query memory + no topology,1.462607,1413000,0.425,
No query memory + no topology,1.463123,1413500,0.426,
No query memory + no topology,1.463639,1414000,0.417,
No query memory + no topology,1.46415,1414500,0.398,
No query memory + no topology,1.464671,1415000,0.401,
No query memory + no topology,1.465188,1415500,0.412,
No query memory + no topology,1.465706,1416000,0.406,
No query memory + no topology,1.466224,1416500,0.407,
No query memory + no topology,1.466742,1417000,0.396,
No query memory + no topology,1.467255,1417500,0.386,
No query memory + no topology,1.467771,1418000,0.372,
No query memory + no topology,1.468285,1418500,0.371,
No query memory + no topology,1.468804,1419000,0.4,
No query memory + no topology,1.469319,1419500,0.41,
No query memory + no topology,1.469833,1420000,0.41,
No query memory + no topology,1.470347,1420500,0.41,
No query memory + no topology,1.470859,1421000,0.415,
No query memory + no topology,1.471379,1421500,0.413,
No query memory + no topology,1.471896,1422000,0.387,
No query memory + no topology,1.47241,1422500,0.372,
No query memory + no topology,1.472923,1423000,0.375,
No query memory + no topology,1.473439,1423500,0.392,
No query memory + no topology,1.47396,1424000,0.4,
No query memory + no topology,1.474477,1424500,0.399,
No query memory + no topology,1.475,1425000,0.395,
No query memory + no topology,1.475513,1425500,0.413,
No query memory + no topology,1.476028,1426000,0.431,
No query memory + no topology,1.476547,1426500,0.423,
No query memory + no topology,1.477065,1427000,0.418,
No query memory + no topology,1.477582,1427500,0.408,
No query memory + no topology,1.478103,1428000,0.422,
No query memory + no topology,1.478618,1428500,0.429,
No query memory + no topology,1.47914,1429000,0.421,
No query memory + no topology,1.479659,1429500,0.422,
No query memory + no topology,1.480176,1430000,0.407,
No query memory + no topology,1.480688,1430500,0.413,
No query memory + no topology,1.481203,1431000,0.421,
No query memory + no topology,1.481715,1431500,0.407,
No query memory + no topology,1.482236,1432000,0.406,
No query memory + no topology,1.48275,1432500,0.406,
No query memory + no topology,1.483272,1433000,0.412,
No query memory + no topology,1.483789,1433500,0.405,
No query memory + no topology,1.484307,1434000,0.395,
No query memory + no topology,1.484829,1434500,0.402,
No query memory + no topology,1.485346,1435000,0.406,
No query memory + no topology,1.485855,1435500,0.421,
No query memory + no topology,1.486369,1436000,0.436,
No query memory + no topology,1.486888,1436500,0.432,
No query memory + no topology,1.487409,1437000,0.42,
No query memory + no topology,1.487929,1437500,0.389,
No query memory + no topology,1.488448,1438000,0.379,
No query memory + no topology,1.488965,1438500,0.384,
No query memory + no topology,1.489479,1439000,0.383,
No query memory + no topology,1.489996,1439500,0.392,
No query memory + no topology,1.490509,1440000,0.4,
No query memory + no topology,1.491026,1440500,0.42,
No query memory + no topology,1.491544,1441000,0.415,
No query memory + no topology,1.492073,1441500,0.398,
No query memory + no topology,1.492588,1442000,0.397,
No query memory + no topology,1.493111,1442500,0.402,
No query memory + no topology,1.493625,1443000,0.414,
No query memory + no topology,1.49414,1443500,0.422,
No query memory + no topology,1.494659,1444000,0.414,
No query memory + no topology,1.49518,1444500,0.425,
No query memory + no topology,1.495695,1445000,0.435,
No query memory + no topology,1.496214,1445500,0.415,
No query memory + no topology,1.496736,1446000,0.411,
No query memory + no topology,1.497258,1446500,0.402,
No query memory + no topology,1.497777,1447000,0.406,
No query memory + no topology,1.498298,1447500,0.426,
No query memory + no topology,1.498811,1448000,0.422,
No query memory + no topology,1.499323,1448500,0.397,
No query memory + no topology,1.499838,1449000,0.389,
No query memory + no topology,1.499999,1449157,0.396,


==> csv_files_-_mean_and__std/pubmedqa_zerorag_ablation_requests_to_found_points.csv <==
series,event_index_m,successful_queries,rolling_requests_to_found,rolling_requests_to_found_std
ZeroRAG base,0.00245,1000,21.16,
ZeroRAG base,0.003616,1500,21.241,
ZeroRAG base,0.004828,2000,21.149,
ZeroRAG base,0.005962,2500,21.108,
ZeroRAG base,0.007143,3000,21.562,
ZeroRAG base,0.008291,3500,20.547,
ZeroRAG base,0.009411,4000,19.716,
ZeroRAG base,0.010429,4500,20.257,
ZeroRAG base,0.011505,5000,20.054,
ZeroRAG base,0.012498,5500,19.132,
ZeroRAG base,0.013481,6000,18.818,
ZeroRAG base,0.01448,6500,18.795,
ZeroRAG base,0.015477,7000,18.814,
ZeroRAG base,0.016457,7500,18.589,
ZeroRAG base,0.017488,8000,18.229,
ZeroRAG base,0.018449,8500,18.181,
ZeroRAG base,0.019396,9000,17.748,
ZeroRAG base,0.020367,9500,17.138,
ZeroRAG base,0.021323,10000,17.34,
ZeroRAG base,0.022326,10500,17.464,
ZeroRAG base,0.023269,11000,17.242,
ZeroRAG base,0.024182,11500,17.248,
ZeroRAG base,0.025092,12000,16.729,
ZeroRAG base,0.025996,12500,16.101,
ZeroRAG base,0.026872,13000,16.017,
ZeroRAG base,0.027705,13500,15.676,
ZeroRAG base,0.028634,14000,15.637,
ZeroRAG base,0.029523,14500,15.641,
ZeroRAG base,0.030386,15000,15.316,
ZeroRAG base,0.031298,15500,15.811,
ZeroRAG base,0.032206,16000,15.263,
ZeroRAG base,0.033066,16500,14.93,
ZeroRAG base,0.033928,17000,14.889,
ZeroRAG base,0.034769,17500,14.501,
ZeroRAG base,0.035626,18000,14.546,
ZeroRAG base,0.036459,18500,14.641,
ZeroRAG base,0.037318,19000,14.881,
ZeroRAG base,0.038113,19500,14.071,
ZeroRAG base,0.038965,20000,13.884,
ZeroRAG base,0.0398,20500,14.387,
ZeroRAG base,0.040631,21000,14.309,
ZeroRAG base,0.041488,21500,14.408,
ZeroRAG base,0.042313,22000,13.719,
ZeroRAG base,0.04314,22500,13.014,
ZeroRAG base,0.043975,23000,13.105,
ZeroRAG base,0.044804,23500,13.562,
ZeroRAG base,0.045609,24000,13.863,
ZeroRAG base,0.046426,24500,13.487,
ZeroRAG base,0.047212,25000,13.182,
ZeroRAG base,0.047985,25500,12.992,
ZeroRAG base,0.048759,26000,13.166,
ZeroRAG base,0.049545,26500,12.737,
ZeroRAG base,0.050372,27000,12.489,
ZeroRAG base,0.051131,27500,12.73,
ZeroRAG base,0.05191,28000,12.988,
ZeroRAG base,0.052704,28500,13.402,
ZeroRAG base,0.053472,29000,12.993,
ZeroRAG base,0.054248,29500,12.386,
ZeroRAG base,0.055019,30000,12.334,
ZeroRAG base,0.055785,30500,12.684,
ZeroRAG base,0.056536,31000,12.443,
ZeroRAG base,0.057342,31500,11.845,
ZeroRAG base,0.058123,32000,12.242,
ZeroRAG base,0.058912,32500,12.726,
ZeroRAG base,0.059634,33000,12.74,
ZeroRAG base,0.060415,33500,12.005,
ZeroRAG base,0.061139,34000,11.458,
ZeroRAG base,0.061855,34500,11.973,
ZeroRAG base,0.062602,35000,11.985,
ZeroRAG base,0.063349,35500,11.376,
ZeroRAG base,0.064126,36000,11.366,
ZeroRAG base,0.064886,36500,11.78,
ZeroRAG base,0.065652,37000,12.651,
ZeroRAG base,0.066404,37500,12.325,
ZeroRAG base,0.067158,38000,11.286,
ZeroRAG base,0.067894,38500,11.505,
ZeroRAG base,0.068639,39000,11.431,
ZeroRAG base,0.069345,39500,11.386,
ZeroRAG base,0.070078,40000,11.688,
ZeroRAG base,0.070847,40500,11.694,
ZeroRAG base,0.071563,41000,11.453,
ZeroRAG base,0.072314,41500,11.673,
ZeroRAG base,0.073063,42000,11.691,
ZeroRAG base,0.073769,42500,11.669,
ZeroRAG base,0.074533,43000,11.351,
ZeroRAG base,0.075259,43500,10.936,
ZeroRAG base,0.075957,44000,10.852,
ZeroRAG base,0.076685,44500,10.9,
ZeroRAG base,0.077426,45000,11.171,
ZeroRAG base,0.078156,45500,11.182,
ZeroRAG base,0.078871,46000,10.783,
ZeroRAG base,0.079583,46500,10.519,
ZeroRAG base,0.08031,47000,10.88,
ZeroRAG base,0.081015,47500,10.699,
ZeroRAG base,0.081717,48000,10.489,
ZeroRAG base,0.082427,48500,10.749,
ZeroRAG base,0.083106,49000,10.744,
ZeroRAG base,0.08383,49500,10.669,
ZeroRAG base,0.084542,50000,10.688,
ZeroRAG base,0.085236,50500,10.328,
ZeroRAG base,0.085929,51000,9.792,
ZeroRAG base,0.086636,51500,9.568,
ZeroRAG base,0.087348,52000,10.09,
ZeroRAG base,0.088037,52500,10.346,
ZeroRAG base,0.088741,53000,9.955,
ZeroRAG base,0.089427,53500,9.798,
ZeroRAG base,0.090134,54000,9.77,
ZeroRAG base,0.090833,54500,10.023,
ZeroRAG base,0.091515,55000,10.06,
ZeroRAG base,0.092226,55500,9.732,
ZeroRAG base,0.09291,56000,9.546,
ZeroRAG base,0.093614,56500,9.791,
ZeroRAG base,0.094329,57000,10.101,
ZeroRAG base,0.095024,57500,10.065,
ZeroRAG base,0.095738,58000,10.044,
ZeroRAG base,0.096427,58500,10.022,
ZeroRAG base,0.097111,59000,10.192,
ZeroRAG base,0.097793,59500,9.966,
ZeroRAG base,0.098508,60000,9.615,
ZeroRAG base,0.099196,60500,9.6,
ZeroRAG base,0.099887,61000,9.904,
ZeroRAG base,0.100556,61500,10.02,
ZeroRAG base,0.101213,62000,9.978,
ZeroRAG base,0.101899,62500,9.916,
ZeroRAG base,0.102588,63000,9.489,
ZeroRAG base,0.103275,63500,9.699,
ZeroRAG base,0.103955,64000,9.399,
ZeroRAG base,0.104628,64500,9.475,
ZeroRAG base,0.105276,65000,9.951,
ZeroRAG base,0.105975,65500,9.389,
ZeroRAG base,0.106666,66000,9.161,
ZeroRAG base,0.107314,66500,9.581,
ZeroRAG base,0.107976,67000,9.42,
ZeroRAG base,0.108658,67500,8.796,
ZeroRAG base,0.109346,68000,9.075,
ZeroRAG base,0.110025,68500,9.526,
ZeroRAG base,0.110711,69000,9.351,
ZeroRAG base,0.111387,69500,9.208,
ZeroRAG base,0.11205,70000,9.294,
ZeroRAG base,0.112731,70500,9.149,
ZeroRAG base,0.113387,71000,9.085,
ZeroRAG base,0.114046,71500,8.904,
ZeroRAG base,0.114727,72000,9.083,
ZeroRAG base,0.115387,72500,9.527,
ZeroRAG base,0.116043,73000,9.332,
ZeroRAG base,0.116692,73500,9.075,
ZeroRAG base,0.117354,74000,8.827,
ZeroRAG base,0.11801,74500,8.957,
ZeroRAG base,0.118678,75000,8.829,
ZeroRAG base,0.119357,75500,8.784,
ZeroRAG base,0.120013,76000,8.648,
ZeroRAG base,0.120666,76500,8.656,
ZeroRAG base,0.121307,77000,9.121,
ZeroRAG base,0.121981,77500,8.671,
ZeroRAG base,0.122632,78000,8.363,
ZeroRAG base,0.1233,78500,8.693,
ZeroRAG base,0.123954,79000,9.224,
ZeroRAG base,0.12459,79500,9.419,
ZeroRAG base,0.125233,80000,8.764,
ZeroRAG base,0.125885,80500,8.671,
ZeroRAG base,0.126547,81000,8.867,
ZeroRAG base,0.127201,81500,8.971,
ZeroRAG base,0.12785,82000,8.785,
ZeroRAG base,0.128501,82500,8.481,
ZeroRAG base,0.12916,83000,8.5,
ZeroRAG base,0.129805,83500,8.27,
ZeroRAG base,0.130459,84000,8.406,
ZeroRAG base,0.131119,84500,8.347,
ZeroRAG base,0.131788,85000,8.496,
ZeroRAG base,0.132438,85500,8.591,
ZeroRAG base,0.133093,86000,8.074,
ZeroRAG base,0.133731,86500,8.162,
ZeroRAG base,0.134397,87000,8.422,
ZeroRAG base,0.135079,87500,8.336,
ZeroRAG base,0.135733,88000,8.039,
ZeroRAG base,0.136372,88500,8.328,
ZeroRAG base,0.137009,89000,8.793,
ZeroRAG base,0.13765,89500,8.428,
ZeroRAG base,0.138292,90000,8.231,
ZeroRAG base,0.138917,90500,8.255,
ZeroRAG base,0.139549,91000,7.951,
ZeroRAG base,0.140195,91500,7.805,
ZeroRAG base,0.140856,92000,7.829,
ZeroRAG base,0.141508,92500,7.604,
ZeroRAG base,0.142148,93000,8.108,
ZeroRAG base,0.142837,93500,8.266,
ZeroRAG base,0.143464,94000,7.666,
ZeroRAG base,0.144123,94500,7.934,
ZeroRAG base,0.144769,95000,7.843,
ZeroRAG base,0.145405,95500,8.045,
ZeroRAG base,0.146066,96000,8.665,
ZeroRAG base,0.146716,96500,8.392,
ZeroRAG base,0.147364,97000,8.475,
ZeroRAG base,0.147997,97500,8.254,
ZeroRAG base,0.148642,98000,7.907,
ZeroRAG base,0.149274,98500,7.936,
ZeroRAG base,0.149909,99000,7.964,
ZeroRAG base,0.150552,99500,8.062,
ZeroRAG base,0.151204,100000,7.994,
ZeroRAG base,0.15185,100500,8.025,
ZeroRAG base,0.152497,101000,7.951,
ZeroRAG base,0.153132,101500,7.79,
ZeroRAG base,0.153772,102000,7.915,
ZeroRAG base,0.154416,102500,7.628,
ZeroRAG base,0.155052,103000,7.52,
ZeroRAG base,0.155698,103500,7.791,
ZeroRAG base,0.156323,104000,7.532,
ZeroRAG base,0.156956,104500,7.181,
ZeroRAG base,0.157585,105000,7.336,
ZeroRAG base,0.158216,105500,7.885,
ZeroRAG base,0.158845,106000,7.666,
ZeroRAG base,0.159463,106500,7.527,
ZeroRAG base,0.160094,107000,7.735,
ZeroRAG base,0.160743,107500,7.8,
ZeroRAG base,0.161362,108000,8.138,
ZeroRAG base,0.162019,108500,7.835,
ZeroRAG base,0.162634,109000,7.632,
ZeroRAG base,0.163244,109500,8.211,
ZeroRAG base,0.163883,110000,8.499,
ZeroRAG base,0.16453,110500,8.228,
ZeroRAG base,0.165172,111000,8.279,
ZeroRAG base,0.165787,111500,7.805,
ZeroRAG base,0.166422,112000,7.101,
ZeroRAG base,0.16706,112500,7.406,
ZeroRAG base,0.167697,113000,7.475,
ZeroRAG base,0.168326,113500,7.363,
ZeroRAG base,0.168941,114000,7.308,
ZeroRAG base,0.169554,114500,7.164,
ZeroRAG base,0.170162,115000,7.591,
ZeroRAG base,0.170781,115500,7.58,
ZeroRAG base,0.171391,116000,6.96,
ZeroRAG base,0.172018,116500,7.117,
ZeroRAG base,0.172625,117000,7.574,
ZeroRAG base,0.173255,117500,8.149,
ZeroRAG base,0.173887,118000,7.979,
ZeroRAG base,0.174519,118500,7.263,
ZeroRAG base,0.175142,119000,7.053,
ZeroRAG base,0.17576,119500,7.23,
ZeroRAG base,0.176388,120000,7.319,
ZeroRAG base,0.177008,120500,7.263,
ZeroRAG base,0.177665,121000,7.229,
ZeroRAG base,0.178278,121500,7.137,
ZeroRAG base,0.178912,122000,6.768,
ZeroRAG base,0.179527,122500,7.001,
ZeroRAG base,0.180156,123000,7.289,
ZeroRAG base,0.180789,123500,7.275,
ZeroRAG base,0.18143,124000,7.362,
ZeroRAG base,0.182039,124500,7.366,
ZeroRAG base,0.182653,125000,7.342,
ZeroRAG base,0.183258,125500,6.927,
ZeroRAG base,0.183869,126000,7.095,
ZeroRAG base,0.18449,126500,7.688,
ZeroRAG base,0.185119,127000,7.763,
ZeroRAG base,0.185736,127500,7.571,
ZeroRAG base,0.186362,128000,7.449,
ZeroRAG base,0.186982,128500,7.233,
ZeroRAG base,0.187603,129000,7.233,
ZeroRAG base,0.18822,129500,7.343,
ZeroRAG base,0.188816,130000,7.116,
ZeroRAG base,0.189431,130500,6.911,
ZeroRAG base,0.190054,131000,7.162,
ZeroRAG base,0.190671,131500,7.386,
ZeroRAG base,0.191298,132000,7.167,
ZeroRAG base,0.191917,132500,6.905,
ZeroRAG base,0.192545,133000,6.974,
ZeroRAG base,0.193165,133500,7.09,
ZeroRAG base,0.19378,134000,7.025,
ZeroRAG base,0.194375,134500,6.543,
ZeroRAG base,0.194987,135000,6.537,
ZeroRAG base,0.195613,135500,6.805,
ZeroRAG base,0.196226,136000,7.052,
ZeroRAG base,0.196839,136500,7.278,
ZeroRAG base,0.197446,137000,6.891,
ZeroRAG base,0.198079,137500,7.106,
ZeroRAG base,0.198686,138000,7.282,
ZeroRAG base,0.19931,138500,7.392,
ZeroRAG base,0.199925,139000,7.43,
ZeroRAG base,0.200534,139500,7.231,
ZeroRAG base,0.201163,140000,7.123,
ZeroRAG base,0.201772,140500,6.948,
ZeroRAG base,0.202367,141000,7.197,
ZeroRAG base,0.202975,141500,7.115,
ZeroRAG base,0.203576,142000,6.823,
ZeroRAG base,0.204182,142500,7.034,
ZeroRAG base,0.204805,143000,7.377,
ZeroRAG base,0.205425,143500,7.28,
ZeroRAG base,0.206059,144000,7.304,
ZeroRAG base,0.206659,144500,7.196,
ZeroRAG base,0.207269,145000,6.549,
ZeroRAG base,0.207862,145500,6.914,
ZeroRAG base,0.208469,146000,7.204,
ZeroRAG base,0.209067,146500,6.89,
ZeroRAG base,0.209692,147000,7.285,
ZeroRAG base,0.210322,147500,7.154,
ZeroRAG base,0.210921,148000,6.763,
ZeroRAG base,0.211519,148500,6.492,
ZeroRAG base,0.212118,149000,6.327,
ZeroRAG base,0.212731,149500,6.7,
ZeroRAG base,0.213324,150000,6.915,
ZeroRAG base,0.213927,150500,6.691,
ZeroRAG base,0.21453,151000,6.841,
ZeroRAG base,0.215147,151500,6.796,
ZeroRAG base,0.215725,152000,6.474,
ZeroRAG base,0.216334,152500,7.004,
ZeroRAG base,0.216934,153000,7.495,
ZeroRAG base,0.217552,153500,6.97,
ZeroRAG base,0.218165,154000,6.529,
ZeroRAG base,0.218774,154500,6.389,
ZeroRAG base,0.219389,155000,6.506,
ZeroRAG base,0.219986,155500,6.787,
ZeroRAG base,0.220591,156000,6.894,
ZeroRAG base,0.221189,156500,7.131,
ZeroRAG base,0.221801,157000,6.926,
ZeroRAG base,0.22239,157500,6.593,
ZeroRAG base,0.223009,158000,6.17,
ZeroRAG base,0.223608,158500,6.293,
ZeroRAG base,0.224199,159000,6.623,
ZeroRAG base,0.224794,159500,6.349,
ZeroRAG base,0.225419,160000,6.372,
ZeroRAG base,0.226028,160500,6.508,
ZeroRAG base,0.22663,161000,6.573,
ZeroRAG base,0.227245,161500,6.402,
ZeroRAG base,0.227845,162000,6.274,
ZeroRAG base,0.228458,162500,6.569,
ZeroRAG base,0.229062,163000,6.511,
ZeroRAG base,0.22966,163500,6.148,
ZeroRAG base,0.230276,164000,6.442,
ZeroRAG base,0.230884,164500,6.604,
ZeroRAG base,0.231493,165000,6.412,
ZeroRAG base,0.2321,165500,6.779,
ZeroRAG base,0.232691,166000,7.082,
ZeroRAG base,0.23328,166500,6.777,
ZeroRAG base,0.233896,167000,6.273,
ZeroRAG base,0.234502,167500,6.512,
ZeroRAG base,0.235107,168000,6.555,
ZeroRAG base,0.235706,168500,6.567,
ZeroRAG base,0.236309,169000,6.603,
ZeroRAG base,0.236906,169500,6.058,
ZeroRAG base,0.237509,170000,6.299,
ZeroRAG base,0.238109,170500,6.776,
ZeroRAG base,0.238723,171000,6.694,
ZeroRAG base,0.239307,171500,6.546,
ZeroRAG base,0.239896,172000,6.641,
ZeroRAG base,0.240485,172500,6.448,
ZeroRAG base,0.241077,173000,6.044,
ZeroRAG base,0.241665,173500,6.389,
ZeroRAG base,0.242247,174000,6.384,
ZeroRAG base,0.242857,174500,6.103,
ZeroRAG base,0.243455,175000,6.331,
ZeroRAG base,0.244069,175500,6.559,
ZeroRAG base,0.244664,176000,6.562,
ZeroRAG base,0.245264,176500,6.421,
ZeroRAG base,0.245856,177000,6.224,
ZeroRAG base,0.246439,177500,6.365,
ZeroRAG base,0.247033,178000,6.636,
ZeroRAG base,0.247631,178500,6.439,
ZeroRAG base,0.24824,179000,6.404,
ZeroRAG base,0.248833,179500,6.289,
ZeroRAG base,0.249427,180000,6.622,
ZeroRAG base,0.250012,180500,6.878,
ZeroRAG base,0.25059,181000,6.103,
ZeroRAG base,0.251176,181500,5.889,
ZeroRAG base,0.251777,182000,6.093,
ZeroRAG base,0.252382,182500,6.196,
ZeroRAG base,0.252976,183000,6.213,
ZeroRAG base,0.253567,183500,6.41,
ZeroRAG base,0.254164,184000,6.616,
ZeroRAG base,0.25478,184500,6.167,
ZeroRAG base,0.255374,185000,6.064,
ZeroRAG base,0.255981,185500,6.222,
ZeroRAG base,0.256575,186000,6.428,
ZeroRAG base,0.257157,186500,6.359,
ZeroRAG base,0.257758,187000,6.078,
ZeroRAG base,0.258353,187500,5.96,
ZeroRAG base,0.25894,188000,6.021,
ZeroRAG base,0.259527,188500,6.478,
ZeroRAG base,0.260145,189000,6.403,
ZeroRAG base,0.260722,189500,6.21,
ZeroRAG base,0.261316,190000,6.629,
ZeroRAG base,0.26192,190500,6.71,
ZeroRAG base,0.262504,191000,6.125,
ZeroRAG base,0.26309,191500,5.776,
ZeroRAG base,0.263687,192000,5.945,
ZeroRAG base,0.264278,192500,6.295,
ZeroRAG base,0.264859,193000,6.441,
ZeroRAG base,0.265444,193500,6.503,
ZeroRAG base,0.266043,194000,6.246,
ZeroRAG base,0.266622,194500,6.02,
ZeroRAG base,0.267223,195000,5.934,
ZeroRAG base,0.267814,195500,5.575,
ZeroRAG base,0.268399,196000,6.088,
ZeroRAG base,0.268978,196500,6.643,
ZeroRAG base,0.269569,197000,6.471,
ZeroRAG base,0.270143,197500,6.264,
ZeroRAG base,0.270726,198000,6.232,
ZeroRAG base,0.27132,198500,6.234,
ZeroRAG base,0.271904,199000,6.163,
ZeroRAG base,0.272489,199500,5.935,
ZeroRAG base,0.273073,200000,5.843,
ZeroRAG base,0.27366,200500,6.092,
ZeroRAG base,0.274248,201000,6.139,
ZeroRAG base,0.27482,201500,6.097,
ZeroRAG base,0.275407,202000,5.812,
ZeroRAG base,0.276009,202500,6.246,
ZeroRAG base,0.276614,203000,6.411,
ZeroRAG base,0.277215,203500,6.104,
ZeroRAG base,0.277807,204000,6.222,
ZeroRAG base,0.278388,204500,6.021,
ZeroRAG base,0.278968,205000,6.099,
ZeroRAG base,0.279564,205500,6.304,
ZeroRAG base,0.280159,206000,6.308,
ZeroRAG base,0.280734,206500,6.311,
ZeroRAG base,0.281314,207000,6.322,
ZeroRAG base,0.281903,207500,6.19,
ZeroRAG base,0.28248,208000,5.799,
ZeroRAG base,0.283064,208500,5.723,
ZeroRAG base,0.28363,209000,5.958,
ZeroRAG base,0.284235,209500,5.937,
ZeroRAG base,0.284805,210000,5.675,
ZeroRAG base,0.285381,210500,5.972,
ZeroRAG base,0.285966,211000,6.36,
ZeroRAG base,0.286533,211500,5.959,
ZeroRAG base,0.287114,212000,5.983,
ZeroRAG base,0.287711,212500,6.275,
ZeroRAG base,0.28829,213000,5.78,
ZeroRAG base,0.288887,213500,5.591,
ZeroRAG base,0.289463,214000,5.597,
ZeroRAG base,0.290051,214500,5.605,
ZeroRAG base,0.290631,215000,5.831,
ZeroRAG base,0.291216,215500,5.731,
ZeroRAG base,0.291803,216000,5.959,
ZeroRAG base,0.292385,216500,6.189,
ZeroRAG base,0.292968,217000,6.143,
ZeroRAG base,0.293563,217500,5.985,
ZeroRAG base,0.294117,218000,5.906,
ZeroRAG base,0.294676,218500,5.754,
ZeroRAG base,0.295265,219000,5.853,
ZeroRAG base,0.295835,219500,6.112,
ZeroRAG base,0.29642,220000,5.995,
ZeroRAG base,0.297017,220500,5.886,
ZeroRAG base,0.297606,221000,6.021,
ZeroRAG base,0.298168,221500,6.138,
ZeroRAG base,0.298741,222000,5.945,
ZeroRAG base,0.299331,222500,5.805,
ZeroRAG base,0.299919,223000,5.998,
ZeroRAG base,0.300488,223500,5.905,
ZeroRAG base,0.301057,224000,5.689,
ZeroRAG base,0.301647,224500,5.725,
ZeroRAG base,0.302231,225000,5.625,
ZeroRAG base,0.302821,225500,5.704,
ZeroRAG base,0.303415,226000,5.857,
ZeroRAG base,0.303996,226500,5.586,
ZeroRAG base,0.304571,227000,5.565,
ZeroRAG base,0.305147,227500,5.762,
ZeroRAG base,0.305716,228000,5.881,
ZeroRAG base,0.306284,228500,5.74,
ZeroRAG base,0.306856,229000,5.98,
ZeroRAG base,0.307434,229500,5.896,
ZeroRAG base,0.308022,230000,5.412,
ZeroRAG base,0.30861,230500,5.771,
ZeroRAG base,0.309181,231000,6.031,
ZeroRAG base,0.30978,231500,5.733,
ZeroRAG base,0.310381,232000,5.842,
ZeroRAG base,0.31095,232500,5.901,
ZeroRAG base,0.311529,233000,5.578,
ZeroRAG base,0.312102,233500,5.666,
ZeroRAG base,0.312664,234000,5.697,
ZeroRAG base,0.313266,234500,5.628,
ZeroRAG base,0.313838,235000,5.68,
ZeroRAG base,0.314419,235500,5.719,
ZeroRAG base,0.314996,236000,5.521,
ZeroRAG base,0.315572,236500,5.378,
ZeroRAG base,0.316149,237000,5.51,
ZeroRAG base,0.316732,237500,5.565,
ZeroRAG base,0.317294,238000,5.355,
ZeroRAG base,0.317868,238500,5.182,
ZeroRAG base,0.318444,239000,5.402,
ZeroRAG base,0.31901,239500,5.438,
ZeroRAG base,0.319587,240000,5.48,
ZeroRAG base,0.32016,240500,5.816,
ZeroRAG base,0.320743,241000,5.902,
ZeroRAG base,0.321329,241500,5.996,
ZeroRAG base,0.321903,242000,5.923,
ZeroRAG base,0.322473,242500,5.704,
ZeroRAG base,0.323076,243000,5.752,
ZeroRAG base,0.323661,243500,5.556,
ZeroRAG base,0.324253,244000,5.545,
ZeroRAG base,0.324815,244500,5.795,
ZeroRAG base,0.325389,245000,5.949,
ZeroRAG base,0.325974,245500,6.173,
ZeroRAG base,0.326554,246000,6.075,
ZeroRAG base,0.327134,246500,5.715,
ZeroRAG base,0.327724,247000,5.545,
ZeroRAG base,0.328308,247500,5.554,
ZeroRAG base,0.328875,248000,5.728,
ZeroRAG base,0.329444,248500,5.82,
ZeroRAG base,0.330006,249000,5.648,
ZeroRAG base,0.330581,249500,5.625,
ZeroRAG base,0.331154,250000,5.475,
ZeroRAG base,0.331715,250500,5.619,
ZeroRAG base,0.332302,251000,5.434,
ZeroRAG base,0.332886,251500,5.159,
ZeroRAG base,0.333456,252000,5.658,
ZeroRAG base,0.33403,252500,5.853,
ZeroRAG base,0.334613,253000,5.568,
ZeroRAG base,0.335187,253500,5.346,
ZeroRAG base,0.335768,254000,5.048,
ZeroRAG base,0.33635,254500,5.154,
ZeroRAG base,0.336932,255000,5.749,
ZeroRAG base,0.337505,255500,5.745,
ZeroRAG base,0.33807,256000,5.417,
ZeroRAG base,0.33864,256500,5.515,
ZeroRAG base,0.339212,257000,5.422,
ZeroRAG base,0.339788,257500,5.473,
ZeroRAG base,0.34036,258000,5.633,
ZeroRAG base,0.340946,258500,5.608,
ZeroRAG base,0.341512,259000,5.467,
ZeroRAG base,0.342085,259500,5.317,
ZeroRAG base,0.34268,260000,5.449,
ZeroRAG base,0.343248,260500,5.501,
ZeroRAG base,0.343802,261000,5.563,
ZeroRAG base,0.344384,261500,5.566,
ZeroRAG base,0.344953,262000,5.401,
ZeroRAG base,0.345516,262500,5.275,
ZeroRAG base,0.346069,263000,5.441,
ZeroRAG base,0.346649,263500,5.58,
ZeroRAG base,0.347228,264000,5.785,
ZeroRAG base,0.347809,264500,5.653,
ZeroRAG base,0.348379,265000,5.272,
ZeroRAG base,0.348939,265500,5.545,
ZeroRAG base,0.349504,266000,6.015,
ZeroRAG base,0.350069,266500,5.636,
ZeroRAG base,0.350641,267000,5.176,
ZeroRAG base,0.351212,267500,5.291,
ZeroRAG base,0.351785,268000,5.422,
ZeroRAG base,0.352366,268500,5.644,
ZeroRAG base,0.352937,269000,5.492,
ZeroRAG base,0.353508,269500,5.427,
ZeroRAG base,0.354081,270000,5.443,
ZeroRAG base,0.354664,270500,5.145,
ZeroRAG base,0.355228,271000,5.216,
ZeroRAG base,0.355807,271500,5.697,
ZeroRAG base,0.356367,272000,5.616,
ZeroRAG base,0.356932,272500,5.087,
ZeroRAG base,0.357504,273000,5.126,
ZeroRAG base,0.358071,273500,5.331,
ZeroRAG base,0.358644,274000,5.462,
ZeroRAG base,0.359213,274500,5.334,
ZeroRAG base,0.3598,275000,5.11,
ZeroRAG base,0.360373,275500,5.265,
ZeroRAG base,0.360948,276000,5.259,
ZeroRAG base,0.361517,276500,5.504,
ZeroRAG base,0.362073,277000,5.657,
ZeroRAG base,0.362652,277500,5.46,
ZeroRAG base,0.363229,278000,5.579,
ZeroRAG base,0.3638,278500,5.397,
ZeroRAG base,0.364367,279000,5.266,
ZeroRAG base,0.364943,279500,5.265,
ZeroRAG base,0.365514,280000,5.294,
ZeroRAG base,0.366092,280500,5.507,
ZeroRAG base,0.36665,281000,5.478,
ZeroRAG base,0.36721,281500,5.159,
ZeroRAG base,0.367779,282000,4.922,
ZeroRAG base,0.368347,282500,5.051,
ZeroRAG base,0.368913,283000,5.161,
ZeroRAG base,0.369486,283500,5.338,
ZeroRAG base,0.370049,284000,5.411,
ZeroRAG base,0.37063,284500,5.297,
ZeroRAG base,0.371198,285000,5.222,
ZeroRAG base,0.371754,285500,4.83,
ZeroRAG base,0.372313,286000,5.045,
ZeroRAG base,0.372912,286500,5.601,
ZeroRAG base,0.373486,287000,5.536,
ZeroRAG base,0.374063,287500,5.434,
ZeroRAG base,0.374666,288000,5.665,
ZeroRAG base,0.375228,288500,5.295,
ZeroRAG base,0.375806,289000,5.114,
ZeroRAG base,0.376364,289500,5.521,
ZeroRAG base,0.376924,290000,5.661,
ZeroRAG base,0.377499,290500,5.52,
ZeroRAG base,0.378058,291000,5.099,
ZeroRAG base,0.378625,291500,4.993,
ZeroRAG base,0.379191,292000,5.265,
ZeroRAG base,0.379769,292500,5.485,
ZeroRAG base,0.380343,293000,5.157,
ZeroRAG base,0.380909,293500,5.093,
ZeroRAG base,0.381465,294000,5.224,
ZeroRAG base,0.382028,294500,5.092,
ZeroRAG base,0.382594,295000,5.207,
ZeroRAG base,0.383157,295500,5.415,
ZeroRAG base,0.383734,296000,5.299,
ZeroRAG base,0.384302,296500,5.059,
ZeroRAG base,0.384866,297000,5.144,
ZeroRAG base,0.385438,297500,5.371,
ZeroRAG base,0.386007,298000,5.415,
ZeroRAG base,0.386563,298500,5.107,
ZeroRAG base,0.387134,299000,4.921,
ZeroRAG base,0.387692,299500,4.836,
ZeroRAG base,0.38825,300000,4.657,
ZeroRAG base,0.388809,300500,4.837,
ZeroRAG base,0.389385,301000,5.14,
ZeroRAG base,0.389941,301500,5.178,
ZeroRAG base,0.390492,302000,5.333,
ZeroRAG base,0.391049,302500,5.302,
ZeroRAG base,0.391608,303000,4.951,
ZeroRAG base,0.392178,303500,5.287,
ZeroRAG base,0.392749,304000,5.28,
ZeroRAG base,0.393314,304500,4.934,
ZeroRAG base,0.393875,305000,5.09,
ZeroRAG base,0.394435,305500,5.047,
ZeroRAG base,0.394991,306000,5.0,
ZeroRAG base,0.395559,306500,5.081,
ZeroRAG base,0.396138,307000,4.871,
ZeroRAG base,0.396698,307500,4.981,
ZeroRAG base,0.397249,308000,5.025,
ZeroRAG base,0.397829,308500,5.093,
ZeroRAG base,0.398404,309000,5.239,
ZeroRAG base,0.398949,309500,5.013,
ZeroRAG base,0.399516,310000,4.992,
ZeroRAG base,0.400079,310500,5.139,
ZeroRAG base,0.400642,311000,5.217,
ZeroRAG base,0.401216,311500,5.312,
ZeroRAG base,0.4018,312000,5.122,
ZeroRAG base,0.402364,312500,4.74,
ZeroRAG base,0.402917,313000,5.09,
ZeroRAG base,0.403486,313500,5.164,
ZeroRAG base,0.40406,314000,5.351,
ZeroRAG base,0.404622,314500,5.518,
ZeroRAG base,0.405167,315000,5.316,
ZeroRAG base,0.405724,315500,5.251,
ZeroRAG base,0.406289,316000,4.968,
ZeroRAG base,0.406851,316500,5.138,
ZeroRAG base,0.407409,317000,5.17,
ZeroRAG base,0.407979,317500,5.023,
ZeroRAG base,0.408558,318000,5.301,
ZeroRAG base,0.409124,318500,5.287,
ZeroRAG base,0.409688,319000,5.16,
ZeroRAG base,0.410247,319500,5.12,
ZeroRAG base,0.410811,320000,4.956,
ZeroRAG base,0.411369,320500,4.728,
ZeroRAG base,0.411928,321000,4.835,
ZeroRAG base,0.412499,321500,4.857,
ZeroRAG base,0.413065,322000,4.881,
ZeroRAG base,0.413627,322500,5.096,
ZeroRAG base,0.414189,323000,4.978,
ZeroRAG base,0.414752,323500,5.029,
ZeroRAG base,0.415323,324000,5.139,
ZeroRAG base,0.415891,324500,5.022,
ZeroRAG base,0.41645,325000,4.817,
ZeroRAG base,0.416999,325500,4.807,
ZeroRAG base,0.417578,326000,4.907,
ZeroRAG base,0.418132,326500,5.006,
ZeroRAG base,0.418697,327000,5.173,
ZeroRAG base,0.419256,327500,5.1,
ZeroRAG base,0.419825,328000,4.995,
ZeroRAG base,0.420379,328500,5.003,
ZeroRAG base,0.420936,329000,4.932,
ZeroRAG base,0.421498,329500,5.036,
ZeroRAG base,0.422048,330000,4.673,
ZeroRAG base,0.422605,330500,4.684,
ZeroRAG base,0.423176,331000,5.183,
ZeroRAG base,0.42374,331500,4.993,
ZeroRAG base,0.42431,332000,4.795,
ZeroRAG base,0.424883,332500,4.817,
ZeroRAG base,0.425428,333000,4.609,
ZeroRAG base,0.426001,333500,4.659,
ZeroRAG base,0.42657,334000,5.092,
ZeroRAG base,0.42713,334500,5.195,
ZeroRAG base,0.427694,335000,5.23,
ZeroRAG base,0.42825,335500,5.165,
ZeroRAG base,0.428803,336000,5.209,
ZeroRAG base,0.429365,336500,5.386,
ZeroRAG base,0.429922,337000,5.283,
ZeroRAG base,0.430475,337500,4.951,
ZeroRAG base,0.431036,338000,4.788,
ZeroRAG base,0.431607,338500,4.965,
ZeroRAG base,0.432158,339000,5.008,
ZeroRAG base,0.43271,339500,4.868,
ZeroRAG base,0.433262,340000,4.87,
ZeroRAG base,0.433828,340500,4.98,
ZeroRAG base,0.434383,341000,5.137,
ZeroRAG base,0.434945,341500,5.132,
ZeroRAG base,0.435504,342000,4.89,
ZeroRAG base,0.436068,342500,4.809,
ZeroRAG base,0.436624,343000,4.891,
ZeroRAG base,0.437178,343500,5.015,
ZeroRAG base,0.43774,344000,4.938,
ZeroRAG base,0.438312,344500,4.634,
ZeroRAG base,0.438869,345000,4.662,
ZeroRAG base,0.439433,345500,4.894,
ZeroRAG base,0.439986,346000,4.48,
ZeroRAG base,0.440567,346500,4.463,
ZeroRAG base,0.441115,347000,4.821,
ZeroRAG base,0.441671,347500,4.965,
ZeroRAG base,0.442235,348000,5.01,
ZeroRAG base,0.4428,348500,4.607,
ZeroRAG base,0.443359,349000,4.713,
ZeroRAG base,0.443914,349500,5.236,
ZeroRAG base,0.444476,350000,5.196,
ZeroRAG base,0.445022,350500,5.011,
ZeroRAG base,0.445588,351000,5.169,
ZeroRAG base,0.44615,351500,5.144,
ZeroRAG base,0.44671,352000,4.884,
ZeroRAG base,0.447271,352500,4.846,
ZeroRAG base,0.447824,353000,4.816,
ZeroRAG base,0.448391,353500,4.752,
ZeroRAG base,0.448945,354000,4.889,
ZeroRAG base,0.44949,354500,5.097,
ZeroRAG base,0.450054,355000,5.139,
ZeroRAG base,0.450608,355500,4.905,
ZeroRAG base,0.451161,356000,4.648,
ZeroRAG base,0.451722,356500,4.846,
ZeroRAG base,0.452279,357000,5.061,
ZeroRAG base,0.452835,357500,4.929,
ZeroRAG base,0.453397,358000,4.889,
ZeroRAG base,0.453951,358500,4.978,
ZeroRAG base,0.45451,359000,5.119,
ZeroRAG base,0.455057,359500,4.909,
ZeroRAG base,0.455611,360000,4.843,
ZeroRAG base,0.456173,360500,4.782,
ZeroRAG base,0.456719,361000,4.605,
ZeroRAG base,0.457285,361500,4.63,
ZeroRAG base,0.457836,362000,4.763,
ZeroRAG base,0.458398,362500,4.947,
ZeroRAG base,0.458952,363000,4.875,
ZeroRAG base,0.459505,363500,4.652,
ZeroRAG base,0.460076,364000,4.662,
ZeroRAG base,0.460625,364500,4.99,
ZeroRAG base,0.461167,365000,5.005,
ZeroRAG base,0.461729,365500,4.785,
ZeroRAG base,0.462291,366000,4.919,
ZeroRAG base,0.462852,366500,4.938,
ZeroRAG base,0.463407,367000,4.783,
ZeroRAG base,0.463965,367500,4.743,
ZeroRAG base,0.46451,368000,4.831,
ZeroRAG base,0.465055,368500,4.911,
ZeroRAG base,0.465613,369000,4.619,
ZeroRAG base,0.46618,369500,4.634,
ZeroRAG base,0.466745,370000,4.998,
ZeroRAG base,0.467301,370500,5.119,
ZeroRAG base,0.467848,371000,5.001,
ZeroRAG base,0.468413,371500,4.729,
ZeroRAG base,0.468958,372000,4.478,
ZeroRAG base,0.469515,372500,4.546,
ZeroRAG base,0.470074,373000,4.757,
ZeroRAG base,0.470617,373500,4.897,
ZeroRAG base,0.471184,374000,4.887,
ZeroRAG base,0.471725,374500,4.879,
ZeroRAG base,0.472284,375000,4.836,
ZeroRAG base,0.472833,375500,4.773,
ZeroRAG base,0.473389,376000,4.955,
ZeroRAG base,0.473942,376500,5.05,
ZeroRAG base,0.474503,377000,4.873,
ZeroRAG base,0.475071,377500,4.823,
ZeroRAG base,0.475643,378000,4.674,
ZeroRAG base,0.476194,378500,4.553,
ZeroRAG base,0.476744,379000,4.833,
ZeroRAG base,0.477296,379500,4.971,
ZeroRAG base,0.477856,380000,5.016,
ZeroRAG base,0.478417,380500,4.853,
ZeroRAG base,0.478961,381000,4.7,
ZeroRAG base,0.479508,381500,4.814,
ZeroRAG base,0.480068,382000,4.812,
ZeroRAG base,0.48062,382500,5.054,
ZeroRAG base,0.481167,383000,5.016,
ZeroRAG base,0.481716,383500,4.682,
ZeroRAG base,0.482278,384000,4.724,
ZeroRAG base,0.482831,384500,4.683,
ZeroRAG base,0.483397,385000,4.805,
ZeroRAG base,0.483952,385500,4.885,
ZeroRAG base,0.484506,386000,5.113,
ZeroRAG base,0.485063,386500,4.885,
ZeroRAG base,0.485614,387000,4.378,
ZeroRAG base,0.486169,387500,4.799,
ZeroRAG base,0.486731,388000,4.894,
ZeroRAG base,0.487282,388500,4.524,
ZeroRAG base,0.487838,389000,4.63,
ZeroRAG base,0.488381,389500,4.839,
ZeroRAG base,0.488928,390000,4.764,
ZeroRAG base,0.489475,390500,4.455,
ZeroRAG base,0.490029,391000,4.495,
ZeroRAG base,0.49059,391500,4.695,
ZeroRAG base,0.491155,392000,4.716,
ZeroRAG base,0.491705,392500,4.75,
ZeroRAG base,0.492262,393000,4.858,
ZeroRAG base,0.492825,393500,5.024,
ZeroRAG base,0.493385,394000,4.823,
ZeroRAG base,0.493946,394500,4.733,
ZeroRAG base,0.49449,395000,4.984,
ZeroRAG base,0.495042,395500,5.053,
ZeroRAG base,0.495613,396000,4.709,
ZeroRAG base,0.49616,396500,4.682,
ZeroRAG base,0.496722,397000,4.685,
ZeroRAG base,0.497276,397500,4.378,
ZeroRAG base,0.497834,398000,4.889,
ZeroRAG base,0.49839,398500,5.043,
ZeroRAG base,0.498938,399000,4.763,
ZeroRAG base,0.499489,399500,4.768,
ZeroRAG base,0.500037,400000,4.436,
ZeroRAG base,0.500596,400500,4.422,
ZeroRAG base,0.501155,401000,4.72,
ZeroRAG base,0.501713,401500,5.008,
ZeroRAG base,0.502258,402000,4.826,
ZeroRAG base,0.50281,402500,4.302,
ZeroRAG base,0.503363,403000,4.524,
ZeroRAG base,0.503919,403500,4.864,
ZeroRAG base,0.504475,404000,4.657,
ZeroRAG base,0.505026,404500,4.493,
ZeroRAG base,0.505574,405000,4.73,
ZeroRAG base,0.506123,405500,4.777,
ZeroRAG base,0.506675,406000,4.489,
ZeroRAG base,0.50723,406500,4.456,
ZeroRAG base,0.507798,407000,4.702,
ZeroRAG base,0.508345,407500,4.855,
ZeroRAG base,0.508903,408000,4.959,
ZeroRAG base,0.509444,408500,5.075,
ZeroRAG base,0.510001,409000,4.815,
ZeroRAG base,0.510553,409500,4.716,
ZeroRAG base,0.511102,410000,4.659,
ZeroRAG base,0.511666,410500,4.663,
ZeroRAG base,0.512223,411000,4.734,
ZeroRAG base,0.512779,411500,4.58,
ZeroRAG base,0.513332,412000,4.573,
ZeroRAG base,0.513875,412500,4.614,
ZeroRAG base,0.514419,413000,4.798,
ZeroRAG base,0.514981,413500,4.87,
ZeroRAG base,0.515535,414000,4.706,
ZeroRAG base,0.516101,414500,4.506,
ZeroRAG base,0.516658,415000,4.624,
ZeroRAG base,0.517205,415500,4.671,
ZeroRAG base,0.517754,416000,4.443,
ZeroRAG base,0.518308,416500,4.606,
ZeroRAG base,0.518858,417000,4.687,
ZeroRAG base,0.519414,417500,4.733,
ZeroRAG base,0.519962,418000,4.733,
ZeroRAG base,0.520521,418500,4.545,
ZeroRAG base,0.521069,419000,4.497,
ZeroRAG base,0.521613,419500,4.421,
ZeroRAG base,0.522164,420000,4.172,
ZeroRAG base,0.522709,420500,4.145,
ZeroRAG base,0.523264,421000,4.535,
ZeroRAG base,0.523821,421500,4.708,
ZeroRAG base,0.524382,422000,4.593,
ZeroRAG base,0.524927,422500,4.561,
ZeroRAG base,0.525467,423000,4.683,
ZeroRAG base,0.526031,423500,4.75,
ZeroRAG base,0.526574,424000,4.536,
ZeroRAG base,0.527124,424500,4.563,
ZeroRAG base,0.527684,425000,4.911,
ZeroRAG base,0.528233,425500,4.914,
ZeroRAG base,0.528779,426000,4.543,
ZeroRAG base,0.529323,426500,4.3,
ZeroRAG base,0.529873,427000,4.726,
ZeroRAG base,0.530425,427500,4.953,
ZeroRAG base,0.530978,428000,4.864,
ZeroRAG base,0.531524,428500,4.6,
ZeroRAG base,0.532073,429000,4.408,
ZeroRAG base,0.532623,429500,4.548,
ZeroRAG base,0.533165,430000,4.758,
ZeroRAG base,0.533715,430500,4.739,
ZeroRAG base,0.534276,431000,4.359,
ZeroRAG base,0.534843,431500,4.353,
ZeroRAG base,0.535393,432000,4.326,
ZeroRAG base,0.535947,432500,4.426,
ZeroRAG base,0.536493,433000,4.47,
ZeroRAG base,0.537044,433500,4.505,
ZeroRAG base,0.537582,434000,4.599,
ZeroRAG base,0.538113,434500,4.51,
ZeroRAG base,0.538666,435000,4.59,
ZeroRAG base,0.539205,435500,4.608,
ZeroRAG base,0.539758,436000,4.589,
ZeroRAG base,0.540312,436500,4.458,
ZeroRAG base,0.540863,437000,4.671,
ZeroRAG base,0.541422,437500,4.776,
ZeroRAG base,0.541972,438000,4.388,
ZeroRAG base,0.542528,438500,4.448,
ZeroRAG base,0.543071,439000,4.701,
ZeroRAG base,0.543622,439500,4.742,
ZeroRAG base,0.544165,440000,4.571,
ZeroRAG base,0.544717,440500,4.63,
ZeroRAG base,0.545268,441000,4.767,
ZeroRAG base,0.545822,441500,4.748,
ZeroRAG base,0.546373,442000,4.504,
ZeroRAG base,0.546919,442500,4.203,
ZeroRAG base,0.54746,443000,4.095,
ZeroRAG base,0.548,443500,4.383,
ZeroRAG base,0.548547,444000,4.676,
ZeroRAG base,0.549115,444500,4.643,
ZeroRAG base,0.549653,445000,4.768,
ZeroRAG base,0.5502,445500,4.808,
ZeroRAG base,0.550743,446000,4.544,
ZeroRAG base,0.55129,446500,4.522,
ZeroRAG base,0.551834,447000,4.593,
ZeroRAG base,0.55239,447500,4.536,
ZeroRAG base,0.552931,448000,4.491,
ZeroRAG base,0.553468,448500,4.38,
ZeroRAG base,0.554012,449000,4.472,
ZeroRAG base,0.554565,449500,4.509,
ZeroRAG base,0.555113,450000,4.659,
ZeroRAG base,0.555653,450500,4.698,
ZeroRAG base,0.556205,451000,4.503,
ZeroRAG base,0.556743,451500,4.668,
ZeroRAG base,0.557282,452000,4.477,
ZeroRAG base,0.557845,452500,4.282,
ZeroRAG base,0.558388,453000,4.547,
ZeroRAG base,0.558929,453500,4.673,
ZeroRAG base,0.559471,454000,4.492,
ZeroRAG base,0.560025,454500,4.328,
ZeroRAG base,0.560562,455000,4.337,
ZeroRAG base,0.561123,455500,4.339,
ZeroRAG base,0.561674,456000,4.561,
ZeroRAG base,0.562221,456500,4.632,
ZeroRAG base,0.562777,457000,4.509,
ZeroRAG base,0.563324,457500,4.399,
ZeroRAG base,0.563887,458000,4.414,
ZeroRAG base,0.564439,458500,4.395,
ZeroRAG base,0.564987,459000,4.316,
ZeroRAG base,0.565526,459500,4.523,
ZeroRAG base,0.566061,460000,4.618,
ZeroRAG base,0.566612,460500,4.56,
ZeroRAG base,0.567171,461000,4.703,
ZeroRAG base,0.567724,461500,4.496,
ZeroRAG base,0.568263,462000,4.246,
ZeroRAG base,0.568805,462500,4.66,
ZeroRAG base,0.569344,463000,4.689,
ZeroRAG base,0.569885,463500,4.463,
ZeroRAG base,0.570428,464000,4.417,
ZeroRAG base,0.570971,464500,4.493,
ZeroRAG base,0.571521,465000,4.431,
ZeroRAG base,0.572064,465500,4.6,
ZeroRAG base,0.572615,466000,4.598,
ZeroRAG base,0.573147,466500,4.298,
ZeroRAG base,0.573698,467000,4.475,
ZeroRAG base,0.574241,467500,4.429,
ZeroRAG base,0.57479,468000,4.433,
ZeroRAG base,0.575335,468500,4.259,
ZeroRAG base,0.575885,469000,4.258,
ZeroRAG base,0.576428,469500,4.473,
ZeroRAG base,0.576974,470000,4.373,
ZeroRAG base,0.577523,470500,4.336,
ZeroRAG base,0.578064,471000,4.505,
ZeroRAG base,0.578608,471500,4.696,
ZeroRAG base,0.579156,472000,4.633,
ZeroRAG base,0.57971,472500,4.289,
ZeroRAG base,0.58025,473000,4.277,
ZeroRAG base,0.58079,473500,4.353,
ZeroRAG base,0.581338,474000,4.359,
ZeroRAG base,0.581891,474500,4.425,
ZeroRAG base,0.58243,475000,4.341,
ZeroRAG base,0.582967,475500,4.542,
ZeroRAG base,0.583505,476000,4.595,
ZeroRAG base,0.584046,476500,4.546,
ZeroRAG base,0.584606,477000,4.484,
ZeroRAG base,0.585152,477500,4.382,
ZeroRAG base,0.585693,478000,4.416,
ZeroRAG base,0.586248,478500,4.195,
ZeroRAG base,0.586797,479000,4.12,
ZeroRAG base,0.587341,479500,4.329,
ZeroRAG base,0.587886,480000,4.608,
ZeroRAG base,0.588424,480500,4.724,
ZeroRAG base,0.588974,481000,4.75,
ZeroRAG base,0.589523,481500,4.75,
ZeroRAG base,0.590064,482000,4.536,
ZeroRAG base,0.59063,482500,4.236,
ZeroRAG base,0.591168,483000,4.335,
ZeroRAG base,0.591716,483500,4.598,
ZeroRAG base,0.592252,484000,4.553,
ZeroRAG base,0.592806,484500,4.689,
ZeroRAG base,0.593359,485000,4.612,
ZeroRAG base,0.593903,485500,4.496,
ZeroRAG base,0.594448,486000,4.529,
ZeroRAG base,0.594994,486500,4.433,
ZeroRAG base,0.595552,487000,4.182,
ZeroRAG base,0.596091,487500,4.081,
ZeroRAG base,0.596635,488000,4.382,
ZeroRAG base,0.597186,488500,4.335,
ZeroRAG base,0.597731,489000,4.238,
ZeroRAG base,0.598272,489500,4.32,
ZeroRAG base,0.598803,490000,4.402,
ZeroRAG base,0.599338,490500,4.42,
ZeroRAG base,0.599892,491000,4.437,
ZeroRAG base,0.600435,491500,4.479,
ZeroRAG base,0.600977,492000,4.345,
ZeroRAG base,0.601525,492500,4.378,
ZeroRAG base,0.602081,493000,4.528,
ZeroRAG base,0.602626,493500,4.515,
ZeroRAG base,0.603181,494000,4.313,
ZeroRAG base,0.603728,494500,4.204,
ZeroRAG base,0.604273,495000,4.062,
ZeroRAG base,0.604823,495500,4.006,
ZeroRAG base,0.605364,496000,4.206,
ZeroRAG base,0.605901,496500,4.209,
ZeroRAG base,0.606452,497000,4.384,
ZeroRAG base,0.606997,497500,4.819,
ZeroRAG base,0.60754,498000,4.598,
ZeroRAG base,0.60808,498500,4.359,
ZeroRAG base,0.608627,499000,4.591,
ZeroRAG base,0.609159,499500,4.4,
ZeroRAG base,0.609702,500000,4.3,
ZeroRAG base,0.610253,500500,4.269,
ZeroRAG base,0.610795,501000,4.432,
ZeroRAG base,0.611333,501500,4.546,
ZeroRAG base,0.611863,502000,4.27,
ZeroRAG base,0.612409,502500,4.044,
ZeroRAG base,0.612943,503000,4.057,
ZeroRAG base,0.613479,503500,4.202,
ZeroRAG base,0.614022,504000,4.254,
ZeroRAG base,0.614556,504500,4.328,
ZeroRAG base,0.615107,505000,4.388,
ZeroRAG base,0.615652,505500,4.34,
ZeroRAG base,0.616205,506000,4.223,
ZeroRAG base,0.616736,506500,4.097,
ZeroRAG base,0.617283,507000,4.132,
ZeroRAG base,0.617818,507500,4.286,
ZeroRAG base,0.618349,508000,4.284,
ZeroRAG base,0.61889,508500,4.136,
ZeroRAG base,0.619436,509000,4.11,
ZeroRAG base,0.619976,509500,4.398,
ZeroRAG base,0.620517,510000,4.23,
ZeroRAG base,0.621061,510500,4.136,
ZeroRAG base,0.621593,511000,4.374,
ZeroRAG base,0.622132,511500,4.266,
ZeroRAG base,0.622682,512000,4.215,
ZeroRAG base,0.623227,512500,4.211,
ZeroRAG base,0.623764,513000,4.263,
ZeroRAG base,0.624312,513500,4.298,
ZeroRAG base,0.62485,514000,4.388,
ZeroRAG base,0.625383,514500,4.541,
ZeroRAG base,0.625929,515000,4.409,
ZeroRAG base,0.626482,515500,4.204,
ZeroRAG base,0.627013,516000,4.028,
ZeroRAG base,0.627554,516500,4.127,
ZeroRAG base,0.628093,517000,4.359,
ZeroRAG base,0.628636,517500,4.463,
ZeroRAG base,0.629176,518000,4.297,
ZeroRAG base,0.629721,518500,4.261,
ZeroRAG base,0.630255,519000,4.133,
ZeroRAG base,0.630795,519500,3.861,
ZeroRAG base,0.631335,520000,4.231,
ZeroRAG base,0.631883,520500,4.391,
ZeroRAG base,0.632434,521000,4.226,
ZeroRAG base,0.632994,521500,4.222,
ZeroRAG base,0.633538,522000,4.212,
ZeroRAG base,0.63408,522500,4.234,
ZeroRAG base,0.634626,523000,4.284,
ZeroRAG base,0.635156,523500,4.253,
ZeroRAG base,0.635691,524000,4.278,
ZeroRAG base,0.636225,524500,4.287,
ZeroRAG base,0.636769,525000,4.099,
ZeroRAG base,0.637315,525500,4.005,
ZeroRAG base,0.637847,526000,3.988,
ZeroRAG base,0.638388,526500,4.015,
ZeroRAG base,0.638929,527000,4.306,
ZeroRAG base,0.639477,527500,4.078,
ZeroRAG base,0.640026,528000,3.772,
ZeroRAG base,0.640551,528500,4.237,
ZeroRAG base,0.641094,529000,4.482,
ZeroRAG base,0.641638,529500,4.528,
ZeroRAG base,0.642189,530000,4.532,
ZeroRAG base,0.642734,530500,4.396,
ZeroRAG base,0.643271,531000,4.159,
ZeroRAG base,0.643813,531500,4.244,
ZeroRAG base,0.644345,532000,4.479,
ZeroRAG base,0.644893,532500,4.245,
ZeroRAG base,0.645425,533000,3.907,
ZeroRAG base,0.645966,533500,3.995,
ZeroRAG base,0.646506,534000,4.104,
ZeroRAG base,0.647051,534500,4.208,
ZeroRAG base,0.647596,535000,4.598,
ZeroRAG base,0.648147,535500,4.526,
ZeroRAG base,0.648676,536000,4.201,
ZeroRAG base,0.64921,536500,4.193,
ZeroRAG base,0.649756,537000,4.46,
ZeroRAG base,0.6503,537500,4.559,
ZeroRAG base,0.650835,538000,4.453,
ZeroRAG base,0.651375,538500,4.502,
ZeroRAG base,0.651917,539000,4.399,
ZeroRAG base,0.652451,539500,4.154,
ZeroRAG base,0.652988,540000,4.082,
ZeroRAG base,0.653542,540500,4.253,
ZeroRAG base,0.654086,541000,4.245,
ZeroRAG base,0.654635,541500,4.131,
ZeroRAG base,0.655176,542000,4.049,
ZeroRAG base,0.655718,542500,3.789,
ZeroRAG base,0.656261,543000,3.985,
ZeroRAG base,0.656802,543500,4.348,
ZeroRAG base,0.65734,544000,4.507,
ZeroRAG base,0.657885,544500,4.304,
ZeroRAG base,0.658418,545000,4.004,
ZeroRAG base,0.658963,545500,4.211,
ZeroRAG base,0.659501,546000,4.294,
ZeroRAG base,0.660027,546500,3.987,
ZeroRAG base,0.660572,547000,4.006,
ZeroRAG base,0.66112,547500,4.043,
ZeroRAG base,0.661661,548000,3.967,
ZeroRAG base,0.662202,548500,4.051,
ZeroRAG base,0.662746,549000,4.226,
ZeroRAG base,0.663281,549500,4.305,
ZeroRAG base,0.663821,550000,4.054,
ZeroRAG base,0.66436,550500,3.984,
ZeroRAG base,0.664899,551000,3.967,
ZeroRAG base,0.665447,551500,4.279,
ZeroRAG base,0.665987,552000,4.39,
ZeroRAG base,0.666517,552500,4.222,
ZeroRAG base,0.667049,553000,4.143,
ZeroRAG base,0.667594,553500,4.138,
ZeroRAG base,0.66813,554000,4.34,
ZeroRAG base,0.66867,554500,4.232,
ZeroRAG base,0.669201,555000,4.131,
ZeroRAG base,0.669742,555500,4.269,
ZeroRAG base,0.67028,556000,4.376,
ZeroRAG base,0.670831,556500,4.131,
ZeroRAG base,0.671377,557000,3.989,
ZeroRAG base,0.671911,557500,3.992,
ZeroRAG base,0.672457,558000,3.957,
ZeroRAG base,0.672988,558500,4.055,
ZeroRAG base,0.673528,559000,4.141,
ZeroRAG base,0.674064,559500,4.176,
ZeroRAG base,0.674605,560000,4.334,
ZeroRAG base,0.675158,560500,4.38,
ZeroRAG base,0.675706,561000,4.112,
ZeroRAG base,0.676244,561500,4.14,
ZeroRAG base,0.676788,562000,4.301,
ZeroRAG base,0.677337,562500,4.198,
ZeroRAG base,0.67788,563000,4.256,
ZeroRAG base,0.678422,563500,4.303,
ZeroRAG base,0.678957,564000,4.222,
ZeroRAG base,0.679496,564500,4.336,
ZeroRAG base,0.680039,565000,4.131,
ZeroRAG base,0.680571,565500,3.928,
ZeroRAG base,0.681115,566000,4.157,
ZeroRAG base,0.681658,566500,4.088,
ZeroRAG base,0.682202,567000,3.924,
ZeroRAG base,0.682744,567500,4.072,
ZeroRAG base,0.683281,568000,4.301,
ZeroRAG base,0.683817,568500,4.288,
ZeroRAG base,0.684363,569000,4.142,
ZeroRAG base,0.684896,569500,4.112,
ZeroRAG base,0.685419,570000,4.006,
ZeroRAG base,0.68597,570500,4.06,
ZeroRAG base,0.686518,571000,4.106,
ZeroRAG base,0.687055,571500,4.087,
ZeroRAG base,0.687586,572000,4.219,
ZeroRAG base,0.688135,572500,4.047,
ZeroRAG base,0.688683,573000,4.096,
ZeroRAG base,0.689225,573500,4.248,
ZeroRAG base,0.689761,574000,4.069,
ZeroRAG base,0.690299,574500,4.021,
ZeroRAG base,0.690834,575000,4.239,
ZeroRAG base,0.691365,575500,4.356,
ZeroRAG base,0.691903,576000,4.234,
ZeroRAG base,0.692451,576500,4.047,
ZeroRAG base,0.692985,577000,4.033,
ZeroRAG base,0.69353,577500,4.194,
ZeroRAG base,0.694073,578000,4.135,
ZeroRAG base,0.694623,578500,4.439,
ZeroRAG base,0.695157,579000,4.408,
ZeroRAG base,0.69569,579500,4.106,
ZeroRAG base,0.696236,580000,4.24,
ZeroRAG base,0.696767,580500,4.404,
ZeroRAG base,0.697314,581000,4.214,
ZeroRAG base,0.697847,581500,3.877,
ZeroRAG base,0.698378,582000,3.936,
ZeroRAG base,0.698917,582500,4.012,
ZeroRAG base,0.699462,583000,4.08,
ZeroRAG base,0.700003,583500,3.967,
ZeroRAG base,0.700537,584000,3.81,
ZeroRAG base,0.701078,584500,3.891,
ZeroRAG base,0.701618,585000,4.041,
ZeroRAG base,0.702159,585500,4.041,
ZeroRAG base,0.702692,586000,4.117,
ZeroRAG base,0.70323,586500,4.102,
ZeroRAG base,0.703779,587000,3.894,
ZeroRAG base,0.704311,587500,3.919,
ZeroRAG base,0.704855,588000,4.173,
ZeroRAG base,0.705388,588500,4.292,
ZeroRAG base,0.705938,589000,4.219,
ZeroRAG base,0.70649,589500,4.185,
ZeroRAG base,0.707032,590000,4.099,
ZeroRAG base,0.707581,590500,4.029,
ZeroRAG base,0.70812,591000,4.014,
ZeroRAG base,0.708656,591500,4.199,
ZeroRAG base,0.709189,592000,4.24,
ZeroRAG base,0.709733,592500,4.014,
ZeroRAG base,0.710272,593000,4.049,
ZeroRAG base,0.710809,593500,4.081,
ZeroRAG base,0.711343,594000,4.042,
ZeroRAG base,0.711883,594500,4.094,
ZeroRAG base,0.712428,595000,4.166,
ZeroRAG base,0.71298,595500,4.116,
ZeroRAG base,0.713521,596000,3.818,
ZeroRAG base,0.714058,596500,3.868,
ZeroRAG base,0.714594,597000,4.012,
ZeroRAG base,0.715127,597500,4.027,
ZeroRAG base,0.715662,598000,4.105,
ZeroRAG base,0.716203,598500,4.307,
ZeroRAG base,0.716745,599000,4.317,
ZeroRAG base,0.717276,599500,4.144,
ZeroRAG base,0.717809,600000,4.045,
ZeroRAG base,0.718343,600500,4.035,
ZeroRAG base,0.718879,601000,4.08,
ZeroRAG base,0.719417,601500,4.327,
ZeroRAG base,0.719958,602000,4.305,
ZeroRAG base,0.720501,602500,4.025,
ZeroRAG base,0.721033,603000,4.191,
ZeroRAG base,0.721571,603500,4.265,
ZeroRAG base,0.722113,604000,4.199,
ZeroRAG base,0.722647,604500,4.222,
ZeroRAG base,0.723183,605000,4.29,
ZeroRAG base,0.723717,605500,4.245,
ZeroRAG base,0.724243,606000,4.049,
ZeroRAG base,0.724773,606500,4.207,
ZeroRAG base,0.725304,607000,4.147,
ZeroRAG base,0.725845,607500,4.009,
ZeroRAG base,0.726377,608000,4.168,
ZeroRAG base,0.726928,608500,4.262,
ZeroRAG base,0.727465,609000,4.207,
ZeroRAG base,0.728,609500,4.006,
ZeroRAG base,0.728533,610000,4.039,
ZeroRAG base,0.729059,610500,4.13,
ZeroRAG base,0.72959,611000,4.231,
ZeroRAG base,0.730124,611500,4.194,
ZeroRAG base,0.730657,612000,4.05,
ZeroRAG base,0.731193,612500,4.053,
ZeroRAG base,0.731724,613000,4.158,
ZeroRAG base,0.732262,613500,4.242,
ZeroRAG base,0.732802,614000,4.225,
ZeroRAG base,0.733342,614500,4.042,
ZeroRAG base,0.733882,615000,3.977,
ZeroRAG base,0.734415,615500,4.055,
ZeroRAG base,0.734956,616000,4.089,
ZeroRAG base,0.735486,616500,4.153,
ZeroRAG base,0.736033,617000,4.164,
ZeroRAG base,0.736575,617500,4.081,
ZeroRAG base,0.737111,618000,3.956,
ZeroRAG base,0.73764,618500,3.908,
ZeroRAG base,0.738183,619000,4.135,
ZeroRAG base,0.738719,619500,4.353,
ZeroRAG base,0.739256,620000,4.266,
ZeroRAG base,0.739796,620500,3.97,
ZeroRAG base,0.740321,621000,4.063,
ZeroRAG base,0.74086,621500,4.424,
ZeroRAG base,0.741394,622000,4.292,
ZeroRAG base,0.74192,622500,4.103,
ZeroRAG base,0.742444,623000,4.212,
ZeroRAG base,0.742987,623500,4.128,
ZeroRAG base,0.743526,624000,3.985,
ZeroRAG base,0.744063,624500,4.001,
ZeroRAG base,0.744599,625000,3.967,
ZeroRAG base,0.745129,625500,4.039,
ZeroRAG base,0.745664,626000,4.018,
ZeroRAG base,0.746193,626500,4.024,
ZeroRAG base,0.746732,627000,4.042,
ZeroRAG base,0.747279,627500,4.008,
ZeroRAG base,0.747825,628000,4.288,
ZeroRAG base,0.748348,628500,4.194,
ZeroRAG base,0.748883,629000,3.965,
ZeroRAG base,0.749418,629500,4.161,
ZeroRAG base,0.749948,630000,4.238,
ZeroRAG base,0.750486,630500,4.039,
ZeroRAG base,0.751025,631000,4.088,
ZeroRAG base,0.751561,631500,4.083,
ZeroRAG base,0.752091,632000,3.879,
ZeroRAG base,0.752626,632500,3.932,
ZeroRAG base,0.753165,633000,4.056,
ZeroRAG base,0.753702,633500,4.038,
ZeroRAG base,0.754239,634000,3.882,
ZeroRAG base,0.754777,634500,4.075,
ZeroRAG base,0.755311,635000,4.02,
ZeroRAG base,0.755852,635500,3.906,
ZeroRAG base,0.756376,636000,4.164,
ZeroRAG base,0.756921,636500,4.206,
ZeroRAG base,0.757458,637000,4.024,
ZeroRAG base,0.757997,637500,3.735,
ZeroRAG base,0.758538,638000,3.899,
ZeroRAG base,0.759072,638500,4.031,
ZeroRAG base,0.759617,639000,4.083,
ZeroRAG base,0.760163,639500,4.215,
ZeroRAG base,0.760706,640000,4.182,
ZeroRAG base,0.761236,640500,4.032,
ZeroRAG base,0.761773,641000,4.158,
ZeroRAG base,0.762307,641500,4.234,
ZeroRAG base,0.762832,642000,4.035,
ZeroRAG base,0.763365,642500,3.987,
ZeroRAG base,0.763904,643000,3.795,
ZeroRAG base,0.76444,643500,3.694,
ZeroRAG base,0.76497,644000,3.869,
ZeroRAG base,0.765495,644500,3.945,
ZeroRAG base,0.766036,645000,4.033,
ZeroRAG base,0.766557,645500,3.99,
ZeroRAG base,0.767088,646000,3.78,
ZeroRAG base,0.767623,646500,3.757,
ZeroRAG base,0.768161,647000,3.821,
ZeroRAG base,0.768696,647500,4.168,
ZeroRAG base,0.769229,648000,4.205,
ZeroRAG base,0.769772,648500,3.897,
ZeroRAG base,0.770309,649000,3.964,
ZeroRAG base,0.770834,649500,3.952,
ZeroRAG base,0.771362,650000,3.913,
ZeroRAG base,0.7719,650500,4.054,
ZeroRAG base,0.77243,651000,4.241,
ZeroRAG base,0.772961,651500,4.134,
ZeroRAG base,0.773499,652000,3.937,
ZeroRAG base,0.77404,652500,4.032,
ZeroRAG base,0.774575,653000,3.758,
ZeroRAG base,0.775119,653500,3.725,
ZeroRAG base,0.775655,654000,4.015,
ZeroRAG base,0.776175,654500,3.981,
ZeroRAG base,0.776702,655000,3.936,
ZeroRAG base,0.777234,655500,4.142,
ZeroRAG base,0.777776,656000,4.137,
ZeroRAG base,0.778305,656500,4.09,
ZeroRAG base,0.778838,657000,4.217,
ZeroRAG base,0.779367,657500,4.442,
ZeroRAG base,0.779908,658000,4.162,
ZeroRAG base,0.780447,658500,3.938,
ZeroRAG base,0.78098,659000,4.057,
ZeroRAG base,0.78153,659500,3.921,
ZeroRAG base,0.782063,660000,3.835,
ZeroRAG base,0.78259,660500,3.704,
ZeroRAG base,0.783122,661000,3.742,
ZeroRAG base,0.783666,661500,3.626,
ZeroRAG base,0.784193,662000,3.756,
ZeroRAG base,0.784728,662500,4.082,
ZeroRAG base,0.785265,663000,3.924,
ZeroRAG base,0.785805,663500,3.817,
ZeroRAG base,0.786341,664000,3.877,
ZeroRAG base,0.786869,664500,4.004,
ZeroRAG base,0.787401,665000,4.367,
ZeroRAG base,0.78794,665500,4.238,
ZeroRAG base,0.788484,666000,3.819,
ZeroRAG base,0.789022,666500,3.853,
ZeroRAG base,0.78956,667000,3.964,
ZeroRAG base,0.790089,667500,3.97,
ZeroRAG base,0.79062,668000,3.946,
ZeroRAG base,0.791152,668500,3.958,
ZeroRAG base,0.791702,669000,3.845,
ZeroRAG base,0.792239,669500,3.691,
ZeroRAG base,0.792779,670000,3.853,
ZeroRAG base,0.793311,670500,3.938,
ZeroRAG base,0.793846,671000,3.902,
ZeroRAG base,0.794386,671500,4.004,
ZeroRAG base,0.794921,672000,3.948,
ZeroRAG base,0.795457,672500,3.841,
ZeroRAG base,0.795989,673000,4.09,
ZeroRAG base,0.796521,673500,4.117,
ZeroRAG base,0.797055,674000,4.005,
ZeroRAG base,0.797582,674500,3.99,
ZeroRAG base,0.798117,675000,3.962,
ZeroRAG base,0.798644,675500,4.12,
ZeroRAG base,0.799172,676000,4.157,
ZeroRAG base,0.799706,676500,4.023,
ZeroRAG base,0.800238,677000,4.283,
ZeroRAG base,0.800778,677500,4.403,
ZeroRAG base,0.801311,678000,3.945,
ZeroRAG base,0.801847,678500,3.635,
ZeroRAG base,0.802375,679000,3.608,
ZeroRAG base,0.80291,679500,3.842,
ZeroRAG base,0.803444,680000,3.976,
ZeroRAG base,0.803971,680500,3.843,
ZeroRAG base,0.804508,681000,3.756,
ZeroRAG base,0.805039,681500,3.839,
ZeroRAG base,0.805583,682000,3.877,
ZeroRAG base,0.806122,682500,3.735,
ZeroRAG base,0.806659,683000,3.707,
ZeroRAG base,0.807199,683500,4.01,
ZeroRAG base,0.807729,684000,4.023,
ZeroRAG base,0.808262,684500,3.917,
ZeroRAG base,0.808801,685000,3.951,
ZeroRAG base,0.809341,685500,3.781,
ZeroRAG base,0.809867,686000,3.787,
ZeroRAG base,0.810389,686500,3.915,
ZeroRAG base,0.810927,687000,3.856,
ZeroRAG base,0.811464,687500,3.805,
ZeroRAG base,0.811998,688000,3.879,
ZeroRAG base,0.812534,688500,3.845,
ZeroRAG base,0.813067,689000,3.831,
ZeroRAG base,0.813592,689500,3.884,
ZeroRAG base,0.814122,690000,3.961,
ZeroRAG base,0.814655,690500,4.151,
ZeroRAG base,0.815194,691000,4.082,
ZeroRAG base,0.81573,691500,3.914,
ZeroRAG base,0.816258,692000,4.231,
ZeroRAG base,0.816793,692500,4.152,
ZeroRAG base,0.817331,693000,4.018,
ZeroRAG base,0.817862,693500,4.078,
ZeroRAG base,0.818405,694000,3.8,
ZeroRAG base,0.818945,694500,3.746,
ZeroRAG base,0.819483,695000,3.742,
ZeroRAG base,0.820026,695500,3.847,
ZeroRAG base,0.820558,696000,4.026,
ZeroRAG base,0.821088,696500,3.898,
ZeroRAG base,0.821628,697000,3.703,
ZeroRAG base,0.822164,697500,3.723,
ZeroRAG base,0.822695,698000,3.824,
ZeroRAG base,0.823235,698500,3.723,
ZeroRAG base,0.823776,699000,3.717,
ZeroRAG base,0.824308,699500,3.856,
ZeroRAG base,0.824846,700000,4.019,
ZeroRAG base,0.825378,700500,4.15,
ZeroRAG base,0.825912,701000,4.042,
ZeroRAG base,0.826442,701500,3.915,
ZeroRAG base,0.826973,702000,3.76,
ZeroRAG base,0.827515,702500,3.83,
ZeroRAG base,0.828049,703000,3.888,
ZeroRAG base,0.828576,703500,3.774,
ZeroRAG base,0.829114,704000,3.789,
ZeroRAG base,0.829644,704500,3.69,
ZeroRAG base,0.830172,705000,3.627,
ZeroRAG base,0.830719,705500,3.923,
ZeroRAG base,0.831245,706000,4.088,
ZeroRAG base,0.831783,706500,3.964,
ZeroRAG base,0.832311,707000,3.983,
ZeroRAG base,0.832835,707500,4.035,
ZeroRAG base,0.833366,708000,3.849,
ZeroRAG base,0.833899,708500,3.918,
ZeroRAG base,0.834429,709000,4.082,
ZeroRAG base,0.834963,709500,4.024,
ZeroRAG base,0.83551,710000,3.939,
ZeroRAG base,0.836045,710500,4.002,
ZeroRAG base,0.836581,711000,4.051,
ZeroRAG base,0.837118,711500,3.959,
ZeroRAG base,0.83765,712000,4.032,
ZeroRAG base,0.83817,712500,4.031,
ZeroRAG base,0.838705,713000,3.858,
ZeroRAG base,0.839238,713500,3.714,
ZeroRAG base,0.839779,714000,3.645,
ZeroRAG base,0.840313,714500,3.8,
ZeroRAG base,0.840834,715000,3.947,
ZeroRAG base,0.841355,715500,3.811,
ZeroRAG base,0.841884,716000,3.892,
ZeroRAG base,0.842412,716500,4.088,
ZeroRAG base,0.842932,717000,4.109,
ZeroRAG base,0.843461,717500,3.958,
ZeroRAG base,0.843999,718000,3.931,
ZeroRAG base,0.844545,718500,3.857,
ZeroRAG base,0.845078,719000,3.716,
ZeroRAG base,0.845617,719500,3.616,
ZeroRAG base,0.846148,720000,3.763,
ZeroRAG base,0.846676,720500,3.927,
ZeroRAG base,0.847206,721000,3.987,
ZeroRAG base,0.847733,721500,4.064,
ZeroRAG base,0.848262,722000,3.968,
ZeroRAG base,0.848806,722500,3.995,
ZeroRAG base,0.849333,723000,3.84,
ZeroRAG base,0.849873,723500,3.695,
ZeroRAG base,0.850405,724000,3.604,
ZeroRAG base,0.850943,724500,3.647,
ZeroRAG base,0.851483,725000,3.735,
ZeroRAG base,0.852015,725500,3.613,
ZeroRAG base,0.852535,726000,3.919,
ZeroRAG base,0.853063,726500,4.197,
ZeroRAG base,0.853602,727000,3.908,
ZeroRAG base,0.854124,727500,3.812,
ZeroRAG base,0.854663,728000,4.0,
ZeroRAG base,0.855196,728500,4.035,
ZeroRAG base,0.855739,729000,3.963,
ZeroRAG base,0.856278,729500,3.878,
ZeroRAG base,0.856802,730000,3.777,
ZeroRAG base,0.857333,730500,3.898,
ZeroRAG base,0.857868,731000,3.93,
ZeroRAG base,0.858401,731500,3.838,
ZeroRAG base,0.858942,732000,3.961,
ZeroRAG base,0.859477,732500,4.065,
ZeroRAG base,0.860024,733000,4.035,
ZeroRAG base,0.86055,733500,4.023,
ZeroRAG base,0.861076,734000,3.888,
ZeroRAG base,0.8616,734500,3.683,
ZeroRAG base,0.862125,735000,3.715,
ZeroRAG base,0.862659,735500,3.592,
ZeroRAG base,0.863188,736000,3.871,
ZeroRAG base,0.863715,736500,3.955,
ZeroRAG base,0.864247,737000,3.615,
ZeroRAG base,0.864799,737500,3.964,
ZeroRAG base,0.865329,738000,3.955,
ZeroRAG base,0.865861,738500,3.65,
ZeroRAG base,0.866397,739000,3.819,
ZeroRAG base,0.866925,739500,3.962,
ZeroRAG base,0.867456,740000,3.976,
ZeroRAG base,0.867987,740500,3.841,
ZeroRAG base,0.868515,741000,3.591,
ZeroRAG base,0.869039,741500,3.577,
ZeroRAG base,0.869576,742000,3.78,
ZeroRAG base,0.870115,742500,3.784,
ZeroRAG base,0.87065,743000,3.777,
ZeroRAG base,0.871185,743500,3.869,
ZeroRAG base,0.871716,744000,3.881,
ZeroRAG base,0.872242,744500,3.978,
ZeroRAG base,0.872773,745000,3.822,
ZeroRAG base,0.873297,745500,3.781,
ZeroRAG base,0.873831,746000,3.92,
ZeroRAG base,0.874356,746500,3.752,
ZeroRAG base,0.874897,747000,3.767,
ZeroRAG base,0.875432,747500,3.978,
ZeroRAG base,0.875962,748000,3.964,
ZeroRAG base,0.876497,748500,3.847,
ZeroRAG base,0.877028,749000,3.733,
ZeroRAG base,0.877548,749500,3.803,
ZeroRAG base,0.878078,750000,3.877,
ZeroRAG base,0.878616,750500,3.859,
ZeroRAG base,0.879141,751000,3.712,
ZeroRAG base,0.879672,751500,3.718,
ZeroRAG base,0.880199,752000,3.74,
ZeroRAG base,0.880727,752500,3.694,
ZeroRAG base,0.88125,753000,3.706,
ZeroRAG base,0.881781,753500,3.762,
ZeroRAG base,0.882307,754000,3.761,
ZeroRAG base,0.882841,754500,3.746,
ZeroRAG base,0.883371,755000,4.066,
ZeroRAG base,0.883898,755500,4.037,
ZeroRAG base,0.884434,756000,3.835,
ZeroRAG base,0.884968,756500,3.738,
ZeroRAG base,0.885508,757000,3.718,
ZeroRAG base,0.88604,757500,3.613,
ZeroRAG base,0.886576,758000,3.599,
ZeroRAG base,0.887116,758500,3.833,
ZeroRAG base,0.887647,759000,3.778,
ZeroRAG base,0.888189,759500,3.713,
ZeroRAG base,0.888716,760000,3.729,
ZeroRAG base,0.889257,760500,3.7,
ZeroRAG base,0.889792,761000,3.906,
ZeroRAG base,0.89033,761500,4.113,
ZeroRAG base,0.890851,762000,3.949,
ZeroRAG base,0.891377,762500,4.054,
ZeroRAG base,0.891908,763000,4.056,
ZeroRAG base,0.892441,763500,3.714,
ZeroRAG base,0.892961,764000,3.827,
ZeroRAG base,0.893494,764500,3.69,
ZeroRAG base,0.894029,765000,3.596,
ZeroRAG base,0.894571,765500,3.74,
ZeroRAG base,0.895098,766000,3.786,
ZeroRAG base,0.895629,766500,3.75,
ZeroRAG base,0.89616,767000,3.519,
ZeroRAG base,0.896694,767500,3.64,
ZeroRAG base,0.897217,768000,3.822,
ZeroRAG base,0.897748,768500,3.736,
ZeroRAG base,0.898289,769000,3.712,
ZeroRAG base,0.898822,769500,3.738,
ZeroRAG base,0.89935,770000,3.843,
ZeroRAG base,0.899887,770500,3.741,
ZeroRAG base,0.900432,771000,3.505,
ZeroRAG base,0.900971,771500,3.521,
ZeroRAG base,0.901493,772000,3.632,
ZeroRAG base,0.902027,772500,3.701,
ZeroRAG base,0.902561,773000,3.742,
ZeroRAG base,0.903084,773500,3.85,
ZeroRAG base,0.903606,774000,3.872,
ZeroRAG base,0.904135,774500,3.799,
ZeroRAG base,0.904652,775000,3.736,
ZeroRAG base,0.905175,775500,3.66,
ZeroRAG base,0.905705,776000,3.66,
ZeroRAG base,0.906245,776500,3.696,
ZeroRAG base,0.906781,777000,3.772,
ZeroRAG base,0.907313,777500,3.721,
ZeroRAG base,0.907836,778000,3.707,
ZeroRAG base,0.908363,778500,3.799,
ZeroRAG base,0.908903,779000,3.911,
ZeroRAG base,0.909439,779500,3.994,
ZeroRAG base,0.909969,780000,3.95,
ZeroRAG base,0.910497,780500,3.821,
ZeroRAG base,0.911023,781000,3.744,
ZeroRAG base,0.911552,781500,3.81,
ZeroRAG base,0.912077,782000,3.999,
ZeroRAG base,0.912604,782500,3.902,
ZeroRAG base,0.913135,783000,3.81,
ZeroRAG base,0.913662,783500,4.095,
ZeroRAG base,0.914186,784000,3.961,
ZeroRAG base,0.914717,784500,3.768,
ZeroRAG base,0.915252,785000,3.721,
ZeroRAG base,0.915784,785500,3.555,
ZeroRAG base,0.916318,786000,3.607,
ZeroRAG base,0.916845,786500,3.762,
ZeroRAG base,0.917366,787000,3.591,
ZeroRAG base,0.917897,787500,3.579,
ZeroRAG base,0.91842,788000,3.877,
ZeroRAG base,0.918945,788500,3.871,
ZeroRAG base,0.919474,789000,3.868,
ZeroRAG base,0.92,789500,3.755,
ZeroRAG base,0.920529,790000,3.418,
ZeroRAG base,0.921062,790500,3.531,
ZeroRAG base,0.921592,791000,3.744,
ZeroRAG base,0.922121,791500,3.653,
ZeroRAG base,0.922641,792000,3.486,
ZeroRAG base,0.92316,792500,3.522,
ZeroRAG base,0.92369,793000,3.78,
ZeroRAG base,0.924209,793500,3.597,
ZeroRAG base,0.924753,794000,3.582,
ZeroRAG base,0.925283,794500,3.73,
ZeroRAG base,0.925811,795000,3.688,
ZeroRAG base,0.926332,795500,3.687,
ZeroRAG base,0.926862,796000,3.683,
ZeroRAG base,0.927389,796500,3.675,
ZeroRAG base,0.927927,797000,3.808,
ZeroRAG base,0.928458,797500,3.822,
ZeroRAG base,0.928981,798000,3.67,
ZeroRAG base,0.929507,798500,3.732,
ZeroRAG base,0.930029,799000,3.627,
ZeroRAG base,0.93056,799500,3.696,
ZeroRAG base,0.931087,800000,3.773,
ZeroRAG base,0.931614,800500,3.616,
ZeroRAG base,0.93214,801000,3.611,
ZeroRAG base,0.932678,801500,3.712,
ZeroRAG base,0.93321,802000,3.774,
ZeroRAG base,0.933736,802500,3.668,
ZeroRAG base,0.934268,803000,3.59,
ZeroRAG base,0.9348,803500,3.892,
ZeroRAG base,0.935324,804000,3.879,
ZeroRAG base,0.935859,804500,3.73,
ZeroRAG base,0.93639,805000,3.719,
ZeroRAG base,0.936914,805500,3.803,
ZeroRAG base,0.937438,806000,3.827,
ZeroRAG base,0.937974,806500,3.518,
ZeroRAG base,0.938503,807000,3.395,
ZeroRAG base,0.939033,807500,3.454,
ZeroRAG base,0.939564,808000,3.686,
ZeroRAG base,0.940096,808500,3.664,
ZeroRAG base,0.940618,809000,3.353,
ZeroRAG base,0.941144,809500,3.516,
ZeroRAG base,0.941678,810000,3.744,
ZeroRAG base,0.942207,810500,3.65,
ZeroRAG base,0.942734,811000,3.634,
ZeroRAG base,0.943255,811500,3.632,
ZeroRAG base,0.943779,812000,3.854,
ZeroRAG base,0.944321,812500,3.837,
ZeroRAG base,0.944851,813000,3.721,
ZeroRAG base,0.945382,813500,3.826,
ZeroRAG base,0.945913,814000,3.738,
ZeroRAG base,0.946442,814500,3.766,
ZeroRAG base,0.946976,815000,3.831,
ZeroRAG base,0.947502,815500,3.807,
ZeroRAG base,0.948029,816000,3.91,
ZeroRAG base,0.948548,816500,3.773,
ZeroRAG base,0.949078,817000,3.507,
ZeroRAG base,0.949605,817500,3.617,
ZeroRAG base,0.950135,818000,3.574,
ZeroRAG base,0.950665,818500,3.612,
ZeroRAG base,0.95121,819000,3.854,
ZeroRAG base,0.951738,819500,3.835,
ZeroRAG base,0.952261,820000,3.748,
ZeroRAG base,0.952791,820500,3.623,
ZeroRAG base,0.953317,821000,3.761,
ZeroRAG base,0.953851,821500,3.759,
ZeroRAG base,0.954383,822000,3.63,
ZeroRAG base,0.954919,822500,3.75,
ZeroRAG base,0.955443,823000,3.675,
ZeroRAG base,0.955967,823500,3.667,
ZeroRAG base,0.956488,824000,3.763,
ZeroRAG base,0.957009,824500,3.889,
ZeroRAG base,0.957545,825000,3.744,
ZeroRAG base,0.958074,825500,3.587,
ZeroRAG base,0.958607,826000,3.683,
ZeroRAG base,0.959134,826500,3.641,
ZeroRAG base,0.959664,827000,3.709,
ZeroRAG base,0.960197,827500,3.735,
ZeroRAG base,0.960719,828000,3.586,
ZeroRAG base,0.961243,828500,3.587,
ZeroRAG base,0.961762,829000,3.884,
ZeroRAG base,0.96229,829500,3.964,
ZeroRAG base,0.962815,830000,3.775,
ZeroRAG base,0.963338,830500,3.781,
ZeroRAG base,0.96387,831000,3.727,
ZeroRAG base,0.964393,831500,3.549,
ZeroRAG base,0.964919,832000,3.401,
ZeroRAG base,0.965446,832500,3.417,
ZeroRAG base,0.96597,833000,3.566,
ZeroRAG base,0.966501,833500,3.565,
ZeroRAG base,0.967026,834000,3.594,
ZeroRAG base,0.967557,834500,3.782,
ZeroRAG base,0.968091,835000,3.679,
ZeroRAG base,0.968621,835500,3.446,
ZeroRAG base,0.969136,836000,3.565,
ZeroRAG base,0.969671,836500,3.75,
ZeroRAG base,0.970192,837000,3.55,
ZeroRAG base,0.970721,837500,3.519,
ZeroRAG base,0.97125,838000,3.631,
ZeroRAG base,0.971779,838500,3.6,
ZeroRAG base,0.972312,839000,3.674,
ZeroRAG base,0.972843,839500,3.789,
ZeroRAG base,0.973366,840000,3.652,
ZeroRAG base,0.973885,840500,3.589,
ZeroRAG base,0.974419,841000,3.731,
ZeroRAG base,0.974961,841500,3.713,
ZeroRAG base,0.975487,842000,3.619,
ZeroRAG base,0.976019,842500,3.537,
ZeroRAG base,0.976554,843000,3.583,
ZeroRAG base,0.977084,843500,3.795,
ZeroRAG base,0.977612,844000,3.722,
ZeroRAG base,0.978146,844500,3.525,
ZeroRAG base,0.978678,845000,3.736,
ZeroRAG base,0.979219,845500,3.87,
ZeroRAG base,0.979746,846000,3.694,
ZeroRAG base,0.980271,846500,3.589,
ZeroRAG base,0.980796,847000,3.593,
ZeroRAG base,0.981328,847500,3.606,
ZeroRAG base,0.981855,848000,3.734,
ZeroRAG base,0.982383,848500,3.87,
ZeroRAG base,0.982911,849000,3.724,
ZeroRAG base,0.983437,849500,3.653,
ZeroRAG base,0.983959,850000,3.894,
ZeroRAG base,0.984483,850500,3.941,
ZeroRAG base,0.985004,851000,3.812,
ZeroRAG base,0.985528,851500,3.64,
ZeroRAG base,0.986063,852000,3.609,
ZeroRAG base,0.986605,852500,3.668,
ZeroRAG base,0.987127,853000,3.695,
ZeroRAG base,0.987661,853500,3.732,
ZeroRAG base,0.988187,854000,3.677,
ZeroRAG base,0.988708,854500,3.616,
ZeroRAG base,0.989245,855000,3.797,
ZeroRAG base,0.989766,855500,3.931,
ZeroRAG base,0.990287,856000,3.799,
ZeroRAG base,0.990821,856500,3.576,
ZeroRAG base,0.991355,857000,3.373,
ZeroRAG base,0.991883,857500,3.585,
ZeroRAG base,0.992424,858000,3.591,
ZeroRAG base,0.992947,858500,3.413,
ZeroRAG base,0.993466,859000,3.541,
ZeroRAG base,0.993982,859500,3.696,
ZeroRAG base,0.994507,860000,3.737,
ZeroRAG base,0.995032,860500,3.591,
ZeroRAG base,0.995558,861000,3.608,
ZeroRAG base,0.996094,861500,3.633,
ZeroRAG base,0.996618,862000,3.413,
ZeroRAG base,0.997144,862500,3.526,
ZeroRAG base,0.997665,863000,3.804,
ZeroRAG base,0.998197,863500,3.732,
ZeroRAG base,0.998734,864000,3.677,
ZeroRAG base,0.999257,864500,3.727,
ZeroRAG base,0.999778,865000,3.679,
ZeroRAG base,1.000303,865500,3.766,
ZeroRAG base,1.000825,866000,3.7,
ZeroRAG base,1.001359,866500,3.513,
ZeroRAG base,1.001886,867000,3.622,
ZeroRAG base,1.002416,867500,3.6,
ZeroRAG base,1.00295,868000,3.535,
ZeroRAG base,1.003484,868500,3.604,
ZeroRAG base,1.004007,869000,3.586,
ZeroRAG base,1.004535,869500,3.632,
ZeroRAG base,1.005065,870000,3.601,
ZeroRAG base,1.005586,870500,3.461,
ZeroRAG base,1.006106,871000,3.573,
ZeroRAG base,1.006641,871500,3.6,
ZeroRAG base,1.007173,872000,3.492,
ZeroRAG base,1.00771,872500,3.464,
ZeroRAG base,1.008238,873000,3.4,
ZeroRAG base,1.008773,873500,3.538,
ZeroRAG base,1.009296,874000,3.72,
ZeroRAG base,1.00982,874500,3.629,
ZeroRAG base,1.010361,875000,3.592,
ZeroRAG base,1.010882,875500,3.812,
ZeroRAG base,1.01142,876000,3.859,
ZeroRAG base,1.011945,876500,3.717,
ZeroRAG base,1.012478,877000,3.577,
ZeroRAG base,1.013005,877500,3.552,
ZeroRAG base,1.013524,878000,3.686,
ZeroRAG base,1.014048,878500,3.646,
ZeroRAG base,1.014572,879000,3.621,
ZeroRAG base,1.015097,879500,3.57,
ZeroRAG base,1.015622,880000,3.416,
ZeroRAG base,1.016145,880500,3.538,
ZeroRAG base,1.016661,881000,3.595,
ZeroRAG base,1.017189,881500,3.663,
ZeroRAG base,1.017719,882000,3.741,
ZeroRAG base,1.018239,882500,3.744,
ZeroRAG base,1.018758,883000,3.673,
ZeroRAG base,1.019286,883500,3.576,
ZeroRAG base,1.019813,884000,3.631,
ZeroRAG base,1.020339,884500,3.527,
ZeroRAG base,1.020864,885000,3.617,
ZeroRAG base,1.021386,885500,3.738,
ZeroRAG base,1.021913,886000,3.915,
ZeroRAG base,1.022435,886500,4.0,
ZeroRAG base,1.022962,887000,3.732,
ZeroRAG base,1.0235,887500,3.753,
ZeroRAG base,1.024027,888000,3.682,
ZeroRAG base,1.024552,888500,3.44,
ZeroRAG base,1.025087,889000,3.558,
ZeroRAG base,1.025612,889500,3.55,
ZeroRAG base,1.02614,890000,3.574,
ZeroRAG base,1.026661,890500,3.804,
ZeroRAG base,1.027189,891000,3.654,
ZeroRAG base,1.027722,891500,3.603,
ZeroRAG base,1.028243,892000,3.638,
ZeroRAG base,1.028765,892500,3.463,
ZeroRAG base,1.029294,893000,3.579,
ZeroRAG base,1.029822,893500,3.65,
ZeroRAG base,1.030349,894000,3.557,
ZeroRAG base,1.030871,894500,3.647,
ZeroRAG base,1.031397,895000,3.686,
ZeroRAG base,1.031916,895500,3.716,
ZeroRAG base,1.032446,896000,3.57,
ZeroRAG base,1.032976,896500,3.519,
ZeroRAG base,1.033505,897000,3.537,
ZeroRAG base,1.034027,897500,3.4,
ZeroRAG base,1.034552,898000,3.531,
ZeroRAG base,1.035076,898500,3.736,
ZeroRAG base,1.035601,899000,3.598,
ZeroRAG base,1.036127,899500,3.559,
ZeroRAG base,1.036659,900000,3.695,
ZeroRAG base,1.037195,900500,3.698,
ZeroRAG base,1.037727,901000,3.6,
ZeroRAG base,1.038252,901500,3.571,
ZeroRAG base,1.038781,902000,3.523,
ZeroRAG base,1.039311,902500,3.484,
ZeroRAG base,1.039842,903000,3.484,
ZeroRAG base,1.040359,903500,3.468,
ZeroRAG base,1.040888,904000,3.632,
ZeroRAG base,1.041411,904500,3.475,
ZeroRAG base,1.041936,905000,3.334,
ZeroRAG base,1.042467,905500,3.513,
ZeroRAG base,1.04299,906000,3.544,
ZeroRAG base,1.043518,906500,3.573,
ZeroRAG base,1.044043,907000,3.484,
ZeroRAG base,1.044574,907500,3.453,
ZeroRAG base,1.045102,908000,3.696,
ZeroRAG base,1.045642,908500,3.632,
ZeroRAG base,1.04617,909000,3.469,
ZeroRAG base,1.046685,909500,3.43,
ZeroRAG base,1.047211,910000,3.509,
ZeroRAG base,1.047739,910500,3.761,
ZeroRAG base,1.048262,911000,3.863,
ZeroRAG base,1.048784,911500,3.672,
ZeroRAG base,1.049313,912000,3.607,
ZeroRAG base,1.049841,912500,3.601,
ZeroRAG base,1.050362,913000,3.495,
ZeroRAG base,1.050876,913500,3.598,
ZeroRAG base,1.051404,914000,3.559,
ZeroRAG base,1.051923,914500,3.647,
ZeroRAG base,1.052458,915000,3.745,
ZeroRAG base,1.05298,915500,3.652,
ZeroRAG base,1.053509,916000,3.834,
ZeroRAG base,1.054033,916500,3.785,
ZeroRAG base,1.054556,917000,3.526,
ZeroRAG base,1.055081,917500,3.502,
ZeroRAG base,1.055617,918000,3.435,
ZeroRAG base,1.056138,918500,3.492,
ZeroRAG base,1.056661,919000,3.589,
ZeroRAG base,1.057192,919500,3.442,
ZeroRAG base,1.057718,920000,3.556,
ZeroRAG base,1.058247,920500,3.603,
ZeroRAG base,1.058782,921000,3.373,
ZeroRAG base,1.059322,921500,3.501,
ZeroRAG base,1.05984,922000,3.609,
ZeroRAG base,1.060367,922500,3.471,
ZeroRAG base,1.060889,923000,3.479,
ZeroRAG base,1.061416,923500,3.546,
ZeroRAG base,1.061949,924000,3.655,
ZeroRAG base,1.062475,924500,3.525,
ZeroRAG base,1.063002,925000,3.488,
ZeroRAG base,1.063521,925500,3.56,
ZeroRAG base,1.064049,926000,3.511,
ZeroRAG base,1.064573,926500,3.612,
ZeroRAG base,1.065103,927000,3.472,
ZeroRAG base,1.065631,927500,3.464,
ZeroRAG base,1.066164,928000,3.666,
ZeroRAG base,1.066687,928500,3.763,
ZeroRAG base,1.067221,929000,3.784,
ZeroRAG base,1.067745,929500,3.693,
ZeroRAG base,1.06827,930000,3.672,
ZeroRAG base,1.068797,930500,3.646,
ZeroRAG base,1.069322,931000,3.515,
ZeroRAG base,1.069845,931500,3.374,
ZeroRAG base,1.070371,932000,3.487,
ZeroRAG base,1.070903,932500,3.568,
ZeroRAG base,1.071426,933000,3.58,
ZeroRAG base,1.071957,933500,3.517,
ZeroRAG base,1.072484,934000,3.624,
ZeroRAG base,1.073003,934500,3.637,
ZeroRAG base,1.07352,935000,3.437,
ZeroRAG base,1.074043,935500,3.463,
ZeroRAG base,1.074571,936000,3.703,
ZeroRAG base,1.075105,936500,3.644,
ZeroRAG base,1.075637,937000,3.476,
ZeroRAG base,1.076156,937500,3.603,
ZeroRAG base,1.076684,938000,3.638,
ZeroRAG base,1.077205,938500,3.758,
ZeroRAG base,1.077732,939000,3.646,
ZeroRAG base,1.078259,939500,3.485,
ZeroRAG base,1.078792,940000,3.785,
ZeroRAG base,1.079321,940500,3.84,
ZeroRAG base,1.07984,941000,3.693,
ZeroRAG base,1.080353,941500,3.618,
ZeroRAG base,1.080883,942000,3.633,
ZeroRAG base,1.081415,942500,3.666,
ZeroRAG base,1.081934,943000,3.548,
ZeroRAG base,1.082449,943500,3.455,
ZeroRAG base,1.082971,944000,3.583,
ZeroRAG base,1.083491,944500,3.716,
ZeroRAG base,1.084011,945000,3.745,
ZeroRAG base,1.084533,945500,3.758,
ZeroRAG base,1.085059,946000,3.648,
ZeroRAG base,1.085584,946500,3.565,
ZeroRAG base,1.086103,947000,3.427,
ZeroRAG base,1.086638,947500,3.494,
ZeroRAG base,1.087163,948000,3.705,
ZeroRAG base,1.087678,948500,3.85,
ZeroRAG base,1.08821,949000,3.587,
ZeroRAG base,1.08873,949500,3.287,
ZeroRAG base,1.089268,950000,3.282,
ZeroRAG base,1.089798,950500,3.484,
ZeroRAG base,1.090317,951000,3.621,
ZeroRAG base,1.090843,951500,3.398,
ZeroRAG base,1.091365,952000,3.314,
ZeroRAG base,1.091901,952500,3.465,
ZeroRAG base,1.092423,953000,3.445,
ZeroRAG base,1.092947,953500,3.359,
ZeroRAG base,1.093469,954000,3.544,
ZeroRAG base,1.093998,954500,3.672,
ZeroRAG base,1.094527,955000,3.536,
ZeroRAG base,1.095051,955500,3.497,
ZeroRAG base,1.095567,956000,3.468,
ZeroRAG base,1.096091,956500,3.415,
ZeroRAG base,1.096619,957000,3.626,
ZeroRAG base,1.097144,957500,3.58,
ZeroRAG base,1.097683,958000,3.518,
ZeroRAG base,1.098206,958500,3.512,
ZeroRAG base,1.098737,959000,3.396,
ZeroRAG base,1.099257,959500,3.621,
ZeroRAG base,1.099789,960000,3.687,
ZeroRAG base,1.100312,960500,3.647,
ZeroRAG base,1.100836,961000,3.557,
ZeroRAG base,1.101355,961500,3.374,
ZeroRAG base,1.101877,962000,3.44,
ZeroRAG base,1.1024,962500,3.46,
ZeroRAG base,1.102924,963000,3.414,
ZeroRAG base,1.103447,963500,3.491,
ZeroRAG base,1.103972,964000,3.665,
ZeroRAG base,1.104492,964500,3.773,
ZeroRAG base,1.10501,965000,3.506,
ZeroRAG base,1.105541,965500,3.368,
ZeroRAG base,1.10607,966000,3.477,
ZeroRAG base,1.106607,966500,3.512,
ZeroRAG base,1.107129,967000,3.603,
ZeroRAG base,1.107648,967500,3.636,
ZeroRAG base,1.108169,968000,3.567,
ZeroRAG base,1.108697,968500,3.612,
ZeroRAG base,1.109215,969000,3.759,
ZeroRAG base,1.10974,969500,3.61,
ZeroRAG base,1.110271,970000,3.504,
ZeroRAG base,1.110786,970500,3.755,
ZeroRAG base,1.111312,971000,3.65,
ZeroRAG base,1.111832,971500,3.388,
ZeroRAG base,1.112362,972000,3.575,
ZeroRAG base,1.112881,972500,3.58,
ZeroRAG base,1.113411,973000,3.491,
ZeroRAG base,1.113945,973500,3.623,
ZeroRAG base,1.114462,974000,3.569,
ZeroRAG base,1.114987,974500,3.435,
ZeroRAG base,1.115514,975000,3.421,
ZeroRAG base,1.116046,975500,3.594,
ZeroRAG base,1.116569,976000,3.592,
ZeroRAG base,1.117097,976500,3.445,
ZeroRAG base,1.117616,977000,3.52,
ZeroRAG base,1.118146,977500,3.629,
ZeroRAG base,1.11868,978000,3.589,
ZeroRAG base,1.119206,978500,3.509,
ZeroRAG base,1.119727,979000,3.538,
ZeroRAG base,1.120248,979500,3.822,
ZeroRAG base,1.120776,980000,3.769,
ZeroRAG base,1.121295,980500,3.476,
ZeroRAG base,1.121831,981000,3.599,
ZeroRAG base,1.122363,981500,3.748,
ZeroRAG base,1.122887,982000,3.75,
ZeroRAG base,1.123414,982500,3.534,
ZeroRAG base,1.12394,983000,3.369,
ZeroRAG base,1.124465,983500,3.612,
ZeroRAG base,1.12499,984000,3.688,
ZeroRAG base,1.125513,984500,3.601,
ZeroRAG base,1.126044,985000,3.619,
ZeroRAG base,1.126571,985500,3.552,
ZeroRAG base,1.127099,986000,3.498,
ZeroRAG base,1.127628,986500,3.332,
ZeroRAG base,1.128152,987000,3.306,
ZeroRAG base,1.128675,987500,3.505,
ZeroRAG base,1.129202,988000,3.468,
ZeroRAG base,1.12973,988500,3.421,
ZeroRAG base,1.130253,989000,3.556,
ZeroRAG base,1.130779,989500,3.623,
ZeroRAG base,1.131293,990000,3.515,
ZeroRAG base,1.131823,990500,3.348,
ZeroRAG base,1.132356,991000,3.327,
ZeroRAG base,1.132875,991500,3.399,
ZeroRAG base,1.133401,992000,3.269,
ZeroRAG base,1.133917,992500,3.282,
ZeroRAG base,1.134448,993000,3.404,
ZeroRAG base,1.134975,993500,3.461,
ZeroRAG base,1.135503,994000,3.53,
ZeroRAG base,1.136029,994500,3.62,
ZeroRAG base,1.136553,995000,3.759,
ZeroRAG base,1.137076,995500,3.594,
ZeroRAG base,1.1376,996000,3.475,
ZeroRAG base,1.138132,996500,3.492,
ZeroRAG base,1.138655,997000,3.39,
ZeroRAG base,1.139177,997500,3.579,
ZeroRAG base,1.139699,998000,3.606,
ZeroRAG base,1.140214,998500,3.525,
ZeroRAG base,1.140737,999000,3.655,
ZeroRAG base,1.141263,999500,3.48,
ZeroRAG base,1.141781,1000000,3.483,
ZeroRAG base,1.142316,1000500,3.619,
ZeroRAG base,1.142834,1001000,3.439,
ZeroRAG base,1.143351,1001500,3.349,
ZeroRAG base,1.143868,1002000,3.529,
ZeroRAG base,1.144403,1002500,3.562,
ZeroRAG base,1.144926,1003000,3.486,
ZeroRAG base,1.145458,1003500,3.471,
ZeroRAG base,1.145994,1004000,3.494,
ZeroRAG base,1.146516,1004500,3.548,
ZeroRAG base,1.147033,1005000,3.632,
ZeroRAG base,1.147556,1005500,3.512,
ZeroRAG base,1.148081,1006000,3.377,
ZeroRAG base,1.148602,1006500,3.452,
ZeroRAG base,1.149126,1007000,3.569,
ZeroRAG base,1.149645,1007500,3.635,
ZeroRAG base,1.150171,1008000,3.721,
ZeroRAG base,1.150706,1008500,3.737,
ZeroRAG base,1.151231,1009000,3.666,
ZeroRAG base,1.151763,1009500,3.674,
ZeroRAG base,1.152283,1010000,3.673,
ZeroRAG base,1.1528,1010500,3.707,
ZeroRAG base,1.153318,1011000,3.598,
ZeroRAG base,1.153854,1011500,3.489,
ZeroRAG base,1.154382,1012000,3.513,
ZeroRAG base,1.154905,1012500,3.544,
ZeroRAG base,1.155427,1013000,3.466,
ZeroRAG base,1.155939,1013500,3.478,
ZeroRAG base,1.156468,1014000,3.542,
ZeroRAG base,1.156988,1014500,3.59,
ZeroRAG base,1.157504,1015000,3.591,
ZeroRAG base,1.158021,1015500,3.461,
ZeroRAG base,1.158547,1016000,3.508,
ZeroRAG base,1.159072,1016500,3.582,
ZeroRAG base,1.159602,1017000,3.469,
ZeroRAG base,1.160123,1017500,3.41,
ZeroRAG base,1.160646,1018000,3.593,
ZeroRAG base,1.161177,1018500,3.637,
ZeroRAG base,1.161697,1019000,3.51,
ZeroRAG base,1.162222,1019500,3.459,
ZeroRAG base,1.162755,1020000,3.496,
ZeroRAG base,1.163281,1020500,3.538,
ZeroRAG base,1.163811,1021000,3.431,
ZeroRAG base,1.164327,1021500,3.393,
ZeroRAG base,1.16485,1022000,3.478,
ZeroRAG base,1.16537,1022500,3.669,
ZeroRAG base,1.165901,1023000,3.816,
ZeroRAG base,1.166421,1023500,3.598,
ZeroRAG base,1.16695,1024000,3.434,
ZeroRAG base,1.167478,1024500,3.522,
ZeroRAG base,1.168003,1025000,3.702,
ZeroRAG base,1.168532,1025500,3.828,
ZeroRAG base,1.169053,1026000,3.791,
ZeroRAG base,1.169579,1026500,3.625,
ZeroRAG base,1.170105,1027000,3.593,
ZeroRAG base,1.170629,1027500,3.571,
ZeroRAG base,1.17115,1028000,3.477,
ZeroRAG base,1.171674,1028500,3.494,
ZeroRAG base,1.172201,1029000,3.549,
ZeroRAG base,1.172722,1029500,3.432,
ZeroRAG base,1.17325,1030000,3.374,
ZeroRAG base,1.173776,1030500,3.411,
ZeroRAG base,1.174297,1031000,3.438,
ZeroRAG base,1.17481,1031500,3.505,
ZeroRAG base,1.175338,1032000,3.361,
ZeroRAG base,1.175855,1032500,3.281,
ZeroRAG base,1.176379,1033000,3.343,
ZeroRAG base,1.176905,1033500,3.357,
ZeroRAG base,1.177418,1034000,3.461,
ZeroRAG base,1.177945,1034500,3.529,
ZeroRAG base,1.178468,1035000,3.314,
ZeroRAG base,1.178998,1035500,3.342,
ZeroRAG base,1.179528,1036000,3.563,
ZeroRAG base,1.180049,1036500,3.544,
ZeroRAG base,1.180573,1037000,3.41,
ZeroRAG base,1.181105,1037500,3.445,
ZeroRAG base,1.181624,1038000,3.581,
ZeroRAG base,1.182143,1038500,3.576,
ZeroRAG base,1.182662,1039000,3.488,
ZeroRAG base,1.183186,1039500,3.538,
ZeroRAG base,1.183714,1040000,3.542,
ZeroRAG base,1.184247,1040500,3.459,
ZeroRAG base,1.184768,1041000,3.507,
ZeroRAG base,1.185294,1041500,3.497,
ZeroRAG base,1.185817,1042000,3.378,
ZeroRAG base,1.186346,1042500,3.41,
ZeroRAG base,1.186872,1043000,3.758,
ZeroRAG base,1.1874,1043500,3.796,
ZeroRAG base,1.187929,1044000,3.574,
ZeroRAG base,1.188459,1044500,3.455,
ZeroRAG base,1.188987,1045000,3.469,
ZeroRAG base,1.18951,1045500,3.644,
ZeroRAG base,1.19004,1046000,3.5,
ZeroRAG base,1.190566,1046500,3.294,
ZeroRAG base,1.191087,1047000,3.269,
ZeroRAG base,1.19161,1047500,3.347,
ZeroRAG base,1.192139,1048000,3.576,
ZeroRAG base,1.192665,1048500,3.478,
ZeroRAG base,1.193184,1049000,3.417,
ZeroRAG base,1.193706,1049500,3.562,
ZeroRAG base,1.194228,1050000,3.423,
ZeroRAG base,1.194754,1050500,3.346,
ZeroRAG base,1.195276,1051000,3.409,
ZeroRAG base,1.19581,1051500,3.505,
ZeroRAG base,1.196333,1052000,3.447,
ZeroRAG base,1.196854,1052500,3.384,
ZeroRAG base,1.197378,1053000,3.442,
ZeroRAG base,1.197911,1053500,3.455,
ZeroRAG base,1.198437,1054000,3.45,
ZeroRAG base,1.19896,1054500,3.465,
ZeroRAG base,1.19948,1055000,3.476,
ZeroRAG base,1.200003,1055500,3.48,
ZeroRAG base,1.200527,1056000,3.521,
ZeroRAG base,1.201054,1056500,3.591,
ZeroRAG base,1.201581,1057000,3.525,
ZeroRAG base,1.202107,1057500,3.48,
ZeroRAG base,1.202634,1058000,3.57,
ZeroRAG base,1.203157,1058500,3.453,
ZeroRAG base,1.203676,1059000,3.378,
ZeroRAG base,1.2042,1059500,3.511,
ZeroRAG base,1.204723,1060000,3.478,
ZeroRAG base,1.205251,1060500,3.362,
ZeroRAG base,1.205775,1061000,3.355,
ZeroRAG base,1.206298,1061500,3.457,
ZeroRAG base,1.206818,1062000,3.545,
ZeroRAG base,1.207338,1062500,3.358,
ZeroRAG base,1.207862,1063000,3.284,
ZeroRAG base,1.208382,1063500,3.52,
ZeroRAG base,1.208908,1064000,3.585,
ZeroRAG base,1.209426,1064500,3.413,
ZeroRAG base,1.209942,1065000,3.376,
ZeroRAG base,1.210468,1065500,3.494,
ZeroRAG base,1.210989,1066000,3.556,
ZeroRAG base,1.211508,1066500,3.477,
ZeroRAG base,1.21203,1067000,3.39,
ZeroRAG base,1.212556,1067500,3.492,
ZeroRAG base,1.213085,1068000,3.523,
ZeroRAG base,1.213611,1068500,3.332,
ZeroRAG base,1.214131,1069000,3.323,
ZeroRAG base,1.214658,1069500,3.33,
ZeroRAG base,1.215189,1070000,3.376,
ZeroRAG base,1.215711,1070500,3.527,
ZeroRAG base,1.216245,1071000,3.551,
ZeroRAG base,1.216771,1071500,3.446,
ZeroRAG base,1.217282,1072000,3.511,
ZeroRAG base,1.2178,1072500,3.487,
ZeroRAG base,1.218324,1073000,3.232,
ZeroRAG base,1.21885,1073500,3.22,
ZeroRAG base,1.219391,1074000,3.375,
ZeroRAG base,1.219923,1074500,3.481,
ZeroRAG base,1.220439,1075000,3.44,
ZeroRAG base,1.220961,1075500,3.419,
ZeroRAG base,1.221486,1076000,3.564,
ZeroRAG base,1.222009,1076500,3.538,
ZeroRAG base,1.222533,1077000,3.418,
ZeroRAG base,1.223056,1077500,3.297,
ZeroRAG base,1.223582,1078000,3.3,
ZeroRAG base,1.224112,1078500,3.468,
ZeroRAG base,1.224639,1079000,3.449,
ZeroRAG base,1.225157,1079500,3.403,
ZeroRAG base,1.225683,1080000,3.344,
ZeroRAG base,1.226204,1080500,3.29,
ZeroRAG base,1.226719,1081000,3.439,
ZeroRAG base,1.227242,1081500,3.336,
ZeroRAG base,1.227771,1082000,3.288,
ZeroRAG base,1.228301,1082500,3.446,
ZeroRAG base,1.228823,1083000,3.374,
ZeroRAG base,1.229333,1083500,3.414,
ZeroRAG base,1.229849,1084000,3.443,
ZeroRAG base,1.230371,1084500,3.401,
ZeroRAG base,1.230891,1085000,3.464,
ZeroRAG base,1.231418,1085500,3.489,
ZeroRAG base,1.231944,1086000,3.505,
ZeroRAG base,1.232468,1086500,3.543,
ZeroRAG base,1.232991,1087000,3.397,
ZeroRAG base,1.233523,1087500,3.239,
ZeroRAG base,1.234041,1088000,3.359,
ZeroRAG base,1.234562,1088500,3.473,
ZeroRAG base,1.235091,1089000,3.37,
ZeroRAG base,1.235612,1089500,3.391,
ZeroRAG base,1.236135,1090000,3.594,
ZeroRAG base,1.236657,1090500,3.574,
ZeroRAG base,1.237189,1091000,3.412,
ZeroRAG base,1.237708,1091500,3.405,
ZeroRAG base,1.238234,1092000,3.313,
ZeroRAG base,1.238759,1092500,3.229,
ZeroRAG base,1.23929,1093000,3.34,
ZeroRAG base,1.239814,1093500,3.478,
ZeroRAG base,1.240327,1094000,3.481,
ZeroRAG base,1.240849,1094500,3.34,
ZeroRAG base,1.241368,1095000,3.343,
ZeroRAG base,1.241887,1095500,3.445,
ZeroRAG base,1.242407,1096000,3.51,
ZeroRAG base,1.242933,1096500,3.423,
ZeroRAG base,1.243458,1097000,3.354,
ZeroRAG base,1.243985,1097500,3.423,
ZeroRAG base,1.244509,1098000,3.57,
ZeroRAG base,1.245035,1098500,3.676,
ZeroRAG base,1.245566,1099000,3.571,
ZeroRAG base,1.246085,1099500,3.387,
ZeroRAG base,1.246604,1100000,3.431,
ZeroRAG base,1.247124,1100500,3.428,
ZeroRAG base,1.247655,1101000,3.209,
ZeroRAG base,1.248178,1101500,3.194,
ZeroRAG base,1.248701,1102000,3.402,
ZeroRAG base,1.249227,1102500,3.568,
ZeroRAG base,1.249754,1103000,3.66,
ZeroRAG base,1.250275,1103500,3.619,
ZeroRAG base,1.250801,1104000,3.257,
ZeroRAG base,1.251322,1104500,3.338,
ZeroRAG base,1.251839,1105000,3.538,
ZeroRAG base,1.252351,1105500,3.495,
ZeroRAG base,1.252891,1106000,3.58,
ZeroRAG base,1.253416,1106500,3.427,
ZeroRAG base,1.253931,1107000,3.523,
ZeroRAG base,1.254455,1107500,3.521,
ZeroRAG base,1.25497,1108000,3.312,
ZeroRAG base,1.255494,1108500,3.526,
ZeroRAG base,1.256022,1109000,3.419,
ZeroRAG base,1.256544,1109500,3.25,
ZeroRAG base,1.257069,1110000,3.367,
ZeroRAG base,1.25759,1110500,3.42,
ZeroRAG base,1.258112,1111000,3.307,
ZeroRAG base,1.258637,1111500,3.456,
ZeroRAG base,1.259157,1112000,3.593,
ZeroRAG base,1.259685,1112500,3.565,
ZeroRAG base,1.260205,1113000,3.528,
ZeroRAG base,1.260732,1113500,3.558,
ZeroRAG base,1.261244,1114000,3.462,
ZeroRAG base,1.261766,1114500,3.362,
ZeroRAG base,1.262283,1115000,3.445,
ZeroRAG base,1.262804,1115500,3.293,
ZeroRAG base,1.263323,1116000,3.184,
ZeroRAG base,1.263846,1116500,3.337,
ZeroRAG base,1.264382,1117000,3.544,
ZeroRAG base,1.264905,1117500,3.412,
ZeroRAG base,1.265427,1118000,3.345,
ZeroRAG base,1.265942,1118500,3.377,
ZeroRAG base,1.266456,1119000,3.329,
ZeroRAG base,1.266972,1119500,3.248,
ZeroRAG base,1.267495,1120000,3.405,
ZeroRAG base,1.268017,1120500,3.51,
ZeroRAG base,1.268538,1121000,3.297,
ZeroRAG base,1.269061,1121500,3.342,
ZeroRAG base,1.269592,1122000,3.419,
ZeroRAG base,1.270121,1122500,3.375,
ZeroRAG base,1.270641,1123000,3.552,
ZeroRAG base,1.271164,1123500,3.558,
ZeroRAG base,1.271684,1124000,3.321,
ZeroRAG base,1.272204,1124500,3.294,
ZeroRAG base,1.272729,1125000,3.353,
ZeroRAG base,1.273245,1125500,3.371,
ZeroRAG base,1.273772,1126000,3.3,
ZeroRAG base,1.274292,1126500,3.274,
ZeroRAG base,1.27481,1127000,3.356,
ZeroRAG base,1.275332,1127500,3.319,
ZeroRAG base,1.275852,1128000,3.387,
ZeroRAG base,1.27638,1128500,3.434,
ZeroRAG base,1.276898,1129000,3.269,
ZeroRAG base,1.277426,1129500,3.288,
ZeroRAG base,1.277948,1130000,3.373,
ZeroRAG base,1.278471,1130500,3.285,
ZeroRAG base,1.278995,1131000,3.397,
ZeroRAG base,1.27952,1131500,3.38,
ZeroRAG base,1.280041,1132000,3.411,
ZeroRAG base,1.280565,1132500,3.543,
ZeroRAG base,1.28108,1133000,3.442,
ZeroRAG base,1.281599,1133500,3.431,
ZeroRAG base,1.282129,1134000,3.378,
ZeroRAG base,1.282654,1134500,3.432,
ZeroRAG base,1.283173,1135000,3.357,
ZeroRAG base,1.283694,1135500,3.247,
ZeroRAG base,1.284217,1136000,3.262,
ZeroRAG base,1.28474,1136500,3.266,
ZeroRAG base,1.285258,1137000,3.36,
ZeroRAG base,1.285782,1137500,3.334,
ZeroRAG base,1.286296,1138000,3.34,
ZeroRAG base,1.286821,1138500,3.44,
ZeroRAG base,1.28734,1139000,3.398,
ZeroRAG base,1.287854,1139500,3.365,
ZeroRAG base,1.288377,1140000,3.357,
ZeroRAG base,1.288901,1140500,3.495,
ZeroRAG base,1.289426,1141000,3.546,
ZeroRAG base,1.289949,1141500,3.556,
ZeroRAG base,1.290472,1142000,3.574,
ZeroRAG base,1.29099,1142500,3.43,
ZeroRAG base,1.291516,1143000,3.365,
ZeroRAG base,1.292035,1143500,3.281,
ZeroRAG base,1.292554,1144000,3.139,
ZeroRAG base,1.293077,1144500,3.276,
ZeroRAG base,1.293594,1145000,3.456,
ZeroRAG base,1.294116,1145500,3.341,
ZeroRAG base,1.294635,1146000,3.244,
ZeroRAG base,1.29516,1146500,3.339,
ZeroRAG base,1.295689,1147000,3.461,
ZeroRAG base,1.296216,1147500,3.489,
ZeroRAG base,1.296736,1148000,3.495,
ZeroRAG base,1.297258,1148500,3.49,
ZeroRAG base,1.297767,1149000,3.353,
ZeroRAG base,1.298287,1149500,3.199,
ZeroRAG base,1.298797,1150000,3.184,
ZeroRAG base,1.299319,1150500,3.332,
ZeroRAG base,1.299849,1151000,3.356,
ZeroRAG base,1.300361,1151500,3.24,
ZeroRAG base,1.300888,1152000,3.302,
ZeroRAG base,1.301412,1152500,3.364,
ZeroRAG base,1.301931,1153000,3.321,
ZeroRAG base,1.302451,1153500,3.279,
ZeroRAG base,1.302971,1154000,3.418,
ZeroRAG base,1.303492,1154500,3.413,
ZeroRAG base,1.30401,1155000,3.432,
ZeroRAG base,1.304533,1155500,3.475,
ZeroRAG base,1.30506,1156000,3.303,
ZeroRAG base,1.305588,1156500,3.265,
ZeroRAG base,1.306113,1157000,3.281,
ZeroRAG base,1.306624,1157500,3.487,
ZeroRAG base,1.307142,1158000,3.405,
ZeroRAG base,1.307663,1158500,3.26,
ZeroRAG base,1.308183,1159000,3.537,
ZeroRAG base,1.308702,1159500,3.417,
ZeroRAG base,1.309227,1160000,3.307,
ZeroRAG base,1.309748,1160500,3.297,
ZeroRAG base,1.310272,1161000,3.284,
ZeroRAG base,1.310791,1161500,3.39,
ZeroRAG base,1.311312,1162000,3.349,
ZeroRAG base,1.311837,1162500,3.353,
ZeroRAG base,1.312362,1163000,3.392,
ZeroRAG base,1.312878,1163500,3.331,
ZeroRAG base,1.313403,1164000,3.319,
ZeroRAG base,1.313927,1164500,3.293,
ZeroRAG base,1.314448,1165000,3.304,
ZeroRAG base,1.314968,1165500,3.449,
ZeroRAG base,1.315482,1166000,3.501,
ZeroRAG base,1.315995,1166500,3.33,
ZeroRAG base,1.316517,1167000,3.305,
ZeroRAG base,1.317042,1167500,3.542,
ZeroRAG base,1.317562,1168000,3.519,
ZeroRAG base,1.318081,1168500,3.337,
ZeroRAG base,1.318599,1169000,3.273,
ZeroRAG base,1.319118,1169500,3.294,
ZeroRAG base,1.319645,1170000,3.496,
ZeroRAG base,1.320163,1170500,3.532,
ZeroRAG base,1.320678,1171000,3.55,
ZeroRAG base,1.321197,1171500,3.548,
ZeroRAG base,1.321718,1172000,3.399,
ZeroRAG base,1.322243,1172500,3.352,
ZeroRAG base,1.322766,1173000,3.298,
ZeroRAG base,1.323293,1173500,3.245,
ZeroRAG base,1.323815,1174000,3.359,
ZeroRAG base,1.324332,1174500,3.484,
ZeroRAG base,1.32485,1175000,3.422,
ZeroRAG base,1.325365,1175500,3.374,
ZeroRAG base,1.325884,1176000,3.333,
ZeroRAG base,1.3264,1176500,3.38,
ZeroRAG base,1.326922,1177000,3.4,
ZeroRAG base,1.327452,1177500,3.223,
ZeroRAG base,1.327977,1178000,3.265,
ZeroRAG base,1.328507,1178500,3.401,
ZeroRAG base,1.329023,1179000,3.314,
ZeroRAG base,1.329548,1179500,3.322,
ZeroRAG base,1.330068,1180000,3.218,
ZeroRAG base,1.330594,1180500,3.162,
ZeroRAG base,1.331117,1181000,3.321,
ZeroRAG base,1.331634,1181500,3.392,
ZeroRAG base,1.332151,1182000,3.317,
ZeroRAG base,1.33267,1182500,3.251,
ZeroRAG base,1.333194,1183000,3.391,
ZeroRAG base,1.333715,1183500,3.456,
ZeroRAG base,1.334239,1184000,3.369,
ZeroRAG base,1.334753,1184500,3.314,
ZeroRAG base,1.335277,1185000,3.331,
ZeroRAG base,1.335793,1185500,3.41,
ZeroRAG base,1.336306,1186000,3.449,
ZeroRAG base,1.336822,1186500,3.389,
ZeroRAG base,1.337339,1187000,3.347,
ZeroRAG base,1.337862,1187500,3.246,
ZeroRAG base,1.33838,1188000,3.308,
ZeroRAG base,1.338903,1188500,3.405,
ZeroRAG base,1.339433,1189000,3.373,
ZeroRAG base,1.339954,1189500,3.307,
ZeroRAG base,1.340475,1190000,3.313,
ZeroRAG base,1.340999,1190500,3.332,
ZeroRAG base,1.34152,1191000,3.364,
ZeroRAG base,1.342041,1191500,3.45,
ZeroRAG base,1.342561,1192000,3.366,
ZeroRAG base,1.343076,1192500,3.262,
ZeroRAG base,1.343595,1193000,3.31,
ZeroRAG base,1.344111,1193500,3.485,
ZeroRAG base,1.344627,1194000,3.443,
ZeroRAG base,1.345156,1194500,3.491,
ZeroRAG base,1.345681,1195000,3.556,
ZeroRAG base,1.346201,1195500,3.462,
ZeroRAG base,1.346725,1196000,3.481,
ZeroRAG base,1.347246,1196500,3.517,
ZeroRAG base,1.347765,1197000,3.491,
ZeroRAG base,1.348287,1197500,3.286,
ZeroRAG base,1.348803,1198000,3.291,
ZeroRAG base,1.349321,1198500,3.446,
ZeroRAG base,1.349835,1199000,3.371,
ZeroRAG base,1.35035,1199500,3.268,
ZeroRAG base,1.350868,1200000,3.272,
ZeroRAG base,1.351387,1200500,3.244,
ZeroRAG base,1.351912,1201000,3.239,
ZeroRAG base,1.352428,1201500,3.342,
ZeroRAG base,1.352948,1202000,3.348,
ZeroRAG base,1.353466,1202500,3.27,
ZeroRAG base,1.353981,1203000,3.217,
ZeroRAG base,1.354505,1203500,3.316,
ZeroRAG base,1.355027,1204000,3.296,
ZeroRAG base,1.355557,1204500,3.466,
ZeroRAG base,1.356072,1205000,3.664,
ZeroRAG base,1.3566,1205500,3.474,
ZeroRAG base,1.357124,1206000,3.438,
ZeroRAG base,1.357641,1206500,3.514,
ZeroRAG base,1.358157,1207000,3.473,
ZeroRAG base,1.358688,1207500,3.359,
ZeroRAG base,1.35921,1208000,3.273,
ZeroRAG base,1.35973,1208500,3.368,
ZeroRAG base,1.360257,1209000,3.578,
ZeroRAG base,1.360782,1209500,3.456,
ZeroRAG base,1.361295,1210000,3.289,
ZeroRAG base,1.361815,1210500,3.323,
ZeroRAG base,1.362331,1211000,3.345,
ZeroRAG base,1.362859,1211500,3.331,
ZeroRAG base,1.363367,1212000,3.251,
ZeroRAG base,1.36388,1212500,3.215,
ZeroRAG base,1.364413,1213000,3.191,
ZeroRAG base,1.364941,1213500,3.311,
ZeroRAG base,1.365465,1214000,3.367,
ZeroRAG base,1.365972,1214500,3.225,
ZeroRAG base,1.366491,1215000,3.253,
ZeroRAG base,1.367007,1215500,3.352,
ZeroRAG base,1.367531,1216000,3.231,
ZeroRAG base,1.368045,1216500,3.132,
ZeroRAG base,1.368562,1217000,3.157,
ZeroRAG base,1.369081,1217500,3.272,
ZeroRAG base,1.369596,1218000,3.439,
ZeroRAG base,1.370122,1218500,3.411,
ZeroRAG base,1.370646,1219000,3.306,
ZeroRAG base,1.371162,1219500,3.346,
ZeroRAG base,1.37168,1220000,3.373,
ZeroRAG base,1.372207,1220500,3.374,
ZeroRAG base,1.372728,1221000,3.446,
ZeroRAG base,1.373242,1221500,3.474,
ZeroRAG base,1.373758,1222000,3.334,
ZeroRAG base,1.374274,1222500,3.331,
ZeroRAG base,1.374793,1223000,3.488,
ZeroRAG base,1.375312,1223500,3.407,
ZeroRAG base,1.375828,1224000,3.337,
ZeroRAG base,1.37634,1224500,3.342,
ZeroRAG base,1.376868,1225000,3.353,
ZeroRAG base,1.377389,1225500,3.295,
ZeroRAG base,1.377906,1226000,3.351,
ZeroRAG base,1.378422,1226500,3.258,
ZeroRAG base,1.378939,1227000,3.233,
ZeroRAG base,1.379454,1227500,3.353,
ZeroRAG base,1.379969,1228000,3.271,
ZeroRAG base,1.380484,1228500,3.302,
ZeroRAG base,1.381007,1229000,3.363,
ZeroRAG base,1.381528,1229500,3.329,
ZeroRAG base,1.382045,1230000,3.226,
ZeroRAG base,1.382567,1230500,3.317,
ZeroRAG base,1.38309,1231000,3.355,
ZeroRAG base,1.383609,1231500,3.309,
ZeroRAG base,1.38412,1232000,3.228,
ZeroRAG base,1.384644,1232500,3.186,
ZeroRAG base,1.385165,1233000,3.27,
ZeroRAG base,1.385686,1233500,3.288,
ZeroRAG base,1.386203,1234000,3.25,
ZeroRAG base,1.386716,1234500,3.311,
ZeroRAG base,1.38723,1235000,3.345,
ZeroRAG base,1.387752,1235500,3.255,
ZeroRAG base,1.388272,1236000,3.135,
ZeroRAG base,1.388793,1236500,3.233,
ZeroRAG base,1.389311,1237000,3.418,
ZeroRAG base,1.38982,1237500,3.302,
ZeroRAG base,1.390336,1238000,3.23,
ZeroRAG base,1.390859,1238500,3.207,
ZeroRAG base,1.391375,1239000,3.225,
ZeroRAG base,1.391901,1239500,3.37,
ZeroRAG base,1.39242,1240000,3.461,
ZeroRAG base,1.392947,1240500,3.541,
ZeroRAG base,1.393459,1241000,3.536,
ZeroRAG base,1.393978,1241500,3.26,
ZeroRAG base,1.394493,1242000,3.303,
ZeroRAG base,1.395013,1242500,3.397,
ZeroRAG base,1.395537,1243000,3.276,
ZeroRAG base,1.396053,1243500,3.277,
ZeroRAG base,1.396578,1244000,3.184,
ZeroRAG base,1.397104,1244500,3.317,
ZeroRAG base,1.397627,1245000,3.474,
ZeroRAG base,1.398153,1245500,3.304,
ZeroRAG base,1.398668,1246000,3.3,
ZeroRAG base,1.399186,1246500,3.34,
ZeroRAG base,1.399706,1247000,3.298,
ZeroRAG base,1.400237,1247500,3.309,
ZeroRAG base,1.400759,1248000,3.326,
ZeroRAG base,1.401276,1248500,3.236,
ZeroRAG base,1.401797,1249000,3.12,
ZeroRAG base,1.402318,1249500,3.135,
ZeroRAG base,1.402839,1250000,3.137,
ZeroRAG base,1.403358,1250500,3.237,
ZeroRAG base,1.403867,1251000,3.347,
ZeroRAG base,1.404388,1251500,3.191,
ZeroRAG base,1.404911,1252000,3.052,
ZeroRAG base,1.405426,1252500,3.37,
ZeroRAG base,1.405951,1253000,3.514,
ZeroRAG base,1.40647,1253500,3.258,
ZeroRAG base,1.406984,1254000,3.327,
ZeroRAG base,1.407511,1254500,3.444,
ZeroRAG base,1.408032,1255000,3.333,
ZeroRAG base,1.408544,1255500,3.222,
ZeroRAG base,1.409064,1256000,3.23,
ZeroRAG base,1.409577,1256500,3.394,
ZeroRAG base,1.410094,1257000,3.472,
ZeroRAG base,1.410614,1257500,3.484,
ZeroRAG base,1.411126,1258000,3.418,
ZeroRAG base,1.411641,1258500,3.264,
ZeroRAG base,1.412158,1259000,3.148,
ZeroRAG base,1.412675,1259500,3.144,
ZeroRAG base,1.413196,1260000,3.157,
ZeroRAG base,1.413723,1260500,3.232,
ZeroRAG base,1.414247,1261000,3.261,
ZeroRAG base,1.414775,1261500,3.245,
ZeroRAG base,1.415291,1262000,3.187,
ZeroRAG base,1.415811,1262500,3.287,
ZeroRAG base,1.416334,1263000,3.451,
ZeroRAG base,1.41686,1263500,3.343,
ZeroRAG base,1.417379,1264000,3.313,
ZeroRAG base,1.417896,1264500,3.242,
ZeroRAG base,1.418413,1265000,3.314,
ZeroRAG base,1.418926,1265500,3.328,
ZeroRAG base,1.419443,1266000,3.22,
ZeroRAG base,1.419959,1266500,3.287,
ZeroRAG base,1.420479,1267000,3.456,
ZeroRAG base,1.421004,1267500,3.376,
ZeroRAG base,1.421524,1268000,3.241,
ZeroRAG base,1.422044,1268500,3.274,
ZeroRAG base,1.42256,1269000,3.242,
ZeroRAG base,1.423073,1269500,3.247,
ZeroRAG base,1.423592,1270000,3.254,
ZeroRAG base,1.424115,1270500,3.285,
ZeroRAG base,1.424635,1271000,3.329,
ZeroRAG base,1.425154,1271500,3.329,
ZeroRAG base,1.425671,1272000,3.129,
ZeroRAG base,1.426188,1272500,3.144,
ZeroRAG base,1.4267,1273000,3.269,
ZeroRAG base,1.427219,1273500,3.267,
ZeroRAG base,1.427743,1274000,3.417,
ZeroRAG base,1.428261,1274500,3.369,
ZeroRAG base,1.428782,1275000,3.312,
ZeroRAG base,1.4293,1275500,3.32,
ZeroRAG base,1.429821,1276000,3.214,
ZeroRAG base,1.430333,1276500,3.24,
ZeroRAG base,1.430853,1277000,3.274,
ZeroRAG base,1.431376,1277500,3.256,
ZeroRAG base,1.431894,1278000,3.344,
ZeroRAG base,1.432421,1278500,3.524,
ZeroRAG base,1.432941,1279000,3.393,
ZeroRAG base,1.433456,1279500,3.15,
ZeroRAG base,1.433968,1280000,3.159,
ZeroRAG base,1.434489,1280500,3.332,
ZeroRAG base,1.435014,1281000,3.422,
ZeroRAG base,1.435527,1281500,3.305,
ZeroRAG base,1.436036,1282000,3.35,
ZeroRAG base,1.436553,1282500,3.315,
ZeroRAG base,1.437067,1283000,3.116,
ZeroRAG base,1.437585,1283500,3.24,
ZeroRAG base,1.438109,1284000,3.293,
ZeroRAG base,1.438634,1284500,3.214,
ZeroRAG base,1.439154,1285000,3.257,
ZeroRAG base,1.439678,1285500,3.381,
ZeroRAG base,1.440199,1286000,3.377,
ZeroRAG base,1.440722,1286500,3.121,
ZeroRAG base,1.441244,1287000,3.21,
ZeroRAG base,1.441764,1287500,3.303,
ZeroRAG base,1.442287,1288000,3.2,
ZeroRAG base,1.4428,1288500,3.231,
ZeroRAG base,1.443318,1289000,3.173,
ZeroRAG base,1.443836,1289500,3.166,
ZeroRAG base,1.444356,1290000,3.16,
ZeroRAG base,1.444881,1290500,3.188,
ZeroRAG base,1.445409,1291000,3.271,
ZeroRAG base,1.445921,1291500,3.144,
ZeroRAG base,1.446437,1292000,3.115,
ZeroRAG base,1.446963,1292500,3.243,
ZeroRAG base,1.447483,1293000,3.244,
ZeroRAG base,1.448001,1293500,3.288,
ZeroRAG base,1.448521,1294000,3.263,
ZeroRAG base,1.449035,1294500,3.223,
ZeroRAG base,1.44956,1295000,3.292,
ZeroRAG base,1.450076,1295500,3.368,
ZeroRAG base,1.450598,1296000,3.452,
ZeroRAG base,1.451112,1296500,3.305,
ZeroRAG base,1.451631,1297000,3.158,
ZeroRAG base,1.452152,1297500,3.228,
ZeroRAG base,1.452673,1298000,3.435,
ZeroRAG base,1.453198,1298500,3.337,
ZeroRAG base,1.453714,1299000,3.186,
ZeroRAG base,1.454233,1299500,3.153,
ZeroRAG base,1.454744,1300000,3.137,
ZeroRAG base,1.455268,1300500,3.279,
ZeroRAG base,1.455794,1301000,3.167,
ZeroRAG base,1.456313,1301500,3.126,
ZeroRAG base,1.456834,1302000,3.232,
ZeroRAG base,1.457351,1302500,3.29,
ZeroRAG base,1.457867,1303000,3.389,
ZeroRAG base,1.458385,1303500,3.59,
ZeroRAG base,1.458903,1304000,3.639,
ZeroRAG base,1.459416,1304500,3.353,
ZeroRAG base,1.459938,1305000,3.187,
ZeroRAG base,1.460455,1305500,3.174,
ZeroRAG base,1.460981,1306000,3.335,
ZeroRAG base,1.461502,1306500,3.278,
ZeroRAG base,1.462034,1307000,3.167,
ZeroRAG base,1.462547,1307500,3.315,
ZeroRAG base,1.463062,1308000,3.32,
ZeroRAG base,1.463584,1308500,3.253,
ZeroRAG base,1.464098,1309000,3.231,
ZeroRAG base,1.464622,1309500,3.324,
ZeroRAG base,1.46514,1310000,3.386,
ZeroRAG base,1.465661,1310500,3.344,
ZeroRAG base,1.466178,1311000,3.265,
ZeroRAG base,1.466698,1311500,3.161,
ZeroRAG base,1.467211,1312000,3.105,
ZeroRAG base,1.467725,1312500,3.145,
ZeroRAG base,1.468244,1313000,3.279,
ZeroRAG base,1.468761,1313500,3.279,
ZeroRAG base,1.469276,1314000,3.194,
ZeroRAG base,1.469793,1314500,3.267,
ZeroRAG base,1.470312,1315000,3.444,
ZeroRAG base,1.470825,1315500,3.423,
ZeroRAG base,1.471344,1316000,3.345,
ZeroRAG base,1.471862,1316500,3.4,
ZeroRAG base,1.472376,1317000,3.364,
ZeroRAG base,1.472891,1317500,3.149,
ZeroRAG base,1.473406,1318000,3.123,
ZeroRAG base,1.473927,1318500,3.217,
ZeroRAG base,1.474446,1319000,3.204,
ZeroRAG base,1.474969,1319500,3.327,
ZeroRAG base,1.475485,1320000,3.267,
ZeroRAG base,1.475998,1320500,3.245,
ZeroRAG base,1.476519,1321000,3.193,
ZeroRAG base,1.477038,1321500,3.061,
ZeroRAG base,1.477557,1322000,3.19,
ZeroRAG base,1.478078,1322500,3.227,
ZeroRAG base,1.478594,1323000,3.088,
ZeroRAG base,1.479115,1323500,3.06,
ZeroRAG base,1.479635,1324000,3.174,
ZeroRAG base,1.480156,1324500,3.222,
ZeroRAG base,1.480668,1325000,3.222,
ZeroRAG base,1.481183,1325500,3.207,
ZeroRAG base,1.481695,1326000,3.144,
ZeroRAG base,1.482218,1326500,3.279,
ZeroRAG base,1.482733,1327000,3.341,
ZeroRAG base,1.483255,1327500,3.214,
ZeroRAG base,1.483772,1328000,3.208,
ZeroRAG base,1.484293,1328500,3.258,
ZeroRAG base,1.484815,1329000,3.33,
ZeroRAG base,1.485335,1329500,3.358,
ZeroRAG base,1.485844,1330000,3.259,
ZeroRAG base,1.486359,1330500,3.394,
ZeroRAG base,1.486878,1331000,3.437,
ZeroRAG base,1.487398,1331500,3.333,
ZeroRAG base,1.487921,1332000,3.415,
ZeroRAG base,1.48844,1332500,3.418,
ZeroRAG base,1.488958,1333000,3.193,
ZeroRAG base,1.489472,1333500,3.067,
ZeroRAG base,1.489988,1334000,3.29,
ZeroRAG base,1.490503,1334500,3.241,
ZeroRAG base,1.49102,1335000,3.114,
ZeroRAG base,1.491539,1335500,3.173,
ZeroRAG base,1.492068,1336000,3.108,
ZeroRAG base,1.492585,1336500,3.143,
ZeroRAG base,1.493108,1337000,3.228,
ZeroRAG base,1.493623,1337500,3.227,
ZeroRAG base,1.494141,1338000,3.273,
ZeroRAG base,1.49466,1338500,3.195,
ZeroRAG base,1.495182,1339000,3.204,
ZeroRAG base,1.495698,1339500,3.267,
ZeroRAG base,1.496217,1340000,3.297,
ZeroRAG base,1.496739,1340500,3.507,
ZeroRAG base,1.497263,1341000,3.392,
ZeroRAG base,1.497784,1341500,3.085,
ZeroRAG base,1.498306,1342000,3.195,
ZeroRAG base,1.498819,1342500,3.318,
ZeroRAG base,1.499333,1343000,3.367,
ZeroRAG base,1.499847,1343500,3.363,
ZeroRAG base,1.499999,1343648,3.331,
No query memory,0.002505,1000,21.413,
No query memory,0.003759,1500,22.354,
No query memory,0.005005,2000,22.371,
No query memory,0.00631,2500,22.139,
No query memory,0.007591,3000,22.828,
No query memory,0.008755,3500,22.256,
No query memory,0.010007,4000,21.971,
No query memory,0.011335,4500,22.517,
No query memory,0.012546,5000,22.241,
No query memory,0.013754,5500,21.237,
No query memory,0.014969,6000,21.356,
No query memory,0.016165,6500,21.858,
No query memory,0.017464,7000,21.958,
No query memory,0.01869,7500,21.534,
No query memory,0.019921,8000,21.086,
No query memory,0.021146,8500,21.497,
No query memory,0.02249,9000,21.44,
No query memory,0.02368,9500,21.369,
No query memory,0.024954,10000,21.514,
No query memory,0.026191,10500,20.983,
No query memory,0.027328,11000,20.601,
No query memory,0.028534,11500,20.487,
No query memory,0.029793,12000,20.431,
No query memory,0.030989,12500,21.047,
No query memory,0.032147,13000,20.637,
No query memory,0.033361,13500,19.696,
No query memory,0.034564,14000,20.005,
No query memory,0.035783,14500,20.591,
No query memory,0.03697,15000,20.467,
No query memory,0.038131,15500,19.631,
No query memory,0.039356,16000,20.019,
No query memory,0.040532,16500,20.501,
No query memory,0.041736,17000,20.822,
No query memory,0.042915,17500,20.514,
No query memory,0.044109,18000,20.062,
No query memory,0.045272,18500,20.276,
No query memory,0.046445,19000,20.013,
No query memory,0.047654,19500,19.851,
No query memory,0.04888,20000,19.558,
No query memory,0.050085,20500,19.487,
No query memory,0.051201,21000,19.94,
No query memory,0.052407,21500,20.268,
No query memory,0.053569,22000,20.014,
No query memory,0.054767,22500,19.639,
No query memory,0.056034,23000,19.735,
No query memory,0.057171,23500,19.702,
No query memory,0.058358,24000,19.73,
No query memory,0.05946,24500,19.84,
No query memory,0.060584,25000,19.578,
No query memory,0.06173,25500,19.771,
No query memory,0.062893,26000,19.572,
No query memory,0.064047,26500,18.843,
No query memory,0.065195,27000,19.279,
No query memory,0.066298,27500,20.034,
No query memory,0.067507,28000,19.066,
No query memory,0.068626,28500,18.62,
No query memory,0.069765,29000,19.15,
No query memory,0.070985,29500,19.531,
No query memory,0.072144,30000,19.253,
No query memory,0.073318,30500,18.943,
No query memory,0.074423,31000,19.722,
No query memory,0.075573,31500,19.477,
No query memory,0.076724,32000,18.793,
No query memory,0.077884,32500,18.544,
No query memory,0.079053,33000,18.273,
No query memory,0.080186,33500,18.47,
No query memory,0.081265,34000,19.161,
No query memory,0.082416,34500,18.922,
No query memory,0.08349,35000,18.611,
No query memory,0.084622,35500,18.482,
No query memory,0.085681,36000,18.469,
No query memory,0.086776,36500,18.267,
No query memory,0.087858,37000,17.893,
No query memory,0.088995,37500,18.707,
No query memory,0.0901,38000,19.359,
No query memory,0.091208,38500,19.21,
No query memory,0.092329,39000,18.335,
No query memory,0.093424,39500,17.316,
No query memory,0.094543,40000,18.397,
No query memory,0.095676,40500,19.629,
No query memory,0.096782,41000,18.917,
No query memory,0.097872,41500,18.085,
No query memory,0.098988,42000,17.818,
No query memory,0.100066,42500,18.632,
No query memory,0.10115,43000,18.38,
No query memory,0.102238,43500,17.561,
No query memory,0.103341,44000,17.393,
No query memory,0.104423,44500,17.488,
No query memory,0.105494,45000,16.878,
No query memory,0.106611,45500,16.276,
No query memory,0.107723,46000,16.795,
No query memory,0.108802,46500,17.505,
No query memory,0.109851,47000,17.697,
No query memory,0.11095,47500,17.991,
No query memory,0.112109,48000,18.27,
No query memory,0.113184,48500,17.938,
No query memory,0.114272,49000,17.464,
No query memory,0.115383,49500,17.081,
No query memory,0.116441,50000,17.563,
No query memory,0.117447,50500,17.408,
No query memory,0.11854,51000,17.073,
No query memory,0.119628,51500,17.314,
No query memory,0.120685,52000,17.385,
No query memory,0.121804,52500,16.738,
No query memory,0.122924,53000,16.234,
No query memory,0.123992,53500,16.976,
No query memory,0.125061,54000,17.274,
No query memory,0.126108,54500,17.098,
No query memory,0.12717,55000,17.099,
No query memory,0.128225,55500,16.724,
No query memory,0.12935,56000,16.84,
No query memory,0.130405,56500,16.786,
No query memory,0.131476,57000,17.251,
No query memory,0.132539,57500,17.601,
No query memory,0.133588,58000,16.428,
No query memory,0.134691,58500,15.762,
No query memory,0.135706,59000,16.109,
No query memory,0.136726,59500,16.871,
No query memory,0.137748,60000,17.302,
No query memory,0.13877,60500,17.117,
No query memory,0.139779,61000,16.582,
No query memory,0.140849,61500,16.329,
No query memory,0.141853,62000,16.894,
No query memory,0.142941,62500,16.621,
No query memory,0.144,63000,16.686,
No query memory,0.145022,63500,16.167,
No query memory,0.146077,64000,15.455,
No query memory,0.147075,64500,15.956,
No query memory,0.148148,65000,16.322,
No query memory,0.149164,65500,16.838,
No query memory,0.150212,66000,16.958,
No query memory,0.151298,66500,16.785,
No query memory,0.152315,67000,16.707,
No query memory,0.153339,67500,16.411,
No query memory,0.154374,68000,15.505,
No query memory,0.155372,68500,15.27,
No query memory,0.156375,69000,16.191,
No query memory,0.157404,69500,16.42,
No query memory,0.158391,70000,16.324,
No query memory,0.159381,70500,16.257,
No query memory,0.160378,71000,16.403,
No query memory,0.161376,71500,17.335,
No query memory,0.16241,72000,16.918,
No query memory,0.163428,72500,16.437,
No query memory,0.164464,73000,16.211,
No query memory,0.165484,73500,15.746,
No query memory,0.166479,74000,15.501,
No query memory,0.16748,74500,15.892,
No query memory,0.16851,75000,16.036,
No query memory,0.169555,75500,15.259,
No query memory,0.170578,76000,15.406,
No query memory,0.171572,76500,15.824,
No query memory,0.172617,77000,16.227,
No query memory,0.173637,77500,16.107,
No query memory,0.174641,78000,15.381,
No query memory,0.175627,78500,15.521,
No query memory,0.176617,79000,15.633,
No query memory,0.177598,79500,15.611,
No query memory,0.178538,80000,15.973,
No query memory,0.179517,80500,15.628,
No query memory,0.180516,81000,15.768,
No query memory,0.181502,81500,15.737,
No query memory,0.182491,82000,15.295,
No query memory,0.183492,82500,15.649,
No query memory,0.18449,83000,15.751,
No query memory,0.185485,83500,15.364,
No query memory,0.186497,84000,15.359,
No query memory,0.187518,84500,15.382,
No query memory,0.188491,85000,15.196,
No query memory,0.189515,85500,15.041,
No query memory,0.190534,86000,15.091,
No query memory,0.191468,86500,15.828,
No query memory,0.192447,87000,16.388,
No query memory,0.193431,87500,16.068,
No query memory,0.194368,88000,15.604,
No query memory,0.195347,88500,15.305,
No query memory,0.196347,89000,15.198,
No query memory,0.197335,89500,15.203,
No query memory,0.198362,90000,15.211,
No query memory,0.199344,90500,15.337,
No query memory,0.200348,91000,16.106,
No query memory,0.201355,91500,16.1,
No query memory,0.202338,92000,15.467,
No query memory,0.203318,92500,15.205,
No query memory,0.204299,93000,14.64,
No query memory,0.205319,93500,15.16,
No query memory,0.206347,94000,15.695,
No query memory,0.207307,94500,15.153,
No query memory,0.208306,95000,13.975,
No query memory,0.20926,95500,14.081,
No query memory,0.210279,96000,15.056,
No query memory,0.211236,96500,14.728,
No query memory,0.212175,97000,14.44,
No query memory,0.213139,97500,14.991,
No query memory,0.214084,98000,15.058,
No query memory,0.215029,98500,15.086,
No query memory,0.215951,99000,15.113,
No query memory,0.216911,99500,15.486,
No query memory,0.217918,100000,15.403,
No query memory,0.218902,100500,14.868,
No query memory,0.219859,101000,14.976,
No query memory,0.220846,101500,15.169,
No query memory,0.221819,102000,15.549,
No query memory,0.222737,102500,15.484,
No query memory,0.22374,103000,15.07,
No query memory,0.224694,103500,14.803,
No query memory,0.225662,104000,14.885,
No query memory,0.226679,104500,15.393,
No query memory,0.227606,105000,15.705,
No query memory,0.228596,105500,15.627,
No query memory,0.229568,106000,14.676,
No query memory,0.230555,106500,14.098,
No query memory,0.231537,107000,14.228,
No query memory,0.232481,107500,14.186,
No query memory,0.233387,108000,14.757,
No query memory,0.23433,108500,14.52,
No query memory,0.235307,109000,13.629,
No query memory,0.236223,109500,14.058,
No query memory,0.237175,110000,15.28,
No query memory,0.238128,110500,15.397,
No query memory,0.239133,111000,15.671,
No query memory,0.240046,111500,15.187,
No query memory,0.240995,112000,14.264,
No query memory,0.241904,112500,14.602,
No query memory,0.242869,113000,14.194,
No query memory,0.243828,113500,14.383,
No query memory,0.244771,114000,15.167,
No query memory,0.245692,114500,15.327,
No query memory,0.246632,115000,15.598,
No query memory,0.247555,115500,15.22,
No query memory,0.248494,116000,14.874,
No query memory,0.249436,116500,15.046,
No query memory,0.250327,117000,15.031,
No query memory,0.251229,117500,14.008,
No query memory,0.252205,118000,14.132,
No query memory,0.253093,118500,14.309,
No query memory,0.254029,119000,13.81,
No query memory,0.254967,119500,13.837,
No query memory,0.255898,120000,14.225,
No query memory,0.256848,120500,14.594,
No query memory,0.257802,121000,14.321,
No query memory,0.258769,121500,14.605,
No query memory,0.259705,122000,14.248,
No query memory,0.260687,122500,13.812,
No query memory,0.261646,123000,14.576,
No query memory,0.262578,123500,14.314,
No query memory,0.263525,124000,13.553,
No query memory,0.264434,124500,14.008,
No query memory,0.265346,125000,15.172,
No query memory,0.266259,125500,15.186,
No query memory,0.26718,126000,14.073,
No query memory,0.2681,126500,14.044,
No query memory,0.269077,127000,14.109,
No query memory,0.27002,127500,14.09,
No query memory,0.270933,128000,14.039,
No query memory,0.271856,128500,13.684,
No query memory,0.272769,129000,13.384,
No query memory,0.273692,129500,13.8,
No query memory,0.274615,130000,14.329,
No query memory,0.275554,130500,13.835,
No query memory,0.276498,131000,14.449,
No query memory,0.277439,131500,15.018,
No query memory,0.27838,132000,14.087,
No query memory,0.27929,132500,14.239,
No query memory,0.280197,133000,14.41,
No query memory,0.281124,133500,14.09,
No query memory,0.282037,134000,13.359,
No query memory,0.282964,134500,13.598,
No query memory,0.28393,135000,14.633,
No query memory,0.284893,135500,14.321,
No query memory,0.28582,136000,13.903,
No query memory,0.28671,136500,14.087,
No query memory,0.287601,137000,14.584,
No query memory,0.288503,137500,14.474,
No query memory,0.289444,138000,13.923,
No query memory,0.29038,138500,13.938,
No query memory,0.291315,139000,14.422,
No query memory,0.292249,139500,14.363,
No query memory,0.293185,140000,13.768,
No query memory,0.294094,140500,13.802,
No query memory,0.294983,141000,13.794,
No query memory,0.295887,141500,12.873,
No query memory,0.296757,142000,13.063,
No query memory,0.29768,142500,13.747,
No query memory,0.298572,143000,13.801,
No query memory,0.299547,143500,13.728,
No query memory,0.300462,144000,13.365,
No query memory,0.301363,144500,13.017,
No query memory,0.302286,145000,12.925,
No query memory,0.303161,145500,13.009,
No query memory,0.304057,146000,13.643,
No query memory,0.304961,146500,14.412,
No query memory,0.305848,147000,13.696,
No query memory,0.306725,147500,13.24,
No query memory,0.307555,148000,13.452,
No query memory,0.308441,148500,14.019,
No query memory,0.309372,149000,14.117,
No query memory,0.310238,149500,13.678,
No query memory,0.311127,150000,13.502,
No query memory,0.312039,150500,13.1,
No query memory,0.312952,151000,13.486,
No query memory,0.313857,151500,13.474,
No query memory,0.314805,152000,12.825,
No query memory,0.315728,152500,12.426,
No query memory,0.316582,153000,12.634,
No query memory,0.317466,153500,13.118,
No query memory,0.318335,154000,12.742,
No query memory,0.319226,154500,12.293,
No query memory,0.320112,155000,13.018,
No query memory,0.321027,155500,13.68,
No query memory,0.321907,156000,13.664,
No query memory,0.3228,156500,13.914,
No query memory,0.323735,157000,14.076,
No query memory,0.324613,157500,13.636,
No query memory,0.325529,158000,13.534,
No query memory,0.326467,158500,13.702,
No query memory,0.327322,159000,13.574,
No query memory,0.328229,159500,13.753,
No query memory,0.329111,160000,13.308,
No query memory,0.329942,160500,13.23,
No query memory,0.330845,161000,13.547,
No query memory,0.331718,161500,13.477,
No query memory,0.332615,162000,12.954,
No query memory,0.333513,162500,12.608,
No query memory,0.334413,163000,13.464,
No query memory,0.335279,163500,13.462,
No query memory,0.336166,164000,13.163,
No query memory,0.337054,164500,13.326,
No query memory,0.337896,165000,13.328,
No query memory,0.338766,165500,12.907,
No query memory,0.339601,166000,13.298,
No query memory,0.34053,166500,13.458,
No query memory,0.3414,167000,12.998,
No query memory,0.342305,167500,12.917,
No query memory,0.343174,168000,12.689,
No query memory,0.34402,168500,13.208,
No query memory,0.344934,169000,13.496,
No query memory,0.345766,169500,13.412,
No query memory,0.346653,170000,12.99,
No query memory,0.347557,170500,12.576,
No query memory,0.348423,171000,12.375,
No query memory,0.349255,171500,12.503,
No query memory,0.35013,172000,13.335,
No query memory,0.350967,172500,13.585,
No query memory,0.351835,173000,13.615,
No query memory,0.352731,173500,13.591,
No query memory,0.353587,174000,13.035,
No query memory,0.354467,174500,12.535,
No query memory,0.355335,175000,12.613,
No query memory,0.3562,175500,13.385,
No query memory,0.357042,176000,13.385,
No query memory,0.357909,176500,12.895,
No query memory,0.358829,177000,12.799,
No query memory,0.359717,177500,12.495,
No query memory,0.360576,178000,11.782,
No query memory,0.361464,178500,12.236,
No query memory,0.362326,179000,13.66,
No query memory,0.363211,179500,13.508,
No query memory,0.364076,180000,12.714,
No query memory,0.364976,180500,12.48,
No query memory,0.36584,181000,12.967,
No query memory,0.366685,181500,12.672,
No query memory,0.367552,182000,12.151,
No query memory,0.368389,182500,12.646,
No query memory,0.369289,183000,12.87,
No query memory,0.370166,183500,12.563,
No query memory,0.371045,184000,12.407,
No query memory,0.371865,184500,12.982,
No query memory,0.372775,185000,13.472,
No query memory,0.373634,185500,13.19,
No query memory,0.374495,186000,13.31,
No query memory,0.375288,186500,13.243,
No query memory,0.376189,187000,12.656,
No query memory,0.377036,187500,12.291,
No query memory,0.37786,188000,12.331,
No query memory,0.378734,188500,12.728,
No query memory,0.379567,189000,12.909,
No query memory,0.380431,189500,12.718,
No query memory,0.381291,190000,12.501,
No query memory,0.382148,190500,12.49,
No query memory,0.382949,191000,12.35,
No query memory,0.38382,191500,12.371,
No query memory,0.384674,192000,12.49,
No query memory,0.385543,192500,12.363,
No query memory,0.386411,193000,12.706,
No query memory,0.387257,193500,12.396,
No query memory,0.388065,194000,11.679,
No query memory,0.388898,194500,12.301,
No query memory,0.389734,195000,12.417,
No query memory,0.390584,195500,12.095,
No query memory,0.391488,196000,11.937,
No query memory,0.392337,196500,12.12,
No query memory,0.3932,197000,11.772,
No query memory,0.394017,197500,11.811,
No query memory,0.394851,198000,12.355,
No query memory,0.395694,198500,12.43,
No query memory,0.396567,199000,12.336,
No query memory,0.397401,199500,11.766,
No query memory,0.398259,200000,11.315,
No query memory,0.399118,200500,11.525,
No query memory,0.399942,201000,12.575,
No query memory,0.400829,201500,12.446,
No query memory,0.401716,202000,12.108,
No query memory,0.40256,202500,12.168,
No query memory,0.403449,203000,12.154,
No query memory,0.404313,203500,12.479,
No query memory,0.405182,204000,12.064,
No query memory,0.406017,204500,12.096,
No query memory,0.406843,205000,12.385,
No query memory,0.407681,205500,12.505,
No query memory,0.408538,206000,12.311,
No query memory,0.409418,206500,12.109,
No query memory,0.410225,207000,12.835,
No query memory,0.41104,207500,13.278,
No query memory,0.411875,208000,12.507,
No query memory,0.412714,208500,12.021,
No query memory,0.413568,209000,12.025,
No query memory,0.414412,209500,12.111,
No query memory,0.415231,210000,12.05,
No query memory,0.416121,210500,12.294,
No query memory,0.416985,211000,12.877,
No query memory,0.417788,211500,12.856,
No query memory,0.418601,212000,12.469,
No query memory,0.419445,212500,11.981,
No query memory,0.420306,213000,12.665,
No query memory,0.421125,213500,12.968,
No query memory,0.421972,214000,12.384,
No query memory,0.422815,214500,12.344,
No query memory,0.423632,215000,12.396,
No query memory,0.424474,215500,11.932,
No query memory,0.425303,216000,12.137,
No query memory,0.426139,216500,12.806,
No query memory,0.426981,217000,12.223,
No query memory,0.427817,217500,12.234,
No query memory,0.428647,218000,12.511,
No query memory,0.429494,218500,11.811,
No query memory,0.430328,219000,11.713,
No query memory,0.431178,219500,11.531,
No query memory,0.432003,220000,11.277,
No query memory,0.4328,220500,11.743,
No query memory,0.433624,221000,12.644,
No query memory,0.434465,221500,13.292,
No query memory,0.435313,222000,12.903,
No query memory,0.436166,222500,12.374,
No query memory,0.436992,223000,11.71,
No query memory,0.437842,223500,11.475,
No query memory,0.438707,224000,12.48,
No query memory,0.439528,224500,12.16,
No query memory,0.440331,225000,11.562,
No query memory,0.441169,225500,12.511,
No query memory,0.442022,226000,12.574,
No query memory,0.442833,226500,12.056,
No query memory,0.443662,227000,12.24,
No query memory,0.444508,227500,12.168,
No query memory,0.445345,228000,12.051,
No query memory,0.446182,228500,12.317,
No query memory,0.446988,229000,12.311,
No query memory,0.447794,229500,11.926,
No query memory,0.448628,230000,11.932,
No query memory,0.449449,230500,12.374,
No query memory,0.450302,231000,12.398,
No query memory,0.451176,231500,12.64,
No query memory,0.452013,232000,12.589,
No query memory,0.452828,232500,12.612,
No query memory,0.453688,233000,12.404,
No query memory,0.454535,233500,11.953,
No query memory,0.455342,234000,12.59,
No query memory,0.456143,234500,12.326,
No query memory,0.456927,235000,11.867,
No query memory,0.457748,235500,11.711,
No query memory,0.458622,236000,11.618,
No query memory,0.459424,236500,11.808,
No query memory,0.460267,237000,11.694,
No query memory,0.461089,237500,11.93,
No query memory,0.461945,238000,12.189,
No query memory,0.462782,238500,12.42,
No query memory,0.463592,239000,12.183,
No query memory,0.464379,239500,12.022,
No query memory,0.46519,240000,12.389,
No query memory,0.466005,240500,12.361,
No query memory,0.46684,241000,12.309,
No query memory,0.467677,241500,12.049,
No query memory,0.468499,242000,11.283,
No query memory,0.469299,242500,10.899,
No query memory,0.470078,243000,11.136,
No query memory,0.47086,243500,11.332,
No query memory,0.471678,244000,11.316,
No query memory,0.472496,244500,11.939,
No query memory,0.473331,245000,11.961,
No query memory,0.474107,245500,10.772,
No query memory,0.474961,246000,11.1,
No query memory,0.475825,246500,11.033,
No query memory,0.476668,247000,10.569,
No query memory,0.477456,247500,10.931,
No query memory,0.478273,248000,11.792,
No query memory,0.479122,248500,12.146,
No query memory,0.47995,249000,11.034,
No query memory,0.480784,249500,11.225,
No query memory,0.481623,250000,11.636,
No query memory,0.482409,250500,11.54,
No query memory,0.483244,251000,11.763,
No query memory,0.484078,251500,11.705,
No query memory,0.484922,252000,11.532,
No query memory,0.485726,252500,12.056,
No query memory,0.486559,253000,12.159,
No query memory,0.487357,253500,11.273,
No query memory,0.488165,254000,11.395,
No query memory,0.488964,254500,11.942,
No query memory,0.489803,255000,11.598,
No query memory,0.490612,255500,11.067,
No query memory,0.491435,256000,11.437,
No query memory,0.492261,256500,11.984,
No query memory,0.493098,257000,11.805,
No query memory,0.49392,257500,11.966,
No query memory,0.494744,258000,12.059,
No query memory,0.495571,258500,11.94,
No query memory,0.496381,259000,11.836,
No query memory,0.497182,259500,11.236,
No query memory,0.497966,260000,11.247,
No query memory,0.49878,260500,11.325,
No query memory,0.499597,261000,10.811,
No query memory,0.500401,261500,10.815,
No query memory,0.501226,262000,11.434,
No query memory,0.502047,262500,11.955,
No query memory,0.50286,263000,11.704,
No query memory,0.503676,263500,11.53,
No query memory,0.504477,264000,11.748,
No query memory,0.505283,264500,10.962,
No query memory,0.506073,265000,10.757,
No query memory,0.506892,265500,11.347,
No query memory,0.507686,266000,11.159,
No query memory,0.50853,266500,11.374,
No query memory,0.509326,267000,12.009,
No query memory,0.51015,267500,11.543,
No query memory,0.51095,268000,10.813,
No query memory,0.511753,268500,11.613,
No query memory,0.512567,269000,12.493,
No query memory,0.513379,269500,11.486,
No query memory,0.514173,270000,10.866,
No query memory,0.514987,270500,11.438,
No query memory,0.515761,271000,11.621,
No query memory,0.516612,271500,11.376,
No query memory,0.517397,272000,11.516,
No query memory,0.518222,272500,11.763,
No query memory,0.519058,273000,11.419,
No query memory,0.519857,273500,10.938,
No query memory,0.520655,274000,10.624,
No query memory,0.521421,274500,11.03,
No query memory,0.522212,275000,11.473,
No query memory,0.52301,275500,10.94,
No query memory,0.523822,276000,10.477,
No query memory,0.52465,276500,10.618,
No query memory,0.525435,277000,10.961,
No query memory,0.526226,277500,11.526,
No query memory,0.527022,278000,11.44,
No query memory,0.527846,278500,11.122,
No query memory,0.528645,279000,11.279,
No query memory,0.52944,279500,11.84,
No query memory,0.530232,280000,11.912,
No query memory,0.531055,280500,11.483,
No query memory,0.531858,281000,11.133,
No query memory,0.532616,281500,10.576,
No query memory,0.533388,282000,10.446,
No query memory,0.534217,282500,10.76,
No query memory,0.534991,283000,11.217,
No query memory,0.535795,283500,11.289,
No query memory,0.536607,284000,11.112,
No query memory,0.537421,284500,11.333,
No query memory,0.538189,285000,11.304,
No query memory,0.538996,285500,10.722,
No query memory,0.53981,286000,10.502,
No query memory,0.540604,286500,10.448,
No query memory,0.541404,287000,10.554,
No query memory,0.54223,287500,11.243,
No query memory,0.543048,288000,11.597,
No query memory,0.543833,288500,11.206,
No query memory,0.54462,289000,11.029,
No query memory,0.545388,289500,11.478,
No query memory,0.546228,290000,11.221,
No query memory,0.546991,290500,11.491,
No query memory,0.547777,291000,12.048,
No query memory,0.548556,291500,11.196,
No query memory,0.549371,292000,10.838,
No query memory,0.550136,292500,11.213,
No query memory,0.550905,293000,12.019,
No query memory,0.551635,293500,12.066,
No query memory,0.552435,294000,11.591,
No query memory,0.553219,294500,11.571,
No query memory,0.55405,295000,10.59,
No query memory,0.554825,295500,10.155,
No query memory,0.555631,296000,10.833,
No query memory,0.556449,296500,10.918,
No query memory,0.557213,297000,10.63,
No query memory,0.558002,297500,10.373,
No query memory,0.558777,298000,10.663,
No query memory,0.55955,298500,10.937,
No query memory,0.560368,299000,11.242,
No query memory,0.561182,299500,10.978,
No query memory,0.561965,300000,10.19,
No query memory,0.56275,300500,10.516,
No query memory,0.563506,301000,11.09,
No query memory,0.564303,301500,11.401,
No query memory,0.565112,302000,11.248,
No query memory,0.565863,302500,11.43,
No query memory,0.566628,303000,11.253,
No query memory,0.567397,303500,10.666,
No query memory,0.568149,304000,11.261,
No query memory,0.568946,304500,11.739,
No query memory,0.569736,305000,11.265,
No query memory,0.570524,305500,10.906,
No query memory,0.571317,306000,11.31,
No query memory,0.572101,306500,11.663,
No query memory,0.572865,307000,11.118,
No query memory,0.573649,307500,10.688,
No query memory,0.574422,308000,11.239,
No query memory,0.575201,308500,11.045,
No query memory,0.575974,309000,10.686,
No query memory,0.576784,309500,11.161,
No query memory,0.577558,310000,11.328,
No query memory,0.578349,310500,11.217,
No query memory,0.579159,311000,10.849,
No query memory,0.579966,311500,10.222,
No query memory,0.580735,312000,10.012,
No query memory,0.581503,312500,10.381,
No query memory,0.582299,313000,10.53,
No query memory,0.583056,313500,10.43,
No query memory,0.583851,314000,10.665,
No query memory,0.584659,314500,10.804,
No query memory,0.585426,315000,10.653,
No query memory,0.586232,315500,10.793,
No query memory,0.587004,316000,11.402,
No query memory,0.587818,316500,11.578,
No query memory,0.588606,317000,11.346,
No query memory,0.589402,317500,11.154,
No query memory,0.590182,318000,10.645,
No query memory,0.590954,318500,10.924,
No query memory,0.591738,319000,10.926,
No query memory,0.592532,319500,10.34,
No query memory,0.593285,320000,11.077,
No query memory,0.594071,320500,10.827,
No query memory,0.594857,321000,9.932,
No query memory,0.595652,321500,10.076,
No query memory,0.596396,322000,10.423,
No query memory,0.597209,322500,10.446,
No query memory,0.597965,323000,10.238,
No query memory,0.598717,323500,10.898,
No query memory,0.599483,324000,11.237,
No query memory,0.600209,324500,10.742,
No query memory,0.600984,325000,10.413,
No query memory,0.60176,325500,10.142,
No query memory,0.602523,326000,10.227,
No query memory,0.60331,326500,10.317,
No query memory,0.604087,327000,9.75,
No query memory,0.604866,327500,9.662,
No query memory,0.605653,328000,10.303,
No query memory,0.606459,328500,10.776,
No query memory,0.607247,329000,10.594,
No query memory,0.608047,329500,10.023,
No query memory,0.608822,330000,9.927,
No query memory,0.609632,330500,9.844,
No query memory,0.610406,331000,10.051,
No query memory,0.611176,331500,10.927,
No query memory,0.611921,332000,10.452,
No query memory,0.612652,332500,10.057,
No query memory,0.613411,333000,10.626,
No query memory,0.614176,333500,10.281,
No query memory,0.614924,334000,10.51,
No query memory,0.61567,334500,10.9,
No query memory,0.616412,335000,10.528,
No query memory,0.617186,335500,10.128,
No query memory,0.617919,336000,10.517,
No query memory,0.61867,336500,10.549,
No query memory,0.619456,337000,10.004,
No query memory,0.620237,337500,10.267,
No query memory,0.621021,338000,10.517,
No query memory,0.621801,338500,10.563,
No query memory,0.622586,339000,10.568,
No query memory,0.623334,339500,10.31,
No query memory,0.624082,340000,10.172,
No query memory,0.624889,340500,10.93,
No query memory,0.625601,341000,10.879,
No query memory,0.62636,341500,10.136,
No query memory,0.627127,342000,10.022,
No query memory,0.627888,342500,10.443,
No query memory,0.628624,343000,10.547,
No query memory,0.6294,343500,9.904,
No query memory,0.63013,344000,9.885,
No query memory,0.630874,344500,10.601,
No query memory,0.631627,345000,10.989,
No query memory,0.6324,345500,11.025,
No query memory,0.633165,346000,10.72,
No query memory,0.633957,346500,9.989,
No query memory,0.634689,347000,10.292,
No query memory,0.635441,347500,10.684,
No query memory,0.636177,348000,10.173,
No query memory,0.636939,348500,10.28,
No query memory,0.6377,349000,10.052,
No query memory,0.638464,349500,10.192,
No query memory,0.639233,350000,10.356,
No query memory,0.639972,350500,10.622,
No query memory,0.640721,351000,10.404,
No query memory,0.641501,351500,10.15,
No query memory,0.642304,352000,11.177,
No query memory,0.64307,352500,10.831,
No query memory,0.643834,353000,10.52,
No query memory,0.644616,353500,10.685,
No query memory,0.645383,354000,10.199,
No query memory,0.64615,354500,10.381,
No query memory,0.646918,355000,10.469,
No query memory,0.647657,355500,10.596,
No query memory,0.648436,356000,10.606,
No query memory,0.649175,356500,10.083,
No query memory,0.649985,357000,10.566,
No query memory,0.650729,357500,11.37,
No query memory,0.651497,358000,10.829,
No query memory,0.652278,358500,10.276,
No query memory,0.653024,359000,10.929,
No query memory,0.653783,359500,11.058,
No query memory,0.65456,360000,10.336,
No query memory,0.655345,360500,9.849,
No query memory,0.656099,361000,9.654,
No query memory,0.656886,361500,10.145,
No query memory,0.657614,362000,10.251,
No query memory,0.658342,362500,9.903,
No query memory,0.659113,363000,10.727,
No query memory,0.659865,363500,10.428,
No query memory,0.660635,364000,10.247,
No query memory,0.661363,364500,10.618,
No query memory,0.66212,365000,10.541,
No query memory,0.662892,365500,10.98,
No query memory,0.66367,366000,10.746,
No query memory,0.664423,366500,10.251,
No query memory,0.665189,367000,10.3,
No query memory,0.665975,367500,10.201,
No query memory,0.66674,368000,10.209,
No query memory,0.66752,368500,10.898,
No query memory,0.668249,369000,10.792,
No query memory,0.669002,369500,9.976,
No query memory,0.669774,370000,9.763,
No query memory,0.670559,370500,10.003,
No query memory,0.671319,371000,9.895,
No query memory,0.672088,371500,10.289,
No query memory,0.672863,372000,10.465,
No query memory,0.673645,372500,10.19,
No query memory,0.674413,373000,10.575,
No query memory,0.675187,373500,10.471,
No query memory,0.675946,374000,10.216,
No query memory,0.676701,374500,10.032,
No query memory,0.677444,375000,10.097,
No query memory,0.6782,375500,9.913,
No query memory,0.678929,376000,10.011,
No query memory,0.679678,376500,10.512,
No query memory,0.68043,377000,9.906,
No query memory,0.681203,377500,9.502,
No query memory,0.681931,378000,9.585,
No query memory,0.68269,378500,9.526,
No query memory,0.683473,379000,9.863,
No query memory,0.684233,379500,10.291,
No query memory,0.684958,380000,10.759,
No query memory,0.685722,380500,10.955,
No query memory,0.686493,381000,9.874,
No query memory,0.687243,381500,9.537,
No query memory,0.688006,382000,10.351,
No query memory,0.688748,382500,10.662,
No query memory,0.689485,383000,10.393,
No query memory,0.690232,383500,10.275,
No query memory,0.691018,384000,10.782,
No query memory,0.691792,384500,10.442,
No query memory,0.692523,385000,9.984,
No query memory,0.693277,385500,9.953,
No query memory,0.694061,386000,10.073,
No query memory,0.69484,386500,10.665,
No query memory,0.695591,387000,10.02,
No query memory,0.69633,387500,9.401,
No query memory,0.69708,388000,10.178,
No query memory,0.697821,388500,10.669,
No query memory,0.698569,389000,10.151,
No query memory,0.699355,389500,9.708,
No query memory,0.700113,390000,9.838,
No query memory,0.700852,390500,9.71,
No query memory,0.701577,391000,9.707,
No query memory,0.702338,391500,9.955,
No query memory,0.703092,392000,10.247,
No query memory,0.703857,392500,9.773,
No query memory,0.704609,393000,9.332,
No query memory,0.705364,393500,10.242,
No query memory,0.706104,394000,10.18,
No query memory,0.706878,394500,9.859,
No query memory,0.707648,395000,10.463,
No query memory,0.70842,395500,10.226,
No query memory,0.709162,396000,9.887,
No query memory,0.709915,396500,9.94,
No query memory,0.710675,397000,9.624,
No query memory,0.711394,397500,9.04,
No query memory,0.712178,398000,8.759,
No query memory,0.712968,398500,9.297,
No query memory,0.713739,399000,9.8,
No query memory,0.714494,399500,9.778,
No query memory,0.715209,400000,9.357,
No query memory,0.715968,400500,9.677,
No query memory,0.716738,401000,10.528,
No query memory,0.7175,401500,10.04,
No query memory,0.718276,402000,9.689,
No query memory,0.719049,402500,10.047,
No query memory,0.719795,403000,9.887,
No query memory,0.720532,403500,9.825,
No query memory,0.721258,404000,10.016,
No query memory,0.72202,404500,9.949,
No query memory,0.722762,405000,9.662,
No query memory,0.723532,405500,10.176,
No query memory,0.72427,406000,10.175,
No query memory,0.72499,406500,9.818,
No query memory,0.725706,407000,10.272,
No query memory,0.726468,407500,10.353,
No query memory,0.72725,408000,10.175,
No query memory,0.727967,408500,9.697,
No query memory,0.728705,409000,9.392,
No query memory,0.729468,409500,9.783,
No query memory,0.730199,410000,10.534,
No query memory,0.730943,410500,10.319,
No query memory,0.731678,411000,9.532,
No query memory,0.732413,411500,9.426,
No query memory,0.733156,412000,10.206,
No query memory,0.733904,412500,10.666,
No query memory,0.734642,413000,10.014,
No query memory,0.735396,413500,9.952,
No query memory,0.736155,414000,10.388,
No query memory,0.736925,414500,10.11,
No query memory,0.737665,415000,9.44,
No query memory,0.738413,415500,9.443,
No query memory,0.739155,416000,9.425,
No query memory,0.739875,416500,9.488,
No query memory,0.740629,417000,9.69,
No query memory,0.741374,417500,9.772,
No query memory,0.742119,418000,9.872,
No query memory,0.742834,418500,9.92,
No query memory,0.743582,419000,9.723,
No query memory,0.744357,419500,8.812,
No query memory,0.74512,420000,9.512,
No query memory,0.745864,420500,10.366,
No query memory,0.746606,421000,10.356,
No query memory,0.747365,421500,10.066,
No query memory,0.748119,422000,9.728,
No query memory,0.748841,422500,9.368,
No query memory,0.749601,423000,9.174,
No query memory,0.750372,423500,9.524,
No query memory,0.751086,424000,9.501,
No query memory,0.751857,424500,9.98,
No query memory,0.752592,425000,10.003,
No query memory,0.753308,425500,9.928,
No query memory,0.754057,426000,9.909,
No query memory,0.754816,426500,10.088,
No query memory,0.755537,427000,10.028,
No query memory,0.756308,427500,9.71,
No query memory,0.757034,428000,10.052,
No query memory,0.757751,428500,9.921,
No query memory,0.75851,429000,9.866,
No query memory,0.759244,429500,9.762,
No query memory,0.760003,430000,9.965,
No query memory,0.760736,430500,9.725,
No query memory,0.76149,431000,9.257,
No query memory,0.76223,431500,9.206,
No query memory,0.762967,432000,9.172,
No query memory,0.763698,432500,10.069,
No query memory,0.764465,433000,10.043,
No query memory,0.765201,433500,9.34,
No query memory,0.765942,434000,8.698,
No query memory,0.766653,434500,8.663,
No query memory,0.767411,435000,9.091,
No query memory,0.768159,435500,9.327,
No query memory,0.768892,436000,9.798,
No query memory,0.769637,436500,9.652,
No query memory,0.770384,437000,9.218,
No query memory,0.771113,437500,8.735,
No query memory,0.771857,438000,8.736,
No query memory,0.772573,438500,9.254,
No query memory,0.773351,439000,9.656,
No query memory,0.77411,439500,9.972,
No query memory,0.774825,440000,9.7,
No query memory,0.775565,440500,9.394,
No query memory,0.776268,441000,9.607,
No query memory,0.776986,441500,10.023,
No query memory,0.777719,442000,9.835,
No query memory,0.778438,442500,9.898,
No query memory,0.779179,443000,10.437,
No query memory,0.779894,443500,10.203,
No query memory,0.780644,444000,9.685,
No query memory,0.781359,444500,9.405,
No query memory,0.782096,445000,9.09,
No query memory,0.782787,445500,9.401,
No query memory,0.7835,446000,9.388,
No query memory,0.784245,446500,8.809,
No query memory,0.784958,447000,9.0,
No query memory,0.785698,447500,9.573,
No query memory,0.786436,448000,10.282,
No query memory,0.787154,448500,9.851,
No query memory,0.787915,449000,9.509,
No query memory,0.788652,449500,9.495,
No query memory,0.789396,450000,9.725,
No query memory,0.790121,450500,9.834,
No query memory,0.790864,451000,9.158,
No query memory,0.791613,451500,9.418,
No query memory,0.792353,452000,9.545,
No query memory,0.793092,452500,9.747,
No query memory,0.793856,453000,9.995,
No query memory,0.794549,453500,9.447,
No query memory,0.79527,454000,9.433,
No query memory,0.796038,454500,9.439,
No query memory,0.796764,455000,9.189,
No query memory,0.797496,455500,8.961,
No query memory,0.798251,456000,9.263,
No query memory,0.798993,456500,9.937,
No query memory,0.799747,457000,10.103,
No query memory,0.800497,457500,9.369,
No query memory,0.801219,458000,9.248,
No query memory,0.801962,458500,9.126,
No query memory,0.802685,459000,8.395,
No query memory,0.803389,459500,8.983,
No query memory,0.804103,460000,9.548,
No query memory,0.804816,460500,9.696,
No query memory,0.80552,461000,9.95,
No query memory,0.806236,461500,9.712,
No query memory,0.806977,462000,9.472,
No query memory,0.807685,462500,9.366,
No query memory,0.808413,463000,9.399,
No query memory,0.809146,463500,9.641,
No query memory,0.809867,464000,9.537,
No query memory,0.810597,464500,8.744,
No query memory,0.811313,465000,8.935,
No query memory,0.812054,465500,9.312,
No query memory,0.812789,466000,9.084,
No query memory,0.813522,466500,9.592,
No query memory,0.814237,467000,10.202,
No query memory,0.814957,467500,10.39,
No query memory,0.815701,468000,9.349,
No query memory,0.816466,468500,9.206,
No query memory,0.817195,469000,9.349,
No query memory,0.817965,469500,8.594,
No query memory,0.818701,470000,8.825,
No query memory,0.819412,470500,9.351,
No query memory,0.820146,471000,9.665,
No query memory,0.820877,471500,9.525,
No query memory,0.821585,472000,9.338,
No query memory,0.822297,472500,9.273,
No query memory,0.823041,473000,9.572,
No query memory,0.823761,473500,9.857,
No query memory,0.824531,474000,9.377,
No query memory,0.825285,474500,9.083,
No query memory,0.826033,475000,9.338,
No query memory,0.826755,475500,8.949,
No query memory,0.827496,476000,8.329,
No query memory,0.828221,476500,8.65,
No query memory,0.828962,477000,8.974,
No query memory,0.829695,477500,8.828,
No query memory,0.830454,478000,8.361,
No query memory,0.831193,478500,9.0,
No query memory,0.831944,479000,9.572,
No query memory,0.832682,479500,9.186,
No query memory,0.833385,480000,8.866,
No query memory,0.834148,480500,9.212,
No query memory,0.834876,481000,9.363,
No query memory,0.835616,481500,9.226,
No query memory,0.836366,482000,9.066,
No query memory,0.837087,482500,9.074,
No query memory,0.837791,483000,9.41,
No query memory,0.838485,483500,9.356,
No query memory,0.839215,484000,8.583,
No query memory,0.839967,484500,8.102,
No query memory,0.840683,485000,8.896,
No query memory,0.841406,485500,9.355,
No query memory,0.842139,486000,9.465,
No query memory,0.842862,486500,9.313,
No query memory,0.843558,487000,9.345,
No query memory,0.844279,487500,9.473,
No query memory,0.845016,488000,9.782,
No query memory,0.84571,488500,9.985,
No query memory,0.846425,489000,9.566,
No query memory,0.847128,489500,9.352,
No query memory,0.847849,490000,9.698,
No query memory,0.848581,490500,9.151,
No query memory,0.849329,491000,8.73,
No query memory,0.850055,491500,8.956,
No query memory,0.85077,492000,9.218,
No query memory,0.851503,492500,9.091,
No query memory,0.852228,493000,8.361,
No query memory,0.852942,493500,8.542,
No query memory,0.853681,494000,9.403,
No query memory,0.854407,494500,9.467,
No query memory,0.855152,495000,8.993,
No query memory,0.855921,495500,8.711,
No query memory,0.856661,496000,9.255,
No query memory,0.857369,496500,9.455,
No query memory,0.858091,497000,8.978,
No query memory,0.858815,497500,9.286,
No query memory,0.859557,498000,9.649,
No query memory,0.860285,498500,9.2,
No query memory,0.860982,499000,8.802,
No query memory,0.86169,499500,9.025,
No query memory,0.862413,500000,9.611,
No query memory,0.86314,500500,9.836,
No query memory,0.863892,501000,9.605,
No query memory,0.864606,501500,9.009,
No query memory,0.865318,502000,8.897,
No query memory,0.866052,502500,9.019,
No query memory,0.866788,503000,8.68,
No query memory,0.867495,503500,9.372,
No query memory,0.868217,504000,9.5,
No query memory,0.868918,504500,8.871,
No query memory,0.869665,505000,9.417,
No query memory,0.870367,505500,9.446,
No query memory,0.871094,506000,9.089,
No query memory,0.87181,506500,9.106,
No query memory,0.872536,507000,8.434,
No query memory,0.873248,507500,8.824,
No query memory,0.87396,508000,9.42,
No query memory,0.874659,508500,8.986,
No query memory,0.875394,509000,8.982,
No query memory,0.876111,509500,9.168,
No query memory,0.876841,510000,8.631,
No query memory,0.877556,510500,8.551,
No query memory,0.87827,511000,9.357,
No query memory,0.878992,511500,10.077,
No query memory,0.879694,512000,9.512,
No query memory,0.880378,512500,8.599,
No query memory,0.881081,513000,8.88,
No query memory,0.88179,513500,9.214,
No query memory,0.882514,514000,8.829,
No query memory,0.883213,514500,9.196,
No query memory,0.883958,515000,9.65,
No query memory,0.884688,515500,9.816,
No query memory,0.88541,516000,9.404,
No query memory,0.886133,516500,8.82,
No query memory,0.886829,517000,9.017,
No query memory,0.88756,517500,8.851,
No query memory,0.888298,518000,9.087,
No query memory,0.888989,518500,9.529,
No query memory,0.889755,519000,9.532,
No query memory,0.890488,519500,9.361,
No query memory,0.891188,520000,9.442,
No query memory,0.891924,520500,8.93,
No query memory,0.892636,521000,8.399,
No query memory,0.893397,521500,8.957,
No query memory,0.894145,522000,9.111,
No query memory,0.894845,522500,9.222,
No query memory,0.89556,523000,8.871,
No query memory,0.896246,523500,8.304,
No query memory,0.896971,524000,8.595,
No query memory,0.89764,524500,8.625,
No query memory,0.898374,525000,8.892,
No query memory,0.899087,525500,9.36,
No query memory,0.89979,526000,8.93,
No query memory,0.900497,526500,9.0,
No query memory,0.901195,527000,8.968,
No query memory,0.901879,527500,8.826,
No query memory,0.902597,528000,9.228,
No query memory,0.903304,528500,8.805,
No query memory,0.904024,529000,8.923,
No query memory,0.904735,529500,9.246,
No query memory,0.905453,530000,8.86,
No query memory,0.906182,530500,8.682,
No query memory,0.906871,531000,9.076,
No query memory,0.907603,531500,9.41,
No query memory,0.90832,532000,9.159,
No query memory,0.90906,532500,8.872,
No query memory,0.909768,533000,8.503,
No query memory,0.910473,533500,9.009,
No query memory,0.911179,534000,9.603,
No query memory,0.911895,534500,9.187,
No query memory,0.912607,535000,8.826,
No query memory,0.913315,535500,8.603,
No query memory,0.914048,536000,9.122,
No query memory,0.914776,536500,9.208,
No query memory,0.9155,537000,8.723,
No query memory,0.916227,537500,8.789,
No query memory,0.916954,538000,8.932,
No query memory,0.917638,538500,8.698,
No query memory,0.918328,539000,8.449,
No query memory,0.91904,539500,8.75,
No query memory,0.91976,540000,8.547,
No query memory,0.920463,540500,8.223,
No query memory,0.921187,541000,8.816,
No query memory,0.921904,541500,9.074,
No query memory,0.92261,542000,8.289,
No query memory,0.923318,542500,8.297,
No query memory,0.924065,543000,8.701,
No query memory,0.92479,543500,8.502,
No query memory,0.925505,544000,8.545,
No query memory,0.926213,544500,8.62,
No query memory,0.926917,545000,8.381,
No query memory,0.927613,545500,8.363,
No query memory,0.928314,546000,8.849,
No query memory,0.929035,546500,9.056,
No query memory,0.929756,547000,8.762,
No query memory,0.93047,547500,8.245,
No query memory,0.93119,548000,8.18,
No query memory,0.931905,548500,8.605,
No query memory,0.932609,549000,8.847,
No query memory,0.933339,549500,9.216,
No query memory,0.934034,550000,9.281,
No query memory,0.934744,550500,9.001,
No query memory,0.935434,551000,9.5,
No query memory,0.936159,551500,9.377,
No query memory,0.93688,552000,8.896,
No query memory,0.937557,552500,8.896,
No query memory,0.938249,553000,8.945,
No query memory,0.938949,553500,8.58,
No query memory,0.93963,554000,8.399,
No query memory,0.94034,554500,8.506,
No query memory,0.941058,555000,8.788,
No query memory,0.941755,555500,9.458,
No query memory,0.942435,556000,9.284,
No query memory,0.943176,556500,8.945,
No query memory,0.943857,557000,8.932,
No query memory,0.944567,557500,8.6,
No query memory,0.945305,558000,8.694,
No query memory,0.946008,558500,9.004,
No query memory,0.946722,559000,8.95,
No query memory,0.947413,559500,9.137,
No query memory,0.948116,560000,8.665,
No query memory,0.948819,560500,8.34,
No query memory,0.949501,561000,8.141,
No query memory,0.950212,561500,8.171,
No query memory,0.950929,562000,8.794,
No query memory,0.951648,562500,8.743,
No query memory,0.95237,563000,8.52,
No query memory,0.953075,563500,8.415,
No query memory,0.953782,564000,8.668,
No query memory,0.954487,564500,9.193,
No query memory,0.955208,565000,9.13,
No query memory,0.955886,565500,9.06,
No query memory,0.956577,566000,9.354,
No query memory,0.957266,566500,9.276,
No query memory,0.95796,567000,8.482,
No query memory,0.958661,567500,8.409,
No query memory,0.959361,568000,9.068,
No query memory,0.960081,568500,8.613,
No query memory,0.96078,569000,8.514,
No query memory,0.961465,569500,9.634,
No query memory,0.962176,570000,9.664,
No query memory,0.962875,570500,9.006,
No query memory,0.963542,571000,8.322,
No query memory,0.96426,571500,8.115,
No query memory,0.964972,572000,8.99,
No query memory,0.965683,572500,9.345,
No query memory,0.966379,573000,8.5,
No query memory,0.967081,573500,8.099,
No query memory,0.967797,574000,8.779,
No query memory,0.968488,574500,9.118,
No query memory,0.969182,575000,8.876,
No query memory,0.96989,575500,8.552,
No query memory,0.970567,576000,8.508,
No query memory,0.971283,576500,8.912,
No query memory,0.971979,577000,9.119,
No query memory,0.972669,577500,8.152,
No query memory,0.973336,578000,8.403,
No query memory,0.974044,578500,8.947,
No query memory,0.974792,579000,8.824,
No query memory,0.975498,579500,8.839,
No query memory,0.976237,580000,8.315,
No query memory,0.976983,580500,8.978,
No query memory,0.977688,581000,9.233,
No query memory,0.978386,581500,8.616,
No query memory,0.979104,582000,8.649,
No query memory,0.979795,582500,8.478,
No query memory,0.98051,583000,8.286,
No query memory,0.9812,583500,9.092,
No query memory,0.981896,584000,9.388,
No query memory,0.982585,584500,9.102,
No query memory,0.983279,585000,9.216,
No query memory,0.984,585500,8.628,
No query memory,0.984742,586000,8.035,
No query memory,0.985468,586500,8.693,
No query memory,0.986196,587000,9.264,
No query memory,0.986916,587500,9.376,
No query memory,0.987627,588000,9.338,
No query memory,0.988297,588500,9.03,
No query memory,0.988992,589000,8.383,
No query memory,0.989707,589500,7.906,
No query memory,0.990398,590000,8.608,
No query memory,0.99109,590500,8.92,
No query memory,0.991778,591000,8.571,
No query memory,0.992495,591500,8.432,
No query memory,0.993181,592000,8.371,
No query memory,0.993853,592500,8.572,
No query memory,0.994549,593000,9.075,
No query memory,0.995222,593500,8.845,
No query memory,0.995954,594000,8.457,
No query memory,0.996636,594500,8.241,
No query memory,0.997351,595000,8.328,
No query memory,0.998055,595500,9.176,
No query memory,0.998796,596000,8.585,
No query memory,0.999496,596500,8.225,
No query memory,1.000183,597000,8.564,
No query memory,1.000891,597500,8.72,
No query memory,1.001613,598000,8.649,
No query memory,1.002308,598500,8.018,
No query memory,1.003057,599000,8.032,
No query memory,1.003759,599500,8.11,
No query memory,1.004483,600000,8.206,
No query memory,1.005172,600500,8.296,
No query memory,1.005869,601000,7.926,
No query memory,1.006549,601500,7.813,
No query memory,1.007268,602000,8.315,
No query memory,1.007957,602500,8.462,
No query memory,1.008668,603000,8.323,
No query memory,1.009373,603500,8.249,
No query memory,1.010098,604000,8.188,
No query memory,1.010808,604500,8.12,
No query memory,1.011543,605000,8.415,
No query memory,1.012265,605500,8.189,
No query memory,1.012952,606000,8.293,
No query memory,1.013643,606500,8.664,
No query memory,1.014362,607000,8.546,
No query memory,1.015054,607500,8.305,
No query memory,1.015758,608000,7.914,
No query memory,1.016453,608500,8.242,
No query memory,1.017115,609000,8.841,
No query memory,1.017825,609500,8.901,
No query memory,1.018514,610000,9.032,
No query memory,1.019235,610500,9.457,
No query memory,1.019927,611000,9.17,
No query memory,1.020626,611500,8.87,
No query memory,1.021314,612000,8.63,
No query memory,1.022028,612500,8.509,
No query memory,1.022721,613000,8.593,
No query memory,1.023426,613500,8.721,
No query memory,1.024116,614000,8.796,
No query memory,1.024829,614500,8.676,
No query memory,1.025518,615000,8.426,
No query memory,1.026208,615500,8.544,
No query memory,1.02693,616000,8.415,
No query memory,1.027645,616500,7.843,
No query memory,1.028321,617000,8.404,
No query memory,1.029021,617500,8.831,
No query memory,1.029725,618000,8.528,
No query memory,1.030448,618500,8.502,
No query memory,1.031156,619000,8.73,
No query memory,1.03184,619500,9.054,
No query memory,1.032517,620000,8.981,
No query memory,1.033209,620500,8.709,
No query memory,1.033907,621000,8.651,
No query memory,1.03464,621500,8.723,
No query memory,1.035347,622000,8.888,
No query memory,1.036029,622500,8.52,
No query memory,1.036738,623000,8.321,
No query memory,1.037418,623500,7.787,
No query memory,1.038113,624000,7.517,
No query memory,1.03882,624500,7.654,
No query memory,1.039542,625000,7.51,
No query memory,1.04021,625500,8.208,
No query memory,1.040921,626000,8.496,
No query memory,1.041603,626500,8.245,
No query memory,1.042305,627000,8.07,
No query memory,1.042985,627500,7.864,
No query memory,1.043652,628000,8.11,
No query memory,1.04437,628500,8.37,
No query memory,1.045052,629000,8.341,
No query memory,1.045768,629500,8.264,
No query memory,1.046468,630000,7.963,
No query memory,1.047151,630500,8.174,
No query memory,1.047876,631000,8.475,
No query memory,1.048578,631500,8.283,
No query memory,1.049293,632000,8.251,
No query memory,1.049996,632500,8.537,
No query memory,1.050688,633000,8.964,
No query memory,1.051413,633500,8.537,
No query memory,1.052095,634000,7.885,
No query memory,1.052793,634500,7.805,
No query memory,1.053527,635000,8.267,
No query memory,1.054204,635500,8.4,
No query memory,1.054905,636000,8.398,
No query memory,1.055595,636500,8.831,
No query memory,1.056276,637000,8.757,
No query memory,1.056966,637500,8.627,
No query memory,1.05763,638000,8.73,
No query memory,1.05835,638500,8.506,
No query memory,1.059053,639000,8.11,
No query memory,1.05975,639500,8.578,
No query memory,1.060426,640000,9.058,
No query memory,1.061112,640500,8.591,
No query memory,1.061775,641000,8.467,
No query memory,1.062479,641500,8.393,
No query memory,1.063144,642000,8.486,
No query memory,1.063831,642500,9.078,
No query memory,1.064521,643000,8.753,
No query memory,1.065212,643500,8.072,
No query memory,1.065898,644000,8.426,
No query memory,1.066603,644500,8.722,
No query memory,1.067321,645000,8.652,
No query memory,1.068013,645500,8.908,
No query memory,1.068696,646000,8.165,
No query memory,1.069369,646500,7.823,
No query memory,1.070059,647000,7.871,
No query memory,1.070778,647500,7.472,
No query memory,1.07149,648000,7.893,
No query memory,1.072188,648500,8.324,
No query memory,1.072879,649000,7.835,
No query memory,1.073548,649500,7.803,
No query memory,1.074206,650000,8.237,
No query memory,1.074919,650500,8.161,
No query memory,1.075596,651000,8.486,
No query memory,1.076289,651500,8.795,
No query memory,1.077007,652000,8.253,
No query memory,1.077697,652500,7.953,
No query memory,1.078397,653000,8.01,
No query memory,1.079107,653500,8.265,
No query memory,1.079758,654000,8.462,
No query memory,1.080438,654500,8.012,
No query memory,1.081133,655000,7.92,
No query memory,1.081832,655500,7.842,
No query memory,1.082516,656000,8.07,
No query memory,1.0832,656500,8.33,
No query memory,1.083903,657000,8.52,
No query memory,1.0846,657500,8.935,
No query memory,1.085286,658000,8.684,
No query memory,1.085955,658500,8.492,
No query memory,1.086653,659000,8.602,
No query memory,1.087334,659500,8.285,
No query memory,1.088034,660000,8.233,
No query memory,1.088711,660500,8.226,
No query memory,1.089409,661000,7.583,
No query memory,1.090098,661500,7.69,
No query memory,1.090784,662000,7.958,
No query memory,1.091457,662500,8.112,
No query memory,1.092176,663000,8.118,
No query memory,1.092889,663500,8.291,
No query memory,1.093575,664000,8.412,
No query memory,1.094301,664500,7.831,
No query memory,1.095016,665000,7.388,
No query memory,1.0957,665500,7.747,
No query memory,1.096395,666000,8.043,
No query memory,1.09707,666500,8.387,
No query memory,1.097765,667000,8.497,
No query memory,1.098456,667500,8.643,
No query memory,1.099145,668000,8.457,
No query memory,1.09985,668500,8.298,
No query memory,1.100543,669000,8.697,
No query memory,1.101238,669500,8.03,
No query memory,1.101912,670000,7.691,
No query memory,1.102609,670500,8.04,
No query memory,1.103321,671000,8.277,
No query memory,1.104058,671500,8.415,
No query memory,1.10473,672000,8.639,
No query memory,1.105423,672500,8.25,
No query memory,1.106113,673000,7.834,
No query memory,1.106802,673500,8.287,
No query memory,1.107485,674000,8.694,
No query memory,1.108152,674500,8.443,
No query memory,1.108839,675000,8.02,
No query memory,1.109539,675500,8.293,
No query memory,1.110235,676000,8.678,
No query memory,1.110913,676500,8.565,
No query memory,1.111625,677000,8.568,
No query memory,1.112302,677500,8.354,
No query memory,1.112959,678000,7.844,
No query memory,1.11365,678500,7.762,
No query memory,1.114327,679000,8.048,
No query memory,1.115035,679500,8.349,
No query memory,1.11573,680000,8.435,
No query memory,1.116439,680500,8.349,
No query memory,1.117139,681000,8.413,
No query memory,1.117835,681500,8.615,
No query memory,1.118512,682000,8.304,
No query memory,1.119214,682500,7.879,
No query memory,1.119909,683000,7.98,
No query memory,1.120574,683500,8.171,
No query memory,1.121286,684000,7.809,
No query memory,1.122007,684500,7.83,
No query memory,1.122707,685000,8.004,
No query memory,1.123395,685500,7.891,
No query memory,1.124071,686000,8.237,
No query memory,1.124769,686500,8.411,
No query memory,1.125496,687000,8.493,
No query memory,1.126185,687500,8.517,
No query memory,1.126839,688000,8.212,
No query memory,1.12751,688500,7.866,
No query memory,1.128163,689000,8.003,
No query memory,1.128836,689500,8.195,
No query memory,1.129515,690000,7.835,
No query memory,1.130223,690500,7.617,
No query memory,1.13093,691000,7.875,
No query memory,1.131622,691500,7.918,
No query memory,1.132275,692000,7.969,
No query memory,1.132961,692500,8.049,
No query memory,1.133647,693000,7.536,
No query memory,1.13434,693500,7.221,
No query memory,1.135034,694000,7.522,
No query memory,1.135704,694500,7.947,
No query memory,1.136418,695000,8.78,
No query memory,1.137085,695500,8.51,
No query memory,1.137777,696000,7.89,
No query memory,1.138489,696500,7.634,
No query memory,1.139167,697000,7.641,
No query memory,1.139847,697500,8.143,
No query memory,1.140548,698000,8.483,
No query memory,1.141254,698500,8.597,
No query memory,1.141923,699000,8.485,
No query memory,1.142623,699500,8.113,
No query memory,1.143315,700000,8.15,
No query memory,1.144028,700500,8.278,
No query memory,1.144725,701000,7.964,
No query memory,1.145432,701500,7.771,
No query memory,1.146125,702000,7.864,
No query memory,1.146815,702500,8.404,
No query memory,1.147534,703000,8.193,
No query memory,1.148211,703500,7.618,
No query memory,1.148893,704000,7.901,
No query memory,1.149574,704500,7.83,
No query memory,1.150267,705000,7.692,
No query memory,1.150955,705500,8.089,
No query memory,1.151619,706000,8.231,
No query memory,1.152283,706500,8.216,
No query memory,1.152974,707000,8.167,
No query memory,1.153654,707500,7.95,
No query memory,1.154344,708000,8.16,
No query memory,1.155011,708500,8.663,
No query memory,1.155688,709000,8.274,
No query memory,1.156357,709500,7.873,
No query memory,1.157034,710000,7.775,
No query memory,1.157709,710500,7.98,
No query memory,1.158404,711000,8.207,
No query memory,1.159124,711500,8.041,
No query memory,1.159824,712000,7.709,
No query memory,1.160517,712500,8.293,
No query memory,1.16122,713000,8.563,
No query memory,1.161897,713500,7.941,
No query memory,1.162593,714000,7.708,
No query memory,1.163278,714500,8.047,
No query memory,1.163944,715000,8.386,
No query memory,1.164627,715500,8.56,
No query memory,1.165303,716000,8.839,
No query memory,1.16601,716500,8.655,
No query memory,1.166673,717000,8.129,
No query memory,1.167354,717500,7.977,
No query memory,1.168084,718000,7.901,
No query memory,1.16878,718500,7.918,
No query memory,1.169454,719000,8.185,
No query memory,1.170141,719500,8.064,
No query memory,1.170825,720000,7.985,
No query memory,1.171525,720500,7.955,
No query memory,1.17219,721000,8.242,
No query memory,1.172859,721500,8.687,
No query memory,1.173555,722000,8.325,
No query memory,1.174259,722500,7.916,
No query memory,1.174943,723000,7.857,
No query memory,1.175607,723500,7.643,
No query memory,1.176287,724000,7.817,
No query memory,1.176984,724500,8.065,
No query memory,1.177657,725000,8.061,
No query memory,1.17834,725500,8.196,
No query memory,1.179029,726000,8.074,
No query memory,1.17973,726500,7.735,
No query memory,1.180423,727000,7.686,
No query memory,1.181137,727500,8.062,
No query memory,1.181829,728000,8.035,
No query memory,1.182505,728500,7.682,
No query memory,1.183189,729000,7.749,
No query memory,1.183878,729500,8.034,
No query memory,1.184584,730000,7.912,
No query memory,1.185273,730500,8.077,
No query memory,1.18595,731000,8.109,
No query memory,1.186657,731500,7.822,
No query memory,1.187333,732000,8.176,
No query memory,1.188018,732500,8.27,
No query memory,1.188713,733000,8.396,
No query memory,1.189398,733500,8.34,
No query memory,1.190064,734000,7.943,
No query memory,1.190746,734500,7.683,
No query memory,1.191391,735000,7.866,
No query memory,1.192085,735500,7.69,
No query memory,1.192787,736000,7.382,
No query memory,1.193474,736500,7.718,
No query memory,1.194149,737000,7.951,
No query memory,1.194828,737500,7.656,
No query memory,1.195535,738000,7.965,
No query memory,1.196228,738500,8.389,
No query memory,1.196894,739000,8.075,
No query memory,1.19757,739500,8.153,
No query memory,1.198273,740000,8.369,
No query memory,1.198968,740500,8.507,
No query memory,1.199666,741000,8.505,
No query memory,1.200344,741500,8.055,
No query memory,1.201042,742000,7.608,
No query memory,1.201708,742500,7.486,
No query memory,1.20239,743000,7.47,
No query memory,1.203055,743500,7.563,
No query memory,1.203742,744000,8.262,
No query memory,1.204406,744500,8.798,
No query memory,1.205091,745000,8.414,
No query memory,1.205785,745500,7.845,
No query memory,1.206474,746000,8.386,
No query memory,1.207154,746500,8.257,
No query memory,1.207812,747000,7.814,
No query memory,1.208499,747500,8.229,
No query memory,1.209177,748000,7.657,
No query memory,1.209859,748500,7.3,
No query memory,1.210537,749000,7.528,
No query memory,1.211226,749500,8.196,
No query memory,1.211921,750000,8.534,
No query memory,1.212611,750500,8.386,
No query memory,1.213304,751000,8.378,
No query memory,1.213988,751500,8.424,
No query memory,1.214659,752000,8.486,
No query memory,1.215344,752500,8.308,
No query memory,1.21603,753000,8.321,
No query memory,1.216738,753500,8.167,
No query memory,1.217399,754000,7.989,
No query memory,1.21808,754500,8.192,
No query memory,1.218771,755000,8.372,
No query memory,1.219457,755500,7.941,
No query memory,1.220177,756000,7.322,
No query memory,1.220865,756500,7.715,
No query memory,1.221538,757000,7.979,
No query memory,1.222227,757500,8.058,
No query memory,1.222913,758000,7.613,
No query memory,1.223593,758500,7.782,
No query memory,1.224299,759000,8.225,
No query memory,1.224991,759500,8.171,
No query memory,1.225675,760000,8.247,
No query memory,1.226338,760500,8.434,
No query memory,1.226991,761000,8.291,
No query memory,1.227665,761500,7.562,
No query memory,1.228352,762000,7.732,
No query memory,1.229065,762500,8.116,
No query memory,1.229732,763000,8.02,
No query memory,1.230407,763500,7.644,
No query memory,1.231088,764000,7.855,
No query memory,1.231767,764500,7.946,
No query memory,1.232463,765000,8.455,
No query memory,1.23315,765500,8.222,
No query memory,1.233869,766000,7.753,
No query memory,1.234559,766500,8.365,
No query memory,1.235252,767000,8.404,
No query memory,1.235934,767500,7.879,
No query memory,1.236627,768000,7.471,
No query memory,1.237305,768500,7.539,
No query memory,1.23801,769000,7.339,
No query memory,1.23869,769500,7.229,
No query memory,1.239372,770000,7.41,
No query memory,1.24007,770500,7.862,
No query memory,1.240759,771000,7.919,
No query memory,1.241419,771500,7.656,
No query memory,1.2421,772000,7.75,
No query memory,1.242773,772500,7.606,
No query memory,1.243434,773000,7.547,
No query memory,1.244119,773500,8.286,
No query memory,1.244776,774000,8.672,
No query memory,1.245477,774500,8.26,
No query memory,1.246135,775000,8.082,
No query memory,1.24683,775500,8.12,
No query memory,1.247505,776000,7.632,
No query memory,1.248194,776500,7.149,
No query memory,1.248863,777000,7.771,
No query memory,1.249532,777500,7.934,
No query memory,1.250209,778000,7.415,
No query memory,1.250882,778500,7.64,
No query memory,1.251567,779000,8.174,
No query memory,1.252219,779500,8.277,
No query memory,1.252918,780000,7.847,
No query memory,1.253603,780500,7.797,
No query memory,1.254282,781000,7.479,
No query memory,1.254942,781500,6.971,
No query memory,1.255637,782000,7.562,
No query memory,1.256302,782500,8.293,
No query memory,1.256969,783000,8.316,
No query memory,1.257659,783500,7.941,
No query memory,1.25834,784000,8.223,
No query memory,1.259027,784500,8.374,
No query memory,1.259716,785000,8.116,
No query memory,1.26043,785500,7.761,
No query memory,1.261106,786000,7.454,
No query memory,1.261771,786500,7.807,
No query memory,1.26243,787000,7.946,
No query memory,1.263098,787500,7.634,
No query memory,1.263775,788000,7.945,
No query memory,1.26448,788500,7.988,
No query memory,1.265162,789000,7.474,
No query memory,1.265832,789500,7.439,
No query memory,1.266487,790000,7.574,
No query memory,1.267131,790500,8.151,
No query memory,1.267794,791000,7.941,
No query memory,1.268477,791500,7.35,
No query memory,1.269157,792000,7.488,
No query memory,1.269831,792500,7.434,
No query memory,1.270531,793000,7.59,
No query memory,1.271191,793500,7.973,
No query memory,1.271869,794000,7.439,
No query memory,1.272532,794500,6.906,
No query memory,1.273214,795000,7.063,
No query memory,1.273885,795500,7.192,
No query memory,1.274544,796000,7.555,
No query memory,1.275188,796500,7.846,
No query memory,1.275866,797000,8.445,
No query memory,1.27654,797500,8.153,
No query memory,1.277195,798000,7.83,
No query memory,1.277856,798500,7.951,
No query memory,1.278545,799000,8.038,
No query memory,1.279209,799500,8.29,
No query memory,1.27992,800000,7.489,
No query memory,1.2806,800500,7.522,
No query memory,1.281261,801000,8.279,
No query memory,1.281957,801500,7.806,
No query memory,1.282646,802000,7.298,
No query memory,1.283332,802500,7.459,
No query memory,1.284022,803000,7.78,
No query memory,1.284679,803500,7.944,
No query memory,1.285339,804000,7.609,
No query memory,1.286009,804500,7.316,
No query memory,1.286669,805000,7.345,
No query memory,1.287352,805500,8.108,
No query memory,1.288033,806000,8.429,
No query memory,1.288745,806500,7.957,
No query memory,1.289429,807000,7.719,
No query memory,1.290095,807500,7.77,
No query memory,1.290761,808000,7.982,
No query memory,1.291438,808500,7.519,
No query memory,1.292107,809000,6.867,
No query memory,1.292784,809500,7.119,
No query memory,1.293454,810000,7.626,
No query memory,1.29414,810500,7.611,
No query memory,1.294817,811000,7.324,
No query memory,1.295507,811500,7.3,
No query memory,1.296192,812000,7.517,
No query memory,1.296853,812500,7.963,
No query memory,1.297529,813000,8.245,
No query memory,1.298187,813500,8.091,
No query memory,1.298856,814000,7.657,
No query memory,1.299547,814500,7.306,
No query memory,1.300209,815000,7.012,
No query memory,1.300897,815500,6.92,
No query memory,1.301572,816000,7.062,
No query memory,1.30224,816500,8.086,
No query memory,1.3029,817000,8.336,
No query memory,1.303583,817500,7.647,
No query memory,1.30426,818000,7.571,
No query memory,1.304932,818500,7.696,
No query memory,1.305635,819000,7.839,
No query memory,1.306298,819500,7.74,
No query memory,1.30696,820000,7.426,
No query memory,1.307649,820500,7.983,
No query memory,1.308315,821000,8.572,
No query memory,1.308981,821500,7.839,
No query memory,1.309644,822000,7.491,
No query memory,1.310306,822500,7.328,
No query memory,1.310998,823000,7.671,
No query memory,1.311659,823500,7.771,
No query memory,1.312326,824000,7.604,
No query memory,1.312977,824500,7.716,
No query memory,1.313653,825000,7.581,
No query memory,1.314316,825500,7.42,
No query memory,1.315008,826000,7.386,
No query memory,1.315691,826500,7.58,
No query memory,1.316349,827000,7.456,
No query memory,1.317044,827500,7.574,
No query memory,1.317706,828000,7.526,
No query memory,1.318391,828500,7.55,
No query memory,1.319023,829000,7.77,
No query memory,1.319693,829500,7.834,
No query memory,1.320377,830000,7.645,
No query memory,1.32104,830500,7.359,
No query memory,1.321721,831000,7.522,
No query memory,1.322392,831500,7.457,
No query memory,1.323059,832000,7.404,
No query memory,1.323747,832500,7.498,
No query memory,1.324417,833000,7.76,
No query memory,1.325063,833500,8.324,
No query memory,1.325723,834000,7.765,
No query memory,1.326403,834500,7.063,
No query memory,1.327092,835000,7.229,
No query memory,1.327747,835500,7.471,
No query memory,1.328414,836000,7.402,
No query memory,1.329072,836500,7.036,
No query memory,1.32976,837000,6.971,
No query memory,1.330428,837500,6.925,
No query memory,1.331086,838000,6.949,
No query memory,1.331794,838500,7.585,
No query memory,1.332469,839000,7.703,
No query memory,1.333158,839500,7.576,
No query memory,1.333828,840000,7.862,
No query memory,1.334495,840500,7.708,
No query memory,1.335203,841000,7.573,
No query memory,1.33586,841500,8.014,
No query memory,1.336519,842000,8.175,
No query memory,1.337173,842500,7.669,
No query memory,1.337832,843000,7.5,
No query memory,1.33851,843500,7.34,
No query memory,1.339169,844000,7.194,
No query memory,1.339839,844500,7.414,
No query memory,1.340508,845000,7.631,
No query memory,1.341187,845500,7.477,
No query memory,1.341856,846000,7.593,
No query memory,1.342518,846500,8.159,
No query memory,1.343181,847000,7.807,
No query memory,1.343843,847500,7.435,
No query memory,1.344504,848000,7.829,
No query memory,1.345173,848500,7.939,
No query memory,1.345823,849000,7.486,
No query memory,1.346523,849500,7.442,
No query memory,1.347185,850000,8.146,
No query memory,1.347867,850500,7.965,
No query memory,1.348561,851000,7.381,
No query memory,1.349245,851500,7.401,
No query memory,1.349905,852000,7.836,
No query memory,1.350569,852500,7.783,
No query memory,1.351243,853000,7.519,
No query memory,1.351901,853500,8.115,
No query memory,1.352565,854000,8.024,
No query memory,1.353214,854500,7.61,
No query memory,1.353878,855000,7.266,
No query memory,1.35458,855500,7.149,
No query memory,1.355212,856000,7.15,
No query memory,1.3559,856500,7.693,
No query memory,1.356541,857000,8.226,
No query memory,1.357205,857500,7.525,
No query memory,1.357885,858000,7.076,
No query memory,1.358574,858500,7.308,
No query memory,1.359216,859000,7.589,
No query memory,1.359907,859500,7.423,
No query memory,1.360597,860000,7.663,
No query memory,1.361285,860500,7.792,
No query memory,1.361957,861000,7.658,
No query memory,1.362614,861500,7.637,
No query memory,1.363273,862000,7.275,
No query memory,1.363936,862500,7.263,
No query memory,1.364632,863000,7.59,
No query memory,1.365313,863500,7.269,
No query memory,1.365981,864000,7.231,
No query memory,1.366642,864500,7.863,
No query memory,1.367313,865000,7.924,
No query memory,1.367997,865500,7.919,
No query memory,1.368662,866000,8.059,
No query memory,1.369318,866500,7.927,
No query memory,1.369987,867000,7.894,
No query memory,1.370657,867500,7.933,
No query memory,1.371303,868000,7.845,
No query memory,1.371972,868500,7.296,
No query memory,1.372658,869000,7.165,
No query memory,1.373314,869500,7.286,
No query memory,1.373975,870000,7.039,
No query memory,1.374656,870500,7.105,
No query memory,1.375322,871000,7.101,
No query memory,1.375964,871500,7.523,
No query memory,1.376638,872000,8.362,
No query memory,1.377311,872500,8.043,
No query memory,1.377974,873000,7.557,
No query memory,1.378648,873500,7.435,
No query memory,1.379298,874000,7.359,
No query memory,1.37999,874500,7.707,
No query memory,1.380655,875000,7.538,
No query memory,1.381335,875500,7.607,
No query memory,1.381986,876000,7.866,
No query memory,1.382646,876500,7.875,
No query memory,1.383349,877000,8.097,
No query memory,1.384038,877500,7.836,
No query memory,1.384711,878000,7.549,
No query memory,1.385405,878500,7.585,
No query memory,1.38608,879000,7.459,
No query memory,1.386758,879500,7.372,
No query memory,1.387413,880000,7.245,
No query memory,1.388055,880500,7.379,
No query memory,1.388735,881000,7.751,
No query memory,1.389409,881500,8.071,
No query memory,1.390055,882000,7.887,
No query memory,1.390742,882500,7.147,
No query memory,1.391406,883000,7.117,
No query memory,1.39205,883500,7.248,
No query memory,1.392714,884000,7.365,
No query memory,1.393386,884500,7.649,
No query memory,1.394045,885000,7.69,
No query memory,1.394707,885500,7.147,
No query memory,1.395383,886000,7.142,
No query memory,1.396046,886500,7.469,
No query memory,1.396742,887000,7.117,
No query memory,1.39738,887500,6.984,
No query memory,1.398045,888000,7.134,
No query memory,1.398705,888500,7.108,
No query memory,1.399369,889000,7.089,
No query memory,1.400016,889500,7.375,
No query memory,1.400697,890000,7.45,
No query memory,1.40137,890500,7.313,
No query memory,1.402026,891000,7.769,
No query memory,1.402713,891500,8.097,
No query memory,1.403356,892000,7.4,
No query memory,1.404021,892500,7.202,
No query memory,1.404689,893000,7.585,
No query memory,1.40535,893500,7.614,
No query memory,1.406007,894000,7.412,
No query memory,1.406668,894500,7.218,
No query memory,1.407337,895000,7.52,
No query memory,1.408005,895500,7.683,
No query memory,1.40867,896000,7.164,
No query memory,1.409346,896500,6.875,
No query memory,1.410005,897000,7.725,
No query memory,1.41069,897500,8.21,
No query memory,1.411347,898000,7.551,
No query memory,1.412012,898500,7.512,
No query memory,1.412686,899000,7.475,
No query memory,1.413352,899500,7.132,
No query memory,1.41405,900000,6.846,
No query memory,1.414733,900500,7.143,
No query memory,1.415393,901000,7.427,
No query memory,1.416083,901500,7.685,
No query memory,1.416753,902000,7.906,
No query memory,1.417426,902500,7.378,
No query memory,1.418092,903000,8.012,
No query memory,1.418746,903500,8.18,
No query memory,1.41941,904000,7.704,
No query memory,1.420081,904500,7.618,
No query memory,1.42074,905000,7.563,
No query memory,1.421407,905500,7.231,
No query memory,1.422063,906000,6.291,
No query memory,1.422751,906500,6.428,
No query memory,1.423404,907000,7.021,
No query memory,1.424087,907500,7.506,
No query memory,1.42473,908000,7.712,
No query memory,1.425398,908500,7.4,
No query memory,1.426031,909000,7.514,
No query memory,1.42668,909500,7.143,
No query memory,1.427328,910000,7.193,
No query memory,1.427964,910500,7.716,
No query memory,1.428607,911000,7.974,
No query memory,1.429278,911500,7.909,
No query memory,1.429936,912000,7.25,
No query memory,1.430596,912500,6.634,
No query memory,1.431269,913000,7.238,
No query memory,1.431924,913500,7.969,
No query memory,1.432592,914000,7.527,
No query memory,1.433266,914500,7.532,
No query memory,1.433945,915000,7.526,
No query memory,1.43462,915500,7.029,
No query memory,1.435284,916000,6.759,
No query memory,1.435945,916500,6.708,
No query memory,1.436614,917000,6.721,
No query memory,1.437258,917500,6.939,
No query memory,1.437915,918000,7.003,
No query memory,1.438603,918500,7.031,
No query memory,1.439294,919000,7.125,
No query memory,1.43996,919500,7.219,
No query memory,1.440626,920000,7.301,
No query memory,1.441276,920500,7.05,
No query memory,1.441925,921000,7.113,
No query memory,1.44257,921500,7.271,
No query memory,1.443208,922000,7.082,
No query memory,1.443884,922500,7.102,
No query memory,1.444571,923000,6.957,
No query memory,1.445235,923500,7.262,
No query memory,1.445889,924000,7.081,
No query memory,1.446539,924500,6.781,
No query memory,1.44721,925000,7.658,
No query memory,1.4479,925500,7.643,
No query memory,1.448557,926000,6.985,
No query memory,1.449217,926500,7.014,
No query memory,1.449873,927000,7.63,
No query memory,1.450524,927500,8.105,
No query memory,1.451183,928000,7.631,
No query memory,1.451829,928500,7.106,
No query memory,1.452476,929000,7.284,
No query memory,1.453157,929500,7.447,
No query memory,1.453817,930000,7.617,
No query memory,1.454479,930500,7.441,
No query memory,1.455123,931000,7.262,
No query memory,1.455823,931500,7.205,
No query memory,1.456492,932000,6.8,
No query memory,1.457146,932500,7.126,
No query memory,1.457804,933000,7.53,
No query memory,1.45847,933500,7.535,
No query memory,1.459124,934000,7.551,
No query memory,1.45982,934500,7.503,
No query memory,1.460472,935000,7.374,
No query memory,1.46115,935500,6.978,
No query memory,1.461812,936000,7.165,
No query memory,1.462453,936500,7.264,
No query memory,1.463096,937000,7.244,
No query memory,1.463754,937500,7.535,
No query memory,1.46441,938000,7.218,
No query memory,1.46508,938500,7.351,
No query memory,1.465746,939000,7.727,
No query memory,1.466386,939500,7.652,
No query memory,1.46703,940000,7.232,
No query memory,1.467695,940500,6.779,
No query memory,1.468358,941000,6.978,
No query memory,1.469006,941500,6.959,
No query memory,1.469649,942000,6.56,
No query memory,1.470318,942500,6.907,
No query memory,1.471,943000,7.555,
No query memory,1.471657,943500,7.441,
No query memory,1.472328,944000,7.22,
No query memory,1.472986,944500,7.16,
No query memory,1.473627,945000,7.292,
No query memory,1.474285,945500,8.028,
No query memory,1.474955,946000,7.664,
No query memory,1.475605,946500,7.584,
No query memory,1.476276,947000,7.812,
No query memory,1.476959,947500,7.332,
No query memory,1.477648,948000,6.922,
No query memory,1.478308,948500,6.994,
No query memory,1.478964,949000,7.215,
No query memory,1.479635,949500,7.281,
No query memory,1.480309,950000,7.46,
No query memory,1.480954,950500,7.261,
No query memory,1.481598,951000,7.09,
No query memory,1.482279,951500,6.874,
No query memory,1.482927,952000,7.467,
No query memory,1.483593,952500,7.475,
No query memory,1.484247,953000,6.984,
No query memory,1.48492,953500,7.322,
No query memory,1.485608,954000,6.911,
No query memory,1.486258,954500,6.662,
No query memory,1.486921,955000,7.303,
No query memory,1.487581,955500,7.177,
No query memory,1.488255,956000,7.35,
No query memory,1.488907,956500,7.492,
No query memory,1.489581,957000,6.98,
No query memory,1.490235,957500,7.12,
No query memory,1.49089,958000,7.13,
No query memory,1.491548,958500,6.768,
No query memory,1.492199,959000,6.641,
No query memory,1.492884,959500,6.731,
No query memory,1.49354,960000,7.028,
No query memory,1.494217,960500,7.219,
No query memory,1.494854,961000,7.264,
No query memory,1.495525,961500,7.177,
No query memory,1.496166,962000,6.904,
No query memory,1.496835,962500,7.074,
No query memory,1.497499,963000,7.201,
No query memory,1.498144,963500,6.655,
No query memory,1.4988,964000,6.279,
No query memory,1.499469,964500,7.186,
No query memory,1.499999,964892,7.794,
No topology adaptation,0.002475,1000,21.2,
No topology adaptation,0.003667,1500,21.563,
No topology adaptation,0.004872,2000,21.938,
No topology adaptation,0.006019,2500,21.897,
No topology adaptation,0.007222,3000,22.129,
No topology adaptation,0.008362,3500,21.305,
No topology adaptation,0.00946,4000,20.748,
No topology adaptation,0.010535,4500,21.062,
No topology adaptation,0.01166,5000,20.946,
No topology adaptation,0.012654,5500,20.252,
No topology adaptation,0.013705,6000,19.623,
No topology adaptation,0.014723,6500,19.483,
No topology adaptation,0.015779,7000,19.478,
No topology adaptation,0.016839,7500,19.261,
No topology adaptation,0.017888,8000,19.195,
No topology adaptation,0.018904,8500,18.895,
No topology adaptation,0.019911,9000,18.837,
No topology adaptation,0.020943,9500,18.773,
No topology adaptation,0.021954,10000,18.184,
No topology adaptation,0.022977,10500,18.467,
No topology adaptation,0.023948,11000,18.926,
No topology adaptation,0.02494,11500,17.807,
No topology adaptation,0.025864,12000,16.854,
No topology adaptation,0.026806,12500,18.022,
No topology adaptation,0.027691,13000,17.501,
No topology adaptation,0.028689,13500,16.51,
No topology adaptation,0.029669,14000,16.44,
No topology adaptation,0.030591,14500,16.438,
No topology adaptation,0.031558,15000,17.125,
No topology adaptation,0.032501,15500,16.313,
No topology adaptation,0.033428,16000,16.066,
No topology adaptation,0.03431,16500,16.473,
No topology adaptation,0.035231,17000,16.004,
No topology adaptation,0.036131,17500,15.909,
No topology adaptation,0.037034,18000,15.974,
No topology adaptation,0.037932,18500,15.523,
No topology adaptation,0.038844,19000,15.174,
No topology adaptation,0.039752,19500,15.323,
No topology adaptation,0.040633,20000,15.138,
No topology adaptation,0.04153,20500,15.355,
No topology adaptation,0.042407,21000,15.185,
No topology adaptation,0.043294,21500,14.395,
No topology adaptation,0.044154,22000,15.006,
No topology adaptation,0.045019,22500,15.807,
No topology adaptation,0.045863,23000,15.846,
No topology adaptation,0.046735,23500,15.278,
No topology adaptation,0.04758,24000,14.573,
No topology adaptation,0.048387,24500,14.27,
No topology adaptation,0.049211,25000,13.792,
No topology adaptation,0.05008,25500,14.155,
No topology adaptation,0.05088,26000,14.608,
No topology adaptation,0.051721,26500,14.37,
No topology adaptation,0.052554,27000,14.637,
No topology adaptation,0.053369,27500,14.461,
No topology adaptation,0.054219,28000,13.49,
No topology adaptation,0.055029,28500,13.331,
No topology adaptation,0.055818,29000,14.275,
No topology adaptation,0.056648,29500,14.135,
No topology adaptation,0.057466,30000,13.801,
No topology adaptation,0.058319,30500,14.176,
No topology adaptation,0.05916,31000,13.89,
No topology adaptation,0.05993,31500,13.553,
No topology adaptation,0.060722,32000,13.515,
No topology adaptation,0.061506,32500,13.421,
No topology adaptation,0.062279,33000,13.468,
No topology adaptation,0.063041,33500,13.537,
No topology adaptation,0.06389,34000,13.325,
No topology adaptation,0.064699,34500,13.052,
No topology adaptation,0.065504,35000,13.144,
No topology adaptation,0.066293,35500,13.293,
No topology adaptation,0.067083,36000,13.089,
No topology adaptation,0.067875,36500,13.213,
No topology adaptation,0.06865,37000,13.179,
No topology adaptation,0.069403,37500,12.756,
No topology adaptation,0.070227,38000,12.527,
No topology adaptation,0.071014,38500,12.53,
No topology adaptation,0.071796,39000,12.464,
No topology adaptation,0.072597,39500,12.468,
No topology adaptation,0.0734,40000,12.751,
No topology adaptation,0.074194,40500,12.78,
No topology adaptation,0.074991,41000,12.072,
No topology adaptation,0.075735,41500,11.892,
No topology adaptation,0.076533,42000,12.446,
No topology adaptation,0.077321,42500,11.914,
No topology adaptation,0.078118,43000,11.535,
No topology adaptation,0.078888,43500,11.949,
No topology adaptation,0.079668,44000,12.104,
No topology adaptation,0.080427,44500,12.441,
No topology adaptation,0.081183,45000,12.251,
No topology adaptation,0.081939,45500,12.293,
No topology adaptation,0.082661,46000,12.394,
No topology adaptation,0.083399,46500,11.915,
No topology adaptation,0.084154,47000,12.091,
No topology adaptation,0.084883,47500,12.003,
No topology adaptation,0.085602,48000,11.837,
No topology adaptation,0.086354,48500,12.171,
No topology adaptation,0.087079,49000,12.075,
No topology adaptation,0.087789,49500,11.866,
No topology adaptation,0.08851,50000,11.861,
No topology adaptation,0.089237,50500,11.723,
No topology adaptation,0.089961,51000,11.594,
No topology adaptation,0.090709,51500,11.752,
No topology adaptation,0.091415,52000,11.718,
No topology adaptation,0.092138,52500,11.669,
No topology adaptation,0.09289,53000,11.284,
No topology adaptation,0.09363,53500,11.502,
No topology adaptation,0.094377,54000,12.396,
No topology adaptation,0.095121,54500,12.297,
No topology adaptation,0.095849,55000,11.954,
No topology adaptation,0.096581,55500,11.85,
No topology adaptation,0.09732,56000,11.22,
No topology adaptation,0.09804,56500,10.619,
No topology adaptation,0.098789,57000,10.945,
No topology adaptation,0.099513,57500,11.288,
No topology adaptation,0.100234,58000,11.42,
No topology adaptation,0.100935,58500,11.573,
No topology adaptation,0.101666,59000,11.744,
No topology adaptation,0.102384,59500,11.927,
No topology adaptation,0.10309,60000,11.761,
No topology adaptation,0.103821,60500,11.284,
No topology adaptation,0.10453,61000,11.101,
No topology adaptation,0.105221,61500,11.248,
No topology adaptation,0.105959,62000,10.81,
No topology adaptation,0.106686,62500,10.38,
No topology adaptation,0.107374,63000,10.979,
No topology adaptation,0.108086,63500,11.189,
No topology adaptation,0.108788,64000,11.018,
No topology adaptation,0.109522,64500,11.24,
No topology adaptation,0.110225,65000,11.235,
No topology adaptation,0.110938,65500,10.806,
No topology adaptation,0.111642,66000,10.258,
No topology adaptation,0.112346,66500,10.407,
No topology adaptation,0.113034,67000,10.735,
No topology adaptation,0.113714,67500,10.24,
No topology adaptation,0.114404,68000,10.488,
No topology adaptation,0.115134,68500,10.577,
No topology adaptation,0.11583,69000,10.356,
No topology adaptation,0.116516,69500,10.504,
No topology adaptation,0.117204,70000,10.063,
No topology adaptation,0.117908,70500,10.067,
No topology adaptation,0.118613,71000,10.21,
No topology adaptation,0.11931,71500,10.138,
No topology adaptation,0.119996,72000,10.113,
No topology adaptation,0.12071,72500,10.068,
No topology adaptation,0.121397,73000,10.104,
No topology adaptation,0.122097,73500,10.362,
No topology adaptation,0.122787,74000,10.428,
No topology adaptation,0.123491,74500,10.469,
No topology adaptation,0.124149,75000,10.543,
No topology adaptation,0.124833,75500,10.172,
No topology adaptation,0.1255,76000,10.152,
No topology adaptation,0.126177,76500,10.595,
No topology adaptation,0.126856,77000,10.543,
No topology adaptation,0.127542,77500,10.602,
No topology adaptation,0.128231,78000,10.48,
No topology adaptation,0.128938,78500,10.029,
No topology adaptation,0.129615,79000,10.019,
No topology adaptation,0.13029,79500,10.356,
No topology adaptation,0.130968,80000,10.228,
No topology adaptation,0.131662,80500,10.102,
No topology adaptation,0.132354,81000,10.405,
No topology adaptation,0.133019,81500,9.838,
No topology adaptation,0.133698,82000,9.414,
No topology adaptation,0.134383,82500,10.088,
No topology adaptation,0.135116,83000,10.022,
No topology adaptation,0.135784,83500,9.564,
No topology adaptation,0.136462,84000,10.052,
No topology adaptation,0.137115,84500,10.046,
No topology adaptation,0.137786,85000,9.721,
No topology adaptation,0.138468,85500,9.659,
No topology adaptation,0.13912,86000,9.463,
No topology adaptation,0.139818,86500,9.106,
No topology adaptation,0.140486,87000,9.044,
No topology adaptation,0.141166,87500,9.277,
No topology adaptation,0.141835,88000,9.61,
No topology adaptation,0.142521,88500,9.449,
No topology adaptation,0.1432,89000,9.513,
No topology adaptation,0.14386,89500,10.141,
No topology adaptation,0.144547,90000,9.963,
No topology adaptation,0.145213,90500,9.835,
No topology adaptation,0.145888,91000,9.921,
No topology adaptation,0.146564,91500,9.537,
No topology adaptation,0.147251,92000,9.298,
No topology adaptation,0.147926,92500,9.359,
No topology adaptation,0.148602,93000,9.371,
No topology adaptation,0.149244,93500,9.401,
No topology adaptation,0.149908,94000,9.337,
No topology adaptation,0.150588,94500,9.393,
No topology adaptation,0.151289,95000,9.489,
No topology adaptation,0.151958,95500,9.302,
No topology adaptation,0.152627,96000,9.567,
No topology adaptation,0.153293,96500,9.464,
No topology adaptation,0.15395,97000,9.112,
No topology adaptation,0.15462,97500,9.315,
No topology adaptation,0.15528,98000,9.525,
No topology adaptation,0.155962,98500,8.879,
No topology adaptation,0.156617,99000,8.752,
No topology adaptation,0.157257,99500,9.127,
No topology adaptation,0.157915,100000,9.053,
No topology adaptation,0.158566,100500,9.156,
No topology adaptation,0.159219,101000,9.002,
No topology adaptation,0.159876,101500,8.833,
No topology adaptation,0.160538,102000,9.47,
No topology adaptation,0.161194,102500,9.961,
No topology adaptation,0.161867,103000,9.28,
No topology adaptation,0.162531,103500,9.005,
No topology adaptation,0.163181,104000,8.966,
No topology adaptation,0.163856,104500,9.177,
No topology adaptation,0.164542,105000,9.401,
No topology adaptation,0.165196,105500,9.352,
No topology adaptation,0.165839,106000,8.976,
No topology adaptation,0.166495,106500,8.927,
No topology adaptation,0.167147,107000,9.084,
No topology adaptation,0.167796,107500,8.727,
No topology adaptation,0.168463,108000,8.831,
No topology adaptation,0.169093,108500,8.804,
No topology adaptation,0.169739,109000,8.644,
No topology adaptation,0.170359,109500,8.991,
No topology adaptation,0.170983,110000,9.27,
No topology adaptation,0.171626,110500,9.327,
No topology adaptation,0.172282,111000,9.345,
No topology adaptation,0.172914,111500,9.252,
No topology adaptation,0.173569,112000,9.362,
No topology adaptation,0.174223,112500,9.456,
No topology adaptation,0.174881,113000,9.42,
No topology adaptation,0.175513,113500,9.041,
No topology adaptation,0.176155,114000,8.592,
No topology adaptation,0.176809,114500,8.66,
No topology adaptation,0.17748,115000,8.677,
No topology adaptation,0.17812,115500,8.74,
No topology adaptation,0.178765,116000,8.691,
No topology adaptation,0.17941,116500,9.09,
No topology adaptation,0.180051,117000,9.364,
No topology adaptation,0.180714,117500,8.82,
No topology adaptation,0.18137,118000,8.894,
No topology adaptation,0.182022,118500,8.695,
No topology adaptation,0.182649,119000,8.617,
No topology adaptation,0.183274,119500,8.613,
No topology adaptation,0.183907,120000,8.713,
No topology adaptation,0.18455,120500,8.921,
No topology adaptation,0.185198,121000,8.79,
No topology adaptation,0.185833,121500,8.664,
No topology adaptation,0.186493,122000,8.817,
No topology adaptation,0.187124,122500,9.196,
No topology adaptation,0.187762,123000,8.953,
No topology adaptation,0.188384,123500,8.368,
No topology adaptation,0.188999,124000,8.303,
No topology adaptation,0.189638,124500,8.662,
No topology adaptation,0.190254,125000,8.833,
No topology adaptation,0.190908,125500,8.468,
No topology adaptation,0.191562,126000,8.024,
No topology adaptation,0.192207,126500,8.801,
No topology adaptation,0.192848,127000,8.923,
No topology adaptation,0.193497,127500,8.33,
No topology adaptation,0.194109,128000,8.504,
No topology adaptation,0.194739,128500,8.559,
No topology adaptation,0.195354,129000,8.605,
No topology adaptation,0.19601,129500,8.755,
No topology adaptation,0.196622,130000,8.79,
No topology adaptation,0.197263,130500,8.593,
No topology adaptation,0.197918,131000,8.616,
No topology adaptation,0.198532,131500,8.475,
No topology adaptation,0.199192,132000,8.679,
No topology adaptation,0.199842,132500,8.912,
No topology adaptation,0.200463,133000,8.79,
No topology adaptation,0.201112,133500,8.992,
No topology adaptation,0.20173,134000,8.61,
No topology adaptation,0.202346,134500,8.586,
No topology adaptation,0.202975,135000,8.988,
No topology adaptation,0.203598,135500,8.586,
No topology adaptation,0.204237,136000,8.536,
No topology adaptation,0.204892,136500,8.517,
No topology adaptation,0.205545,137000,8.271,
No topology adaptation,0.206185,137500,8.732,
No topology adaptation,0.20681,138000,8.404,
No topology adaptation,0.207438,138500,7.721,
No topology adaptation,0.208063,139000,8.29,
No topology adaptation,0.20871,139500,8.253,
No topology adaptation,0.209341,140000,7.912,
No topology adaptation,0.209961,140500,8.428,
No topology adaptation,0.210609,141000,8.073,
No topology adaptation,0.211228,141500,7.716,
No topology adaptation,0.211842,142000,7.744,
No topology adaptation,0.212476,142500,7.87,
No topology adaptation,0.213096,143000,7.855,
No topology adaptation,0.213704,143500,7.832,
No topology adaptation,0.214333,144000,7.782,
No topology adaptation,0.21495,144500,7.894,
No topology adaptation,0.215556,145000,8.199,
No topology adaptation,0.216179,145500,8.386,
No topology adaptation,0.2168,146000,8.6,
No topology adaptation,0.217424,146500,8.588,
No topology adaptation,0.218054,147000,8.239,
No topology adaptation,0.218685,147500,7.758,
No topology adaptation,0.219311,148000,8.018,
No topology adaptation,0.219949,148500,8.3,
No topology adaptation,0.220588,149000,8.214,
No topology adaptation,0.221213,149500,8.303,
No topology adaptation,0.221837,150000,8.14,
No topology adaptation,0.222439,150500,8.251,
No topology adaptation,0.223071,151000,8.423,
No topology adaptation,0.223692,151500,8.063,
No topology adaptation,0.224297,152000,7.966,
No topology adaptation,0.224911,152500,8.355,
No topology adaptation,0.225548,153000,8.237,
No topology adaptation,0.226183,153500,7.7,
No topology adaptation,0.226818,154000,7.902,
No topology adaptation,0.227441,154500,8.027,
No topology adaptation,0.22805,155000,7.666,
No topology adaptation,0.228691,155500,7.894,
No topology adaptation,0.229288,156000,7.797,
No topology adaptation,0.229921,156500,7.428,
No topology adaptation,0.230546,157000,7.859,
No topology adaptation,0.231161,157500,8.044,
No topology adaptation,0.231791,158000,7.663,
No topology adaptation,0.232407,158500,7.424,
No topology adaptation,0.233017,159000,7.68,
No topology adaptation,0.233638,159500,7.858,
No topology adaptation,0.234257,160000,7.705,
No topology adaptation,0.234884,160500,7.747,
No topology adaptation,0.235491,161000,7.754,
No topology adaptation,0.236111,161500,7.541,
No topology adaptation,0.236741,162000,7.764,
No topology adaptation,0.237365,162500,7.685,
No topology adaptation,0.237986,163000,7.581,
No topology adaptation,0.238608,163500,7.923,
No topology adaptation,0.239218,164000,7.92,
No topology adaptation,0.239843,164500,7.89,
No topology adaptation,0.240458,165000,7.664,
No topology adaptation,0.241057,165500,7.616,
No topology adaptation,0.241686,166000,8.081,
No topology adaptation,0.242283,166500,7.64,
No topology adaptation,0.242899,167000,7.366,
No topology adaptation,0.243508,167500,7.985,
No topology adaptation,0.244149,168000,7.721,
No topology adaptation,0.24477,168500,7.272,
No topology adaptation,0.245379,169000,7.693,
No topology adaptation,0.245977,169500,7.802,
No topology adaptation,0.246571,170000,7.844,
No topology adaptation,0.247172,170500,8.068,
No topology adaptation,0.247799,171000,7.976,
No topology adaptation,0.248425,171500,7.683,
No topology adaptation,0.249049,172000,7.453,
No topology adaptation,0.249658,172500,7.722,
No topology adaptation,0.250242,173000,7.601,
No topology adaptation,0.250847,173500,7.178,
No topology adaptation,0.251441,174000,7.39,
No topology adaptation,0.252058,174500,7.703,
No topology adaptation,0.25267,175000,7.614,
No topology adaptation,0.253268,175500,7.649,
No topology adaptation,0.253889,176000,7.341,
No topology adaptation,0.25451,176500,6.854,
No topology adaptation,0.255119,177000,7.756,
No topology adaptation,0.255743,177500,8.117,
No topology adaptation,0.256371,178000,7.845,
No topology adaptation,0.25698,178500,7.931,
No topology adaptation,0.257588,179000,7.319,
No topology adaptation,0.258201,179500,7.362,
No topology adaptation,0.258802,180000,7.935,
No topology adaptation,0.259393,180500,8.214,
No topology adaptation,0.260014,181000,7.866,
No topology adaptation,0.26062,181500,7.14,
No topology adaptation,0.261242,182000,7.302,
No topology adaptation,0.261862,182500,8.164,
No topology adaptation,0.262465,183000,7.989,
No topology adaptation,0.263071,183500,7.381,
No topology adaptation,0.263686,184000,7.62,
No topology adaptation,0.264294,184500,7.496,
No topology adaptation,0.264893,185000,7.269,
No topology adaptation,0.26551,185500,7.529,
No topology adaptation,0.266114,186000,7.611,
No topology adaptation,0.266715,186500,7.099,
No topology adaptation,0.267317,187000,7.06,
No topology adaptation,0.267912,187500,7.662,
No topology adaptation,0.268502,188000,7.883,
No topology adaptation,0.269113,188500,7.715,
No topology adaptation,0.26972,189000,7.462,
No topology adaptation,0.270324,189500,7.306,
No topology adaptation,0.270925,190000,7.406,
No topology adaptation,0.271537,190500,7.534,
No topology adaptation,0.272136,191000,7.324,
No topology adaptation,0.272722,191500,7.466,
No topology adaptation,0.273336,192000,7.537,
No topology adaptation,0.273945,192500,7.613,
No topology adaptation,0.274547,193000,7.574,
No topology adaptation,0.275143,193500,7.294,
No topology adaptation,0.275758,194000,7.428,
No topology adaptation,0.276373,194500,7.598,
No topology adaptation,0.276988,195000,7.651,
No topology adaptation,0.277589,195500,7.663,
No topology adaptation,0.278179,196000,7.582,
No topology adaptation,0.27879,196500,7.383,
No topology adaptation,0.279398,197000,7.445,
No topology adaptation,0.280005,197500,7.519,
No topology adaptation,0.280612,198000,7.468,
No topology adaptation,0.281204,198500,7.636,
No topology adaptation,0.28179,199000,7.356,
No topology adaptation,0.282386,199500,7.035,
No topology adaptation,0.282993,200000,7.071,
No topology adaptation,0.283578,200500,7.219,
No topology adaptation,0.284186,201000,7.609,
No topology adaptation,0.284774,201500,7.328,
No topology adaptation,0.285367,202000,7.169,
No topology adaptation,0.285966,202500,7.406,
No topology adaptation,0.286536,203000,7.455,
No topology adaptation,0.287141,203500,7.34,
No topology adaptation,0.287758,204000,7.276,
No topology adaptation,0.288349,204500,7.115,
No topology adaptation,0.288956,205000,7.024,
No topology adaptation,0.289535,205500,7.191,
No topology adaptation,0.29014,206000,7.21,
No topology adaptation,0.290738,206500,7.275,
No topology adaptation,0.291333,207000,7.101,
No topology adaptation,0.291936,207500,7.318,
No topology adaptation,0.292519,208000,7.371,
No topology adaptation,0.293122,208500,6.984,
No topology adaptation,0.293727,209000,7.094,
No topology adaptation,0.294296,209500,7.154,
No topology adaptation,0.29489,210000,6.758,
No topology adaptation,0.295478,210500,6.912,
No topology adaptation,0.296061,211000,7.304,
No topology adaptation,0.296668,211500,7.067,
No topology adaptation,0.297282,212000,6.98,
No topology adaptation,0.297868,212500,6.838,
No topology adaptation,0.298458,213000,6.884,
No topology adaptation,0.299052,213500,7.198,
No topology adaptation,0.299671,214000,7.265,
No topology adaptation,0.300259,214500,7.127,
No topology adaptation,0.300839,215000,6.863,
No topology adaptation,0.301425,215500,6.705,
No topology adaptation,0.302028,216000,6.98,
No topology adaptation,0.302626,216500,7.17,
No topology adaptation,0.303231,217000,7.3,
No topology adaptation,0.303827,217500,7.149,
No topology adaptation,0.304413,218000,6.91,
No topology adaptation,0.305002,218500,7.047,
No topology adaptation,0.305597,219000,7.2,
No topology adaptation,0.306182,219500,7.247,
No topology adaptation,0.306763,220000,7.196,
No topology adaptation,0.307367,220500,6.894,
No topology adaptation,0.307956,221000,6.821,
No topology adaptation,0.308568,221500,7.203,
No topology adaptation,0.309171,222000,7.156,
No topology adaptation,0.309764,222500,6.928,
No topology adaptation,0.31039,223000,7.091,
No topology adaptation,0.310968,223500,7.002,
No topology adaptation,0.311563,224000,6.75,
No topology adaptation,0.312152,224500,7.02,
No topology adaptation,0.312736,225000,7.079,
No topology adaptation,0.313352,225500,7.027,
No topology adaptation,0.313936,226000,6.97,
No topology adaptation,0.314531,226500,6.74,
No topology adaptation,0.315112,227000,6.657,
No topology adaptation,0.315714,227500,6.744,
No topology adaptation,0.31631,228000,6.77,
No topology adaptation,0.316884,228500,6.76,
No topology adaptation,0.317467,229000,6.772,
No topology adaptation,0.31805,229500,6.915,
No topology adaptation,0.318624,230000,6.924,
No topology adaptation,0.319218,230500,6.898,
No topology adaptation,0.319796,231000,6.714,
No topology adaptation,0.320388,231500,6.865,
No topology adaptation,0.320985,232000,7.093,
No topology adaptation,0.32161,232500,6.862,
No topology adaptation,0.322181,233000,6.578,
No topology adaptation,0.322788,233500,6.613,
No topology adaptation,0.32338,234000,7.098,
No topology adaptation,0.323988,234500,6.842,
No topology adaptation,0.324568,235000,6.689,
No topology adaptation,0.325162,235500,6.889,
No topology adaptation,0.325768,236000,7.116,
No topology adaptation,0.32637,236500,7.222,
No topology adaptation,0.326971,237000,6.86,
No topology adaptation,0.327582,237500,6.679,
No topology adaptation,0.328181,238000,6.496,
No topology adaptation,0.328774,238500,6.565,
No topology adaptation,0.329363,239000,6.687,
No topology adaptation,0.32993,239500,6.669,
No topology adaptation,0.330521,240000,6.715,
No topology adaptation,0.331113,240500,6.525,
No topology adaptation,0.331688,241000,6.399,
No topology adaptation,0.332286,241500,6.316,
No topology adaptation,0.332889,242000,6.259,
No topology adaptation,0.333468,242500,6.566,
No topology adaptation,0.334055,243000,6.593,
No topology adaptation,0.334649,243500,6.373,
No topology adaptation,0.335239,244000,6.477,
No topology adaptation,0.335832,244500,6.771,
No topology adaptation,0.336423,245000,6.783,
No topology adaptation,0.337023,245500,6.934,
No topology adaptation,0.337598,246000,7.025,
No topology adaptation,0.338174,246500,6.645,
No topology adaptation,0.338765,247000,6.649,
No topology adaptation,0.339341,247500,6.694,
No topology adaptation,0.339945,248000,6.903,
No topology adaptation,0.340534,248500,7.063,
No topology adaptation,0.341115,249000,7.064,
No topology adaptation,0.341693,249500,7.143,
No topology adaptation,0.342286,250000,6.792,
No topology adaptation,0.342869,250500,6.588,
No topology adaptation,0.343442,251000,6.784,
No topology adaptation,0.344016,251500,7.206,
No topology adaptation,0.344606,252000,7.508,
No topology adaptation,0.345173,252500,7.02,
No topology adaptation,0.345738,253000,6.476,
No topology adaptation,0.346323,253500,6.709,
No topology adaptation,0.346912,254000,6.72,
No topology adaptation,0.347501,254500,6.765,
No topology adaptation,0.348081,255000,6.954,
No topology adaptation,0.348661,255500,6.391,
No topology adaptation,0.349237,256000,6.189,
No topology adaptation,0.349823,256500,6.688,
No topology adaptation,0.350421,257000,6.565,
No topology adaptation,0.350995,257500,6.292,
No topology adaptation,0.351592,258000,6.377,
No topology adaptation,0.352183,258500,6.445,
No topology adaptation,0.352769,259000,6.403,
No topology adaptation,0.353364,259500,6.415,
No topology adaptation,0.353936,260000,6.566,
No topology adaptation,0.354539,260500,6.346,
No topology adaptation,0.355125,261000,6.273,
No topology adaptation,0.355724,261500,6.545,
No topology adaptation,0.356304,262000,6.568,
No topology adaptation,0.356889,262500,6.228,
No topology adaptation,0.357469,263000,6.427,
No topology adaptation,0.358058,263500,6.647,
No topology adaptation,0.358644,264000,6.323,
No topology adaptation,0.359222,264500,6.364,
No topology adaptation,0.359811,265000,6.587,
No topology adaptation,0.360389,265500,6.663,
No topology adaptation,0.360974,266000,6.773,
No topology adaptation,0.361558,266500,6.926,
No topology adaptation,0.362128,267000,6.815,
No topology adaptation,0.362708,267500,6.817,
No topology adaptation,0.363295,268000,7.011,
No topology adaptation,0.363864,268500,6.821,
No topology adaptation,0.364437,269000,6.753,
No topology adaptation,0.365018,269500,6.657,
No topology adaptation,0.365607,270000,6.431,
No topology adaptation,0.366197,270500,6.671,
No topology adaptation,0.36676,271000,6.757,
No topology adaptation,0.367343,271500,6.373,
No topology adaptation,0.367924,272000,6.283,
No topology adaptation,0.3685,272500,6.262,
No topology adaptation,0.369071,273000,6.234,
No topology adaptation,0.369654,273500,6.681,
No topology adaptation,0.370253,274000,6.63,
No topology adaptation,0.370831,274500,6.292,
No topology adaptation,0.371416,275000,6.307,
No topology adaptation,0.371984,275500,6.441,
No topology adaptation,0.372578,276000,6.549,
No topology adaptation,0.37317,276500,6.644,
No topology adaptation,0.373765,277000,6.648,
No topology adaptation,0.374375,277500,6.725,
No topology adaptation,0.374952,278000,6.461,
No topology adaptation,0.375534,278500,6.191,
No topology adaptation,0.376109,279000,6.494,
No topology adaptation,0.376673,279500,6.707,
No topology adaptation,0.377264,280000,6.614,
No topology adaptation,0.377842,280500,6.247,
No topology adaptation,0.378421,281000,6.069,
No topology adaptation,0.378988,281500,6.116,
No topology adaptation,0.379578,282000,6.234,
No topology adaptation,0.380164,282500,6.462,
No topology adaptation,0.380742,283000,6.491,
No topology adaptation,0.381319,283500,6.255,
No topology adaptation,0.381897,284000,6.248,
No topology adaptation,0.382476,284500,6.562,
No topology adaptation,0.383044,285000,6.554,
No topology adaptation,0.38364,285500,6.383,
No topology adaptation,0.384217,286000,6.324,
No topology adaptation,0.384797,286500,6.168,
No topology adaptation,0.385382,287000,6.377,
No topology adaptation,0.385965,287500,6.35,
No topology adaptation,0.386529,288000,6.221,
No topology adaptation,0.387106,288500,6.192,
No topology adaptation,0.387677,289000,5.874,
No topology adaptation,0.388244,289500,5.977,
No topology adaptation,0.388821,290000,6.139,
No topology adaptation,0.389408,290500,6.247,
No topology adaptation,0.389988,291000,6.102,
No topology adaptation,0.390564,291500,6.112,
No topology adaptation,0.391137,292000,6.225,
No topology adaptation,0.3917,292500,6.495,
No topology adaptation,0.392286,293000,6.857,
No topology adaptation,0.392865,293500,6.506,
No topology adaptation,0.393436,294000,6.329,
No topology adaptation,0.394005,294500,6.445,
No topology adaptation,0.394577,295000,6.477,
No topology adaptation,0.395141,295500,6.186,
No topology adaptation,0.395722,296000,6.27,
No topology adaptation,0.396314,296500,6.188,
No topology adaptation,0.39688,297000,5.972,
No topology adaptation,0.397434,297500,6.306,
No topology adaptation,0.398026,298000,6.288,
No topology adaptation,0.398594,298500,6.389,
No topology adaptation,0.399161,299000,6.637,
No topology adaptation,0.399742,299500,6.598,
No topology adaptation,0.400315,300000,6.336,
No topology adaptation,0.400889,300500,5.961,
No topology adaptation,0.401489,301000,6.242,
No topology adaptation,0.402057,301500,6.57,
No topology adaptation,0.40263,302000,6.266,
No topology adaptation,0.403213,302500,6.074,
No topology adaptation,0.403793,303000,6.36,
No topology adaptation,0.404363,303500,6.465,
No topology adaptation,0.404939,304000,6.567,
No topology adaptation,0.405499,304500,6.392,
No topology adaptation,0.406074,305000,5.779,
No topology adaptation,0.406649,305500,5.869,
No topology adaptation,0.407219,306000,6.347,
No topology adaptation,0.407796,306500,6.392,
No topology adaptation,0.408377,307000,6.125,
No topology adaptation,0.408964,307500,6.257,
No topology adaptation,0.409545,308000,6.194,
No topology adaptation,0.410117,308500,6.507,
No topology adaptation,0.410677,309000,6.391,
No topology adaptation,0.411254,309500,5.862,
No topology adaptation,0.411818,310000,6.053,
No topology adaptation,0.412385,310500,6.091,
No topology adaptation,0.412977,311000,6.284,
No topology adaptation,0.413542,311500,6.254,
No topology adaptation,0.414108,312000,6.047,
No topology adaptation,0.414684,312500,6.216,
No topology adaptation,0.415253,313000,6.399,
No topology adaptation,0.415821,313500,6.38,
No topology adaptation,0.416399,314000,6.231,
No topology adaptation,0.416956,314500,6.164,
No topology adaptation,0.417545,315000,6.216,
No topology adaptation,0.418113,315500,6.058,
No topology adaptation,0.418697,316000,6.218,
No topology adaptation,0.419266,316500,6.112,
No topology adaptation,0.419842,317000,5.994,
No topology adaptation,0.420404,317500,6.589,
No topology adaptation,0.420964,318000,6.686,
No topology adaptation,0.421534,318500,6.428,
No topology adaptation,0.422092,319000,6.092,
No topology adaptation,0.422663,319500,5.995,
No topology adaptation,0.423247,320000,6.326,
No topology adaptation,0.423821,320500,6.304,
No topology adaptation,0.424402,321000,5.951,
No topology adaptation,0.424973,321500,6.171,
No topology adaptation,0.425526,322000,6.065,
No topology adaptation,0.426122,322500,6.067,
No topology adaptation,0.426689,323000,6.198,
No topology adaptation,0.427272,323500,6.333,
No topology adaptation,0.42784,324000,6.473,
No topology adaptation,0.428401,324500,6.085,
No topology adaptation,0.428964,325000,6.035,
No topology adaptation,0.429539,325500,5.931,
No topology adaptation,0.43009,326000,6.009,
No topology adaptation,0.430652,326500,6.177,
No topology adaptation,0.431229,327000,6.287,
No topology adaptation,0.431811,327500,6.114,
No topology adaptation,0.432368,328000,5.955,
No topology adaptation,0.432929,328500,6.179,
No topology adaptation,0.433487,329000,6.088,
No topology adaptation,0.43406,329500,6.17,
No topology adaptation,0.43463,330000,6.255,
No topology adaptation,0.435194,330500,6.177,
No topology adaptation,0.435766,331000,5.979,
No topology adaptation,0.436338,331500,5.787,
No topology adaptation,0.436902,332000,5.93,
No topology adaptation,0.437462,332500,6.069,
No topology adaptation,0.43805,333000,5.912,
No topology adaptation,0.438619,333500,6.155,
No topology adaptation,0.43918,334000,6.61,
No topology adaptation,0.439751,334500,6.255,
No topology adaptation,0.440332,335000,5.777,
No topology adaptation,0.440903,335500,5.712,
No topology adaptation,0.441471,336000,5.99,
No topology adaptation,0.44205,336500,6.015,
No topology adaptation,0.442621,337000,5.944,
No topology adaptation,0.443189,337500,5.825,
No topology adaptation,0.443749,338000,6.103,
No topology adaptation,0.444325,338500,6.182,
No topology adaptation,0.444886,339000,5.689,
No topology adaptation,0.445457,339500,6.108,
No topology adaptation,0.446028,340000,6.375,
No topology adaptation,0.446591,340500,6.022,
No topology adaptation,0.447164,341000,5.753,
No topology adaptation,0.447734,341500,5.428,
No topology adaptation,0.448307,342000,5.569,
No topology adaptation,0.448866,342500,6.314,
No topology adaptation,0.44942,343000,6.459,
No topology adaptation,0.449985,343500,6.225,
No topology adaptation,0.450546,344000,6.202,
No topology adaptation,0.451108,344500,6.024,
No topology adaptation,0.451678,345000,6.058,
No topology adaptation,0.452249,345500,5.857,
No topology adaptation,0.452816,346000,5.807,
No topology adaptation,0.45338,346500,6.271,
No topology adaptation,0.453951,347000,5.993,
No topology adaptation,0.454516,347500,5.755,
No topology adaptation,0.455069,348000,5.788,
No topology adaptation,0.455641,348500,5.946,
No topology adaptation,0.456215,349000,5.964,
No topology adaptation,0.456766,349500,5.953,
No topology adaptation,0.457337,350000,6.211,
No topology adaptation,0.457907,350500,6.059,
No topology adaptation,0.458485,351000,5.961,
No topology adaptation,0.459047,351500,5.964,
No topology adaptation,0.459611,352000,5.968,
No topology adaptation,0.460178,352500,6.11,
No topology adaptation,0.460732,353000,6.093,
No topology adaptation,0.461295,353500,5.998,
No topology adaptation,0.461861,354000,6.053,
No topology adaptation,0.462439,354500,6.049,
No topology adaptation,0.463019,355000,5.931,
No topology adaptation,0.463569,355500,5.913,
No topology adaptation,0.464129,356000,6.049,
No topology adaptation,0.464687,356500,6.184,
No topology adaptation,0.465245,357000,6.172,
No topology adaptation,0.465816,357500,5.792,
No topology adaptation,0.46638,358000,5.78,
No topology adaptation,0.466958,358500,5.937,
No topology adaptation,0.467521,359000,5.889,
No topology adaptation,0.468095,359500,5.653,
No topology adaptation,0.468659,360000,5.659,
No topology adaptation,0.469212,360500,5.575,
No topology adaptation,0.469786,361000,5.471,
No topology adaptation,0.470348,361500,5.962,
No topology adaptation,0.470908,362000,5.885,
No topology adaptation,0.471477,362500,6.0,
No topology adaptation,0.472034,363000,6.214,
No topology adaptation,0.472604,363500,5.994,
No topology adaptation,0.473176,364000,6.001,
No topology adaptation,0.473742,364500,5.904,
No topology adaptation,0.474304,365000,5.835,
No topology adaptation,0.474884,365500,6.069,
No topology adaptation,0.475451,366000,6.069,
No topology adaptation,0.476024,366500,5.685,
No topology adaptation,0.476583,367000,5.904,
No topology adaptation,0.477141,367500,6.127,
No topology adaptation,0.477707,368000,6.155,
No topology adaptation,0.478275,368500,6.109,
No topology adaptation,0.478829,369000,6.007,
No topology adaptation,0.479389,369500,6.126,
No topology adaptation,0.479947,370000,5.829,
No topology adaptation,0.480518,370500,6.108,
No topology adaptation,0.481067,371000,6.15,
No topology adaptation,0.481626,371500,5.764,
No topology adaptation,0.482185,372000,5.625,
No topology adaptation,0.482749,372500,5.526,
No topology adaptation,0.483322,373000,5.869,
No topology adaptation,0.483877,373500,5.991,
No topology adaptation,0.484452,374000,5.984,
No topology adaptation,0.485023,374500,5.96,
No topology adaptation,0.485583,375000,5.76,
No topology adaptation,0.486147,375500,5.851,
No topology adaptation,0.486716,376000,6.018,
No topology adaptation,0.487274,376500,6.118,
No topology adaptation,0.487841,377000,6.088,
No topology adaptation,0.488391,377500,5.859,
No topology adaptation,0.48895,378000,5.835,
No topology adaptation,0.489497,378500,5.929,
No topology adaptation,0.490066,379000,6.003,
No topology adaptation,0.490635,379500,5.839,
No topology adaptation,0.491213,380000,5.822,
No topology adaptation,0.491775,380500,6.1,
No topology adaptation,0.49234,381000,6.123,
No topology adaptation,0.492903,381500,5.974,
No topology adaptation,0.493474,382000,5.573,
No topology adaptation,0.49403,382500,5.617,
No topology adaptation,0.494589,383000,5.96,
No topology adaptation,0.495161,383500,5.865,
No topology adaptation,0.495735,384000,5.781,
No topology adaptation,0.496292,384500,5.594,
No topology adaptation,0.496862,385000,5.566,
No topology adaptation,0.497412,385500,5.714,
No topology adaptation,0.497982,386000,5.975,
No topology adaptation,0.498546,386500,6.17,
No topology adaptation,0.499102,387000,5.804,
No topology adaptation,0.499659,387500,5.575,
No topology adaptation,0.500222,388000,5.632,
No topology adaptation,0.500793,388500,5.594,
No topology adaptation,0.501366,389000,5.529,
No topology adaptation,0.501929,389500,5.533,
No topology adaptation,0.502494,390000,5.602,
No topology adaptation,0.503049,390500,5.831,
No topology adaptation,0.503607,391000,5.973,
No topology adaptation,0.504169,391500,5.818,
No topology adaptation,0.50473,392000,5.661,
No topology adaptation,0.50529,392500,5.505,
No topology adaptation,0.505853,393000,5.838,
No topology adaptation,0.506415,393500,5.949,
No topology adaptation,0.506974,394000,5.752,
No topology adaptation,0.507538,394500,5.849,
No topology adaptation,0.508104,395000,5.837,
No topology adaptation,0.508668,395500,5.835,
No topology adaptation,0.509228,396000,5.684,
No topology adaptation,0.509795,396500,5.918,
No topology adaptation,0.510346,397000,5.891,
No topology adaptation,0.510912,397500,5.799,
No topology adaptation,0.511478,398000,5.894,
No topology adaptation,0.512035,398500,5.784,
No topology adaptation,0.512602,399000,5.937,
No topology adaptation,0.513154,399500,5.841,
No topology adaptation,0.513703,400000,5.93,
No topology adaptation,0.514255,400500,5.91,
No topology adaptation,0.514824,401000,5.666,
No topology adaptation,0.51539,401500,5.698,
No topology adaptation,0.51596,402000,5.482,
No topology adaptation,0.516529,402500,5.504,
No topology adaptation,0.51708,403000,5.826,
No topology adaptation,0.517642,403500,5.709,
No topology adaptation,0.518205,404000,5.661,
No topology adaptation,0.518767,404500,5.78,
No topology adaptation,0.519334,405000,5.66,
No topology adaptation,0.51989,405500,5.448,
No topology adaptation,0.52045,406000,5.429,
No topology adaptation,0.521007,406500,5.359,
No topology adaptation,0.521562,407000,5.453,
No topology adaptation,0.52213,407500,5.473,
No topology adaptation,0.52268,408000,5.353,
No topology adaptation,0.523242,408500,5.706,
No topology adaptation,0.523811,409000,5.876,
No topology adaptation,0.524385,409500,5.487,
No topology adaptation,0.524929,410000,5.388,
No topology adaptation,0.525474,410500,5.576,
No topology adaptation,0.52605,411000,5.609,
No topology adaptation,0.5266,411500,5.5,
No topology adaptation,0.52716,412000,5.454,
No topology adaptation,0.527724,412500,5.774,
No topology adaptation,0.52828,413000,5.899,
No topology adaptation,0.528828,413500,5.696,
No topology adaptation,0.529379,414000,5.577,
No topology adaptation,0.529942,414500,5.789,
No topology adaptation,0.530497,415000,5.927,
No topology adaptation,0.531061,415500,6.01,
No topology adaptation,0.531612,416000,5.838,
No topology adaptation,0.532167,416500,5.615,
No topology adaptation,0.532722,417000,5.886,
No topology adaptation,0.533273,417500,6.1,
No topology adaptation,0.53383,418000,5.957,
No topology adaptation,0.534408,418500,5.839,
No topology adaptation,0.53497,419000,5.876,
No topology adaptation,0.535525,419500,5.741,
No topology adaptation,0.536084,420000,5.448,
No topology adaptation,0.536647,420500,5.371,
No topology adaptation,0.537209,421000,5.511,
No topology adaptation,0.537751,421500,5.555,
No topology adaptation,0.538301,422000,5.601,
No topology adaptation,0.538849,422500,5.582,
No topology adaptation,0.539398,423000,5.538,
No topology adaptation,0.539959,423500,5.584,
No topology adaptation,0.540521,424000,5.714,
No topology adaptation,0.541072,424500,6.08,
No topology adaptation,0.541644,425000,6.119,
No topology adaptation,0.542211,425500,5.712,
No topology adaptation,0.542766,426000,5.585,
No topology adaptation,0.543328,426500,5.698,
No topology adaptation,0.543883,427000,5.695,
No topology adaptation,0.544452,427500,5.604,
No topology adaptation,0.545008,428000,5.717,
No topology adaptation,0.545575,428500,5.843,
No topology adaptation,0.546128,429000,5.806,
No topology adaptation,0.546682,429500,5.703,
No topology adaptation,0.547235,430000,5.703,
No topology adaptation,0.547775,430500,5.558,
No topology adaptation,0.54833,431000,5.458,
No topology adaptation,0.548899,431500,5.602,
No topology adaptation,0.54945,432000,5.688,
No topology adaptation,0.550002,432500,5.596,
No topology adaptation,0.550552,433000,5.594,
No topology adaptation,0.551097,433500,5.906,
No topology adaptation,0.551651,434000,5.878,
No topology adaptation,0.552213,434500,5.476,
No topology adaptation,0.552766,435000,5.622,
No topology adaptation,0.553306,435500,5.789,
No topology adaptation,0.553853,436000,5.624,
No topology adaptation,0.554417,436500,5.578,
No topology adaptation,0.554962,437000,5.554,
No topology adaptation,0.555509,437500,5.684,
No topology adaptation,0.556069,438000,5.811,
No topology adaptation,0.556621,438500,5.531,
No topology adaptation,0.557163,439000,5.322,
No topology adaptation,0.557728,439500,5.537,
No topology adaptation,0.558281,440000,5.697,
No topology adaptation,0.558833,440500,5.621,
No topology adaptation,0.559383,441000,5.373,
No topology adaptation,0.559943,441500,5.32,
No topology adaptation,0.560488,442000,5.595,
No topology adaptation,0.561054,442500,5.754,
No topology adaptation,0.561605,443000,5.65,
No topology adaptation,0.562165,443500,5.643,
No topology adaptation,0.562726,444000,5.71,
No topology adaptation,0.563278,444500,5.647,
No topology adaptation,0.563848,445000,5.464,
No topology adaptation,0.564411,445500,5.509,
No topology adaptation,0.564966,446000,5.504,
No topology adaptation,0.565513,446500,5.449,
No topology adaptation,0.566059,447000,5.62,
No topology adaptation,0.566614,447500,5.691,
No topology adaptation,0.567178,448000,5.692,
No topology adaptation,0.567743,448500,5.614,
No topology adaptation,0.568286,449000,5.457,
No topology adaptation,0.568832,449500,5.574,
No topology adaptation,0.569377,450000,5.916,
No topology adaptation,0.569925,450500,6.015,
No topology adaptation,0.570472,451000,5.555,
No topology adaptation,0.571022,451500,5.513,
No topology adaptation,0.571572,452000,5.596,
No topology adaptation,0.572126,452500,5.577,
No topology adaptation,0.572684,453000,5.433,
No topology adaptation,0.573221,453500,5.189,
No topology adaptation,0.573777,454000,5.567,
No topology adaptation,0.574324,454500,5.676,
No topology adaptation,0.574883,455000,5.412,
No topology adaptation,0.575431,455500,5.612,
No topology adaptation,0.575992,456000,6.059,
No topology adaptation,0.576539,456500,5.629,
No topology adaptation,0.577093,457000,5.347,
No topology adaptation,0.577637,457500,5.579,
No topology adaptation,0.578186,458000,5.533,
No topology adaptation,0.578743,458500,5.492,
No topology adaptation,0.579301,459000,5.383,
No topology adaptation,0.57986,459500,5.289,
No topology adaptation,0.580404,460000,5.438,
No topology adaptation,0.580953,460500,5.195,
No topology adaptation,0.581525,461000,5.21,
No topology adaptation,0.582074,461500,5.536,
No topology adaptation,0.582617,462000,5.306,
No topology adaptation,0.583162,462500,5.202,
No topology adaptation,0.58372,463000,5.194,
No topology adaptation,0.584278,463500,5.349,
No topology adaptation,0.58483,464000,5.475,
No topology adaptation,0.585379,464500,5.379,
No topology adaptation,0.58594,465000,5.592,
No topology adaptation,0.586487,465500,5.536,
No topology adaptation,0.587037,466000,5.344,
No topology adaptation,0.587598,466500,5.429,
No topology adaptation,0.588148,467000,5.562,
No topology adaptation,0.588693,467500,5.637,
No topology adaptation,0.589256,468000,5.643,
No topology adaptation,0.589809,468500,5.639,
No topology adaptation,0.590362,469000,5.443,
No topology adaptation,0.590919,469500,5.347,
No topology adaptation,0.591464,470000,5.458,
No topology adaptation,0.592012,470500,5.569,
No topology adaptation,0.592573,471000,5.346,
No topology adaptation,0.593131,471500,5.368,
No topology adaptation,0.593688,472000,5.779,
No topology adaptation,0.594235,472500,5.744,
No topology adaptation,0.594791,473000,5.604,
No topology adaptation,0.595351,473500,5.373,
No topology adaptation,0.595892,474000,5.231,
No topology adaptation,0.596441,474500,5.291,
No topology adaptation,0.596992,475000,5.22,
No topology adaptation,0.597545,475500,5.421,
No topology adaptation,0.598098,476000,5.483,
No topology adaptation,0.59864,476500,5.155,
No topology adaptation,0.599175,477000,5.114,
No topology adaptation,0.599737,477500,5.256,
No topology adaptation,0.600286,478000,5.211,
No topology adaptation,0.60083,478500,5.478,
No topology adaptation,0.601387,479000,5.645,
No topology adaptation,0.601933,479500,5.481,
No topology adaptation,0.602482,480000,5.428,
No topology adaptation,0.603037,480500,5.354,
No topology adaptation,0.603594,481000,5.26,
No topology adaptation,0.604145,481500,5.169,
No topology adaptation,0.604709,482000,5.085,
No topology adaptation,0.605259,482500,5.183,
No topology adaptation,0.605796,483000,5.208,
No topology adaptation,0.606354,483500,5.099,
No topology adaptation,0.606905,484000,5.576,
No topology adaptation,0.60745,484500,5.688,
No topology adaptation,0.608001,485000,5.353,
No topology adaptation,0.608554,485500,5.403,
No topology adaptation,0.609096,486000,5.495,
No topology adaptation,0.609653,486500,5.567,
No topology adaptation,0.610205,487000,5.335,
No topology adaptation,0.610752,487500,5.46,
No topology adaptation,0.611292,488000,5.634,
No topology adaptation,0.611831,488500,5.279,
No topology adaptation,0.612377,489000,5.183,
No topology adaptation,0.612919,489500,5.186,
No topology adaptation,0.613457,490000,5.257,
No topology adaptation,0.614002,490500,5.391,
No topology adaptation,0.614549,491000,5.226,
No topology adaptation,0.615103,491500,5.327,
No topology adaptation,0.615651,492000,5.454,
No topology adaptation,0.616208,492500,5.175,
No topology adaptation,0.616748,493000,5.229,
No topology adaptation,0.617297,493500,5.234,
No topology adaptation,0.61784,494000,5.276,
No topology adaptation,0.618378,494500,5.494,
No topology adaptation,0.618928,495000,5.255,
No topology adaptation,0.619477,495500,5.062,
No topology adaptation,0.620027,496000,5.286,
No topology adaptation,0.620573,496500,5.334,
No topology adaptation,0.621122,497000,5.263,
No topology adaptation,0.621658,497500,5.558,
No topology adaptation,0.622206,498000,5.538,
No topology adaptation,0.622758,498500,5.485,
No topology adaptation,0.623308,499000,5.485,
No topology adaptation,0.623851,499500,5.374,
No topology adaptation,0.624408,500000,5.512,
No topology adaptation,0.624947,500500,5.604,
No topology adaptation,0.625488,501000,5.432,
No topology adaptation,0.626042,501500,5.144,
No topology adaptation,0.626597,502000,5.133,
No topology adaptation,0.627137,502500,5.082,
No topology adaptation,0.627687,503000,5.179,
No topology adaptation,0.628223,503500,5.577,
No topology adaptation,0.628785,504000,5.409,
No topology adaptation,0.629323,504500,5.03,
No topology adaptation,0.629878,505000,5.207,
No topology adaptation,0.630421,505500,5.152,
No topology adaptation,0.630967,506000,4.999,
No topology adaptation,0.631508,506500,5.282,
No topology adaptation,0.632062,507000,5.276,
No topology adaptation,0.632611,507500,5.215,
No topology adaptation,0.633163,508000,5.38,
No topology adaptation,0.633716,508500,5.43,
No topology adaptation,0.634277,509000,5.293,
No topology adaptation,0.63482,509500,5.083,
No topology adaptation,0.635357,510000,5.178,
No topology adaptation,0.635886,510500,5.288,
No topology adaptation,0.636426,511000,5.299,
No topology adaptation,0.636973,511500,5.138,
No topology adaptation,0.637518,512000,5.073,
No topology adaptation,0.638059,512500,5.187,
No topology adaptation,0.638608,513000,5.13,
No topology adaptation,0.639156,513500,4.96,
No topology adaptation,0.639712,514000,5.021,
No topology adaptation,0.640253,514500,5.011,
No topology adaptation,0.640798,515000,4.882,
No topology adaptation,0.641348,515500,5.112,
No topology adaptation,0.641897,516000,5.458,
No topology adaptation,0.642452,516500,5.688,
No topology adaptation,0.642998,517000,5.429,
No topology adaptation,0.643541,517500,5.291,
No topology adaptation,0.644077,518000,5.585,
No topology adaptation,0.644623,518500,5.582,
No topology adaptation,0.645163,519000,5.03,
No topology adaptation,0.645706,519500,4.759,
No topology adaptation,0.646266,520000,4.908,
No topology adaptation,0.646808,520500,5.019,
No topology adaptation,0.647356,521000,5.252,
No topology adaptation,0.647915,521500,5.214,
No topology adaptation,0.648461,522000,5.038,
No topology adaptation,0.648992,522500,5.121,
No topology adaptation,0.649538,523000,5.325,
No topology adaptation,0.650073,523500,5.469,
No topology adaptation,0.650626,524000,5.263,
No topology adaptation,0.651173,524500,5.279,
No topology adaptation,0.651721,525000,5.426,
No topology adaptation,0.652257,525500,5.197,
No topology adaptation,0.652798,526000,5.236,
No topology adaptation,0.653347,526500,5.317,
No topology adaptation,0.653908,527000,5.301,
No topology adaptation,0.65446,527500,5.293,
No topology adaptation,0.655001,528000,5.243,
No topology adaptation,0.655553,528500,5.153,
No topology adaptation,0.656098,529000,5.323,
No topology adaptation,0.656643,529500,5.515,
No topology adaptation,0.657194,530000,5.354,
No topology adaptation,0.657733,530500,5.45,
No topology adaptation,0.658283,531000,5.474,
No topology adaptation,0.658832,531500,5.081,
No topology adaptation,0.659373,532000,5.239,
No topology adaptation,0.659908,532500,5.379,
No topology adaptation,0.660452,533000,5.073,
No topology adaptation,0.661004,533500,5.251,
No topology adaptation,0.661553,534000,5.347,
No topology adaptation,0.662085,534500,5.246,
No topology adaptation,0.662638,535000,5.14,
No topology adaptation,0.663182,535500,5.03,
No topology adaptation,0.663722,536000,5.045,
No topology adaptation,0.66426,536500,4.872,
No topology adaptation,0.664805,537000,4.853,
No topology adaptation,0.665363,537500,5.252,
No topology adaptation,0.665909,538000,5.377,
No topology adaptation,0.666441,538500,5.111,
No topology adaptation,0.666979,539000,5.27,
No topology adaptation,0.667527,539500,5.322,
No topology adaptation,0.668068,540000,5.082,
No topology adaptation,0.668616,540500,4.982,
No topology adaptation,0.669158,541000,4.858,
No topology adaptation,0.669701,541500,5.153,
No topology adaptation,0.670243,542000,5.578,
No topology adaptation,0.670783,542500,5.368,
No topology adaptation,0.671339,543000,5.058,
No topology adaptation,0.671878,543500,5.088,
No topology adaptation,0.672425,544000,4.986,
No topology adaptation,0.672963,544500,4.792,
No topology adaptation,0.673509,545000,5.116,
No topology adaptation,0.674045,545500,5.455,
No topology adaptation,0.674591,546000,5.424,
No topology adaptation,0.675146,546500,5.283,
No topology adaptation,0.675695,547000,5.12,
No topology adaptation,0.676235,547500,5.148,
No topology adaptation,0.676783,548000,5.209,
No topology adaptation,0.677333,548500,5.26,
No topology adaptation,0.677877,549000,5.023,
No topology adaptation,0.678432,549500,4.978,
No topology adaptation,0.678965,550000,5.333,
No topology adaptation,0.679507,550500,5.199,
No topology adaptation,0.680053,551000,4.85,
No topology adaptation,0.680594,551500,5.11,
No topology adaptation,0.681142,552000,5.33,
No topology adaptation,0.681695,552500,5.022,
No topology adaptation,0.68224,553000,4.843,
No topology adaptation,0.682787,553500,5.197,
No topology adaptation,0.683328,554000,5.502,
No topology adaptation,0.683868,554500,5.236,
No topology adaptation,0.684413,555000,5.168,
No topology adaptation,0.684949,555500,5.397,
No topology adaptation,0.685476,556000,5.081,
No topology adaptation,0.68603,556500,4.998,
No topology adaptation,0.686594,557000,5.234,
No topology adaptation,0.687133,557500,5.009,
No topology adaptation,0.687677,558000,5.024,
No topology adaptation,0.688236,558500,5.101,
No topology adaptation,0.688778,559000,5.062,
No topology adaptation,0.689329,559500,5.101,
No topology adaptation,0.689865,560000,5.213,
No topology adaptation,0.690408,560500,5.374,
No topology adaptation,0.690944,561000,5.31,
No topology adaptation,0.691483,561500,5.23,
No topology adaptation,0.69203,562000,5.082,
No topology adaptation,0.692579,562500,4.919,
No topology adaptation,0.693122,563000,4.86,
No topology adaptation,0.693675,563500,4.983,
No topology adaptation,0.694224,564000,5.007,
No topology adaptation,0.694769,564500,5.128,
No topology adaptation,0.69531,565000,5.305,
No topology adaptation,0.695851,565500,5.204,
No topology adaptation,0.696395,566000,5.121,
No topology adaptation,0.696933,566500,5.256,
No topology adaptation,0.697477,567000,5.303,
No topology adaptation,0.698019,567500,5.259,
No topology adaptation,0.698549,568000,5.104,
No topology adaptation,0.699103,568500,4.936,
No topology adaptation,0.699648,569000,5.104,
No topology adaptation,0.700195,569500,5.032,
No topology adaptation,0.700737,570000,4.901,
No topology adaptation,0.701279,570500,5.077,
No topology adaptation,0.701816,571000,4.955,
No topology adaptation,0.702355,571500,4.908,
No topology adaptation,0.702894,572000,5.018,
No topology adaptation,0.703438,572500,4.926,
No topology adaptation,0.70398,573000,5.07,
No topology adaptation,0.70452,573500,5.162,
No topology adaptation,0.705067,574000,5.063,
No topology adaptation,0.705617,574500,5.217,
No topology adaptation,0.706166,575000,5.5,
No topology adaptation,0.706715,575500,5.339,
No topology adaptation,0.707266,576000,5.141,
No topology adaptation,0.707816,576500,5.114,
No topology adaptation,0.708366,577000,4.955,
No topology adaptation,0.7089,577500,5.043,
No topology adaptation,0.709444,578000,5.355,
No topology adaptation,0.709988,578500,5.459,
No topology adaptation,0.710535,579000,5.194,
No topology adaptation,0.711072,579500,4.984,
No topology adaptation,0.711613,580000,5.158,
No topology adaptation,0.71215,580500,5.287,
No topology adaptation,0.712712,581000,5.172,
No topology adaptation,0.71326,581500,5.311,
No topology adaptation,0.713808,582000,5.343,
No topology adaptation,0.71435,582500,4.93,
No topology adaptation,0.714886,583000,4.943,
No topology adaptation,0.715419,583500,5.061,
No topology adaptation,0.715978,584000,4.937,
No topology adaptation,0.716524,584500,5.094,
No topology adaptation,0.717063,585000,5.206,
No topology adaptation,0.717605,585500,5.149,
No topology adaptation,0.718139,586000,5.307,
No topology adaptation,0.718685,586500,5.151,
No topology adaptation,0.719229,587000,4.948,
No topology adaptation,0.719766,587500,5.047,
No topology adaptation,0.720323,588000,5.015,
No topology adaptation,0.720864,588500,5.199,
No topology adaptation,0.721407,589000,5.235,
No topology adaptation,0.721948,589500,4.917,
No topology adaptation,0.722493,590000,4.962,
No topology adaptation,0.723043,590500,5.067,
No topology adaptation,0.723579,591000,5.184,
No topology adaptation,0.724108,591500,5.131,
No topology adaptation,0.724645,592000,4.903,
No topology adaptation,0.725188,592500,4.875,
No topology adaptation,0.72573,593000,5.068,
No topology adaptation,0.726263,593500,5.286,
No topology adaptation,0.726815,594000,5.199,
No topology adaptation,0.727364,594500,4.982,
No topology adaptation,0.727906,595000,4.912,
No topology adaptation,0.72845,595500,4.902,
No topology adaptation,0.728978,596000,4.99,
No topology adaptation,0.729515,596500,5.171,
No topology adaptation,0.730054,597000,5.111,
No topology adaptation,0.730589,597500,4.928,
No topology adaptation,0.731134,598000,4.859,
No topology adaptation,0.731676,598500,4.989,
No topology adaptation,0.732218,599000,5.094,
No topology adaptation,0.732762,599500,5.013,
No topology adaptation,0.733299,600000,5.171,
No topology adaptation,0.733849,600500,5.379,
No topology adaptation,0.734391,601000,5.147,
No topology adaptation,0.734937,601500,4.797,
No topology adaptation,0.73547,602000,4.735,
No topology adaptation,0.736023,602500,4.857,
No topology adaptation,0.736571,603000,4.963,
No topology adaptation,0.73711,603500,4.999,
No topology adaptation,0.737642,604000,4.794,
No topology adaptation,0.738194,604500,4.956,
No topology adaptation,0.738735,605000,5.278,
No topology adaptation,0.739268,605500,5.139,
No topology adaptation,0.739807,606000,5.017,
No topology adaptation,0.740345,606500,5.005,
No topology adaptation,0.74088,607000,5.082,
No topology adaptation,0.741423,607500,5.057,
No topology adaptation,0.741946,608000,5.22,
No topology adaptation,0.742481,608500,5.399,
No topology adaptation,0.743023,609000,5.049,
No topology adaptation,0.743567,609500,4.92,
No topology adaptation,0.744107,610000,4.897,
No topology adaptation,0.744649,610500,4.785,
No topology adaptation,0.745189,611000,4.827,
No topology adaptation,0.745726,611500,4.931,
No topology adaptation,0.746261,612000,5.147,
No topology adaptation,0.746804,612500,5.067,
No topology adaptation,0.747355,613000,5.119,
No topology adaptation,0.747908,613500,5.038,
No topology adaptation,0.74844,614000,4.689,
No topology adaptation,0.748975,614500,5.036,
No topology adaptation,0.749511,615000,5.428,
No topology adaptation,0.75005,615500,5.13,
No topology adaptation,0.750591,616000,4.955,
No topology adaptation,0.751132,616500,4.964,
No topology adaptation,0.751662,617000,5.242,
No topology adaptation,0.752198,617500,5.204,
No topology adaptation,0.752736,618000,4.778,
No topology adaptation,0.753279,618500,4.924,
No topology adaptation,0.753824,619000,5.015,
No topology adaptation,0.754368,619500,4.98,
No topology adaptation,0.754903,620000,5.072,
No topology adaptation,0.755442,620500,4.983,
No topology adaptation,0.75598,621000,5.077,
No topology adaptation,0.756521,621500,5.399,
No topology adaptation,0.757066,622000,5.195,
No topology adaptation,0.757612,622500,5.169,
No topology adaptation,0.758151,623000,5.11,
No topology adaptation,0.758696,623500,4.758,
No topology adaptation,0.75924,624000,5.045,
No topology adaptation,0.759782,624500,5.056,
No topology adaptation,0.760329,625000,5.055,
No topology adaptation,0.760879,625500,5.356,
No topology adaptation,0.761413,626000,5.025,
No topology adaptation,0.761956,626500,4.835,
No topology adaptation,0.762495,627000,5.081,
No topology adaptation,0.763027,627500,5.096,
No topology adaptation,0.763568,628000,5.17,
No topology adaptation,0.764102,628500,5.172,
No topology adaptation,0.764646,629000,4.859,
No topology adaptation,0.765179,629500,4.791,
No topology adaptation,0.765716,630000,4.873,
No topology adaptation,0.766254,630500,4.943,
No topology adaptation,0.766787,631000,4.994,
No topology adaptation,0.767321,631500,5.032,
No topology adaptation,0.767862,632000,4.993,
No topology adaptation,0.768399,632500,5.145,
No topology adaptation,0.768938,633000,5.298,
No topology adaptation,0.769483,633500,5.078,
No topology adaptation,0.770022,634000,4.956,
No topology adaptation,0.770547,634500,4.948,
No topology adaptation,0.771083,635000,4.814,
No topology adaptation,0.771618,635500,4.946,
No topology adaptation,0.772158,636000,5.025,
No topology adaptation,0.772693,636500,5.021,
No topology adaptation,0.773234,637000,5.092,
No topology adaptation,0.773775,637500,4.922,
No topology adaptation,0.774312,638000,4.942,
No topology adaptation,0.774858,638500,4.913,
No topology adaptation,0.775404,639000,4.715,
No topology adaptation,0.775926,639500,4.744,
No topology adaptation,0.776453,640000,4.901,
No topology adaptation,0.77699,640500,4.874,
No topology adaptation,0.777519,641000,4.791,
No topology adaptation,0.778062,641500,4.856,
No topology adaptation,0.778603,642000,5.183,
No topology adaptation,0.779134,642500,5.281,
No topology adaptation,0.779666,643000,4.951,
No topology adaptation,0.780214,643500,4.787,
No topology adaptation,0.780751,644000,4.864,
No topology adaptation,0.781298,644500,4.78,
No topology adaptation,0.781831,645000,4.741,
No topology adaptation,0.782369,645500,4.868,
No topology adaptation,0.782902,646000,4.748,
No topology adaptation,0.783444,646500,4.715,
No topology adaptation,0.783981,647000,4.869,
No topology adaptation,0.784518,647500,4.927,
No topology adaptation,0.785062,648000,4.758,
No topology adaptation,0.785598,648500,4.94,
No topology adaptation,0.786147,649000,5.045,
No topology adaptation,0.786679,649500,4.756,
No topology adaptation,0.787213,650000,4.738,
No topology adaptation,0.787761,650500,4.936,
No topology adaptation,0.7883,651000,5.087,
No topology adaptation,0.788842,651500,5.046,
No topology adaptation,0.789387,652000,5.006,
No topology adaptation,0.789925,652500,5.01,
No topology adaptation,0.790463,653000,4.914,
No topology adaptation,0.790998,653500,4.953,
No topology adaptation,0.791537,654000,4.955,
No topology adaptation,0.792089,654500,4.847,
No topology adaptation,0.792627,655000,4.863,
No topology adaptation,0.793164,655500,4.758,
No topology adaptation,0.793707,656000,4.832,
No topology adaptation,0.79425,656500,4.822,
No topology adaptation,0.794786,657000,4.602,
No topology adaptation,0.795324,657500,4.693,
No topology adaptation,0.795857,658000,5.059,
No topology adaptation,0.796396,658500,5.071,
No topology adaptation,0.796937,659000,4.92,
No topology adaptation,0.797471,659500,4.951,
No topology adaptation,0.798011,660000,5.042,
No topology adaptation,0.798549,660500,5.092,
No topology adaptation,0.799082,661000,5.021,
No topology adaptation,0.799621,661500,4.872,
No topology adaptation,0.800159,662000,4.744,
No topology adaptation,0.800698,662500,4.698,
No topology adaptation,0.801236,663000,4.698,
No topology adaptation,0.801772,663500,4.923,
No topology adaptation,0.802306,664000,4.882,
No topology adaptation,0.802842,664500,4.658,
No topology adaptation,0.803376,665000,4.672,
No topology adaptation,0.80391,665500,4.837,
No topology adaptation,0.804453,666000,4.949,
No topology adaptation,0.80499,666500,4.872,
No topology adaptation,0.805534,667000,4.891,
No topology adaptation,0.806073,667500,4.856,
No topology adaptation,0.806609,668000,5.04,
No topology adaptation,0.807152,668500,5.27,
No topology adaptation,0.807689,669000,4.856,
No topology adaptation,0.808226,669500,4.742,
No topology adaptation,0.808768,670000,4.735,
No topology adaptation,0.809306,670500,4.88,
No topology adaptation,0.809841,671000,5.099,
No topology adaptation,0.810364,671500,4.944,
No topology adaptation,0.810904,672000,4.998,
No topology adaptation,0.811449,672500,4.887,
No topology adaptation,0.811984,673000,4.768,
No topology adaptation,0.812523,673500,4.86,
No topology adaptation,0.813055,674000,4.816,
No topology adaptation,0.813588,674500,4.698,
No topology adaptation,0.814124,675000,4.846,
No topology adaptation,0.814661,675500,5.045,
No topology adaptation,0.815207,676000,4.872,
No topology adaptation,0.815742,676500,4.729,
No topology adaptation,0.816268,677000,5.12,
No topology adaptation,0.816805,677500,5.203,
No topology adaptation,0.81735,678000,4.811,
No topology adaptation,0.817884,678500,4.836,
No topology adaptation,0.818432,679000,4.686,
No topology adaptation,0.818969,679500,4.676,
No topology adaptation,0.819511,680000,4.879,
No topology adaptation,0.820056,680500,4.902,
No topology adaptation,0.82059,681000,4.849,
No topology adaptation,0.821121,681500,4.752,
No topology adaptation,0.821664,682000,4.857,
No topology adaptation,0.822203,682500,4.882,
No topology adaptation,0.822739,683000,4.855,
No topology adaptation,0.823282,683500,5.067,
No topology adaptation,0.823824,684000,5.163,
No topology adaptation,0.824361,684500,4.989,
No topology adaptation,0.824901,685000,4.858,
No topology adaptation,0.825441,685500,4.959,
No topology adaptation,0.825977,686000,5.136,
No topology adaptation,0.82651,686500,4.962,
No topology adaptation,0.827048,687000,4.756,
No topology adaptation,0.827589,687500,4.935,
No topology adaptation,0.828127,688000,4.99,
No topology adaptation,0.828664,688500,4.867,
No topology adaptation,0.8292,689000,4.764,
No topology adaptation,0.829732,689500,4.778,
No topology adaptation,0.830262,690000,5.01,
No topology adaptation,0.830808,690500,5.22,
No topology adaptation,0.831338,691000,5.14,
No topology adaptation,0.831879,691500,4.916,
No topology adaptation,0.832411,692000,4.864,
No topology adaptation,0.832938,692500,4.725,
No topology adaptation,0.833478,693000,4.595,
No topology adaptation,0.834008,693500,4.797,
No topology adaptation,0.834543,694000,4.806,
No topology adaptation,0.835079,694500,4.656,
No topology adaptation,0.835633,695000,4.652,
No topology adaptation,0.836166,695500,4.72,
No topology adaptation,0.836703,696000,4.793,
No topology adaptation,0.837247,696500,4.84,
No topology adaptation,0.837786,697000,4.789,
No topology adaptation,0.838314,697500,4.876,
No topology adaptation,0.838856,698000,5.094,
No topology adaptation,0.839388,698500,4.836,
No topology adaptation,0.839932,699000,4.459,
No topology adaptation,0.840463,699500,4.482,
No topology adaptation,0.840991,700000,4.701,
No topology adaptation,0.84152,700500,4.704,
No topology adaptation,0.842049,701000,4.941,
No topology adaptation,0.842579,701500,4.953,
No topology adaptation,0.843107,702000,4.751,
No topology adaptation,0.843641,702500,5.025,
No topology adaptation,0.84418,703000,4.945,
No topology adaptation,0.844729,703500,4.733,
No topology adaptation,0.845265,704000,4.725,
No topology adaptation,0.845809,704500,4.618,
No topology adaptation,0.846344,705000,4.696,
No topology adaptation,0.846876,705500,4.852,
No topology adaptation,0.847413,706000,4.987,
No topology adaptation,0.847941,706500,5.112,
No topology adaptation,0.848472,707000,4.898,
No topology adaptation,0.849015,707500,4.677,
No topology adaptation,0.849541,708000,4.575,
No topology adaptation,0.850083,708500,4.686,
No topology adaptation,0.850623,709000,4.694,
No topology adaptation,0.851168,709500,4.527,
No topology adaptation,0.851698,710000,4.69,
No topology adaptation,0.852233,710500,4.833,
No topology adaptation,0.852762,711000,4.775,
No topology adaptation,0.853294,711500,4.692,
No topology adaptation,0.853828,712000,4.83,
No topology adaptation,0.854364,712500,5.176,
No topology adaptation,0.854906,713000,5.372,
No topology adaptation,0.855447,713500,5.175,
No topology adaptation,0.855984,714000,4.923,
No topology adaptation,0.856525,714500,4.937,
No topology adaptation,0.857058,715000,4.872,
No topology adaptation,0.857588,715500,4.63,
No topology adaptation,0.858123,716000,4.651,
No topology adaptation,0.858659,716500,4.728,
No topology adaptation,0.859201,717000,4.935,
No topology adaptation,0.859744,717500,4.897,
No topology adaptation,0.860281,718000,4.836,
No topology adaptation,0.860815,718500,4.821,
No topology adaptation,0.86134,719000,4.708,
No topology adaptation,0.861869,719500,4.97,
No topology adaptation,0.862402,720000,4.944,
No topology adaptation,0.862933,720500,4.826,
No topology adaptation,0.863472,721000,4.667,
No topology adaptation,0.863993,721500,4.73,
No topology adaptation,0.864539,722000,4.878,
No topology adaptation,0.865089,722500,4.74,
No topology adaptation,0.865618,723000,4.741,
No topology adaptation,0.866149,723500,4.919,
No topology adaptation,0.866695,724000,4.857,
No topology adaptation,0.867228,724500,4.801,
No topology adaptation,0.867755,725000,4.877,
No topology adaptation,0.868289,725500,4.756,
No topology adaptation,0.868828,726000,4.591,
No topology adaptation,0.869359,726500,4.746,
No topology adaptation,0.869897,727000,5.009,
No topology adaptation,0.870436,727500,4.954,
No topology adaptation,0.870978,728000,4.818,
No topology adaptation,0.871517,728500,4.744,
No topology adaptation,0.872046,729000,4.759,
No topology adaptation,0.872579,729500,4.814,
No topology adaptation,0.873108,730000,4.805,
No topology adaptation,0.873643,730500,4.827,
No topology adaptation,0.874175,731000,4.68,
No topology adaptation,0.874703,731500,4.695,
No topology adaptation,0.875232,732000,4.844,
No topology adaptation,0.875774,732500,4.693,
No topology adaptation,0.876311,733000,4.548,
No topology adaptation,0.876848,733500,4.52,
No topology adaptation,0.877374,734000,4.831,
No topology adaptation,0.877903,734500,4.961,
No topology adaptation,0.878445,735000,4.726,
No topology adaptation,0.878978,735500,4.601,
No topology adaptation,0.879517,736000,4.753,
No topology adaptation,0.880042,736500,4.684,
No topology adaptation,0.880573,737000,4.79,
No topology adaptation,0.8811,737500,5.004,
No topology adaptation,0.881641,738000,4.715,
No topology adaptation,0.882165,738500,4.786,
No topology adaptation,0.88269,739000,4.871,
No topology adaptation,0.883228,739500,4.936,
No topology adaptation,0.883761,740000,4.992,
No topology adaptation,0.884296,740500,4.884,
No topology adaptation,0.884832,741000,4.993,
No topology adaptation,0.885371,741500,4.879,
No topology adaptation,0.885911,742000,4.707,
No topology adaptation,0.886447,742500,4.669,
No topology adaptation,0.886987,743000,4.793,
No topology adaptation,0.887525,743500,5.007,
No topology adaptation,0.888069,744000,5.09,
No topology adaptation,0.888597,744500,4.97,
No topology adaptation,0.889132,745000,4.951,
No topology adaptation,0.889676,745500,4.987,
No topology adaptation,0.890221,746000,5.026,
No topology adaptation,0.890742,746500,4.883,
No topology adaptation,0.891275,747000,4.864,
No topology adaptation,0.891808,747500,4.882,
No topology adaptation,0.892343,748000,4.69,
No topology adaptation,0.892872,748500,4.869,
No topology adaptation,0.893407,749000,4.946,
No topology adaptation,0.893937,749500,4.655,
No topology adaptation,0.894486,750000,4.679,
No topology adaptation,0.895019,750500,4.642,
No topology adaptation,0.895554,751000,4.446,
No topology adaptation,0.896085,751500,4.532,
No topology adaptation,0.896612,752000,4.627,
No topology adaptation,0.897142,752500,4.827,
No topology adaptation,0.897671,753000,4.725,
No topology adaptation,0.898215,753500,4.423,
No topology adaptation,0.898746,754000,4.656,
No topology adaptation,0.899277,754500,4.836,
No topology adaptation,0.899815,755000,4.564,
No topology adaptation,0.900362,755500,4.653,
No topology adaptation,0.900904,756000,4.908,
No topology adaptation,0.901434,756500,4.642,
No topology adaptation,0.901967,757000,4.584,
No topology adaptation,0.902501,757500,4.965,
No topology adaptation,0.903026,758000,5.07,
No topology adaptation,0.903552,758500,4.783,
No topology adaptation,0.904078,759000,4.494,
No topology adaptation,0.904604,759500,4.575,
No topology adaptation,0.905126,760000,4.78,
No topology adaptation,0.905653,760500,4.955,
No topology adaptation,0.906194,761000,4.813,
No topology adaptation,0.906733,761500,4.485,
No topology adaptation,0.907267,762000,4.516,
No topology adaptation,0.907798,762500,4.677,
No topology adaptation,0.908326,763000,4.7,
No topology adaptation,0.908862,763500,4.828,
No topology adaptation,0.909402,764000,4.651,
No topology adaptation,0.909937,764500,4.64,
No topology adaptation,0.910469,765000,4.738,
No topology adaptation,0.910996,765500,4.69,
No topology adaptation,0.91153,766000,4.73,
No topology adaptation,0.912059,766500,4.691,
No topology adaptation,0.912589,767000,4.587,
No topology adaptation,0.913131,767500,4.593,
No topology adaptation,0.913658,768000,4.85,
No topology adaptation,0.914182,768500,4.911,
No topology adaptation,0.914713,769000,4.903,
No topology adaptation,0.915248,769500,4.808,
No topology adaptation,0.91578,770000,4.497,
No topology adaptation,0.916324,770500,4.882,
No topology adaptation,0.916856,771000,5.142,
No topology adaptation,0.917384,771500,4.767,
No topology adaptation,0.917915,772000,4.655,
No topology adaptation,0.918441,772500,4.597,
No topology adaptation,0.918968,773000,4.679,
No topology adaptation,0.9195,773500,4.684,
No topology adaptation,0.920028,774000,4.563,
No topology adaptation,0.920556,774500,4.566,
No topology adaptation,0.92109,775000,4.663,
No topology adaptation,0.921621,775500,4.728,
No topology adaptation,0.922155,776000,4.747,
No topology adaptation,0.922671,776500,4.673,
No topology adaptation,0.923194,777000,4.406,
No topology adaptation,0.923725,777500,4.596,
No topology adaptation,0.924248,778000,4.934,
No topology adaptation,0.924792,778500,4.781,
No topology adaptation,0.925323,779000,4.677,
No topology adaptation,0.925856,779500,4.717,
No topology adaptation,0.926381,780000,4.696,
No topology adaptation,0.926917,780500,4.625,
No topology adaptation,0.927442,781000,4.757,
No topology adaptation,0.92798,781500,5.016,
No topology adaptation,0.92851,782000,5.014,
No topology adaptation,0.929036,782500,4.766,
No topology adaptation,0.929564,783000,4.698,
No topology adaptation,0.930088,783500,4.66,
No topology adaptation,0.930622,784000,4.683,
No topology adaptation,0.931152,784500,4.519,
No topology adaptation,0.931685,785000,4.441,
No topology adaptation,0.932214,785500,4.754,
No topology adaptation,0.932754,786000,4.848,
No topology adaptation,0.933289,786500,4.796,
No topology adaptation,0.933818,787000,4.674,
No topology adaptation,0.934351,787500,4.811,
No topology adaptation,0.934885,788000,4.977,
No topology adaptation,0.93541,788500,4.91,
No topology adaptation,0.935949,789000,4.765,
No topology adaptation,0.936477,789500,4.774,
No topology adaptation,0.937001,790000,4.755,
No topology adaptation,0.937527,790500,4.757,
No topology adaptation,0.938064,791000,4.676,
No topology adaptation,0.938597,791500,4.513,
No topology adaptation,0.93913,792000,4.654,
No topology adaptation,0.93966,792500,4.682,
No topology adaptation,0.940192,793000,4.534,
No topology adaptation,0.940723,793500,4.44,
No topology adaptation,0.941255,794000,4.54,
No topology adaptation,0.941794,794500,4.536,
No topology adaptation,0.94232,795000,4.691,
No topology adaptation,0.942844,795500,4.794,
No topology adaptation,0.94337,796000,4.593,
No topology adaptation,0.943901,796500,4.71,
No topology adaptation,0.944438,797000,4.805,
No topology adaptation,0.944971,797500,4.709,
No topology adaptation,0.945503,798000,4.69,
No topology adaptation,0.946041,798500,4.489,
No topology adaptation,0.946572,799000,4.54,
No topology adaptation,0.947103,799500,4.737,
No topology adaptation,0.947631,800000,4.791,
No topology adaptation,0.948162,800500,4.779,
No topology adaptation,0.948692,801000,4.653,
No topology adaptation,0.949216,801500,4.579,
No topology adaptation,0.949742,802000,4.537,
No topology adaptation,0.950276,802500,4.44,
No topology adaptation,0.950806,803000,4.46,
No topology adaptation,0.951351,803500,4.641,
No topology adaptation,0.951883,804000,4.607,
No topology adaptation,0.952412,804500,4.48,
No topology adaptation,0.952944,805000,4.717,
No topology adaptation,0.95348,805500,4.911,
No topology adaptation,0.95402,806000,4.798,
No topology adaptation,0.954557,806500,4.835,
No topology adaptation,0.955092,807000,4.933,
No topology adaptation,0.955616,807500,4.887,
No topology adaptation,0.956143,808000,4.631,
No topology adaptation,0.956666,808500,4.561,
No topology adaptation,0.957195,809000,4.86,
No topology adaptation,0.957736,809500,4.729,
No topology adaptation,0.958261,810000,4.517,
No topology adaptation,0.958796,810500,4.556,
No topology adaptation,0.959322,811000,4.7,
No topology adaptation,0.959859,811500,4.851,
No topology adaptation,0.960392,812000,4.582,
No topology adaptation,0.96092,812500,4.495,
No topology adaptation,0.961441,813000,4.755,
No topology adaptation,0.961968,813500,4.89,
No topology adaptation,0.962495,814000,4.832,
No topology adaptation,0.963018,814500,4.717,
No topology adaptation,0.963547,815000,4.637,
No topology adaptation,0.964079,815500,4.906,
No topology adaptation,0.964608,816000,4.591,
No topology adaptation,0.965134,816500,4.255,
No topology adaptation,0.965662,817000,4.639,
No topology adaptation,0.966189,817500,4.743,
No topology adaptation,0.966723,818000,4.556,
No topology adaptation,0.96725,818500,4.48,
No topology adaptation,0.967788,819000,4.618,
No topology adaptation,0.968321,819500,4.601,
No topology adaptation,0.968848,820000,4.408,
No topology adaptation,0.969372,820500,4.409,
No topology adaptation,0.9699,821000,4.465,
No topology adaptation,0.970427,821500,4.417,
No topology adaptation,0.970965,822000,4.436,
No topology adaptation,0.971498,822500,4.487,
No topology adaptation,0.972032,823000,4.639,
No topology adaptation,0.972561,823500,4.7,
No topology adaptation,0.973081,824000,4.654,
No topology adaptation,0.973608,824500,4.473,
No topology adaptation,0.97413,825000,4.503,
No topology adaptation,0.974674,825500,4.714,
No topology adaptation,0.975209,826000,4.732,
No topology adaptation,0.97574,826500,4.625,
No topology adaptation,0.976277,827000,4.765,
No topology adaptation,0.976807,827500,4.983,
No topology adaptation,0.977338,828000,4.947,
No topology adaptation,0.977872,828500,4.744,
No topology adaptation,0.978409,829000,4.575,
No topology adaptation,0.978936,829500,4.553,
No topology adaptation,0.979476,830000,4.452,
No topology adaptation,0.98001,830500,4.447,
No topology adaptation,0.980541,831000,4.52,
No topology adaptation,0.98106,831500,4.394,
No topology adaptation,0.981594,832000,4.417,
No topology adaptation,0.982125,832500,4.775,
No topology adaptation,0.982653,833000,4.793,
No topology adaptation,0.983182,833500,4.641,
No topology adaptation,0.983706,834000,4.733,
No topology adaptation,0.98423,834500,4.699,
No topology adaptation,0.98475,835000,4.816,
No topology adaptation,0.985283,835500,4.871,
No topology adaptation,0.985822,836000,4.745,
No topology adaptation,0.986359,836500,4.743,
No topology adaptation,0.986893,837000,4.711,
No topology adaptation,0.987426,837500,4.704,
No topology adaptation,0.987953,838000,4.549,
No topology adaptation,0.988482,838500,4.58,
No topology adaptation,0.989009,839000,4.691,
No topology adaptation,0.989541,839500,4.77,
No topology adaptation,0.990068,840000,4.837,
No topology adaptation,0.990602,840500,4.599,
No topology adaptation,0.991137,841000,4.517,
No topology adaptation,0.99167,841500,4.464,
No topology adaptation,0.992205,842000,4.554,
No topology adaptation,0.992735,842500,4.651,
No topology adaptation,0.993258,843000,4.359,
No topology adaptation,0.993776,843500,4.404,
No topology adaptation,0.994297,844000,4.481,
No topology adaptation,0.994827,844500,4.469,
No topology adaptation,0.995352,845000,4.504,
No topology adaptation,0.995877,845500,4.534,
No topology adaptation,0.996407,846000,4.695,
No topology adaptation,0.996937,846500,4.691,
No topology adaptation,0.997459,847000,4.736,
No topology adaptation,0.997982,847500,4.797,
No topology adaptation,0.998527,848000,4.712,
No topology adaptation,0.999061,848500,4.613,
No topology adaptation,0.99959,849000,4.584,
No topology adaptation,1.000112,849500,4.504,
No topology adaptation,1.000643,850000,4.598,
No topology adaptation,1.001167,850500,4.474,
No topology adaptation,1.0017,851000,4.355,
No topology adaptation,1.00223,851500,4.316,
No topology adaptation,1.00277,852000,4.468,
No topology adaptation,1.003298,852500,4.71,
No topology adaptation,1.003833,853000,4.621,
No topology adaptation,1.004364,853500,4.558,
No topology adaptation,1.004893,854000,4.461,
No topology adaptation,1.005416,854500,4.421,
No topology adaptation,1.005943,855000,4.302,
No topology adaptation,1.006477,855500,4.557,
No topology adaptation,1.007008,856000,4.715,
No topology adaptation,1.007539,856500,4.547,
No topology adaptation,1.008078,857000,4.529,
No topology adaptation,1.008612,857500,4.707,
No topology adaptation,1.00914,858000,4.652,
No topology adaptation,1.00967,858500,4.389,
No topology adaptation,1.010208,859000,4.525,
No topology adaptation,1.010738,859500,4.351,
No topology adaptation,1.01127,860000,4.175,
No topology adaptation,1.011802,860500,4.483,
No topology adaptation,1.012334,861000,4.467,
No topology adaptation,1.012866,861500,4.647,
No topology adaptation,1.013382,862000,4.827,
No topology adaptation,1.013901,862500,4.571,
No topology adaptation,1.014426,863000,4.559,
No topology adaptation,1.014958,863500,4.531,
No topology adaptation,1.015481,864000,4.328,
No topology adaptation,1.016009,864500,4.422,
No topology adaptation,1.016529,865000,4.412,
No topology adaptation,1.017058,865500,4.359,
No topology adaptation,1.017588,866000,4.4,
No topology adaptation,1.018115,866500,4.544,
No topology adaptation,1.018635,867000,4.722,
No topology adaptation,1.019157,867500,4.608,
No topology adaptation,1.019687,868000,4.777,
No topology adaptation,1.020212,868500,5.001,
No topology adaptation,1.020744,869000,4.784,
No topology adaptation,1.021263,869500,4.277,
No topology adaptation,1.02179,870000,4.206,
No topology adaptation,1.022317,870500,4.426,
No topology adaptation,1.022853,871000,4.539,
No topology adaptation,1.023392,871500,4.518,
No topology adaptation,1.023921,872000,4.412,
No topology adaptation,1.024439,872500,4.565,
No topology adaptation,1.024976,873000,4.656,
No topology adaptation,1.025506,873500,4.518,
No topology adaptation,1.02603,874000,4.577,
No topology adaptation,1.026555,874500,4.645,
No topology adaptation,1.027082,875000,4.632,
No topology adaptation,1.027616,875500,4.598,
No topology adaptation,1.028145,876000,4.68,
No topology adaptation,1.028664,876500,4.659,
No topology adaptation,1.029199,877000,4.804,
No topology adaptation,1.029727,877500,4.953,
No topology adaptation,1.030251,878000,4.662,
No topology adaptation,1.030781,878500,4.525,
No topology adaptation,1.031306,879000,4.681,
No topology adaptation,1.031826,879500,4.719,
No topology adaptation,1.032359,880000,4.507,
No topology adaptation,1.032889,880500,4.586,
No topology adaptation,1.033418,881000,4.641,
No topology adaptation,1.033941,881500,4.626,
No topology adaptation,1.034466,882000,4.616,
No topology adaptation,1.034994,882500,4.542,
No topology adaptation,1.035521,883000,4.716,
No topology adaptation,1.036046,883500,4.664,
No topology adaptation,1.036578,884000,4.571,
No topology adaptation,1.037116,884500,4.554,
No topology adaptation,1.037648,885000,4.331,
No topology adaptation,1.038172,885500,4.224,
No topology adaptation,1.038701,886000,4.431,
No topology adaptation,1.039234,886500,4.487,
No topology adaptation,1.039762,887000,4.295,
No topology adaptation,1.040285,887500,4.456,
No topology adaptation,1.040817,888000,4.651,
No topology adaptation,1.04134,888500,4.612,
No topology adaptation,1.041861,889000,4.358,
No topology adaptation,1.042395,889500,4.413,
No topology adaptation,1.042921,890000,4.565,
No topology adaptation,1.043451,890500,4.515,
No topology adaptation,1.043978,891000,4.37,
No topology adaptation,1.044507,891500,4.302,
No topology adaptation,1.045039,892000,4.576,
No topology adaptation,1.045578,892500,4.579,
No topology adaptation,1.046107,893000,4.472,
No topology adaptation,1.046629,893500,4.585,
No topology adaptation,1.047151,894000,4.61,
No topology adaptation,1.047684,894500,4.532,
No topology adaptation,1.048213,895000,4.538,
No topology adaptation,1.048737,895500,4.451,
No topology adaptation,1.049265,896000,4.62,
No topology adaptation,1.049797,896500,4.83,
No topology adaptation,1.050318,897000,4.607,
No topology adaptation,1.050834,897500,4.42,
No topology adaptation,1.051361,898000,4.453,
No topology adaptation,1.051885,898500,4.412,
No topology adaptation,1.052422,899000,4.236,
No topology adaptation,1.052947,899500,4.344,
No topology adaptation,1.053478,900000,4.539,
No topology adaptation,1.054005,900500,4.622,
No topology adaptation,1.054528,901000,4.644,
No topology adaptation,1.055057,901500,4.575,
No topology adaptation,1.055594,902000,4.406,
No topology adaptation,1.056118,902500,4.347,
No topology adaptation,1.05664,903000,4.493,
No topology adaptation,1.057171,903500,4.422,
No topology adaptation,1.057696,904000,4.519,
No topology adaptation,1.058227,904500,4.651,
No topology adaptation,1.058755,905000,4.548,
No topology adaptation,1.059296,905500,4.514,
No topology adaptation,1.059814,906000,4.672,
No topology adaptation,1.060344,906500,4.747,
No topology adaptation,1.060867,907000,4.773,
No topology adaptation,1.061394,907500,4.713,
No topology adaptation,1.061925,908000,4.462,
No topology adaptation,1.062455,908500,4.524,
No topology adaptation,1.062984,909000,4.505,
No topology adaptation,1.063504,909500,4.302,
No topology adaptation,1.064039,910000,4.295,
No topology adaptation,1.064562,910500,4.313,
No topology adaptation,1.065096,911000,4.586,
No topology adaptation,1.065625,911500,4.836,
No topology adaptation,1.066156,912000,4.657,
No topology adaptation,1.066681,912500,4.626,
No topology adaptation,1.067213,913000,4.799,
No topology adaptation,1.067743,913500,4.635,
No topology adaptation,1.068267,914000,4.48,
No topology adaptation,1.068794,914500,4.469,
No topology adaptation,1.069322,915000,4.383,
No topology adaptation,1.069846,915500,4.346,
No topology adaptation,1.070377,916000,4.291,
No topology adaptation,1.070913,916500,4.514,
No topology adaptation,1.071434,917000,4.547,
No topology adaptation,1.07197,917500,4.486,
No topology adaptation,1.0725,918000,4.546,
No topology adaptation,1.073017,918500,4.251,
No topology adaptation,1.073538,919000,4.308,
No topology adaptation,1.074063,919500,4.502,
No topology adaptation,1.074595,920000,4.553,
No topology adaptation,1.075129,920500,4.58,
No topology adaptation,1.075663,921000,4.503,
No topology adaptation,1.076185,921500,4.497,
No topology adaptation,1.076714,922000,4.341,
No topology adaptation,1.07724,922500,4.419,
No topology adaptation,1.077771,923000,4.491,
No topology adaptation,1.078301,923500,4.384,
No topology adaptation,1.078838,924000,4.365,
No topology adaptation,1.079369,924500,4.377,
No topology adaptation,1.079889,925000,4.365,
No topology adaptation,1.080412,925500,4.338,
No topology adaptation,1.080944,926000,4.525,
No topology adaptation,1.08147,926500,4.448,
No topology adaptation,1.081993,927000,4.371,
No topology adaptation,1.082511,927500,4.48,
No topology adaptation,1.083032,928000,4.53,
No topology adaptation,1.083551,928500,4.787,
No topology adaptation,1.084073,929000,4.799,
No topology adaptation,1.084596,929500,4.602,
No topology adaptation,1.085127,930000,4.347,
No topology adaptation,1.085651,930500,4.218,
No topology adaptation,1.086177,931000,4.289,
No topology adaptation,1.086713,931500,4.284,
No topology adaptation,1.087235,932000,4.503,
No topology adaptation,1.087755,932500,4.537,
No topology adaptation,1.088286,933000,4.464,
No topology adaptation,1.08881,933500,4.424,
No topology adaptation,1.089347,934000,4.274,
No topology adaptation,1.089885,934500,4.256,
No topology adaptation,1.090409,935000,4.278,
No topology adaptation,1.090933,935500,4.434,
No topology adaptation,1.091454,936000,4.533,
No topology adaptation,1.091992,936500,4.617,
No topology adaptation,1.092511,937000,4.566,
No topology adaptation,1.093043,937500,4.407,
No topology adaptation,1.093566,938000,4.358,
No topology adaptation,1.094099,938500,4.403,
No topology adaptation,1.094632,939000,4.351,
No topology adaptation,1.095153,939500,4.291,
No topology adaptation,1.095673,940000,4.285,
No topology adaptation,1.096199,940500,4.676,
No topology adaptation,1.096728,941000,4.652,
No topology adaptation,1.097252,941500,4.421,
No topology adaptation,1.097794,942000,4.479,
No topology adaptation,1.098318,942500,4.267,
No topology adaptation,1.098845,943000,4.4,
No topology adaptation,1.099371,943500,4.563,
No topology adaptation,1.099903,944000,4.466,
No topology adaptation,1.100428,944500,4.389,
No topology adaptation,1.100947,945000,4.206,
No topology adaptation,1.101476,945500,4.229,
No topology adaptation,1.101993,946000,4.505,
No topology adaptation,1.102515,946500,4.412,
No topology adaptation,1.103042,947000,4.28,
No topology adaptation,1.103566,947500,4.364,
No topology adaptation,1.104093,948000,4.41,
No topology adaptation,1.104614,948500,4.539,
No topology adaptation,1.105137,949000,4.437,
No topology adaptation,1.105671,949500,4.306,
No topology adaptation,1.106202,950000,4.42,
No topology adaptation,1.106735,950500,4.511,
No topology adaptation,1.107263,951000,4.649,
No topology adaptation,1.107782,951500,4.383,
No topology adaptation,1.108302,952000,4.255,
No topology adaptation,1.108829,952500,4.429,
No topology adaptation,1.109353,953000,4.345,
No topology adaptation,1.109876,953500,4.599,
No topology adaptation,1.110409,954000,4.557,
No topology adaptation,1.11093,954500,4.289,
No topology adaptation,1.111452,955000,4.334,
No topology adaptation,1.111982,955500,4.453,
No topology adaptation,1.112504,956000,4.508,
No topology adaptation,1.113025,956500,4.272,
No topology adaptation,1.113555,957000,4.124,
No topology adaptation,1.114083,957500,4.242,
No topology adaptation,1.114602,958000,4.334,
No topology adaptation,1.115136,958500,4.329,
No topology adaptation,1.115664,959000,4.359,
No topology adaptation,1.11619,959500,4.327,
No topology adaptation,1.11672,960000,4.384,
No topology adaptation,1.117247,960500,4.285,
No topology adaptation,1.11777,961000,4.186,
No topology adaptation,1.118298,961500,4.351,
No topology adaptation,1.118825,962000,4.524,
No topology adaptation,1.119352,962500,4.434,
No topology adaptation,1.119878,963000,4.518,
No topology adaptation,1.120399,963500,4.598,
No topology adaptation,1.120928,964000,4.362,
No topology adaptation,1.121454,964500,4.302,
No topology adaptation,1.121989,965000,4.467,
No topology adaptation,1.122519,965500,4.421,
No topology adaptation,1.123049,966000,4.222,
No topology adaptation,1.123578,966500,4.511,
No topology adaptation,1.124096,967000,4.655,
No topology adaptation,1.124628,967500,4.398,
No topology adaptation,1.125155,968000,4.167,
No topology adaptation,1.125686,968500,4.406,
No topology adaptation,1.126212,969000,4.552,
No topology adaptation,1.126739,969500,4.458,
No topology adaptation,1.127261,970000,4.512,
No topology adaptation,1.127792,970500,4.62,
No topology adaptation,1.128318,971000,4.529,
No topology adaptation,1.128839,971500,4.276,
No topology adaptation,1.129367,972000,4.365,
No topology adaptation,1.129893,972500,4.508,
No topology adaptation,1.130415,973000,4.637,
No topology adaptation,1.13094,973500,4.73,
No topology adaptation,1.131455,974000,4.479,
No topology adaptation,1.131987,974500,4.219,
No topology adaptation,1.132513,975000,4.257,
No topology adaptation,1.13304,975500,4.374,
No topology adaptation,1.133564,976000,4.299,
No topology adaptation,1.134091,976500,4.192,
No topology adaptation,1.13461,977000,4.206,
No topology adaptation,1.135139,977500,4.219,
No topology adaptation,1.135666,978000,4.489,
No topology adaptation,1.136191,978500,4.365,
No topology adaptation,1.136723,979000,4.237,
No topology adaptation,1.137251,979500,4.375,
No topology adaptation,1.137773,980000,4.297,
No topology adaptation,1.138306,980500,4.39,
No topology adaptation,1.138831,981000,4.47,
No topology adaptation,1.139355,981500,4.445,
No topology adaptation,1.139872,982000,4.325,
No topology adaptation,1.140392,982500,4.377,
No topology adaptation,1.140922,983000,4.411,
No topology adaptation,1.141442,983500,4.32,
No topology adaptation,1.141967,984000,4.395,
No topology adaptation,1.142498,984500,4.317,
No topology adaptation,1.143013,985000,4.28,
No topology adaptation,1.143529,985500,4.445,
No topology adaptation,1.144058,986000,4.535,
No topology adaptation,1.144587,986500,4.595,
No topology adaptation,1.145115,987000,4.591,
No topology adaptation,1.145655,987500,4.461,
No topology adaptation,1.146181,988000,4.37,
No topology adaptation,1.146703,988500,4.436,
No topology adaptation,1.147226,989000,4.51,
No topology adaptation,1.14775,989500,4.478,
No topology adaptation,1.148275,990000,4.483,
No topology adaptation,1.148793,990500,4.295,
No topology adaptation,1.149319,991000,4.241,
No topology adaptation,1.149843,991500,4.47,
No topology adaptation,1.150374,992000,4.573,
No topology adaptation,1.150914,992500,4.376,
No topology adaptation,1.151438,993000,4.515,
No topology adaptation,1.151965,993500,4.685,
No topology adaptation,1.152484,994000,4.36,
No topology adaptation,1.153001,994500,4.315,
No topology adaptation,1.153531,995000,4.462,
No topology adaptation,1.154065,995500,4.401,
No topology adaptation,1.154595,996000,4.153,
No topology adaptation,1.155121,996500,4.263,
No topology adaptation,1.15564,997000,4.444,
No topology adaptation,1.15616,997500,4.334,
No topology adaptation,1.156692,998000,4.459,
No topology adaptation,1.157211,998500,4.45,
No topology adaptation,1.157729,999000,4.368,
No topology adaptation,1.158253,999500,4.478,
No topology adaptation,1.158781,1000000,4.302,
No topology adaptation,1.159301,1000500,4.155,
No topology adaptation,1.159827,1001000,4.276,
No topology adaptation,1.160352,1001500,4.386,
No topology adaptation,1.160879,1002000,4.55,
No topology adaptation,1.161401,1002500,4.612,
No topology adaptation,1.161929,1003000,4.436,
No topology adaptation,1.162452,1003500,4.375,
No topology adaptation,1.16298,1004000,4.284,
No topology adaptation,1.163511,1004500,4.24,
No topology adaptation,1.164033,1005000,4.417,
No topology adaptation,1.164555,1005500,4.504,
No topology adaptation,1.165082,1006000,4.442,
No topology adaptation,1.165606,1006500,4.434,
No topology adaptation,1.166133,1007000,4.522,
No topology adaptation,1.166661,1007500,4.536,
No topology adaptation,1.167189,1008000,4.515,
No topology adaptation,1.167718,1008500,4.387,
No topology adaptation,1.168239,1009000,4.337,
No topology adaptation,1.168768,1009500,4.412,
No topology adaptation,1.169294,1010000,4.372,
No topology adaptation,1.169821,1010500,4.224,
No topology adaptation,1.170342,1011000,4.155,
No topology adaptation,1.17087,1011500,4.23,
No topology adaptation,1.1714,1012000,4.248,
No topology adaptation,1.171922,1012500,4.275,
No topology adaptation,1.17245,1013000,4.309,
No topology adaptation,1.172972,1013500,4.378,
No topology adaptation,1.173503,1014000,4.428,
No topology adaptation,1.174027,1014500,4.422,
No topology adaptation,1.174543,1015000,4.289,
No topology adaptation,1.17506,1015500,4.204,
No topology adaptation,1.175586,1016000,4.187,
No topology adaptation,1.176107,1016500,4.137,
No topology adaptation,1.176631,1017000,4.171,
No topology adaptation,1.17715,1017500,4.205,
No topology adaptation,1.177673,1018000,4.278,
No topology adaptation,1.178198,1018500,4.225,
No topology adaptation,1.178719,1019000,4.095,
No topology adaptation,1.179256,1019500,4.254,
No topology adaptation,1.179782,1020000,4.509,
No topology adaptation,1.180303,1020500,4.419,
No topology adaptation,1.18084,1021000,4.124,
No topology adaptation,1.181365,1021500,4.247,
No topology adaptation,1.181886,1022000,4.327,
No topology adaptation,1.182406,1022500,4.269,
No topology adaptation,1.182932,1023000,4.33,
No topology adaptation,1.183459,1023500,4.226,
No topology adaptation,1.183983,1024000,4.194,
No topology adaptation,1.184513,1024500,4.165,
No topology adaptation,1.185038,1025000,4.398,
No topology adaptation,1.185563,1025500,4.541,
No topology adaptation,1.186087,1026000,4.213,
No topology adaptation,1.186624,1026500,4.316,
No topology adaptation,1.187153,1027000,4.435,
No topology adaptation,1.18768,1027500,4.527,
No topology adaptation,1.188206,1028000,4.567,
No topology adaptation,1.188738,1028500,4.397,
No topology adaptation,1.18927,1029000,4.664,
No topology adaptation,1.189791,1029500,4.692,
No topology adaptation,1.190321,1030000,4.457,
No topology adaptation,1.190844,1030500,4.474,
No topology adaptation,1.191365,1031000,4.414,
No topology adaptation,1.191897,1031500,4.461,
No topology adaptation,1.192424,1032000,4.438,
No topology adaptation,1.192941,1032500,4.338,
No topology adaptation,1.193465,1033000,4.231,
No topology adaptation,1.193985,1033500,3.963,
No topology adaptation,1.194512,1034000,3.902,
No topology adaptation,1.195038,1034500,4.163,
No topology adaptation,1.195564,1035000,4.438,
No topology adaptation,1.196094,1035500,4.518,
No topology adaptation,1.196621,1036000,4.514,
No topology adaptation,1.197142,1036500,4.487,
No topology adaptation,1.197671,1037000,4.593,
No topology adaptation,1.198199,1037500,4.415,
No topology adaptation,1.198723,1038000,4.252,
No topology adaptation,1.199248,1038500,4.35,
No topology adaptation,1.199772,1039000,4.379,
No topology adaptation,1.20029,1039500,4.186,
No topology adaptation,1.200821,1040000,4.206,
No topology adaptation,1.201348,1040500,4.326,
No topology adaptation,1.20187,1041000,4.367,
No topology adaptation,1.202399,1041500,4.218,
No topology adaptation,1.202927,1042000,4.252,
No topology adaptation,1.203451,1042500,4.451,
No topology adaptation,1.203974,1043000,4.316,
No topology adaptation,1.204499,1043500,4.347,
No topology adaptation,1.205017,1044000,4.351,
No topology adaptation,1.205549,1044500,4.179,
No topology adaptation,1.206067,1045000,4.14,
No topology adaptation,1.206592,1045500,4.382,
No topology adaptation,1.207114,1046000,4.511,
No topology adaptation,1.207634,1046500,4.386,
No topology adaptation,1.208158,1047000,4.32,
No topology adaptation,1.208683,1047500,4.274,
No topology adaptation,1.209204,1048000,4.211,
No topology adaptation,1.20972,1048500,4.206,
No topology adaptation,1.210242,1049000,4.242,
No topology adaptation,1.210765,1049500,4.308,
No topology adaptation,1.211285,1050000,4.179,
No topology adaptation,1.211811,1050500,4.146,
No topology adaptation,1.212332,1051000,4.268,
No topology adaptation,1.212863,1051500,4.108,
No topology adaptation,1.213385,1052000,4.023,
No topology adaptation,1.213904,1052500,4.301,
No topology adaptation,1.214428,1053000,4.289,
No topology adaptation,1.214958,1053500,4.363,
No topology adaptation,1.215482,1054000,4.423,
No topology adaptation,1.216008,1054500,4.411,
No topology adaptation,1.216541,1055000,4.517,
No topology adaptation,1.217059,1055500,4.316,
No topology adaptation,1.217579,1056000,4.163,
No topology adaptation,1.218096,1056500,4.234,
No topology adaptation,1.218623,1057000,4.246,
No topology adaptation,1.219157,1057500,4.032,
No topology adaptation,1.2197,1058000,4.115,
No topology adaptation,1.220217,1058500,4.302,
No topology adaptation,1.220731,1059000,4.307,
No topology adaptation,1.221258,1059500,4.253,
No topology adaptation,1.221785,1060000,4.283,
No topology adaptation,1.222307,1060500,4.414,
No topology adaptation,1.222831,1061000,4.385,
No topology adaptation,1.223352,1061500,4.412,
No topology adaptation,1.223882,1062000,4.302,
No topology adaptation,1.224412,1062500,4.08,
No topology adaptation,1.224936,1063000,4.251,
No topology adaptation,1.225468,1063500,4.36,
No topology adaptation,1.225984,1064000,4.301,
No topology adaptation,1.226504,1064500,4.364,
No topology adaptation,1.227024,1065000,4.251,
No topology adaptation,1.227547,1065500,4.029,
No topology adaptation,1.228073,1066000,4.063,
No topology adaptation,1.228601,1066500,4.206,
No topology adaptation,1.229119,1067000,4.171,
No topology adaptation,1.22963,1067500,4.148,
No topology adaptation,1.230154,1068000,4.382,
No topology adaptation,1.230676,1068500,4.43,
No topology adaptation,1.231201,1069000,4.363,
No topology adaptation,1.23173,1069500,4.323,
No topology adaptation,1.23225,1070000,4.351,
No topology adaptation,1.232776,1070500,4.366,
No topology adaptation,1.233312,1071000,4.155,
No topology adaptation,1.233833,1071500,4.191,
No topology adaptation,1.234354,1072000,4.456,
No topology adaptation,1.234884,1072500,4.408,
No topology adaptation,1.235406,1073000,4.171,
No topology adaptation,1.235928,1073500,4.164,
No topology adaptation,1.236456,1074000,4.363,
No topology adaptation,1.236983,1074500,4.455,
No topology adaptation,1.237508,1075000,4.374,
No topology adaptation,1.238038,1075500,4.265,
No topology adaptation,1.238559,1076000,4.087,
No topology adaptation,1.239083,1076500,4.191,
No topology adaptation,1.23961,1077000,4.363,
No topology adaptation,1.240128,1077500,4.33,
No topology adaptation,1.240646,1078000,4.388,
No topology adaptation,1.241168,1078500,4.363,
No topology adaptation,1.241689,1079000,4.24,
No topology adaptation,1.242209,1079500,4.3,
No topology adaptation,1.242732,1080000,4.266,
No topology adaptation,1.24326,1080500,4.298,
No topology adaptation,1.243782,1081000,4.295,
No topology adaptation,1.244311,1081500,4.097,
No topology adaptation,1.244834,1082000,4.153,
No topology adaptation,1.245366,1082500,4.3,
No topology adaptation,1.245888,1083000,4.301,
No topology adaptation,1.246413,1083500,4.269,
No topology adaptation,1.246932,1084000,4.166,
No topology adaptation,1.247461,1084500,4.068,
No topology adaptation,1.247984,1085000,4.137,
No topology adaptation,1.248509,1085500,4.071,
No topology adaptation,1.249037,1086000,4.189,
No topology adaptation,1.249559,1086500,4.686,
No topology adaptation,1.250084,1087000,4.631,
No topology adaptation,1.250612,1087500,4.322,
No topology adaptation,1.251133,1088000,4.356,
No topology adaptation,1.251656,1088500,4.275,
No topology adaptation,1.252165,1089000,4.161,
No topology adaptation,1.252697,1089500,4.343,
No topology adaptation,1.253227,1090000,4.391,
No topology adaptation,1.253743,1090500,4.268,
No topology adaptation,1.254266,1091000,4.149,
No topology adaptation,1.254788,1091500,4.046,
No topology adaptation,1.255313,1092000,4.119,
No topology adaptation,1.255844,1092500,4.307,
No topology adaptation,1.256363,1093000,4.276,
No topology adaptation,1.256892,1093500,3.995,
No topology adaptation,1.257417,1094000,4.048,
No topology adaptation,1.257934,1094500,4.21,
No topology adaptation,1.258463,1095000,4.141,
No topology adaptation,1.258986,1095500,4.158,
No topology adaptation,1.259515,1096000,4.33,
No topology adaptation,1.260042,1096500,4.348,
No topology adaptation,1.260571,1097000,4.373,
No topology adaptation,1.261084,1097500,4.335,
No topology adaptation,1.261605,1098000,4.201,
No topology adaptation,1.262126,1098500,4.044,
No topology adaptation,1.262646,1099000,4.062,
No topology adaptation,1.263163,1099500,4.181,
No topology adaptation,1.263687,1100000,4.178,
No topology adaptation,1.264216,1100500,4.423,
No topology adaptation,1.264745,1101000,4.232,
No topology adaptation,1.265266,1101500,4.002,
No topology adaptation,1.265789,1102000,4.34,
No topology adaptation,1.266305,1102500,4.453,
No topology adaptation,1.266823,1103000,4.197,
No topology adaptation,1.267342,1103500,4.276,
No topology adaptation,1.267867,1104000,4.485,
No topology adaptation,1.268389,1104500,4.301,
No topology adaptation,1.268909,1105000,4.28,
No topology adaptation,1.269438,1105500,4.238,
No topology adaptation,1.269967,1106000,4.145,
No topology adaptation,1.270488,1106500,4.337,
No topology adaptation,1.27101,1107000,4.513,
No topology adaptation,1.271528,1107500,4.276,
No topology adaptation,1.272047,1108000,4.193,
No topology adaptation,1.272568,1108500,4.344,
No topology adaptation,1.273086,1109000,4.249,
No topology adaptation,1.27361,1109500,4.053,
No topology adaptation,1.274133,1110000,4.174,
No topology adaptation,1.274649,1110500,4.349,
No topology adaptation,1.275173,1111000,4.443,
No topology adaptation,1.275693,1111500,4.333,
No topology adaptation,1.276216,1112000,4.129,
No topology adaptation,1.276743,1112500,4.194,
No topology adaptation,1.27726,1113000,4.108,
No topology adaptation,1.277789,1113500,3.973,
No topology adaptation,1.278307,1114000,4.246,
No topology adaptation,1.278834,1114500,4.4,
No topology adaptation,1.279357,1115000,4.255,
No topology adaptation,1.279884,1115500,4.437,
No topology adaptation,1.280405,1116000,4.501,
No topology adaptation,1.280923,1116500,4.167,
No topology adaptation,1.281439,1117000,4.064,
No topology adaptation,1.281968,1117500,4.212,
No topology adaptation,1.282493,1118000,4.18,
No topology adaptation,1.283014,1118500,4.141,
No topology adaptation,1.28354,1119000,4.141,
No topology adaptation,1.284061,1119500,4.334,
No topology adaptation,1.284584,1120000,4.368,
No topology adaptation,1.285105,1120500,4.197,
No topology adaptation,1.285624,1121000,4.095,
No topology adaptation,1.286144,1121500,4.125,
No topology adaptation,1.286664,1122000,4.17,
No topology adaptation,1.287185,1122500,4.205,
No topology adaptation,1.287702,1123000,4.302,
No topology adaptation,1.288225,1123500,4.354,
No topology adaptation,1.288751,1124000,4.497,
No topology adaptation,1.289278,1124500,4.641,
No topology adaptation,1.289797,1125000,4.469,
No topology adaptation,1.290322,1125500,4.212,
No topology adaptation,1.290842,1126000,4.316,
No topology adaptation,1.291361,1126500,4.229,
No topology adaptation,1.291884,1127000,4.204,
No topology adaptation,1.292405,1127500,4.271,
No topology adaptation,1.292923,1128000,4.167,
No topology adaptation,1.293443,1128500,4.189,
No topology adaptation,1.29396,1129000,4.127,
No topology adaptation,1.294483,1129500,4.206,
No topology adaptation,1.295005,1130000,4.257,
No topology adaptation,1.295526,1130500,4.304,
No topology adaptation,1.296058,1131000,4.288,
No topology adaptation,1.29658,1131500,4.148,
No topology adaptation,1.297101,1132000,4.095,
No topology adaptation,1.297614,1132500,4.198,
No topology adaptation,1.298133,1133000,4.379,
No topology adaptation,1.298646,1133500,4.315,
No topology adaptation,1.299167,1134000,4.099,
No topology adaptation,1.299695,1134500,4.06,
No topology adaptation,1.300209,1135000,4.104,
No topology adaptation,1.300734,1135500,4.119,
No topology adaptation,1.30126,1136000,4.305,
No topology adaptation,1.301782,1136500,4.266,
No topology adaptation,1.302305,1137000,4.238,
No topology adaptation,1.302822,1137500,4.182,
No topology adaptation,1.303336,1138000,4.157,
No topology adaptation,1.303859,1138500,4.396,
No topology adaptation,1.304384,1139000,4.383,
No topology adaptation,1.304908,1139500,4.298,
No topology adaptation,1.305444,1140000,4.291,
No topology adaptation,1.305968,1140500,4.265,
No topology adaptation,1.30648,1141000,4.279,
No topology adaptation,1.306998,1141500,4.261,
No topology adaptation,1.307518,1142000,4.289,
No topology adaptation,1.308038,1142500,4.392,
No topology adaptation,1.308563,1143000,4.247,
No topology adaptation,1.309083,1143500,4.273,
No topology adaptation,1.309604,1144000,4.274,
No topology adaptation,1.310124,1144500,4.209,
No topology adaptation,1.310648,1145000,4.233,
No topology adaptation,1.311171,1145500,4.193,
No topology adaptation,1.311697,1146000,4.246,
No topology adaptation,1.312226,1146500,4.152,
No topology adaptation,1.312743,1147000,4.351,
No topology adaptation,1.313259,1147500,4.543,
No topology adaptation,1.313788,1148000,4.265,
No topology adaptation,1.314307,1148500,4.249,
No topology adaptation,1.314831,1149000,4.335,
No topology adaptation,1.315346,1149500,4.308,
No topology adaptation,1.315859,1150000,4.244,
No topology adaptation,1.316383,1150500,4.258,
No topology adaptation,1.316906,1151000,4.3,
No topology adaptation,1.317431,1151500,4.286,
No topology adaptation,1.317948,1152000,4.451,
No topology adaptation,1.31847,1152500,4.272,
No topology adaptation,1.318986,1153000,4.056,
No topology adaptation,1.319512,1153500,4.154,
No topology adaptation,1.32003,1154000,4.236,
No topology adaptation,1.32055,1154500,4.329,
No topology adaptation,1.321065,1155000,4.359,
No topology adaptation,1.321594,1155500,4.189,
No topology adaptation,1.322114,1156000,4.249,
No topology adaptation,1.32264,1156500,4.305,
No topology adaptation,1.323163,1157000,4.116,
No topology adaptation,1.32369,1157500,4.046,
No topology adaptation,1.324209,1158000,4.142,
No topology adaptation,1.324726,1158500,4.332,
No topology adaptation,1.325245,1159000,4.324,
No topology adaptation,1.325764,1159500,4.087,
No topology adaptation,1.326281,1160000,4.106,
No topology adaptation,1.326799,1160500,4.275,
No topology adaptation,1.327333,1161000,4.308,
No topology adaptation,1.32786,1161500,4.397,
No topology adaptation,1.32838,1162000,4.345,
No topology adaptation,1.328903,1162500,4.199,
No topology adaptation,1.329426,1163000,4.053,
No topology adaptation,1.329947,1163500,3.954,
No topology adaptation,1.330472,1164000,4.056,
No topology adaptation,1.331,1164500,4.18,
No topology adaptation,1.331517,1165000,4.356,
No topology adaptation,1.332034,1165500,4.339,
No topology adaptation,1.332548,1166000,4.041,
No topology adaptation,1.333073,1166500,4.032,
No topology adaptation,1.333595,1167000,4.148,
No topology adaptation,1.334125,1167500,4.429,
No topology adaptation,1.33464,1168000,4.301,
No topology adaptation,1.335157,1168500,4.222,
No topology adaptation,1.335676,1169000,4.391,
No topology adaptation,1.33619,1169500,4.205,
No topology adaptation,1.336705,1170000,4.179,
No topology adaptation,1.337222,1170500,4.173,
No topology adaptation,1.337739,1171000,4.258,
No topology adaptation,1.338265,1171500,4.308,
No topology adaptation,1.338781,1172000,4.137,
No topology adaptation,1.339312,1172500,3.989,
No topology adaptation,1.339839,1173000,3.977,
No topology adaptation,1.34036,1173500,4.054,
No topology adaptation,1.340883,1174000,4.164,
No topology adaptation,1.341405,1174500,4.168,
No topology adaptation,1.341926,1175000,4.184,
No topology adaptation,1.342444,1175500,4.304,
No topology adaptation,1.34296,1176000,4.233,
No topology adaptation,1.343478,1176500,4.16,
No topology adaptation,1.343999,1177000,4.223,
No topology adaptation,1.344516,1177500,4.213,
No topology adaptation,1.345042,1178000,4.249,
No topology adaptation,1.345569,1178500,4.213,
No topology adaptation,1.346086,1179000,4.25,
No topology adaptation,1.346608,1179500,4.164,
No topology adaptation,1.347134,1180000,4.113,
No topology adaptation,1.347651,1180500,4.227,
No topology adaptation,1.348173,1181000,4.19,
No topology adaptation,1.348689,1181500,4.352,
No topology adaptation,1.349202,1182000,4.429,
No topology adaptation,1.349723,1182500,4.202,
No topology adaptation,1.350238,1183000,4.209,
No topology adaptation,1.350758,1183500,4.127,
No topology adaptation,1.351273,1184000,4.132,
No topology adaptation,1.3518,1184500,4.365,
No topology adaptation,1.352316,1185000,4.313,
No topology adaptation,1.352832,1185500,4.311,
No topology adaptation,1.35335,1186000,4.34,
No topology adaptation,1.353865,1186500,4.281,
No topology adaptation,1.35439,1187000,4.252,
No topology adaptation,1.354914,1187500,4.148,
No topology adaptation,1.355446,1188000,4.056,
No topology adaptation,1.355962,1188500,4.11,
No topology adaptation,1.356487,1189000,4.107,
No topology adaptation,1.357009,1189500,4.124,
No topology adaptation,1.357529,1190000,4.152,
No topology adaptation,1.358048,1190500,4.112,
No topology adaptation,1.358573,1191000,4.283,
No topology adaptation,1.359093,1191500,4.145,
No topology adaptation,1.359613,1192000,3.805,
No topology adaptation,1.360141,1192500,4.068,
No topology adaptation,1.360666,1193000,4.198,
No topology adaptation,1.361179,1193500,3.95,
No topology adaptation,1.361698,1194000,4.22,
No topology adaptation,1.362218,1194500,4.383,
No topology adaptation,1.362743,1195000,4.153,
No topology adaptation,1.363256,1195500,4.261,
No topology adaptation,1.363767,1196000,4.226,
No topology adaptation,1.364291,1196500,4.053,
No topology adaptation,1.364827,1197000,4.082,
No topology adaptation,1.36535,1197500,4.092,
No topology adaptation,1.365863,1198000,4.166,
No topology adaptation,1.366382,1198500,4.173,
No topology adaptation,1.366894,1199000,4.197,
No topology adaptation,1.367418,1199500,4.407,
No topology adaptation,1.367934,1200000,4.319,
No topology adaptation,1.368453,1200500,4.232,
No topology adaptation,1.368967,1201000,4.421,
No topology adaptation,1.36949,1201500,4.405,
No topology adaptation,1.37001,1202000,4.238,
No topology adaptation,1.370538,1202500,4.141,
No topology adaptation,1.371054,1203000,4.139,
No topology adaptation,1.371572,1203500,4.266,
No topology adaptation,1.372098,1204000,4.202,
No topology adaptation,1.37262,1204500,4.036,
No topology adaptation,1.373139,1205000,4.236,
No topology adaptation,1.373654,1205500,4.235,
No topology adaptation,1.374171,1206000,4.194,
No topology adaptation,1.374696,1206500,4.281,
No topology adaptation,1.375215,1207000,4.173,
No topology adaptation,1.375729,1207500,4.08,
No topology adaptation,1.37624,1208000,4.153,
No topology adaptation,1.376767,1208500,4.151,
No topology adaptation,1.377285,1209000,3.985,
No topology adaptation,1.377805,1209500,4.034,
No topology adaptation,1.378323,1210000,4.075,
No topology adaptation,1.378841,1210500,3.989,
No topology adaptation,1.379355,1211000,4.007,
No topology adaptation,1.379873,1211500,4.076,
No topology adaptation,1.380386,1212000,4.067,
No topology adaptation,1.380909,1212500,4.062,
No topology adaptation,1.381433,1213000,4.125,
No topology adaptation,1.381951,1213500,4.158,
No topology adaptation,1.382473,1214000,4.15,
No topology adaptation,1.382995,1214500,4.161,
No topology adaptation,1.383516,1215000,4.181,
No topology adaptation,1.384028,1215500,4.119,
No topology adaptation,1.384553,1216000,4.129,
No topology adaptation,1.385075,1216500,4.294,
No topology adaptation,1.385596,1217000,4.342,
No topology adaptation,1.38611,1217500,4.2,
No topology adaptation,1.386624,1218000,4.072,
No topology adaptation,1.387142,1218500,4.191,
No topology adaptation,1.387665,1219000,4.269,
No topology adaptation,1.388185,1219500,4.173,
No topology adaptation,1.388706,1220000,4.174,
No topology adaptation,1.389225,1220500,4.157,
No topology adaptation,1.389735,1221000,4.189,
No topology adaptation,1.390248,1221500,4.273,
No topology adaptation,1.390769,1222000,4.234,
No topology adaptation,1.391287,1222500,4.26,
No topology adaptation,1.391813,1223000,4.333,
No topology adaptation,1.392333,1223500,4.172,
No topology adaptation,1.392864,1224000,4.066,
No topology adaptation,1.393378,1224500,4.147,
No topology adaptation,1.393893,1225000,4.162,
No topology adaptation,1.394403,1225500,4.104,
No topology adaptation,1.394927,1226000,4.048,
No topology adaptation,1.395448,1226500,4.076,
No topology adaptation,1.395968,1227000,4.056,
No topology adaptation,1.396489,1227500,4.006,
No topology adaptation,1.397018,1228000,4.341,
No topology adaptation,1.39754,1228500,4.482,
No topology adaptation,1.398062,1229000,4.307,
No topology adaptation,1.398578,1229500,4.218,
No topology adaptation,1.399097,1230000,4.104,
No topology adaptation,1.399617,1230500,4.122,
No topology adaptation,1.400143,1231000,4.207,
No topology adaptation,1.400666,1231500,4.2,
No topology adaptation,1.401187,1232000,4.371,
No topology adaptation,1.401706,1232500,4.408,
No topology adaptation,1.402226,1233000,4.209,
No topology adaptation,1.402743,1233500,4.05,
No topology adaptation,1.403266,1234000,3.933,
No topology adaptation,1.403778,1234500,4.223,
No topology adaptation,1.404293,1235000,4.303,
No topology adaptation,1.404818,1235500,4.236,
No topology adaptation,1.405337,1236000,4.333,
No topology adaptation,1.40586,1236500,4.296,
No topology adaptation,1.406378,1237000,4.351,
No topology adaptation,1.406892,1237500,4.39,
No topology adaptation,1.407416,1238000,4.167,
No topology adaptation,1.407937,1238500,4.078,
No topology adaptation,1.408451,1239000,4.304,
No topology adaptation,1.408972,1239500,4.253,
No topology adaptation,1.409485,1240000,4.155,
No topology adaptation,1.410003,1240500,4.169,
No topology adaptation,1.410524,1241000,4.193,
No topology adaptation,1.411042,1241500,4.261,
No topology adaptation,1.411557,1242000,4.122,
No topology adaptation,1.412072,1242500,4.087,
No topology adaptation,1.412589,1243000,4.057,
No topology adaptation,1.41311,1243500,3.999,
No topology adaptation,1.413636,1244000,4.227,
No topology adaptation,1.414162,1244500,4.089,
No topology adaptation,1.414688,1245000,3.951,
No topology adaptation,1.415206,1245500,4.215,
No topology adaptation,1.415724,1246000,4.353,
No topology adaptation,1.416252,1246500,4.356,
No topology adaptation,1.416773,1247000,4.27,
No topology adaptation,1.417293,1247500,4.368,
No topology adaptation,1.417815,1248000,4.366,
No topology adaptation,1.418328,1248500,4.211,
No topology adaptation,1.418843,1249000,4.118,
No topology adaptation,1.41936,1249500,4.105,
No topology adaptation,1.419874,1250000,4.165,
No topology adaptation,1.420396,1250500,4.148,
No topology adaptation,1.420916,1251000,4.188,
No topology adaptation,1.421439,1251500,4.168,
No topology adaptation,1.421957,1252000,4.082,
No topology adaptation,1.422478,1252500,4.037,
No topology adaptation,1.42299,1253000,4.018,
No topology adaptation,1.423511,1253500,4.015,
No topology adaptation,1.424033,1254000,3.997,
No topology adaptation,1.424552,1254500,4.118,
No topology adaptation,1.425074,1255000,4.318,
No topology adaptation,1.425588,1255500,4.303,
No topology adaptation,1.426109,1256000,4.149,
No topology adaptation,1.426621,1256500,4.007,
No topology adaptation,1.427136,1257000,4.067,
No topology adaptation,1.42766,1257500,4.265,
No topology adaptation,1.428179,1258000,3.977,
No topology adaptation,1.428701,1258500,3.962,
No topology adaptation,1.42922,1259000,4.194,
No topology adaptation,1.42974,1259500,4.079,
No topology adaptation,1.430253,1260000,4.05,
No topology adaptation,1.430773,1260500,4.112,
No topology adaptation,1.431299,1261000,4.11,
No topology adaptation,1.431814,1261500,4.004,
No topology adaptation,1.432339,1262000,3.952,
No topology adaptation,1.432861,1262500,4.023,
No topology adaptation,1.433375,1263000,4.117,
No topology adaptation,1.433893,1263500,4.219,
No topology adaptation,1.43441,1264000,4.201,
No topology adaptation,1.434936,1264500,3.963,
No topology adaptation,1.435455,1265000,3.995,
No topology adaptation,1.435964,1265500,4.303,
No topology adaptation,1.436479,1266000,4.301,
No topology adaptation,1.436995,1266500,4.063,
No topology adaptation,1.437512,1267000,4.113,
No topology adaptation,1.438034,1267500,4.17,
No topology adaptation,1.438559,1268000,3.988,
No topology adaptation,1.439083,1268500,3.821,
No topology adaptation,1.439604,1269000,3.856,
No topology adaptation,1.440121,1269500,3.996,
No topology adaptation,1.440644,1270000,4.075,
No topology adaptation,1.44117,1270500,4.204,
No topology adaptation,1.441689,1271000,4.296,
No topology adaptation,1.442208,1271500,4.276,
No topology adaptation,1.442727,1272000,4.128,
No topology adaptation,1.443243,1272500,3.962,
No topology adaptation,1.443762,1273000,4.042,
No topology adaptation,1.444281,1273500,4.116,
No topology adaptation,1.444807,1274000,4.2,
No topology adaptation,1.445332,1274500,4.286,
No topology adaptation,1.445843,1275000,4.16,
No topology adaptation,1.446357,1275500,4.036,
No topology adaptation,1.446886,1276000,3.913,
No topology adaptation,1.447404,1276500,3.967,
No topology adaptation,1.447926,1277000,4.073,
No topology adaptation,1.448444,1277500,4.277,
No topology adaptation,1.448962,1278000,4.258,
No topology adaptation,1.449482,1278500,4.149,
No topology adaptation,1.450003,1279000,4.108,
No topology adaptation,1.450522,1279500,4.088,
No topology adaptation,1.45104,1280000,4.132,
No topology adaptation,1.451559,1280500,4.048,
No topology adaptation,1.45208,1281000,4.137,
No topology adaptation,1.452598,1281500,4.25,
No topology adaptation,1.453119,1282000,4.216,
No topology adaptation,1.453641,1282500,4.109,
No topology adaptation,1.454163,1283000,4.052,
No topology adaptation,1.454674,1283500,4.062,
No topology adaptation,1.455189,1284000,4.088,
No topology adaptation,1.45572,1284500,4.048,
No topology adaptation,1.456241,1285000,4.078,
No topology adaptation,1.456761,1285500,4.326,
No topology adaptation,1.457275,1286000,4.496,
No topology adaptation,1.457792,1286500,4.562,
No topology adaptation,1.458313,1287000,4.557,
No topology adaptation,1.458827,1287500,4.373,
No topology adaptation,1.459341,1288000,4.279,
No topology adaptation,1.459858,1288500,4.311,
No topology adaptation,1.460374,1289000,4.121,
No topology adaptation,1.460903,1289500,4.079,
No topology adaptation,1.461424,1290000,4.242,
No topology adaptation,1.461952,1290500,4.227,
No topology adaptation,1.462471,1291000,4.189,
No topology adaptation,1.462983,1291500,4.2,
No topology adaptation,1.463507,1292000,4.033,
No topology adaptation,1.46402,1292500,3.886,
No topology adaptation,1.464544,1293000,3.989,
No topology adaptation,1.465061,1293500,4.002,
No topology adaptation,1.465581,1294000,4.018,
No topology adaptation,1.466099,1294500,4.081,
No topology adaptation,1.466619,1295000,4.06,
No topology adaptation,1.467132,1295500,3.918,
No topology adaptation,1.467645,1296000,3.971,
No topology adaptation,1.468165,1296500,4.213,
No topology adaptation,1.468683,1297000,4.178,
No topology adaptation,1.4692,1297500,4.159,
No topology adaptation,1.469716,1298000,4.13,
No topology adaptation,1.470234,1298500,4.072,
No topology adaptation,1.470746,1299000,4.037,
No topology adaptation,1.471266,1299500,3.948,
No topology adaptation,1.471784,1300000,4.022,
No topology adaptation,1.472301,1300500,4.235,
No topology adaptation,1.472815,1301000,4.278,
No topology adaptation,1.473331,1301500,4.294,
No topology adaptation,1.47385,1302000,4.263,
No topology adaptation,1.474369,1302500,4.113,
No topology adaptation,1.474891,1303000,4.057,
No topology adaptation,1.475408,1303500,3.92,
No topology adaptation,1.475922,1304000,4.006,
No topology adaptation,1.47644,1304500,4.208,
No topology adaptation,1.476959,1305000,4.259,
No topology adaptation,1.477479,1305500,4.269,
No topology adaptation,1.477998,1306000,4.244,
No topology adaptation,1.478516,1306500,4.071,
No topology adaptation,1.479035,1307000,3.975,
No topology adaptation,1.479556,1307500,4.078,
No topology adaptation,1.480074,1308000,4.287,
No topology adaptation,1.480589,1308500,4.134,
No topology adaptation,1.481105,1309000,3.996,
No topology adaptation,1.481615,1309500,4.178,
No topology adaptation,1.482136,1310000,4.184,
No topology adaptation,1.482656,1310500,4.133,
No topology adaptation,1.483175,1311000,4.213,
No topology adaptation,1.483691,1311500,4.14,
No topology adaptation,1.484212,1312000,4.065,
No topology adaptation,1.48473,1312500,4.155,
No topology adaptation,1.485251,1313000,4.108,
No topology adaptation,1.485764,1313500,4.075,
No topology adaptation,1.486277,1314000,4.211,
No topology adaptation,1.486796,1314500,4.22,
No topology adaptation,1.487315,1315000,3.949,
No topology adaptation,1.487836,1315500,4.205,
No topology adaptation,1.488357,1316000,4.38,
No topology adaptation,1.488877,1316500,4.186,
No topology adaptation,1.48939,1317000,4.169,
No topology adaptation,1.489908,1317500,4.058,
No topology adaptation,1.490422,1318000,4.057,
No topology adaptation,1.490936,1318500,4.163,
No topology adaptation,1.491457,1319000,4.205,
No topology adaptation,1.491986,1319500,4.1,
No topology adaptation,1.492503,1320000,4.048,
No topology adaptation,1.493022,1320500,4.175,
No topology adaptation,1.49354,1321000,4.108,
No topology adaptation,1.494053,1321500,3.949,
No topology adaptation,1.494575,1322000,4.085,
No topology adaptation,1.495096,1322500,4.144,
No topology adaptation,1.495611,1323000,3.982,
No topology adaptation,1.496129,1323500,4.028,
No topology adaptation,1.496654,1324000,4.19,
No topology adaptation,1.497178,1324500,4.157,
No topology adaptation,1.497696,1325000,4.03,
No topology adaptation,1.498216,1325500,3.846,
No topology adaptation,1.498732,1326000,3.952,
No topology adaptation,1.499244,1326500,4.302,
No topology adaptation,1.49976,1327000,4.303,
No topology adaptation,1.499999,1327234,4.198,
No query memory + no topology,0.002505,1000,21.452,
No query memory + no topology,0.003761,1500,22.389,
No query memory + no topology,0.005002,2000,22.671,
No query memory + no topology,0.006314,2500,22.597,
No query memory + no topology,0.007603,3000,23.248,
No query memory + no topology,0.00878,3500,22.858,
No query memory + no topology,0.01,4000,22.904,
No query memory + no topology,0.011333,4500,23.384,
No query memory + no topology,0.012585,5000,23.134,
No query memory + no topology,0.013847,5500,22.669,
No query memory + no topology,0.015047,6000,22.479,
No query memory + no topology,0.016272,6500,22.796,
No query memory + no topology,0.017557,7000,22.962,
No query memory + no topology,0.018845,7500,22.544,
No query memory + no topology,0.020154,8000,22.356,
No query memory + no topology,0.021386,8500,22.338,
No query memory + no topology,0.022743,9000,22.627,
No query memory + no topology,0.024001,9500,22.94,
No query memory + no topology,0.025297,10000,22.279,
No query memory + no topology,0.026541,10500,22.062,
No query memory + no topology,0.027727,11000,22.258,
No query memory + no topology,0.029054,11500,22.163,
No query memory + no topology,0.03036,12000,22.27,
No query memory + no topology,0.031613,12500,22.53,
No query memory + no topology,0.032839,13000,22.804,
No query memory + no topology,0.034087,13500,22.237,
No query memory + no topology,0.035385,14000,21.874,
No query memory + no topology,0.036625,14500,22.064,
No query memory + no topology,0.037901,15000,21.767,
No query memory + no topology,0.039175,15500,21.984,
No query memory + no topology,0.040438,16000,22.261,
No query memory + no topology,0.041772,16500,22.038,
No query memory + no topology,0.043007,17000,22.072,
No query memory + no topology,0.044301,17500,22.463,
No query memory + no topology,0.045528,18000,22.863,
No query memory + no topology,0.046747,18500,22.921,
No query memory + no topology,0.048085,19000,23.089,
No query memory + no topology,0.049354,19500,22.821,
No query memory + no topology,0.050643,20000,22.785,
No query memory + no topology,0.051899,20500,22.757,
No query memory + no topology,0.053193,21000,22.557,
No query memory + no topology,0.054523,21500,22.605,
No query memory + no topology,0.055901,22000,22.595,
No query memory + no topology,0.0572,22500,22.31,
No query memory + no topology,0.058452,23000,22.757,
No query memory + no topology,0.05967,23500,22.9,
No query memory + no topology,0.060944,24000,22.036,
No query memory + no topology,0.062157,24500,22.44,
No query memory + no topology,0.063395,25000,22.246,
No query memory + no topology,0.064654,25500,22.281,
No query memory + no topology,0.065901,26000,22.913,
No query memory + no topology,0.067153,26500,22.894,
No query memory + no topology,0.06838,27000,22.681,
No query memory + no topology,0.069544,27500,22.245,
No query memory + no topology,0.070903,28000,22.71,
No query memory + no topology,0.07222,28500,23.231,
No query memory + no topology,0.073488,29000,22.84,
No query memory + no topology,0.074735,29500,22.847,
No query memory + no topology,0.076024,30000,23.644,
No query memory + no topology,0.077361,30500,23.436,
No query memory + no topology,0.078759,31000,22.092,
No query memory + no topology,0.080052,31500,21.908,
No query memory + no topology,0.081327,32000,22.394,
No query memory + no topology,0.082599,32500,22.528,
No query memory + no topology,0.083896,33000,22.258,
No query memory + no topology,0.085168,33500,21.973,
No query memory + no topology,0.086396,34000,22.716,
No query memory + no topology,0.087679,34500,22.607,
No query memory + no topology,0.088923,35000,22.211,
No query memory + no topology,0.090136,35500,22.457,
No query memory + no topology,0.091466,36000,22.588,
No query memory + no topology,0.092777,36500,22.531,
No query memory + no topology,0.094112,37000,22.641,
No query memory + no topology,0.095382,37500,22.864,
No query memory + no topology,0.09666,38000,22.599,
No query memory + no topology,0.097979,38500,22.409,
No query memory + no topology,0.099217,39000,22.601,
No query memory + no topology,0.100478,39500,22.895,
No query memory + no topology,0.101782,40000,22.441,
No query memory + no topology,0.103005,40500,21.816,
No query memory + no topology,0.104231,41000,21.989,
No query memory + no topology,0.105491,41500,22.071,
No query memory + no topology,0.10679,42000,22.301,
No query memory + no topology,0.108039,42500,22.659,
No query memory + no topology,0.109335,43000,22.458,
No query memory + no topology,0.110584,43500,22.56,
No query memory + no topology,0.111878,44000,22.679,
No query memory + no topology,0.113191,44500,22.933,
No query memory + no topology,0.114519,45000,22.484,
No query memory + no topology,0.11585,45500,21.751,
No query memory + no topology,0.117118,46000,21.738,
No query memory + no topology,0.118421,46500,21.651,
No query memory + no topology,0.119662,47000,22.306,
No query memory + no topology,0.120993,47500,22.749,
No query memory + no topology,0.122286,48000,21.958,
No query memory + no topology,0.123576,48500,21.716,
No query memory + no topology,0.12486,49000,22.632,
No query memory + no topology,0.126099,49500,22.552,
No query memory + no topology,0.127314,50000,22.304,
No query memory + no topology,0.12859,50500,22.899,
No query memory + no topology,0.129818,51000,22.966,
No query memory + no topology,0.131136,51500,22.645,
No query memory + no topology,0.13241,52000,22.814,
No query memory + no topology,0.133668,52500,22.569,
No query memory + no topology,0.134971,53000,22.101,
No query memory + no topology,0.136132,53500,22.55,
No query memory + no topology,0.137324,54000,22.597,
No query memory + no topology,0.138615,54500,22.337,
No query memory + no topology,0.139876,55000,22.03,
No query memory + no topology,0.14115,55500,22.235,
No query memory + no topology,0.142373,56000,22.605,
No query memory + no topology,0.14371,56500,22.588,
No query memory + no topology,0.144931,57000,22.53,
No query memory + no topology,0.146145,57500,22.662,
No query memory + no topology,0.147407,58000,22.261,
No query memory + no topology,0.148716,58500,21.38,
No query memory + no topology,0.149969,59000,22.177,
No query memory + no topology,0.151287,59500,22.382,
No query memory + no topology,0.152511,60000,22.031,
No query memory + no topology,0.153787,60500,22.911,
No query memory + no topology,0.155008,61000,22.378,
No query memory + no topology,0.156285,61500,21.416,
No query memory + no topology,0.157494,62000,22.156,
No query memory + no topology,0.158787,62500,22.168,
No query memory + no topology,0.160129,63000,22.404,
No query memory + no topology,0.161362,63500,22.811,
No query memory + no topology,0.162615,64000,22.363,
No query memory + no topology,0.163846,64500,22.205,
No query memory + no topology,0.165153,65000,22.41,
No query memory + no topology,0.166402,65500,22.644,
No query memory + no topology,0.167695,66000,22.748,
No query memory + no topology,0.168981,66500,22.84,
No query memory + no topology,0.170217,67000,22.777,
No query memory + no topology,0.171467,67500,22.925,
No query memory + no topology,0.17273,68000,23.002,
No query memory + no topology,0.174118,68500,21.986,
No query memory + no topology,0.175372,69000,21.715,
No query memory + no topology,0.176597,69500,22.684,
No query memory + no topology,0.177862,70000,22.96,
No query memory + no topology,0.17906,70500,22.468,
No query memory + no topology,0.18022,71000,22.456,
No query memory + no topology,0.181498,71500,22.568,
No query memory + no topology,0.182734,72000,22.311,
No query memory + no topology,0.184025,72500,22.899,
No query memory + no topology,0.185249,73000,22.662,
No query memory + no topology,0.186579,73500,22.266,
No query memory + no topology,0.187933,74000,22.504,
No query memory + no topology,0.189181,74500,22.365,
No query memory + no topology,0.190458,75000,22.216,
No query memory + no topology,0.191707,75500,22.821,
No query memory + no topology,0.192935,76000,22.579,
No query memory + no topology,0.194137,76500,22.189,
No query memory + no topology,0.19546,77000,22.597,
No query memory + no topology,0.196742,77500,22.53,
No query memory + no topology,0.197996,78000,22.901,
No query memory + no topology,0.199297,78500,22.51,
No query memory + no topology,0.200599,79000,22.062,
No query memory + no topology,0.2019,79500,22.972,
No query memory + no topology,0.20314,80000,23.134,
No query memory + no topology,0.204495,80500,22.655,
No query memory + no topology,0.205771,81000,22.259,
No query memory + no topology,0.207056,81500,22.264,
No query memory + no topology,0.208325,82000,22.078,
No query memory + no topology,0.20962,82500,22.1,
No query memory + no topology,0.210824,83000,22.977,
No query memory + no topology,0.212068,83500,22.402,
No query memory + no topology,0.213318,84000,22.059,
No query memory + no topology,0.214574,84500,23.078,
No query memory + no topology,0.215787,85000,23.022,
No query memory + no topology,0.217084,85500,23.181,
No query memory + no topology,0.218367,86000,23.234,
No query memory + no topology,0.219713,86500,22.427,
No query memory + no topology,0.220963,87000,21.998,
No query memory + no topology,0.222167,87500,22.422,
No query memory + no topology,0.223455,88000,23.351,
No query memory + no topology,0.224704,88500,23.368,
No query memory + no topology,0.225991,89000,22.144,
No query memory + no topology,0.227253,89500,22.167,
No query memory + no topology,0.228523,90000,23.358,
No query memory + no topology,0.229779,90500,23.118,
No query memory + no topology,0.231084,91000,22.593,
No query memory + no topology,0.232348,91500,22.204,
No query memory + no topology,0.233505,92000,21.997,
No query memory + no topology,0.234828,92500,22.835,
No query memory + no topology,0.236101,93000,22.314,
No query memory + no topology,0.237341,93500,21.641,
No query memory + no topology,0.23863,94000,21.717,
No query memory + no topology,0.239981,94500,22.074,
No query memory + no topology,0.241188,95000,22.5,
No query memory + no topology,0.242411,95500,22.744,
No query memory + no topology,0.243687,96000,22.379,
No query memory + no topology,0.244884,96500,22.037,
No query memory + no topology,0.246133,97000,22.789,
No query memory + no topology,0.247336,97500,22.519,
No query memory + no topology,0.248591,98000,22.091,
No query memory + no topology,0.249838,98500,22.259,
No query memory + no topology,0.251074,99000,22.098,
No query memory + no topology,0.252392,99500,22.088,
No query memory + no topology,0.253684,100000,22.121,
No query memory + no topology,0.254917,100500,21.952,
No query memory + no topology,0.256245,101000,22.231,
No query memory + no topology,0.25754,101500,22.261,
No query memory + no topology,0.258834,102000,22.999,
No query memory + no topology,0.260067,102500,23.141,
No query memory + no topology,0.261343,103000,22.521,
No query memory + no topology,0.262654,103500,22.622,
No query memory + no topology,0.26395,104000,22.269,
No query memory + no topology,0.265301,104500,21.179,
No query memory + no topology,0.266517,105000,21.453,
No query memory + no topology,0.267808,105500,22.265,
No query memory + no topology,0.269112,106000,22.219,
No query memory + no topology,0.270443,106500,21.992,
No query memory + no topology,0.27173,107000,22.15,
No query memory + no topology,0.273018,107500,22.711,
No query memory + no topology,0.274226,108000,22.408,
No query memory + no topology,0.275473,108500,22.042,
No query memory + no topology,0.276715,109000,22.36,
No query memory + no topology,0.277982,109500,22.516,
No query memory + no topology,0.279244,110000,22.602,
No query memory + no topology,0.280484,110500,22.792,
No query memory + no topology,0.281735,111000,22.837,
No query memory + no topology,0.282984,111500,22.752,
No query memory + no topology,0.28429,112000,22.617,
No query memory + no topology,0.285547,112500,22.126,
No query memory + no topology,0.286784,113000,22.581,
No query memory + no topology,0.288018,113500,23.164,
No query memory + no topology,0.28925,114000,23.515,
No query memory + no topology,0.290544,114500,22.771,
No query memory + no topology,0.291807,115000,21.813,
No query memory + no topology,0.29311,115500,22.244,
No query memory + no topology,0.294287,116000,22.522,
No query memory + no topology,0.295517,116500,22.467,
No query memory + no topology,0.296772,117000,22.385,
No query memory + no topology,0.298032,117500,22.369,
No query memory + no topology,0.299292,118000,22.407,
No query memory + no topology,0.300475,118500,22.61,
No query memory + no topology,0.301707,119000,22.362,
No query memory + no topology,0.302912,119500,21.939,
No query memory + no topology,0.304183,120000,22.097,
No query memory + no topology,0.305488,120500,22.62,
No query memory + no topology,0.306725,121000,22.986,
No query memory + no topology,0.307989,121500,22.586,
No query memory + no topology,0.309227,122000,22.467,
No query memory + no topology,0.310479,122500,22.799,
No query memory + no topology,0.311824,123000,22.856,
No query memory + no topology,0.313111,123500,23.238,
No query memory + no topology,0.314349,124000,22.279,
No query memory + no topology,0.315621,124500,22.077,
No query memory + no topology,0.316838,125000,23.147,
No query memory + no topology,0.318176,125500,23.229,
No query memory + no topology,0.319445,126000,22.465,
No query memory + no topology,0.320714,126500,22.196,
No query memory + no topology,0.32201,127000,22.24,
No query memory + no topology,0.323289,127500,22.115,
No query memory + no topology,0.324543,128000,22.445,
No query memory + no topology,0.325772,128500,22.807,
No query memory + no topology,0.327026,129000,22.712,
No query memory + no topology,0.328336,129500,22.639,
No query memory + no topology,0.32961,130000,22.327,
No query memory + no topology,0.330844,130500,22.158,
No query memory + no topology,0.332024,131000,22.758,
No query memory + no topology,0.3333,131500,22.51,
No query memory + no topology,0.334521,132000,21.942,
No query memory + no topology,0.335776,132500,22.89,
No query memory + no topology,0.337057,133000,22.493,
No query memory + no topology,0.338311,133500,22.138,
No query memory + no topology,0.339529,134000,22.748,
No query memory + no topology,0.340808,134500,22.187,
No query memory + no topology,0.342044,135000,22.262,
No query memory + no topology,0.343337,135500,22.453,
No query memory + no topology,0.344524,136000,21.898,
No query memory + no topology,0.34579,136500,21.646,
No query memory + no topology,0.347112,137000,22.03,
No query memory + no topology,0.348386,137500,22.122,
No query memory + no topology,0.349666,138000,22.546,
No query memory + no topology,0.350887,138500,22.314,
No query memory + no topology,0.352165,139000,22.285,
No query memory + no topology,0.35347,139500,22.301,
No query memory + no topology,0.354635,140000,21.83,
No query memory + no topology,0.355833,140500,22.684,
No query memory + no topology,0.357066,141000,22.681,
No query memory + no topology,0.358392,141500,22.285,
No query memory + no topology,0.359706,142000,22.516,
No query memory + no topology,0.36089,142500,22.463,
No query memory + no topology,0.362186,143000,22.361,
No query memory + no topology,0.363481,143500,22.486,
No query memory + no topology,0.364737,144000,22.239,
No query memory + no topology,0.366034,144500,22.295,
No query memory + no topology,0.367308,145000,22.589,
No query memory + no topology,0.368625,145500,22.392,
No query memory + no topology,0.369883,146000,21.942,
No query memory + no topology,0.371195,146500,21.864,
No query memory + no topology,0.372443,147000,22.326,
No query memory + no topology,0.373717,147500,23.003,
No query memory + no topology,0.374966,148000,22.578,
No query memory + no topology,0.376233,148500,22.104,
No query memory + no topology,0.37749,149000,22.265,
No query memory + no topology,0.378746,149500,21.841,
No query memory + no topology,0.380045,150000,22.023,
No query memory + no topology,0.381318,150500,22.512,
No query memory + no topology,0.382594,151000,22.576,
No query memory + no topology,0.383821,151500,21.901,
No query memory + no topology,0.385121,152000,21.974,
No query memory + no topology,0.386463,152500,22.645,
No query memory + no topology,0.387688,153000,22.948,
No query memory + no topology,0.388881,153500,22.863,
No query memory + no topology,0.390112,154000,23.058,
No query memory + no topology,0.391361,154500,23.172,
No query memory + no topology,0.392625,155000,22.713,
No query memory + no topology,0.393921,155500,22.487,
No query memory + no topology,0.395233,156000,22.545,
No query memory + no topology,0.39652,156500,22.341,
No query memory + no topology,0.397695,157000,22.376,
No query memory + no topology,0.398919,157500,22.816,
No query memory + no topology,0.400195,158000,23.154,
No query memory + no topology,0.401494,158500,22.95,
No query memory + no topology,0.402721,159000,22.042,
No query memory + no topology,0.403976,159500,21.595,
No query memory + no topology,0.405179,160000,22.201,
No query memory + no topology,0.406429,160500,22.065,
No query memory + no topology,0.407626,161000,21.796,
No query memory + no topology,0.408909,161500,22.287,
No query memory + no topology,0.410156,162000,22.464,
No query memory + no topology,0.411426,162500,22.532,
No query memory + no topology,0.412672,163000,22.936,
No query memory + no topology,0.413938,163500,23.128,
No query memory + no topology,0.415211,164000,22.884,
No query memory + no topology,0.416527,164500,22.291,
No query memory + no topology,0.417797,165000,22.238,
No query memory + no topology,0.419096,165500,22.857,
No query memory + no topology,0.420398,166000,22.674,
No query memory + no topology,0.421639,166500,22.618,
No query memory + no topology,0.422844,167000,22.546,
No query memory + no topology,0.424132,167500,22.165,
No query memory + no topology,0.425341,168000,22.452,
No query memory + no topology,0.426666,168500,22.136,
No query memory + no topology,0.427915,169000,22.094,
No query memory + no topology,0.429223,169500,22.967,
No query memory + no topology,0.430453,170000,22.119,
No query memory + no topology,0.431762,170500,21.903,
No query memory + no topology,0.433009,171000,22.608,
No query memory + no topology,0.434302,171500,22.817,
No query memory + no topology,0.435574,172000,22.81,
No query memory + no topology,0.436825,172500,22.767,
No query memory + no topology,0.438129,173000,22.871,
No query memory + no topology,0.439377,173500,22.9,
No query memory + no topology,0.440642,174000,22.716,
No query memory + no topology,0.441951,174500,22.712,
No query memory + no topology,0.443213,175000,21.977,
No query memory + no topology,0.444476,175500,21.699,
No query memory + no topology,0.445753,176000,22.631,
No query memory + no topology,0.446991,176500,22.79,
No query memory + no topology,0.448165,177000,22.782,
No query memory + no topology,0.449382,177500,22.275,
No query memory + no topology,0.450678,178000,22.099,
No query memory + no topology,0.451988,178500,22.561,
No query memory + no topology,0.45322,179000,22.596,
No query memory + no topology,0.454535,179500,22.523,
No query memory + no topology,0.455747,180000,22.301,
No query memory + no topology,0.457029,180500,22.491,
No query memory + no topology,0.458294,181000,22.879,
No query memory + no topology,0.459556,181500,22.622,
No query memory + no topology,0.460873,182000,22.992,
No query memory + no topology,0.462101,182500,22.847,
No query memory + no topology,0.463328,183000,22.116,
No query memory + no topology,0.46453,183500,22.059,
No query memory + no topology,0.465729,184000,21.893,
No query memory + no topology,0.466975,184500,22.242,
No query memory + no topology,0.46823,185000,22.513,
No query memory + no topology,0.469449,185500,22.451,
No query memory + no topology,0.470683,186000,22.228,
No query memory + no topology,0.471931,186500,21.931,
No query memory + no topology,0.473214,187000,22.108,
No query memory + no topology,0.474481,187500,21.92,
No query memory + no topology,0.475813,188000,21.767,
No query memory + no topology,0.477031,188500,21.947,
No query memory + no topology,0.47833,189000,22.303,
No query memory + no topology,0.479617,189500,23.322,
No query memory + no topology,0.480957,190000,23.431,
No query memory + no topology,0.482224,190500,22.861,
No query memory + no topology,0.483483,191000,22.802,
No query memory + no topology,0.484792,191500,22.462,
No query memory + no topology,0.486087,192000,22.307,
No query memory + no topology,0.487414,192500,22.593,
No query memory + no topology,0.488652,193000,22.638,
No query memory + no topology,0.489973,193500,22.542,
No query memory + no topology,0.491235,194000,22.323,
No query memory + no topology,0.492467,194500,22.352,
No query memory + no topology,0.493698,195000,22.839,
No query memory + no topology,0.494895,195500,23.263,
No query memory + no topology,0.496146,196000,23.21,
No query memory + no topology,0.49731,196500,23.139,
No query memory + no topology,0.498613,197000,23.075,
No query memory + no topology,0.499887,197500,22.764,
No query memory + no topology,0.501151,198000,22.717,
No query memory + no topology,0.502416,198500,22.766,
No query memory + no topology,0.503647,199000,22.128,
No query memory + no topology,0.50493,199500,22.56,
No query memory + no topology,0.506192,200000,23.225,
No query memory + no topology,0.507386,200500,22.445,
No query memory + no topology,0.508696,201000,22.616,
No query memory + no topology,0.509988,201500,22.679,
No query memory + no topology,0.511275,202000,22.215,
No query memory + no topology,0.512545,202500,22.037,
No query memory + no topology,0.513836,203000,22.195,
No query memory + no topology,0.5151,203500,22.463,
No query memory + no topology,0.516343,204000,21.991,
No query memory + no topology,0.517579,204500,21.901,
No query memory + no topology,0.518807,205000,22.752,
No query memory + no topology,0.520128,205500,23.008,
No query memory + no topology,0.521375,206000,23.119,
No query memory + no topology,0.522647,206500,22.831,
No query memory + no topology,0.523851,207000,22.141,
No query memory + no topology,0.525125,207500,21.783,
No query memory + no topology,0.526353,208000,22.707,
No query memory + no topology,0.527638,208500,23.067,
No query memory + no topology,0.528903,209000,22.396,
No query memory + no topology,0.530124,209500,23.002,
No query memory + no topology,0.531411,210000,22.835,
No query memory + no topology,0.532624,210500,22.322,
No query memory + no topology,0.533927,211000,22.748,
No query memory + no topology,0.535196,211500,23.004,
No query memory + no topology,0.536485,212000,22.479,
No query memory + no topology,0.537792,212500,21.445,
No query memory + no topology,0.539017,213000,21.834,
No query memory + no topology,0.540272,213500,22.774,
No query memory + no topology,0.541518,214000,22.596,
No query memory + no topology,0.542839,214500,22.435,
No query memory + no topology,0.544121,215000,22.248,
No query memory + no topology,0.545428,215500,22.121,
No query memory + no topology,0.546722,216000,21.555,
No query memory + no topology,0.547979,216500,21.821,
No query memory + no topology,0.549301,217000,22.745,
No query memory + no topology,0.550499,217500,22.635,
No query memory + no topology,0.551785,218000,22.161,
No query memory + no topology,0.553061,218500,22.457,
No query memory + no topology,0.554267,219000,22.981,
No query memory + no topology,0.555545,219500,22.597,
No query memory + no topology,0.556798,220000,23.037,
No query memory + no topology,0.55805,220500,23.131,
No query memory + no topology,0.559304,221000,22.47,
No query memory + no topology,0.560648,221500,22.638,
No query memory + no topology,0.561919,222000,22.966,
No query memory + no topology,0.563253,222500,22.35,
No query memory + no topology,0.564529,223000,22.101,
No query memory + no topology,0.565785,223500,22.513,
No query memory + no topology,0.567029,224000,22.529,
No query memory + no topology,0.568335,224500,22.64,
No query memory + no topology,0.569663,225000,22.954,
No query memory + no topology,0.570931,225500,23.293,
No query memory + no topology,0.572194,226000,22.919,
No query memory + no topology,0.573394,226500,21.887,
No query memory + no topology,0.574692,227000,21.086,
No query memory + no topology,0.575962,227500,21.065,
No query memory + no topology,0.577179,228000,21.924,
No query memory + no topology,0.578456,228500,22.721,
No query memory + no topology,0.579791,229000,22.465,
No query memory + no topology,0.581052,229500,22.043,
No query memory + no topology,0.582229,230000,21.973,
No query memory + no topology,0.583609,230500,22.438,
No query memory + no topology,0.584928,231000,22.972,
No query memory + no topology,0.586166,231500,22.814,
No query memory + no topology,0.58743,232000,22.756,
No query memory + no topology,0.588728,232500,23.05,
No query memory + no topology,0.589998,233000,23.365,
No query memory + no topology,0.59124,233500,23.245,
No query memory + no topology,0.592437,234000,22.896,
No query memory + no topology,0.59369,234500,22.915,
No query memory + no topology,0.594976,235000,22.277,
No query memory + no topology,0.596305,235500,21.74,
No query memory + no topology,0.597583,236000,22.369,
No query memory + no topology,0.598769,236500,22.537,
No query memory + no topology,0.600015,237000,21.539,
No query memory + no topology,0.601298,237500,21.919,
No query memory + no topology,0.602536,238000,22.746,
No query memory + no topology,0.603809,238500,22.596,
No query memory + no topology,0.605063,239000,22.527,
No query memory + no topology,0.606332,239500,21.893,
No query memory + no topology,0.607608,240000,21.599,
No query memory + no topology,0.608882,240500,21.521,
No query memory + no topology,0.610132,241000,22.025,
No query memory + no topology,0.611422,241500,22.624,
No query memory + no topology,0.612603,242000,22.114,
No query memory + no topology,0.613906,242500,22.14,
No query memory + no topology,0.615156,243000,22.465,
No query memory + no topology,0.616337,243500,22.033,
No query memory + no topology,0.617648,244000,22.103,
No query memory + no topology,0.618875,244500,22.254,
No query memory + no topology,0.62019,245000,21.75,
No query memory + no topology,0.6215,245500,21.595,
No query memory + no topology,0.622727,246000,21.954,
No query memory + no topology,0.624015,246500,22.677,
No query memory + no topology,0.625297,247000,22.833,
No query memory + no topology,0.62653,247500,22.585,
No query memory + no topology,0.627805,248000,22.561,
No query memory + no topology,0.629056,248500,21.836,
No query memory + no topology,0.63039,249000,21.511,
No query memory + no topology,0.631618,249500,21.933,
No query memory + no topology,0.63283,250000,22.342,
No query memory + no topology,0.634004,250500,22.247,
No query memory + no topology,0.635327,251000,22.612,
No query memory + no topology,0.636527,251500,22.934,
No query memory + no topology,0.637816,252000,22.366,
No query memory + no topology,0.639095,252500,22.826,
No query memory + no topology,0.640398,253000,23.058,
No query memory + no topology,0.641662,253500,22.48,
No query memory + no topology,0.642985,254000,22.372,
No query memory + no topology,0.644246,254500,23.225,
No query memory + no topology,0.645447,255000,23.119,
No query memory + no topology,0.64673,255500,22.551,
No query memory + no topology,0.647989,256000,22.565,
No query memory + no topology,0.649299,256500,22.457,
No query memory + no topology,0.650558,257000,22.714,
No query memory + no topology,0.651841,257500,23.141,
No query memory + no topology,0.653075,258000,23.607,
No query memory + no topology,0.654305,258500,23.098,
No query memory + no topology,0.655634,259000,22.637,
No query memory + no topology,0.656874,259500,22.905,
No query memory + no topology,0.658113,260000,21.922,
No query memory + no topology,0.659453,260500,21.21,
No query memory + no topology,0.66081,261000,22.179,
No query memory + no topology,0.662034,261500,22.531,
No query memory + no topology,0.663313,262000,22.506,
No query memory + no topology,0.664622,262500,22.869,
No query memory + no topology,0.665891,263000,22.778,
No query memory + no topology,0.667219,263500,22.318,
No query memory + no topology,0.668451,264000,22.436,
No query memory + no topology,0.669757,264500,22.408,
No query memory + no topology,0.671064,265000,21.702,
No query memory + no topology,0.672349,265500,21.88,
No query memory + no topology,0.673655,266000,22.372,
No query memory + no topology,0.67502,266500,22.649,
No query memory + no topology,0.676327,267000,22.952,
No query memory + no topology,0.677591,267500,22.572,
No query memory + no topology,0.678797,268000,22.213,
No query memory + no topology,0.680029,268500,21.945,
No query memory + no topology,0.681251,269000,21.815,
No query memory + no topology,0.682539,269500,21.433,
No query memory + no topology,0.683812,270000,21.825,
No query memory + no topology,0.68512,270500,22.1,
No query memory + no topology,0.686349,271000,21.892,
No query memory + no topology,0.687572,271500,22.557,
No query memory + no topology,0.68885,272000,22.302,
No query memory + no topology,0.690074,272500,21.864,
No query memory + no topology,0.691345,273000,22.479,
No query memory + no topology,0.692615,273500,22.416,
No query memory + no topology,0.693818,274000,22.363,
No query memory + no topology,0.695136,274500,23.188,
No query memory + no topology,0.696358,275000,22.877,
No query memory + no topology,0.697662,275500,22.534,
No query memory + no topology,0.698877,276000,22.737,
No query memory + no topology,0.700148,276500,22.262,
No query memory + no topology,0.701371,277000,21.167,
No query memory + no topology,0.702589,277500,21.486,
No query memory + no topology,0.703867,278000,21.501,
No query memory + no topology,0.705193,278500,21.695,
No query memory + no topology,0.70647,279000,22.842,
No query memory + no topology,0.707743,279500,22.693,
No query memory + no topology,0.709087,280000,22.694,
No query memory + no topology,0.710312,280500,23.305,
No query memory + no topology,0.711514,281000,23.11,
No query memory + no topology,0.71275,281500,22.907,
No query memory + no topology,0.714026,282000,22.609,
No query memory + no topology,0.715155,282500,21.587,
No query memory + no topology,0.716408,283000,22.16,
No query memory + no topology,0.717705,283500,23.091,
No query memory + no topology,0.718963,284000,22.886,
No query memory + no topology,0.72027,284500,22.712,
No query memory + no topology,0.721571,285000,22.309,
No query memory + no topology,0.72277,285500,22.432,
No query memory + no topology,0.724055,286000,22.544,
No query memory + no topology,0.725246,286500,21.858,
No query memory + no topology,0.726573,287000,21.948,
No query memory + no topology,0.727779,287500,21.667,
No query memory + no topology,0.729037,288000,22.539,
No query memory + no topology,0.730259,288500,23.486,
No query memory + no topology,0.731524,289000,22.446,
No query memory + no topology,0.732749,289500,22.128,
No query memory + no topology,0.734053,290000,22.141,
No query memory + no topology,0.735244,290500,21.787,
No query memory + no topology,0.736576,291000,22.42,
No query memory + no topology,0.737915,291500,23.328,
No query memory + no topology,0.739133,292000,22.399,
No query memory + no topology,0.740407,292500,21.789,
No query memory + no topology,0.741682,293000,22.917,
No query memory + no topology,0.742974,293500,22.57,
No query memory + no topology,0.744195,294000,21.441,
No query memory + no topology,0.745541,294500,22.021,
No query memory + no topology,0.746746,295000,22.421,
No query memory + no topology,0.748089,295500,22.399,
No query memory + no topology,0.749327,296000,22.884,
No query memory + no topology,0.750605,296500,22.304,
No query memory + no topology,0.751912,297000,22.142,
No query memory + no topology,0.753185,297500,22.883,
No query memory + no topology,0.754453,298000,22.852,
No query memory + no topology,0.755732,298500,22.98,
No query memory + no topology,0.757059,299000,22.278,
No query memory + no topology,0.758281,299500,21.727,
No query memory + no topology,0.759586,300000,22.408,
No query memory + no topology,0.760872,300500,22.447,
No query memory + no topology,0.762127,301000,21.827,
No query memory + no topology,0.763407,301500,22.259,
No query memory + no topology,0.764688,302000,22.714,
No query memory + no topology,0.765915,302500,22.039,
No query memory + no topology,0.767186,303000,22.132,
No query memory + no topology,0.768428,303500,22.878,
No query memory + no topology,0.769683,304000,22.904,
No query memory + no topology,0.770931,304500,22.601,
No query memory + no topology,0.772231,305000,22.309,
No query memory + no topology,0.773478,305500,22.271,
No query memory + no topology,0.774774,306000,22.649,
No query memory + no topology,0.776022,306500,23.055,
No query memory + no topology,0.777207,307000,22.606,
No query memory + no topology,0.778409,307500,22.018,
No query memory + no topology,0.77972,308000,22.557,
No query memory + no topology,0.780965,308500,23.107,
No query memory + no topology,0.782207,309000,22.602,
No query memory + no topology,0.783425,309500,22.636,
No query memory + no topology,0.784742,310000,22.878,
No query memory + no topology,0.78598,310500,22.239,
No query memory + no topology,0.787309,311000,22.291,
No query memory + no topology,0.788546,311500,22.377,
No query memory + no topology,0.789772,312000,22.561,
No query memory + no topology,0.79112,312500,23.04,
No query memory + no topology,0.792439,313000,23.184,
No query memory + no topology,0.793715,313500,22.657,
No query memory + no topology,0.794927,314000,22.164,
No query memory + no topology,0.796144,314500,22.608,
No query memory + no topology,0.797355,315000,23.182,
No query memory + no topology,0.798624,315500,22.813,
No query memory + no topology,0.799833,316000,22.675,
No query memory + no topology,0.801082,316500,22.549,
No query memory + no topology,0.80239,317000,22.577,
No query memory + no topology,0.803669,317500,22.703,
No query memory + no topology,0.804945,318000,23.054,
No query memory + no topology,0.80624,318500,22.879,
No query memory + no topology,0.807576,319000,22.129,
No query memory + no topology,0.808794,319500,22.055,
No query memory + no topology,0.810065,320000,22.266,
No query memory + no topology,0.811319,320500,22.07,
No query memory + no topology,0.812616,321000,21.782,
No query memory + no topology,0.813825,321500,22.301,
No query memory + no topology,0.815113,322000,21.908,
No query memory + no topology,0.816386,322500,21.318,
No query memory + no topology,0.817667,323000,21.997,
No query memory + no topology,0.818998,323500,22.582,
No query memory + no topology,0.820205,324000,22.137,
No query memory + no topology,0.821514,324500,22.378,
No query memory + no topology,0.822749,325000,22.718,
No query memory + no topology,0.824078,325500,22.774,
No query memory + no topology,0.825416,326000,22.41,
No query memory + no topology,0.826721,326500,22.476,
No query memory + no topology,0.827946,327000,22.761,
No query memory + no topology,0.829232,327500,22.238,
No query memory + no topology,0.830545,328000,21.796,
No query memory + no topology,0.831825,328500,21.919,
No query memory + no topology,0.833073,329000,22.421,
No query memory + no topology,0.834282,329500,22.637,
No query memory + no topology,0.835523,330000,22.648,
No query memory + no topology,0.836782,330500,21.935,
No query memory + no topology,0.838056,331000,22.085,
No query memory + no topology,0.839273,331500,22.53,
No query memory + no topology,0.840561,332000,22.557,
No query memory + no topology,0.841832,332500,22.903,
No query memory + no topology,0.84311,333000,22.784,
No query memory + no topology,0.844413,333500,22.414,
No query memory + no topology,0.845722,334000,22.187,
No query memory + no topology,0.84702,334500,22.491,
No query memory + no topology,0.84832,335000,23.012,
No query memory + no topology,0.849597,335500,22.628,
No query memory + no topology,0.850958,336000,22.502,
No query memory + no topology,0.852217,336500,22.245,
No query memory + no topology,0.853475,337000,21.52,
No query memory + no topology,0.854732,337500,21.851,
No query memory + no topology,0.855974,338000,22.008,
No query memory + no topology,0.857273,338500,22.083,
No query memory + no topology,0.858504,339000,22.863,
No query memory + no topology,0.859837,339500,23.397,
No query memory + no topology,0.861079,340000,23.356,
No query memory + no topology,0.862318,340500,22.786,
No query memory + no topology,0.863598,341000,22.545,
No query memory + no topology,0.864899,341500,22.505,
No query memory + no topology,0.866162,342000,22.346,
No query memory + no topology,0.867479,342500,22.972,
No query memory + no topology,0.8687,343000,22.83,
No query memory + no topology,0.869934,343500,21.997,
No query memory + no topology,0.87123,344000,21.546,
No query memory + no topology,0.872482,344500,22.595,
No query memory + no topology,0.873822,345000,22.852,
No query memory + no topology,0.87505,345500,21.742,
No query memory + no topology,0.876345,346000,21.84,
No query memory + no topology,0.877525,346500,22.923,
No query memory + no topology,0.878821,347000,23.51,
No query memory + no topology,0.880013,347500,22.764,
No query memory + no topology,0.881237,348000,22.836,
No query memory + no topology,0.882466,348500,23.225,
No query memory + no topology,0.883725,349000,21.709,
No query memory + no topology,0.88501,349500,21.253,
No query memory + no topology,0.886274,350000,21.952,
No query memory + no topology,0.887549,350500,21.91,
No query memory + no topology,0.888764,351000,22.438,
No query memory + no topology,0.890019,351500,22.579,
No query memory + no topology,0.891391,352000,22.925,
No query memory + no topology,0.892634,352500,22.919,
No query memory + no topology,0.893885,353000,22.373,
No query memory + no topology,0.895183,353500,22.212,
No query memory + no topology,0.896439,354000,22.28,
No query memory + no topology,0.897635,354500,22.686,
No query memory + no topology,0.898923,355000,22.702,
No query memory + no topology,0.900231,355500,22.083,
No query memory + no topology,0.901465,356000,22.101,
No query memory + no topology,0.902742,356500,22.291,
No query memory + no topology,0.903975,357000,21.925,
No query memory + no topology,0.905244,357500,21.889,
No query memory + no topology,0.906504,358000,21.902,
No query memory + no topology,0.907817,358500,22.129,
No query memory + no topology,0.909117,359000,21.906,
No query memory + no topology,0.910364,359500,21.579,
No query memory + no topology,0.911557,360000,22.184,
No query memory + no topology,0.912787,360500,22.443,
No query memory + no topology,0.914117,361000,22.594,
No query memory + no topology,0.915396,361500,22.61,
No query memory + no topology,0.916702,362000,22.58,
No query memory + no topology,0.917926,362500,22.46,
No query memory + no topology,0.919172,363000,22.016,
No query memory + no topology,0.920431,363500,22.391,
No query memory + no topology,0.921686,364000,22.625,
No query memory + no topology,0.922891,364500,22.009,
No query memory + no topology,0.924209,365000,21.858,
No query memory + no topology,0.925489,365500,22.189,
No query memory + no topology,0.926767,366000,22.059,
No query memory + no topology,0.927963,366500,21.951,
No query memory + no topology,0.929204,367000,21.722,
No query memory + no topology,0.930475,367500,22.039,
No query memory + no topology,0.931755,368000,22.54,
No query memory + no topology,0.932989,368500,22.507,
No query memory + no topology,0.934258,369000,22.384,
No query memory + no topology,0.935487,369500,21.997,
No query memory + no topology,0.936772,370000,22.287,
No query memory + no topology,0.93805,370500,22.763,
No query memory + no topology,0.939302,371000,22.769,
No query memory + no topology,0.940487,371500,23.269,
No query memory + no topology,0.941793,372000,23.266,
No query memory + no topology,0.943111,372500,22.548,
No query memory + no topology,0.944399,373000,22.897,
No query memory + no topology,0.945658,373500,22.674,
No query memory + no topology,0.946946,374000,22.239,
No query memory + no topology,0.948184,374500,22.343,
No query memory + no topology,0.949368,375000,22.72,
No query memory + no topology,0.950626,375500,22.551,
No query memory + no topology,0.951998,376000,22.286,
No query memory + no topology,0.953257,376500,22.608,
No query memory + no topology,0.954576,377000,22.446,
No query memory + no topology,0.955794,377500,22.585,
No query memory + no topology,0.957014,378000,22.41,
No query memory + no topology,0.958247,378500,22.452,
No query memory + no topology,0.959563,379000,22.44,
No query memory + no topology,0.960928,379500,22.335,
No query memory + no topology,0.962166,380000,22.322,
No query memory + no topology,0.963465,380500,22.7,
No query memory + no topology,0.964714,381000,22.518,
No query memory + no topology,0.966007,381500,22.393,
No query memory + no topology,0.967272,382000,22.384,
No query memory + no topology,0.96855,382500,22.107,
No query memory + no topology,0.969874,383000,22.129,
No query memory + no topology,0.971098,383500,22.398,
No query memory + no topology,0.972336,384000,23.184,
No query memory + no topology,0.973533,384500,22.465,
No query memory + no topology,0.974824,385000,21.702,
No query memory + no topology,0.97603,385500,22.216,
No query memory + no topology,0.977298,386000,22.85,
No query memory + no topology,0.97859,386500,22.99,
No query memory + no topology,0.979881,387000,22.822,
No query memory + no topology,0.981164,387500,22.546,
No query memory + no topology,0.982446,388000,22.334,
No query memory + no topology,0.983726,388500,22.002,
No query memory + no topology,0.985004,389000,22.277,
No query memory + no topology,0.98632,389500,23.115,
No query memory + no topology,0.987669,390000,23.129,
No query memory + no topology,0.988984,390500,22.903,
No query memory + no topology,0.99021,391000,22.723,
No query memory + no topology,0.991437,391500,22.58,
No query memory + no topology,0.992719,392000,22.593,
No query memory + no topology,0.99393,392500,22.212,
No query memory + no topology,0.995141,393000,21.96,
No query memory + no topology,0.996432,393500,22.204,
No query memory + no topology,0.997643,394000,22.482,
No query memory + no topology,0.99898,394500,23.252,
No query memory + no topology,1.00023,395000,23.406,
No query memory + no topology,1.001476,395500,22.968,
No query memory + no topology,1.002774,396000,22.48,
No query memory + no topology,1.004074,396500,22.35,
No query memory + no topology,1.005346,397000,22.74,
No query memory + no topology,1.006577,397500,22.505,
No query memory + no topology,1.007878,398000,22.829,
No query memory + no topology,1.00915,398500,23.356,
No query memory + no topology,1.010444,399000,22.732,
No query memory + no topology,1.011752,399500,21.99,
No query memory + no topology,1.01303,400000,22.246,
No query memory + no topology,1.014275,400500,22.556,
No query memory + no topology,1.015556,401000,22.178,
No query memory + no topology,1.016844,401500,22.53,
No query memory + no topology,1.018111,402000,23.037,
No query memory + no topology,1.019437,402500,22.642,
No query memory + no topology,1.020726,403000,22.202,
No query memory + no topology,1.02196,403500,22.457,
No query memory + no topology,1.023279,404000,23.223,
No query memory + no topology,1.024536,404500,23.084,
No query memory + no topology,1.025852,405000,22.655,
No query memory + no topology,1.027082,405500,22.96,
No query memory + no topology,1.028306,406000,22.722,
No query memory + no topology,1.029613,406500,22.549,
No query memory + no topology,1.030926,407000,22.02,
No query memory + no topology,1.032162,407500,22.024,
No query memory + no topology,1.033392,408000,22.598,
No query memory + no topology,1.034652,408500,22.519,
No query memory + no topology,1.035867,409000,22.845,
No query memory + no topology,1.037177,409500,22.366,
No query memory + no topology,1.03836,410000,21.985,
No query memory + no topology,1.03962,410500,22.553,
No query memory + no topology,1.040869,411000,23.135,
No query memory + no topology,1.042094,411500,22.858,
No query memory + no topology,1.043306,412000,22.578,
No query memory + no topology,1.044588,412500,22.557,
No query memory + no topology,1.0458,413000,22.123,
No query memory + no topology,1.047069,413500,22.477,
No query memory + no topology,1.048323,414000,22.723,
No query memory + no topology,1.049609,414500,22.027,
No query memory + no topology,1.050815,415000,22.07,
No query memory + no topology,1.052041,415500,22.637,
No query memory + no topology,1.053296,416000,22.668,
No query memory + no topology,1.054551,416500,22.041,
No query memory + no topology,1.055838,417000,22.053,
No query memory + no topology,1.057054,417500,22.577,
No query memory + no topology,1.058297,418000,22.739,
No query memory + no topology,1.059504,418500,22.955,
No query memory + no topology,1.060825,419000,22.493,
No query memory + no topology,1.062081,419500,22.346,
No query memory + no topology,1.06326,420000,22.173,
No query memory + no topology,1.064471,420500,22.069,
No query memory + no topology,1.065752,421000,22.473,
No query memory + no topology,1.066984,421500,22.429,
No query memory + no topology,1.068339,422000,22.21,
No query memory + no topology,1.069549,422500,22.339,
No query memory + no topology,1.070798,423000,22.888,
No query memory + no topology,1.072043,423500,22.74,
No query memory + no topology,1.073341,424000,22.625,
No query memory + no topology,1.074597,424500,23.298,
No query memory + no topology,1.075868,425000,23.223,
No query memory + no topology,1.077128,425500,22.369,
No query memory + no topology,1.078434,426000,22.084,
No query memory + no topology,1.079664,426500,22.165,
No query memory + no topology,1.080924,427000,22.999,
No query memory + no topology,1.082174,427500,23.501,
No query memory + no topology,1.083505,428000,23.083,
No query memory + no topology,1.08479,428500,23.235,
No query memory + no topology,1.086095,429000,22.967,
No query memory + no topology,1.087369,429500,22.508,
No query memory + no topology,1.088586,430000,22.567,
No query memory + no topology,1.089782,430500,22.552,
No query memory + no topology,1.09097,431000,22.731,
No query memory + no topology,1.092261,431500,22.668,
No query memory + no topology,1.093574,432000,22.724,
No query memory + no topology,1.094872,432500,22.467,
No query memory + no topology,1.096182,433000,22.576,
No query memory + no topology,1.097531,433500,22.844,
No query memory + no topology,1.098798,434000,22.733,
No query memory + no topology,1.100068,434500,23.019,
No query memory + no topology,1.10132,435000,22.618,
No query memory + no topology,1.102627,435500,22.544,
No query memory + no topology,1.103907,436000,22.751,
No query memory + no topology,1.105201,436500,22.628,
No query memory + no topology,1.106464,437000,22.801,
No query memory + no topology,1.107729,437500,22.803,
No query memory + no topology,1.108958,438000,22.665,
No query memory + no topology,1.11023,438500,22.819,
No query memory + no topology,1.111525,439000,22.062,
No query memory + no topology,1.112762,439500,21.878,
No query memory + no topology,1.113984,440000,22.643,
No query memory + no topology,1.115228,440500,22.753,
No query memory + no topology,1.116527,441000,22.566,
No query memory + no topology,1.11777,441500,22.881,
No query memory + no topology,1.119134,442000,22.449,
No query memory + no topology,1.1204,442500,21.488,
No query memory + no topology,1.121699,443000,21.999,
No query memory + no topology,1.123002,443500,22.813,
No query memory + no topology,1.124357,444000,22.714,
No query memory + no topology,1.125605,444500,22.429,
No query memory + no topology,1.126879,445000,22.168,
No query memory + no topology,1.128184,445500,21.922,
No query memory + no topology,1.129463,446000,21.893,
No query memory + no topology,1.130823,446500,22.802,
No query memory + no topology,1.132026,447000,22.86,
No query memory + no topology,1.133284,447500,21.972,
No query memory + no topology,1.134539,448000,22.038,
No query memory + no topology,1.135824,448500,22.095,
No query memory + no topology,1.137106,449000,22.355,
No query memory + no topology,1.138386,449500,22.28,
No query memory + no topology,1.13961,450000,22.826,
No query memory + no topology,1.140817,450500,23.741,
No query memory + no topology,1.142071,451000,23.244,
No query memory + no topology,1.143337,451500,22.42,
No query memory + no topology,1.144618,452000,22.561,
No query memory + no topology,1.145923,452500,22.61,
No query memory + no topology,1.147243,453000,22.881,
No query memory + no topology,1.148553,453500,22.935,
No query memory + no topology,1.149823,454000,22.868,
No query memory + no topology,1.151025,454500,22.769,
No query memory + no topology,1.152323,455000,22.159,
No query memory + no topology,1.153608,455500,22.235,
No query memory + no topology,1.154908,456000,22.079,
No query memory + no topology,1.156133,456500,21.849,
No query memory + no topology,1.157392,457000,22.345,
No query memory + no topology,1.15876,457500,22.127,
No query memory + no topology,1.160006,458000,22.038,
No query memory + no topology,1.16133,458500,22.779,
No query memory + no topology,1.162642,459000,22.448,
No query memory + no topology,1.163869,459500,22.471,
No query memory + no topology,1.165142,460000,22.692,
No query memory + no topology,1.166395,460500,22.396,
No query memory + no topology,1.167629,461000,22.312,
No query memory + no topology,1.168905,461500,22.573,
No query memory + no topology,1.170101,462000,22.057,
No query memory + no topology,1.171317,462500,21.666,
No query memory + no topology,1.172617,463000,22.241,
No query memory + no topology,1.173874,463500,22.754,
No query memory + no topology,1.175139,464000,22.971,
No query memory + no topology,1.176335,464500,22.059,
No query memory + no topology,1.177581,465000,22.262,
No query memory + no topology,1.178793,465500,23.101,
No query memory + no topology,1.180065,466000,22.535,
No query memory + no topology,1.181362,466500,22.389,
No query memory + no topology,1.182559,467000,22.594,
No query memory + no topology,1.183822,467500,21.988,
No query memory + no topology,1.185082,468000,22.433,
No query memory + no topology,1.186378,468500,23.078,
No query memory + no topology,1.187637,469000,22.536,
No query memory + no topology,1.188924,469500,22.612,
No query memory + no topology,1.190137,470000,22.644,
No query memory + no topology,1.191368,470500,22.511,
No query memory + no topology,1.192657,471000,22.591,
No query memory + no topology,1.19389,471500,22.918,
No query memory + no topology,1.195152,472000,22.817,
No query memory + no topology,1.196478,472500,22.596,
No query memory + no topology,1.197812,473000,23.764,
No query memory + no topology,1.199108,473500,23.82,
No query memory + no topology,1.20037,474000,23.04,
No query memory + no topology,1.2016,474500,22.781,
No query memory + no topology,1.202854,475000,22.331,
No query memory + no topology,1.204093,475500,22.493,
No query memory + no topology,1.205338,476000,22.656,
No query memory + no topology,1.20665,476500,22.529,
No query memory + no topology,1.207913,477000,22.884,
No query memory + no topology,1.209189,477500,22.843,
No query memory + no topology,1.210455,478000,22.199,
No query memory + no topology,1.211705,478500,22.115,
No query memory + no topology,1.212969,479000,22.714,
No query memory + no topology,1.214257,479500,22.985,
No query memory + no topology,1.215521,480000,22.241,
No query memory + no topology,1.216837,480500,21.67,
No query memory + no topology,1.218059,481000,22.314,
No query memory + no topology,1.219294,481500,22.58,
No query memory + no topology,1.220585,482000,21.923,
No query memory + no topology,1.221865,482500,22.366,
No query memory + no topology,1.223169,483000,22.663,
No query memory + no topology,1.224475,483500,22.809,
No query memory + no topology,1.225777,484000,22.604,
No query memory + no topology,1.227021,484500,22.632,
No query memory + no topology,1.228264,485000,23.12,
No query memory + no topology,1.229546,485500,22.47,
No query memory + no topology,1.230768,486000,22.514,
No query memory + no topology,1.232082,486500,22.967,
No query memory + no topology,1.233348,487000,22.929,
No query memory + no topology,1.234579,487500,22.631,
No query memory + no topology,1.235821,488000,22.429,
No query memory + no topology,1.237122,488500,22.172,
No query memory + no topology,1.238383,489000,22.535,
No query memory + no topology,1.239564,489500,23.171,
No query memory + no topology,1.240767,490000,22.673,
No query memory + no topology,1.241955,490500,21.968,
No query memory + no topology,1.243264,491000,22.292,
No query memory + no topology,1.244514,491500,22.614,
No query memory + no topology,1.245826,492000,22.74,
No query memory + no topology,1.24706,492500,22.706,
No query memory + no topology,1.248288,493000,22.367,
No query memory + no topology,1.249593,493500,22.278,
No query memory + no topology,1.250766,494000,22.056,
No query memory + no topology,1.251993,494500,21.807,
No query memory + no topology,1.253236,495000,22.658,
No query memory + no topology,1.254462,495500,23.482,
No query memory + no topology,1.255791,496000,23.243,
No query memory + no topology,1.257089,496500,23.282,
No query memory + no topology,1.25833,497000,23.186,
No query memory + no topology,1.259651,497500,22.886,
No query memory + no topology,1.261032,498000,22.751,
No query memory + no topology,1.262269,498500,22.83,
No query memory + no topology,1.263474,499000,22.495,
No query memory + no topology,1.264818,499500,22.371,
No query memory + no topology,1.266061,500000,22.559,
No query memory + no topology,1.267313,500500,21.664,
No query memory + no topology,1.268589,501000,21.726,
No query memory + no topology,1.269809,501500,22.418,
No query memory + no topology,1.271088,502000,21.997,
No query memory + no topology,1.272279,502500,22.089,
No query memory + no topology,1.273492,503000,22.617,
No query memory + no topology,1.274702,503500,22.277,
No query memory + no topology,1.275959,504000,22.31,
No query memory + no topology,1.277163,504500,22.343,
No query memory + no topology,1.278517,505000,22.608,
No query memory + no topology,1.279793,505500,22.68,
No query memory + no topology,1.281083,506000,22.105,
No query memory + no topology,1.2825,506500,22.528,
No query memory + no topology,1.283775,507000,22.896,
No query memory + no topology,1.285068,507500,23.083,
No query memory + no topology,1.286235,508000,22.563,
No query memory + no topology,1.287501,508500,21.997,
No query memory + no topology,1.288792,509000,21.959,
No query memory + no topology,1.290132,509500,21.901,
No query memory + no topology,1.291402,510000,21.901,
No query memory + no topology,1.292678,510500,21.91,
No query memory + no topology,1.29395,511000,22.124,
No query memory + no topology,1.295257,511500,22.678,
No query memory + no topology,1.296577,512000,22.688,
No query memory + no topology,1.297761,512500,22.399,
No query memory + no topology,1.298981,513000,22.323,
No query memory + no topology,1.300146,513500,22.323,
No query memory + no topology,1.301341,514000,22.679,
No query memory + no topology,1.302626,514500,22.573,
No query memory + no topology,1.303861,515000,21.886,
No query memory + no topology,1.305123,515500,21.94,
No query memory + no topology,1.306403,516000,21.971,
No query memory + no topology,1.307667,516500,21.979,
No query memory + no topology,1.30896,517000,22.684,
No query memory + no topology,1.310181,517500,22.4,
No query memory + no topology,1.311405,518000,22.605,
No query memory + no topology,1.312707,518500,22.962,
No query memory + no topology,1.314019,519000,22.677,
No query memory + no topology,1.315406,519500,22.448,
No query memory + no topology,1.31662,520000,22.175,
No query memory + no topology,1.317867,520500,22.127,
No query memory + no topology,1.319156,521000,22.256,
No query memory + no topology,1.320348,521500,22.483,
No query memory + no topology,1.321604,522000,22.338,
No query memory + no topology,1.322819,522500,22.774,
No query memory + no topology,1.32407,523000,23.041,
No query memory + no topology,1.325315,523500,22.536,
No query memory + no topology,1.326565,524000,22.459,
No query memory + no topology,1.327873,524500,22.178,
No query memory + no topology,1.329104,525000,21.989,
No query memory + no topology,1.330369,525500,22.785,
No query memory + no topology,1.331614,526000,23.31,
No query memory + no topology,1.332896,526500,22.564,
No query memory + no topology,1.334112,527000,23.035,
No query memory + no topology,1.335362,527500,22.835,
No query memory + no topology,1.336647,528000,21.723,
No query memory + no topology,1.337919,528500,22.157,
No query memory + no topology,1.339247,529000,22.284,
No query memory + no topology,1.340499,529500,22.636,
No query memory + no topology,1.341749,530000,23.372,
No query memory + no topology,1.343052,530500,23.363,
No query memory + no topology,1.344393,531000,22.554,
No query memory + no topology,1.345613,531500,22.101,
No query memory + no topology,1.346896,532000,22.527,
No query memory + no topology,1.348191,532500,22.727,
No query memory + no topology,1.349422,533000,22.128,
No query memory + no topology,1.350648,533500,22.185,
No query memory + no topology,1.351992,534000,21.925,
No query memory + no topology,1.353225,534500,21.337,
No query memory + no topology,1.354433,535000,22.496,
No query memory + no topology,1.355766,535500,22.686,
No query memory + no topology,1.356939,536000,22.477,
No query memory + no topology,1.358164,536500,22.59,
No query memory + no topology,1.359424,537000,22.222,
No query memory + no topology,1.360754,537500,22.536,
No query memory + no topology,1.36201,538000,22.722,
No query memory + no topology,1.363311,538500,22.594,
No query memory + no topology,1.364568,539000,21.618,
No query memory + no topology,1.365842,539500,22.007,
No query memory + no topology,1.367083,540000,23.08,
No query memory + no topology,1.368325,540500,22.739,
No query memory + no topology,1.369646,541000,22.39,
No query memory + no topology,1.370877,541500,21.937,
No query memory + no topology,1.372115,542000,22.54,
No query memory + no topology,1.373365,542500,23.306,
No query memory + no topology,1.374614,543000,22.871,
No query memory + no topology,1.375879,543500,22.36,
No query memory + no topology,1.377129,544000,22.075,
No query memory + no topology,1.378419,544500,22.282,
No query memory + no topology,1.379678,545000,22.639,
No query memory + no topology,1.38093,545500,22.601,
No query memory + no topology,1.382219,546000,22.869,
No query memory + no topology,1.383522,546500,22.367,
No query memory + no topology,1.384805,547000,21.733,
No query memory + no topology,1.386029,547500,21.961,
No query memory + no topology,1.387331,548000,21.416,
No query memory + no topology,1.38855,548500,21.471,
No query memory + no topology,1.389765,549000,22.677,
No query memory + no topology,1.391047,549500,22.995,
No query memory + no topology,1.392325,550000,22.511,
No query memory + no topology,1.393548,550500,22.238,
No query memory + no topology,1.394795,551000,22.316,
No query memory + no topology,1.396016,551500,22.401,
No query memory + no topology,1.397264,552000,21.961,
No query memory + no topology,1.398488,552500,22.103,
No query memory + no topology,1.399699,553000,22.658,
No query memory + no topology,1.401022,553500,22.717,
No query memory + no topology,1.402259,554000,21.889,
No query memory + no topology,1.403408,554500,21.587,
No query memory + no topology,1.404664,555000,21.76,
No query memory + no topology,1.405873,555500,21.915,
No query memory + no topology,1.407043,556000,22.881,
No query memory + no topology,1.408336,556500,22.741,
No query memory + no topology,1.409549,557000,22.241,
No query memory + no topology,1.410777,557500,22.309,
No query memory + no topology,1.412036,558000,22.207,
No query memory + no topology,1.413315,558500,21.964,
No query memory + no topology,1.414618,559000,21.893,
No query memory + no topology,1.415858,559500,22.261,
No query memory + no topology,1.417168,560000,22.654,
No query memory + no topology,1.41842,560500,22.029,
No query memory + no topology,1.419649,561000,22.223,
No query memory + no topology,1.420881,561500,22.854,
No query memory + no topology,1.42212,562000,22.905,
No query memory + no topology,1.423359,562500,23.183,
No query memory + no topology,1.424658,563000,22.644,
No query memory + no topology,1.425907,563500,22.294,
No query memory + no topology,1.427231,564000,22.882,
No query memory + no topology,1.428538,564500,23.101,
No query memory + no topology,1.429791,565000,23.154,
No query memory + no topology,1.431032,565500,22.42,
No query memory + no topology,1.432288,566000,21.491,
No query memory + no topology,1.433576,566500,21.892,
No query memory + no topology,1.434803,567000,22.724,
No query memory + no topology,1.436028,567500,23.339,
No query memory + no topology,1.437321,568000,22.489,
No query memory + no topology,1.438579,568500,22.124,
No query memory + no topology,1.439884,569000,22.73,
No query memory + no topology,1.441182,569500,23.173,
No query memory + no topology,1.442425,570000,22.321,
No query memory + no topology,1.443691,570500,21.432,
No query memory + no topology,1.444858,571000,22.319,
No query memory + no topology,1.446097,571500,22.065,
No query memory + no topology,1.44737,572000,21.408,
No query memory + no topology,1.448627,572500,22.237,
No query memory + no topology,1.449939,573000,22.65,
No query memory + no topology,1.451169,573500,22.75,
No query memory + no topology,1.452395,574000,22.724,
No query memory + no topology,1.453681,574500,22.701,
No query memory + no topology,1.454914,575000,22.669,
No query memory + no topology,1.456228,575500,22.404,
No query memory + no topology,1.457563,576000,23.022,
No query memory + no topology,1.458858,576500,22.956,
No query memory + no topology,1.460162,577000,22.771,
No query memory + no topology,1.46151,577500,22.53,
No query memory + no topology,1.462707,578000,21.884,
No query memory + no topology,1.463999,578500,22.196,
No query memory + no topology,1.465239,579000,22.658,
No query memory + no topology,1.46651,579500,22.374,
No query memory + no topology,1.467901,580000,21.704,
No query memory + no topology,1.469172,580500,21.692,
No query memory + no topology,1.470421,581000,22.194,
No query memory + no topology,1.4717,581500,22.52,
No query memory + no topology,1.473048,582000,22.544,
No query memory + no topology,1.474348,582500,21.802,
No query memory + no topology,1.475589,583000,21.789,
No query memory + no topology,1.476823,583500,22.438,
No query memory + no topology,1.478052,584000,22.644,
No query memory + no topology,1.479285,584500,22.444,
No query memory + no topology,1.480519,585000,22.339,
No query memory + no topology,1.481773,585500,22.386,
No query memory + no topology,1.483008,586000,22.044,
No query memory + no topology,1.484337,586500,22.228,
No query memory + no topology,1.485599,587000,23.259,
No query memory + no topology,1.486779,587500,23.224,
No query memory + no topology,1.488118,588000,22.44,
No query memory + no topology,1.489398,588500,22.122,
No query memory + no topology,1.490667,589000,22.059,
No query memory + no topology,1.491961,589500,21.704,
No query memory + no topology,1.493219,590000,21.819,
No query memory + no topology,1.494474,590500,22.44,
No query memory + no topology,1.495666,591000,21.999,
No query memory + no topology,1.496957,591500,21.984,
No query memory + no topology,1.498195,592000,22.126,
No query memory + no topology,1.499469,592500,22.211,
No query memory + no topology,1.499999,592702,22.308,


==> csv_files_-_mean_and__std/pubmedqa_zerorag_rolling_requests_to_found.csv <==
window_start,window_end,successful_top5_queries,successful_top5_queries_std,p10,p10_std,p25,p25_std,p50,p50_std,p75,p75_std,p90,p90_std,p99,p99_std
1,25000,12030.6,51.38871471441955,3.0,0.0,6.0,0.0,14.0,0.0,27.6,0.5477225575051661,39.8,0.4472135954999579,49.0,0.0
25001,50000,15001.2,57.32102581077907,2.0,0.0,3.0,0.0,7.8,0.4472135954999579,17.2,0.4472135954999579,32.2,0.4472135954999579,48.2,0.4472135954999579
50001,75000,16728.2,52.31825685169566,2.0,0.0,3.0,0.0,5.0,0.0,12.0,0.0,26.0,0.0,47.4,0.5477225575051661
75001,100000,17750.6,51.36438454805041,2.0,0.0,2.0,0.0,4.0,0.0,9.6,0.5477225575051661,21.4,0.5477225575051661,46.2,0.4472135954999579
100001,125000,18570.6,45.95432515008788,2.0,0.0,2.0,0.0,4.0,0.0,8.0,0.0,17.4,0.5477225575051661,45.0,0.7071067811865476
125001,150000,19084.8,33.96615962984335,2.0,0.0,2.0,0.0,3.0,0.0,7.0,0.0,15.0,0.0,44.2,0.4472135954999579
150001,175000,19564.0,46.49731175025068,2.0,0.0,2.0,0.0,3.0,0.0,6.0,0.0,13.0,0.0,43.0,0.0
175001,200000,19889.4,47.30010570812712,2.0,0.0,2.0,0.0,3.0,0.0,5.2,0.4472135954999579,11.8,0.4472135954999579,42.0,0.0
200001,225000,20200.0,18.371173070873837,2.0,0.0,2.0,0.0,3.0,0.0,5.0,0.0,10.0,0.0,40.6,0.5477225575051661
225001,250000,20558.4,33.14815228636432,2.0,0.0,2.0,0.0,3.0,0.0,5.0,0.0,9.540000000000145,0.5079370039680691,39.862000000000265,0.7715050226665012
250001,275000,20748.8,30.995160912632798,2.0,0.0,2.0,0.0,3.0,0.0,4.4,0.5477225575051661,9.0,0.0,38.6,0.5477225575051661
275001,300000,21019.2,32.51461209979292,2.0,0.0,2.0,0.0,2.4,0.5477225575051661,4.0,0.0,8.0,0.0,37.2,0.4472135954999579
300001,325000,21143.2,22.185580902919806,2.0,0.0,2.0,0.0,2.0,0.0,4.0,0.0,7.6,0.5477225575051661,36.08199999999997,0.5732538704623361
325001,350000,21323.6,30.088203668547578,2.0,0.0,2.0,0.0,2.0,0.0,4.0,0.0,7.0,0.0,35.8,0.4472135954999579
350001,375000,21322.4,19.346834366376324,2.0,0.0,2.0,0.0,2.0,0.0,4.0,0.0,7.0,0.0,34.2,0.4472135954999579
375001,400000,21654.8,15.833508770957877,2.0,0.0,2.0,0.0,2.0,0.0,4.0,0.0,6.4,0.5477225575051661,33.4,0.5477225575051661
400001,425000,21674.4,7.987490219086343,2.0,0.0,2.0,0.0,2.0,0.0,4.0,0.0,6.0,0.0,29.8,0.8366600265340756
425001,450000,21818.4,19.0473095212946,2.0,0.0,2.0,0.0,2.0,0.0,3.6,0.5477225575051661,6.0,0.0,29.6,0.8944271909999159
450001,475000,21932.6,19.91983935678197,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,6.0,0.0,28.4,0.8944271909999159
475001,500000,21973.2,19.21457779916072,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,6.0,0.0,28.2,0.8366600265340756
500001,525000,22071.2,14.024977718342372,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,6.0,0.0,26.2,0.8366600265340756
525001,550000,22142.8,20.68090907092819,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,5.0,0.0,25.0,1.224744871391589
550001,575000,22263.8,11.322543883774529,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,5.0,0.0,23.49800000000032,1.3190981767865477
575001,600000,22323.6,16.45600194457937,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,5.0,0.0,22.4,0.8944271909999159
600001,625000,22461.0,16.941074346097416,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,5.0,0.0,22.6,0.8944271909999159
625001,650000,22457.2,8.34865258589672,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,5.0,0.0,20.469999999999708,0.6553624951119492
650001,675000,22489.4,14.536161804272819,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,5.0,0.0,18.813999999999943,0.4560482430620282
675001,700000,22557.8,20.51097267318154,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,5.0,0.0,19.6,0.5477225575051661
700001,725000,22521.8,22.620786900547913,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,5.0,0.0,17.6,0.8944271909999159
725001,750000,22683.0,6.0,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,5.0,0.0,17.645999999999912,0.8611503933692946
750001,775000,22732.4,13.069047402163633,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,5.0,0.0,16.255999999999766,0.3683476618627478
775001,800000,22739.0,11.76860229593982,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,5.0,0.0,15.8,0.4472135954999579
800001,825000,22710.6,10.16366075781753,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,4.4,0.5477225575051661,15.4,0.5477225575051661
825001,850000,22913.8,11.077003204838391,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,4.8,0.4472135954999579,16.0,0.7071067811865476
850001,875000,22872.0,18.681541692269406,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,4.2,0.4472135954999579,15.0,0.7071067811865476
875001,900000,22935.8,11.627553482998906,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,4.0,0.0,14.8,0.8366600265340756
900001,925000,23023.8,8.757853618324527,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,4.0,0.0,14.4,0.5477225575051661
925001,950000,23027.8,9.038805230781334,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,4.0,0.0,13.8,0.8366600265340756
950001,975000,22986.4,14.570518178843194,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,4.0,0.0,13.6,0.5477225575051661
975001,1000000,23047.4,10.807404868885037,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,4.0,0.0,13.6,0.5477225575051661
1000001,1025000,23086.4,8.905054744357274,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,4.0,0.0,14.0,0.0
1025001,1050000,23034.2,14.549914089093447,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,4.0,0.0,13.8,0.4472135954999579
1050001,1075000,23098.2,8.955445270895245,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,4.0,0.0,13.187999999999738,0.45466471162842886
1075001,1100000,23126.2,11.77709641634983,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,4.0,0.0,12.8,0.4472135954999579
1100001,1125000,23129.0,4.69041575982343,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,4.0,0.0,13.6,0.5477225575051661
1125001,1150000,23202.4,17.03819239238717,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,4.0,0.0,13.2,0.4472135954999579
1150001,1175000,23170.6,8.384509526501834,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,4.0,0.0,13.4,0.5477225575051661
1175001,1200000,23110.6,7.6681158050723255,2.0,0.0,2.0,0.0,2.0,0.0,3.0,0.0,4.0,0.0,13.391999999999825,0.5369543742253639


==> csv_files_-_mean_and__std/topic_addition_owner_topic_overlay.csv <==
series,owner_count,segment,event_index,rolling_recall,rolling_recall_std
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),5999,0.4358,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),6999,0.4424,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),7999,0.44,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),8999,0.4436,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),9999,0.4548,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),10999,0.4638,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),11999,0.474,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),12999,0.495,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),13999,0.5008,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),14999,0.5122,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),15999,0.513,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),16999,0.5158,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),17999,0.5138,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),19999,0.5232,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),20999,0.5314,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),21999,0.532,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),22999,0.5364,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),23999,0.5416,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),24999,0.546,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),25999,0.5536,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),26999,0.5616,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),27999,0.5772,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),28999,0.5782,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),29999,0.5858,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),30999,0.5796,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),31999,0.5804,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),32999,0.5788,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),33999,0.5862,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),34999,0.5898,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),35999,0.595,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),36999,0.6034,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),37999,0.6108,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),39999,0.6112,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),40999,0.6116,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),41999,0.6174,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),42999,0.6142,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),43999,0.612,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),44999,0.6134,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),45999,0.619,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),47999,0.6314,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),48999,0.6412,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),49999,0.6434,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),50999,0.653,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),51999,0.654,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),52999,0.652,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),53999,0.6568,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),54999,0.6612,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),55999,0.664,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),56999,0.6648,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),57999,0.666,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),59999,0.6696,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),60999,0.6746,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),61999,0.683,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),62999,0.688,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),63999,0.6894,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),65999,0.6852,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),66999,0.6746,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),67999,0.679,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),68999,0.6862,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),69999,0.6946,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),70999,0.695,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),71999,0.6994,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),72999,0.6994,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),73999,0.7014,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),74999,0.6954,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),75999,0.7068,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),76999,0.7046,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),77999,0.7054,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),79999,0.7092,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),80999,0.7104,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),81999,0.7184,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),82999,0.7262,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),83999,0.7278,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),84999,0.7304,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),85999,0.7356,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),86999,0.7334,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),87999,0.7364,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),88999,0.7376,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),89999,0.7418,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),90999,0.7366,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),91999,0.7384,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),92999,0.7398,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),93999,0.7364,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),94999,0.7372,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),95999,0.7356,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),96999,0.7374,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),97999,0.7406,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),98999,0.7404,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),99999,0.7422,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),100999,0.7512,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),101999,0.753,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),102999,0.7544,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),103999,0.7566,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),104999,0.7628,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),105999,0.7582,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),107999,0.7634,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),108999,0.7648,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),109999,0.7616,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),110999,0.759,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),111999,0.763,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),112999,0.763,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),113999,0.7668,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),114999,0.7726,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),116999,0.7772,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),117999,0.7806,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),118999,0.7802,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),119999,0.7816,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),120999,0.7842,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),121999,0.7808,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),122999,0.782,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),123999,0.7842,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),124999,0.7932,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),125999,0.793,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),126999,0.7922,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),127999,0.7906,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),128999,0.7924,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),129999,0.7878,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),130999,0.7876,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),131999,0.7846,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),132999,0.7868,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),133999,0.7898,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),134999,0.784,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),135999,0.787,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),136999,0.7922,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),137999,0.7906,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),138999,0.7944,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),139999,0.8028,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),140999,0.801,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),141999,0.8016,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),142999,0.7968,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),143999,0.7958,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),144999,0.7956,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),145999,0.7918,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),146999,0.7928,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),147999,0.7968,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),148999,0.7944,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),149999,0.8016,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),150999,0.8032,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),151999,0.8022,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),152999,0.8036,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),153999,0.8012,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),154999,0.8004,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),155999,0.8012,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),156999,0.8092,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),157999,0.8138,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),158999,0.8196,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),159999,0.8256,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),160999,0.8266,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),161999,0.8202,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),162999,0.8242,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),163999,0.8186,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),164999,0.8112,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),165999,0.816,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),166999,0.8176,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),167999,0.8124,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),168999,0.8176,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),169999,0.8262,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),170999,0.8288,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),171999,0.8304,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),172999,0.8378,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),173999,0.8352,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),174999,0.8308,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),175999,0.8314,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),176999,0.8258,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),177999,0.8208,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),178999,0.8212,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),179999,0.8238,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),180999,0.8206,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),181999,0.8198,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),182999,0.8276,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),183999,0.8322,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),184999,0.8328,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),185999,0.8348,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),186999,0.8388,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),187999,0.8364,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),188999,0.8376,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),189999,0.8388,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),190999,0.8384,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),191999,0.8416,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),192999,0.844,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),193999,0.8412,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),194999,0.842,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),195999,0.8386,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),196999,0.8396,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),197999,0.8382,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),198999,0.8374,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),199999,0.8346,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),200999,0.8334,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),201999,0.8336,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),202999,0.835,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),203999,0.8402,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),204999,0.8428,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),205999,0.8426,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),206999,0.8464,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),207999,0.8472,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),208999,0.8448,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),209999,0.844,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),210999,0.8472,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),211999,0.8498,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),212999,0.851,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),213999,0.8534,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),214999,0.854,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),215999,0.8604,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),216999,0.8582,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),217999,0.8566,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),218999,0.8512,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),219999,0.8516,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),220999,0.8526,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),221999,0.848,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),222999,0.8516,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),223999,0.8554,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),224999,0.8544,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),225999,0.852,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),226999,0.8538,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),227999,0.8538,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),228999,0.8508,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),229999,0.8492,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),231999,0.85,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),232999,0.8556,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),233999,0.8572,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),234999,0.8536,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),235999,0.8568,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),236999,0.8606,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),237999,0.859,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),238999,0.8576,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),239999,0.864,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),240999,0.8646,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),241999,0.8652,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),242999,0.8652,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),243999,0.8672,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),244999,0.8642,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),245999,0.8602,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),246999,0.8618,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),247999,0.8626,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),248999,0.8634,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),249999,0.8676,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),250999,0.8716,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),251999,0.869,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),253999,0.872,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),255999,0.8676,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),256999,0.8648,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),257999,0.8666,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),258999,0.8648,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),259999,0.866,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),260999,0.8688,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),261999,0.8694,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),262999,0.8664,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),263999,0.8674,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),264999,0.87,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),265999,0.871,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),266999,0.8748,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),267999,0.8758,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),268999,0.879,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),269999,0.8796,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),270999,0.8834,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),271999,0.8806,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),272999,0.8814,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),273999,0.8792,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),274999,0.881,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),275999,0.8746,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),276999,0.8732,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),277999,0.873,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),279999,0.8686,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),280999,0.8702,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),281999,0.8782,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),282999,0.8812,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),283999,0.8836,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),285999,0.8858,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),286999,0.886,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),287999,0.8868,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),288999,0.8836,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),289999,0.8836,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),290999,0.8858,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),291999,0.8826,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),292999,0.8834,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),293999,0.8874,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),294999,0.8908,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),295999,0.8904,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),296999,0.8884,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),297999,0.8892,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),298999,0.8916,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),299999,0.8834,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),300999,0.8844,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),301999,0.887,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),302999,0.8858,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),303999,0.883,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),304999,0.8868,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),305999,0.8852,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),306999,0.8886,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),307999,0.8894,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),308999,0.8908,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),309999,0.8892,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),310999,0.887,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),311999,0.885,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),312999,0.8886,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),313999,0.8912,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),314999,0.8948,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),315999,0.8968,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),316999,0.8972,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),317999,0.8958,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),318999,0.9002,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),319999,0.901,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),320999,0.8996,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),321999,0.8978,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),322999,0.8918,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),323999,0.8874,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),324999,0.8876,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),325999,0.8888,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),326999,0.8888,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),327999,0.8866,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),328999,0.89,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),330999,0.8938,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),331999,0.8988,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),332999,0.8988,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),333999,0.901,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),334999,0.8982,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),335999,0.8954,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),336999,0.8914,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),337999,0.8962,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),338999,0.8976,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),339999,0.8986,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),340999,0.8994,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),341999,0.899,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),342999,0.897,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),343999,0.8986,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),344999,0.8994,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),345999,0.9024,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),346999,0.9022,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),347999,0.9038,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),348999,0.9008,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),349999,0.9046,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),350999,0.9032,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),351999,0.9032,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),352999,0.9058,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),353999,0.907,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),354999,0.9036,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),355999,0.9034,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),356999,0.903,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),357999,0.9038,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),358999,0.901,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),359999,0.8978,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),361999,0.8992,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),362999,0.8978,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),363999,0.9014,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),364999,0.9038,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),365999,0.9036,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),366999,0.905,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),367999,0.9078,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),368999,0.9074,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),369999,0.9058,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),370999,0.9092,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),371999,0.9094,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),372999,0.907,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),373999,0.9048,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),374999,0.9014,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),375999,0.9024,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),376999,0.9046,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),377999,0.9058,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),378999,0.9066,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),379999,0.9098,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),381999,0.9116,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),382999,0.9144,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),383999,0.9118,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),384999,0.9102,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),385999,0.9098,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),386999,0.9098,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),387999,0.9104,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),388999,0.9144,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),389999,0.9164,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),390999,0.9192,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),391999,0.9194,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),392999,0.92,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),393999,0.918,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),394999,0.9186,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),395999,0.913,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),396999,0.9162,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),397999,0.9142,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),398999,0.9154,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),399999,0.9148,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),400999,0.915,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),402999,0.911,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),403999,0.9074,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),404999,0.9096,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),405999,0.9124,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),406999,0.916,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),407999,0.9172,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),408999,0.919,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),409999,0.917,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),410999,0.914,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),411999,0.9154,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),412999,0.9148,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),413999,0.9152,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),414999,0.917,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),415999,0.9154,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),416999,0.915,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),417999,0.9142,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),418999,0.9152,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),419999,0.9166,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),420999,0.9202,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),421999,0.9226,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),422999,0.9238,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),423999,0.9222,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),424999,0.9208,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),425999,0.9174,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),426999,0.9156,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),427999,0.9112,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),428999,0.9146,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),429999,0.9158,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),430999,0.9158,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),431999,0.917,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),432999,0.9214,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),433999,0.9212,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),434999,0.9214,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),435999,0.9224,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),436999,0.9246,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),437999,0.9242,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),438999,0.9232,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),439999,0.9248,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),440999,0.924,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),441999,0.9218,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),442999,0.9224,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),443999,0.924,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),444999,0.9262,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),445999,0.928,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),446999,0.929,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),448999,0.925,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),449999,0.9248,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),450999,0.9262,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),451999,0.9228,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),452999,0.925,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),453999,0.9274,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),454999,0.9244,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),455999,0.9246,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),456999,0.927,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),458999,0.9286,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),459999,0.9278,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),460999,0.929,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),461999,0.93,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),462999,0.9254,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),463999,0.9272,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),464999,0.9314,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),465999,0.9322,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),466999,0.9304,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),467999,0.9336,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),468999,0.9324,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),469999,0.9294,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),470999,0.9292,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),471999,0.932,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),472999,0.9312,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),473999,0.9322,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),474999,0.932,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),475999,0.9296,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),476999,0.9292,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),477999,0.9284,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),478999,0.9318,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),479999,0.9356,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),480999,0.9372,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),481999,0.9372,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),483999,0.9342,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),484999,0.9332,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),485999,0.9302,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),486999,0.9286,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),487999,0.9284,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),488999,0.9306,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),489999,0.9306,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),490999,0.9306,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),491999,0.9328,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),492999,0.9342,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),493999,0.9296,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),494999,0.9314,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),495999,0.9302,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),496999,0.9274,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),497999,0.9266,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),498999,0.929,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),499999,0.9274,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),500999,0.9302,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),501999,0.933,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),502999,0.9378,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),503999,0.9372,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),504999,0.9364,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),505999,0.9364,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),506999,0.9386,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),507999,0.9356,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),508999,0.937,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),509999,0.9386,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),510999,0.9382,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),511999,0.9388,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),512999,0.9376,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),513999,0.9378,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),514999,0.9378,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),515999,0.9372,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),516999,0.936,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),517999,0.9372,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),518999,0.9358,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),519999,0.936,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),520999,0.9344,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),521999,0.9386,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),522999,0.941,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),523999,0.94,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),524999,0.9378,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),525999,0.939,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),526999,0.9398,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),527999,0.934,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),528999,0.9364,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),529999,0.9378,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),530999,0.936,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),531999,0.9338,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),532999,0.9384,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),533999,0.9378,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),534999,0.9346,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),535999,0.9366,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),536999,0.9382,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),537999,0.941,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),538999,0.9408,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),539999,0.9444,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),540999,0.9446,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),541999,0.9402,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),542999,0.9362,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),543999,0.9342,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),544999,0.9352,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),545999,0.9368,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),546999,0.9386,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),547999,0.9432,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),548999,0.9436,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),549999,0.9442,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),550999,0.9442,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),551999,0.942,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),552999,0.9424,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),553999,0.9452,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),554999,0.9456,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),555999,0.944,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),556999,0.9456,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),557999,0.9432,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),558999,0.9424,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),559999,0.9416,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),560999,0.9404,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),561999,0.9394,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),562999,0.941,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),563999,0.9374,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),564999,0.9392,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),565999,0.9426,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),566999,0.9432,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),567999,0.9434,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),568999,0.9474,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),569999,0.9498,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),570999,0.9476,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),571999,0.946,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),572999,0.9472,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),573999,0.9444,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),574999,0.9426,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),575999,0.9426,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),576999,0.9428,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),577999,0.943,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),578999,0.9424,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),579999,0.9432,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),580999,0.9436,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),581999,0.9436,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),582999,0.9462,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),583999,0.9476,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),584999,0.9448,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),585999,0.9426,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),586999,0.9428,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),587999,0.9418,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),588999,0.941,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),589999,0.9438,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),590999,0.9412,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),591999,0.944,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),592999,0.9418,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),593999,0.9434,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),594999,0.9448,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),595999,0.9478,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),596999,0.948,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),597999,0.9474,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),598999,0.9474,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),599999,0.9464,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),601388,0.9458,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),602827,0.944,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),604344,0.9416,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),605842,0.9432,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),607269,0.9436,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),608665,0.9438,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),610091,0.946,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),611475,0.9506,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),614368,0.9542,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),615799,0.952,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),617226,0.9524,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),618658,0.9546,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),621544,0.9552,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),622939,0.9562,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),624355,0.9554,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),625816,0.9546,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),627246,0.9554,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),628723,0.9532,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),630117,0.9522,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),631515,0.9538,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),632947,0.9488,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),635805,0.9492,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),637242,0.951,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),638657,0.9508,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),640093,0.9548,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),641486,0.9564,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),642885,0.951,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),644302,0.9488,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),645736,0.9474,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),647179,0.947,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),648609,0.946,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),649985,0.9524,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),651396,0.9514,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),652856,0.9526,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),654265,0.9514,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),655650,0.9526,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),657101,0.951,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),658538,0.9546,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),659954,0.956,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),661379,0.9562,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),662848,0.9594,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),664289,0.9598,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),665720,0.9564,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),667171,0.9568,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),668565,0.955,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),670005,0.9532,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),671444,0.9514,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),672854,0.9536,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),674282,0.954,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),675768,0.9558,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),677168,0.956,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),678622,0.9572,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),680029,0.9546,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),681445,0.9502,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),682898,0.95,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),684348,0.9506,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),685823,0.9518,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),690047,0.9556,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),691445,0.9566,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),692877,0.9574,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),694309,0.9568,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),695751,0.9568,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),697215,0.9558,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),700087,0.951,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),701525,0.9542,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),703007,0.9552,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),704444,0.9544,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),705830,0.9538,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),707212,0.9526,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),708653,0.952,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),710094,0.9512,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),711511,0.949,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),712923,0.9476,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),714314,0.9504,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),715755,0.953,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),717151,0.9522,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),718566,0.9552,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),719965,0.9588,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),721391,0.9578,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),722805,0.9578,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),724251,0.9598,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),725703,0.9592,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),727144,0.9588,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),728546,0.9596,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),729943,0.9596,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),731360,0.961,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),732750,0.9584,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),734198,0.9598,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),735589,0.9622,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),737031,0.9616,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),738538,0.9632,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),739946,0.9646,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),741353,0.9642,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),742776,0.964,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),744193,0.9594,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),745608,0.9578,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),747034,0.9588,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),748469,0.958,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),749933,0.9596,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),751322,0.9626,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),752791,0.9624,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),754258,0.9618,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),755680,0.9608,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),757149,0.9586,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),758579,0.9592,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),759992,0.9576,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),762811,0.9546,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),764221,0.9542,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),765630,0.9552,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),767069,0.956,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),768494,0.958,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),769966,0.9588,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),771326,0.9596,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),772771,0.9568,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),774181,0.9554,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),775582,0.957,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),776986,0.9584,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),778401,0.9552,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),779845,0.9574,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),781285,0.9582,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),782744,0.958,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),784106,0.9578,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),785519,0.9594,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),786935,0.9604,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),788348,0.9592,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),789767,0.9602,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),791182,0.9596,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),792603,0.9572,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),794056,0.958,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),795505,0.9596,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),796916,0.96,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),798380,0.959,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),799812,0.9612,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),801252,0.961,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),802664,0.9604,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),804082,0.9606,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),805535,0.9622,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),806951,0.9628,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),808394,0.964,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),809826,0.9628,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),811262,0.9644,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),812709,0.9636,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),814109,0.9636,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),815577,0.9642,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),817046,0.9632,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),818468,0.9638,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),819878,0.9628,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),821273,0.963,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),822708,0.9638,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),824131,0.9638,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),825553,0.9626,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),826972,0.9636,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),828414,0.9632,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),829813,0.9622,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),831286,0.9614,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),832746,0.962,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),834191,0.9624,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),837001,0.9638,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),838424,0.9668,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),839907,0.9638,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),841366,0.9652,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),842791,0.968,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),844253,0.9656,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),845650,0.9652,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),847067,0.967,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),848497,0.9654,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),849927,0.9632,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),851353,0.9644,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),852808,0.9658,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),854233,0.9662,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),857119,0.967,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),858550,0.9662,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),859991,0.9646,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),861413,0.9642,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),862875,0.9658,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),864324,0.967,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),865780,0.9652,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),867175,0.967,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),868612,0.966,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),870067,0.9634,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),872890,0.9664,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),874354,0.9656,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),875846,0.963,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),877261,0.9656,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),878670,0.9646,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),880110,0.9624,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),881548,0.9634,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),882981,0.9654,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),884446,0.9654,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),885863,0.9656,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),887308,0.9672,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),890159,0.965,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),891549,0.967,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),892923,0.9684,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),894363,0.9682,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),895773,0.9666,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),897171,0.9672,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),898597,0.967,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),900013,0.9646,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),901429,0.964,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),902880,0.966,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),904353,0.966,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),905771,0.9668,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),907218,0.967,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),908613,0.9686,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),910034,0.9684,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),911421,0.9688,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),912875,0.9694,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),914302,0.9712,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),915732,0.9702,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),917170,0.9702,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),918607,0.9694,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),920025,0.969,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),921451,0.969,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),922915,0.9698,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),924289,0.9708,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),925681,0.9722,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),927128,0.97,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),928553,0.9682,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),930005,0.9694,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),931447,0.9702,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),932863,0.9674,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),934256,0.9684,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),935709,0.9678,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),937183,0.9676,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),938616,0.9668,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),940038,0.9678,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),941476,0.9684,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),942879,0.9698,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),944283,0.9688,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),945731,0.9696,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),947157,0.97,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),948567,0.9694,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),950017,0.97,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),951455,0.9698,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),952901,0.971,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),954371,0.9704,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),955801,0.9704,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),957225,0.9716,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),958669,0.9702,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),960111,0.9686,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),961561,0.9688,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),962949,0.9686,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),964347,0.9682,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),965772,0.9692,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),967232,0.971,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),968654,0.9708,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),970095,0.9724,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),971546,0.9716,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),973001,0.9712,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),974492,0.9706,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),975912,0.9706,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),977360,0.9696,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),978813,0.9684,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),980262,0.9696,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),981662,0.9698,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),984500,0.9702,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),985899,0.9714,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),987359,0.9724,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),988791,0.9728,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),990225,0.9716,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),991650,0.9706,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),993078,0.9674,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),994526,0.9688,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),995929,0.9676,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),997361,0.9672,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),998800,0.9694,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1000241,0.9708,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1001643,0.9716,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1003049,0.9706,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1004454,0.9696,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1005863,0.9688,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1007276,0.967,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1008705,0.9658,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1010097,0.9658,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1011561,0.9684,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1013016,0.9702,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1014441,0.9722,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1015856,0.9726,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1017303,0.975,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1018761,0.9726,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1020214,0.9744,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1021631,0.9744,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1023104,0.9746,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1024535,0.9744,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1025939,0.976,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1027370,0.9748,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1028815,0.9744,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1030233,0.9762,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1031697,0.9766,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1033104,0.9748,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1034505,0.9756,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1035932,0.9744,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1037345,0.972,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1038753,0.9698,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1040155,0.9712,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1041571,0.9726,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1042958,0.9736,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1044402,0.9744,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1045801,0.976,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1047262,0.9774,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1048685,0.9776,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1050133,0.9762,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1051558,0.9762,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1052985,0.9764,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1054420,0.9754,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1055874,0.974,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1057309,0.9748,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1058761,0.973,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1060187,0.972,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1061584,0.9714,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1063012,0.9708,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1064450,0.9722,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1065882,0.9742,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1067298,0.9758,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1070154,0.9758,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1071565,0.9726,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1073008,0.9736,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1074455,0.9734,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1075846,0.9718,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1077252,0.9722,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1078683,0.975,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1080113,0.9752,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1081505,0.9774,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1082939,0.9788,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1084372,0.979,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1085792,0.9804,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1087206,0.98,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1088654,0.9794,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1090069,0.9794,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1091502,0.9792,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1092904,0.98,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1094325,0.9794,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1097209,0.9804,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1098645,0.98,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1100077,0.9776,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1101523,0.9766,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1104399,0.9774,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1105868,0.9766,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1107247,0.9766,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1108685,0.9774,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1110135,0.9756,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1111584,0.9754,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1113010,0.9752,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1114380,0.9762,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1115799,0.976,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1117235,0.9764,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1118631,0.9788,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1120088,0.9788,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1121536,0.981,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1122954,0.9792,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1124388,0.9798,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1125813,0.9762,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1127229,0.9766,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1128695,0.9754,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1130110,0.9768,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1131550,0.978,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1133004,0.9794,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1134422,0.9792,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1135834,0.9778,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1137288,0.9772,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1138709,0.9772,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1140154,0.976,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1141571,0.976,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1144402,0.9788,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1145821,0.9784,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1147278,0.9792,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1148713,0.979,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1150117,0.9792,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1151576,0.9764,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1152991,0.976,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1154427,0.9766,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1155828,0.9778,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1157279,0.9778,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1160124,0.9778,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1161594,0.978,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1163097,0.9754,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1164464,0.9766,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1165870,0.9768,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1167277,0.977,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1170085,0.978,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1171491,0.9772,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1172875,0.9762,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1174320,0.9788,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1175776,0.9788,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1177198,0.9778,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1178634,0.976,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1180023,0.975,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1181443,0.9744,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1182898,0.9744,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1184316,0.9752,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1185763,0.9768,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1187233,0.9764,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1188655,0.9764,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1190061,0.9756,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1191497,0.9768,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1192970,0.9764,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1194430,0.9788,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1195870,0.9792,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1197306,0.98,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1198713,0.9808,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1200155,0.9808,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1201619,0.9816,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1203045,0.9804,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1204484,0.98,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1205961,0.9798,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1207370,0.9794,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1208781,0.9794,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1210209,0.9804,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1211614,0.9798,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1214446,0.9816,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1215871,0.9814,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1217313,0.9816,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1218752,0.9814,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1220216,0.981,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1221639,0.9818,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1223068,0.9812,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1224442,0.9806,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1225917,0.9798,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1227333,0.9808,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1228738,0.98,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1230123,0.981,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1231490,0.9822,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1232897,0.9808,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1234301,0.9808,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1235724,0.9808,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1237128,0.98,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1238571,0.981,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1240025,0.9816,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1241462,0.9818,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1242873,0.982,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1244296,0.9832,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1245745,0.9816,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1247180,0.982,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1250006,0.9804,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1251451,0.9786,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1252844,0.9804,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1254327,0.9818,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1255783,0.9844,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1257203,0.9846,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1258580,0.9854,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1260019,0.9846,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1261439,0.9852,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1262912,0.9832,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1265792,0.9834,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1267221,0.9816,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1268672,0.9822,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1270090,0.981,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1271546,0.9804,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1272984,0.981,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1274430,0.9808,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1275843,0.9804,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1277253,0.98,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1278652,0.9796,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1280049,0.9784,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1281479,0.9794,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1282892,0.9788,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1284318,0.98,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1285778,0.9796,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1287198,0.9808,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1288626,0.981,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1290073,0.9818,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1291476,0.9824,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1292970,0.9844,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1294429,0.9846,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1295892,0.9826,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1297298,0.9824,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1298762,0.9822,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1300221,0.981,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1301644,0.979,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1303058,0.9804,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1304487,0.981,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1307302,0.9806,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1308742,0.984,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1310186,0.984,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1311646,0.985,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1313079,0.9852,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1314532,0.9832,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1315941,0.984,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1317380,0.9854,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1318803,0.9838,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1320206,0.9832,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1321666,0.985,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1323101,0.9858,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1324563,0.9844,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1326007,0.9848,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1327405,0.986,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1328846,0.9852,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1330246,0.9872,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1331703,0.9872,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1333127,0.9864,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1335946,0.9876,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1337320,0.986,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1338704,0.9858,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1340092,0.9852,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1341518,0.9844,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1342969,0.9842,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1344373,0.9834,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1345809,0.984,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1347239,0.9862,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1348672,0.986,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1350091,0.9868,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1351525,0.9846,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1354416,0.9854,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1355858,0.9852,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1357306,0.9848,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1358730,0.9842,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1361584,0.982,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1362998,0.982,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1364446,0.9816,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1365896,0.9826,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1367290,0.9838,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1368733,0.986,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1370163,0.9858,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1373009,0.985,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1374416,0.9844,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1375815,0.9832,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1377217,0.985,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1378704,0.986,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1380132,0.9868,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1381565,0.9866,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1382973,0.9878,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1384420,0.9854,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1385900,0.9856,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1387298,0.9864,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1388715,0.9856,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1390133,0.9848,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1391569,0.9854,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1392985,0.9864,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1394420,0.984,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1395869,0.985,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1397303,0.9856,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1398701,0.9856,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1400110,0.9862,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1401540,0.988,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1402949,0.9892,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1404396,0.9892,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1405818,0.99,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1407235,0.989,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1408670,0.989,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1410096,0.9876,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1411515,0.9864,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1412911,0.985,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1414313,0.9842,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1415707,0.9846,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1417109,0.985,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1418520,0.9862,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1419920,0.9868,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1421308,0.9868,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1422795,0.9878,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1424224,0.9878,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1425663,0.9858,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1427060,0.9852,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1428440,0.9844,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1429885,0.9836,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1431297,0.983,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1432722,0.9828,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1434153,0.9834,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1435562,0.9862,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1436979,0.9868,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1438403,0.9882,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1441288,0.9898,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1442723,0.9898,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1444137,0.9892,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1445552,0.987,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1446975,0.9876,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1448448,0.9878,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1449845,0.9872,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1451281,0.987,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1452690,0.9892,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1454151,0.9888,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1455584,0.9878,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1457033,0.9882,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1458452,0.9894,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1461330,0.9888,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1462748,0.9894,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1464158,0.988,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1465631,0.987,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1467090,0.9884,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1468542,0.9888,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1469985,0.988,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1471440,0.9882,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1472863,0.9902,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1474327,0.9908,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1475764,0.9896,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1477183,0.99,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1478614,0.9908,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1480029,0.9902,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1481416,0.9902,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1482809,0.9904,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1484257,0.9882,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1485668,0.989,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1487104,0.9878,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1488576,0.9872,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1490040,0.9874,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1491478,0.9886,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1492890,0.9892,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1494282,0.9894,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1495695,0.9894,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1497102,0.9894,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1498520,0.9882,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1499999,0.988,
non-topic baseline (1 owner run),baseline_1_owner,non-topic baseline (1 owner run),1499999,0.988,
1 owners topic,1,topic,616458,0.1504,
1 owners topic,1,topic,619763,0.1744,
1 owners topic,1,topic,623124,0.1982,
1 owners topic,1,topic,626439,0.2078,
1 owners topic,1,topic,629709,0.2132,
1 owners topic,1,topic,633137,0.2186,
1 owners topic,1,topic,636435,0.2318,
1 owners topic,1,topic,639782,0.2416,
1 owners topic,1,topic,643275,0.261,
1 owners topic,1,topic,646614,0.2834,
1 owners topic,1,topic,650031,0.303,
1 owners topic,1,topic,653313,0.3186,
1 owners topic,1,topic,656806,0.328,
1 owners topic,1,topic,660094,0.3352,
1 owners topic,1,topic,663360,0.3386,
1 owners topic,1,topic,666599,0.3428,
1 owners topic,1,topic,669992,0.345,
1 owners topic,1,topic,673338,0.353,
1 owners topic,1,topic,676537,0.3604,
1 owners topic,1,topic,679914,0.3702,
1 owners topic,1,topic,683253,0.382,
1 owners topic,1,topic,686449,0.3862,
1 owners topic,1,topic,689870,0.3938,
1 owners topic,1,topic,693294,0.4044,
1 owners topic,1,topic,696549,0.4178,
1 owners topic,1,topic,699790,0.4276,
1 owners topic,1,topic,702975,0.444,
1 owners topic,1,topic,706453,0.467,
1 owners topic,1,topic,709755,0.4802,
1 owners topic,1,topic,713186,0.4958,
1 owners topic,1,topic,716642,0.5134,
1 owners topic,1,topic,720088,0.5336,
1 owners topic,1,topic,723457,0.5492,
1 owners topic,1,topic,726657,0.5746,
1 owners topic,1,topic,730123,0.5952,
1 owners topic,1,topic,733565,0.616,
1 owners topic,1,topic,736924,0.6386,
1 owners topic,1,topic,740124,0.6616,
1 owners topic,1,topic,743552,0.6822,
1 owners topic,1,topic,746919,0.7028,
1 owners topic,1,topic,750178,0.7194,
1 owners topic,1,topic,753481,0.7422,
1 owners topic,1,topic,756721,0.7574,
1 owners topic,1,topic,760018,0.7688,
1 owners topic,1,topic,763516,0.7846,
1 owners topic,1,topic,766856,0.7988,
1 owners topic,1,topic,770099,0.8112,
1 owners topic,1,topic,773557,0.8278,
1 owners topic,1,topic,777032,0.8482,
1 owners topic,1,topic,780350,0.8606,
1 owners topic,1,topic,783744,0.878,
1 owners topic,1,topic,787159,0.8842,
1 owners topic,1,topic,790536,0.8874,
1 owners topic,1,topic,793862,0.8926,
1 owners topic,1,topic,797146,0.9006,
1 owners topic,1,topic,800414,0.9088,
1 owners topic,1,topic,803760,0.917,
1 owners topic,1,topic,807126,0.9268,
1 owners topic,1,topic,810337,0.9318,
1 owners topic,1,topic,813710,0.9364,
1 owners topic,1,topic,816912,0.9402,
1 owners topic,1,topic,820319,0.9426,
1 owners topic,1,topic,823694,0.9446,
1 owners topic,1,topic,827046,0.944,
1 owners topic,1,topic,830407,0.947,
1 owners topic,1,topic,833577,0.9488,
1 owners topic,1,topic,836994,0.9542,
1 owners topic,1,topic,840146,0.9588,
1 owners topic,1,topic,843444,0.9662,
1 owners topic,1,topic,846841,0.9706,
1 owners topic,1,topic,850182,0.9758,
1 owners topic,1,topic,853395,0.9802,
1 owners topic,1,topic,856730,0.9834,
1 owners topic,1,topic,860013,0.9852,
1 owners topic,1,topic,863251,0.9866,
1 owners topic,1,topic,866568,0.9894,
1 owners topic,1,topic,869877,0.9908,
1 owners topic,1,topic,873208,0.992,
1 owners topic,1,topic,876326,0.994,
1 owners topic,1,topic,879749,0.9952,
1 owners topic,1,topic,883045,0.9954,
1 owners topic,1,topic,886284,0.9962,
1 owners topic,1,topic,889621,0.9972,
1 owners topic,1,topic,893157,0.9976,
1 owners topic,1,topic,896584,0.998,
1 owners topic,1,topic,899960,0.9984,
1 owners topic,1,topic,903230,0.9988,
1 owners topic,1,topic,906504,0.999,
1 owners topic,1,topic,909921,0.9984,
1 owners topic,1,topic,913274,0.9982,
1 owners topic,1,topic,916612,0.9982,
1 owners topic,1,topic,919933,0.9982,
1 owners topic,1,topic,923239,0.9986,
1 owners topic,1,topic,926709,0.9992,
1 owners topic,1,topic,929978,0.9996,
1 owners topic,1,topic,933323,0.9998,
1 owners topic,1,topic,936644,0.9998,
1 owners topic,1,topic,939875,1.0,
1 owners topic,1,topic,943332,1.0,
1 owners topic,1,topic,946655,1.0,
1 owners topic,1,topic,949929,1.0,
1 owners topic,1,topic,953234,1.0,
1 owners topic,1,topic,956517,1.0,
1 owners topic,1,topic,959750,1.0,
1 owners topic,1,topic,963126,1.0,
1 owners topic,1,topic,966508,1.0,
1 owners topic,1,topic,969818,0.9998,
1 owners topic,1,topic,972983,0.9998,
1 owners topic,1,topic,976184,0.9998,
1 owners topic,1,topic,979414,0.9998,
1 owners topic,1,topic,982701,0.9998,
1 owners topic,1,topic,986225,1.0,
1 owners topic,1,topic,989477,1.0,
1 owners topic,1,topic,992808,1.0,
1 owners topic,1,topic,996156,1.0,
1 owners topic,1,topic,999437,1.0,
1 owners topic,1,topic,1002870,1.0,
1 owners topic,1,topic,1006316,1.0,
1 owners topic,1,topic,1009774,1.0,
1 owners topic,1,topic,1012952,1.0,
1 owners topic,1,topic,1016298,1.0,
1 owners topic,1,topic,1019541,1.0,
1 owners topic,1,topic,1022763,1.0,
1 owners topic,1,topic,1026166,1.0,
1 owners topic,1,topic,1029448,1.0,
1 owners topic,1,topic,1032743,1.0,
1 owners topic,1,topic,1036148,1.0,
1 owners topic,1,topic,1039599,1.0,
1 owners topic,1,topic,1043130,1.0,
1 owners topic,1,topic,1046429,1.0,
1 owners topic,1,topic,1049695,1.0,
1 owners topic,1,topic,1053023,1.0,
1 owners topic,1,topic,1056241,1.0,
1 owners topic,1,topic,1059570,1.0,
1 owners topic,1,topic,1062954,1.0,
1 owners topic,1,topic,1066225,1.0,
1 owners topic,1,topic,1069673,1.0,
1 owners topic,1,topic,1072980,1.0,
1 owners topic,1,topic,1076391,1.0,
1 owners topic,1,topic,1079684,1.0,
1 owners topic,1,topic,1083135,1.0,
1 owners topic,1,topic,1086511,1.0,
1 owners topic,1,topic,1089840,1.0,
1 owners topic,1,topic,1093204,1.0,
1 owners topic,1,topic,1096432,1.0,
1 owners topic,1,topic,1099781,1.0,
1 owners topic,1,topic,1103073,1.0,
1 owners topic,1,topic,1106398,1.0,
1 owners topic,1,topic,1109659,1.0,
1 owners topic,1,topic,1112977,1.0,
1 owners topic,1,topic,1116435,1.0,
1 owners topic,1,topic,1119786,1.0,
1 owners topic,1,topic,1123095,1.0,
1 owners topic,1,topic,1126447,1.0,
1 owners topic,1,topic,1129742,1.0,
1 owners topic,1,topic,1132984,1.0,
1 owners topic,1,topic,1136380,1.0,
1 owners topic,1,topic,1139643,1.0,
1 owners topic,1,topic,1143000,1.0,
1 owners topic,1,topic,1146402,1.0,
1 owners topic,1,topic,1149730,1.0,
1 owners topic,1,topic,1153018,1.0,
1 owners topic,1,topic,1156328,1.0,
1 owners topic,1,topic,1159667,1.0,
1 owners topic,1,topic,1162807,1.0,
1 owners topic,1,topic,1166328,1.0,
1 owners topic,1,topic,1169776,1.0,
1 owners topic,1,topic,1173271,1.0,
1 owners topic,1,topic,1176537,1.0,
1 owners topic,1,topic,1179907,1.0,
1 owners topic,1,topic,1183289,1.0,
1 owners topic,1,topic,1186520,1.0,
1 owners topic,1,topic,1189861,1.0,
1 owners topic,1,topic,1193046,1.0,
1 owners topic,1,topic,1196303,1.0,
1 owners topic,1,topic,1199648,1.0,
1 owners topic,1,topic,1202839,1.0,
1 owners topic,1,topic,1206095,1.0,
1 owners topic,1,topic,1209500,1.0,
1 owners topic,1,topic,1213003,1.0,
1 owners topic,1,topic,1216268,1.0,
1 owners topic,1,topic,1219511,1.0,
1 owners topic,1,topic,1222832,1.0,
1 owners topic,1,topic,1226164,1.0,
1 owners topic,1,topic,1229683,1.0,
1 owners topic,1,topic,1233276,1.0,
1 owners topic,1,topic,1236668,1.0,
1 owners topic,1,topic,1239950,1.0,
1 owners topic,1,topic,1243302,1.0,
1 owners topic,1,topic,1246571,1.0,
1 owners topic,1,topic,1249977,1.0,
1 owners topic,1,topic,1253303,1.0,
1 owners topic,1,topic,1256541,1.0,
1 owners topic,1,topic,1259958,1.0,
1 owners topic,1,topic,1263184,1.0,
1 owners topic,1,topic,1266397,1.0,
1 owners topic,1,topic,1269802,1.0,
1 owners topic,1,topic,1273022,1.0,
1 owners topic,1,topic,1276380,1.0,
1 owners topic,1,topic,1279853,1.0,
1 owners topic,1,topic,1283236,1.0,
1 owners topic,1,topic,1286508,1.0,
1 owners topic,1,topic,1289822,1.0,
1 owners topic,1,topic,1293061,1.0,
1 owners topic,1,topic,1296211,1.0,
1 owners topic,1,topic,1299469,1.0,
1 owners topic,1,topic,1302856,1.0,
1 owners topic,1,topic,1306274,1.0,
1 owners topic,1,topic,1309581,1.0,
1 owners topic,1,topic,1312785,1.0,
1 owners topic,1,topic,1316133,1.0,
1 owners topic,1,topic,1319418,1.0,
1 owners topic,1,topic,1322768,1.0,
1 owners topic,1,topic,1325969,1.0,
1 owners topic,1,topic,1329397,1.0,
1 owners topic,1,topic,1332700,1.0,
1 owners topic,1,topic,1336150,1.0,
1 owners topic,1,topic,1339760,1.0,
1 owners topic,1,topic,1343082,1.0,
1 owners topic,1,topic,1346385,1.0,
1 owners topic,1,topic,1349736,1.0,
1 owners topic,1,topic,1353000,1.0,
1 owners topic,1,topic,1356335,1.0,
1 owners topic,1,topic,1359623,1.0,
1 owners topic,1,topic,1363004,1.0,
1 owners topic,1,topic,1366254,1.0,
1 owners topic,1,topic,1369655,1.0,
1 owners topic,1,topic,1372989,1.0,
1 owners topic,1,topic,1376441,1.0,
1 owners topic,1,topic,1379660,1.0,
1 owners topic,1,topic,1383069,1.0,
1 owners topic,1,topic,1386256,1.0,
1 owners topic,1,topic,1389658,1.0,
1 owners topic,1,topic,1393037,1.0,
1 owners topic,1,topic,1396313,1.0,
1 owners topic,1,topic,1399739,1.0,
1 owners topic,1,topic,1403108,1.0,
1 owners topic,1,topic,1406455,1.0,
1 owners topic,1,topic,1409772,1.0,
1 owners topic,1,topic,1413219,1.0,
1 owners topic,1,topic,1416786,1.0,
1 owners topic,1,topic,1420225,1.0,
1 owners topic,1,topic,1423443,1.0,
1 owners topic,1,topic,1426850,1.0,
1 owners topic,1,topic,1430260,1.0,
1 owners topic,1,topic,1433605,1.0,
1 owners topic,1,topic,1437057,1.0,
1 owners topic,1,topic,1440351,1.0,
1 owners topic,1,topic,1443648,1.0,
1 owners topic,1,topic,1447034,1.0,
1 owners topic,1,topic,1450340,1.0,
1 owners topic,1,topic,1453640,1.0,
1 owners topic,1,topic,1456925,1.0,
1 owners topic,1,topic,1460253,1.0,
1 owners topic,1,topic,1463589,1.0,
1 owners topic,1,topic,1466812,1.0,
1 owners topic,1,topic,1470047,1.0,
1 owners topic,1,topic,1473287,1.0,
1 owners topic,1,topic,1476548,1.0,
1 owners topic,1,topic,1479912,1.0,
1 owners topic,1,topic,1483410,1.0,
1 owners topic,1,topic,1486769,1.0,
1 owners topic,1,topic,1489902,1.0,
1 owners topic,1,topic,1493300,1.0,
1 owners topic,1,topic,1496753,1.0,
1 owners topic,1,topic,1499998,1.0,
1 owners topic,1,topic,1499998,1.0,
5 owners topic,5,topic,616458,0.8704,
5 owners topic,5,topic,619763,0.9022,
5 owners topic,5,topic,623124,0.9018,
5 owners topic,5,topic,626439,0.9044,
5 owners topic,5,topic,629709,0.902,
5 owners topic,5,topic,633137,0.904,
5 owners topic,5,topic,636435,0.9082,
5 owners topic,5,topic,639782,0.913,
5 owners topic,5,topic,643275,0.9168,
5 owners topic,5,topic,646614,0.9214,
5 owners topic,5,topic,650031,0.9228,
5 owners topic,5,topic,653313,0.9206,
5 owners topic,5,topic,656806,0.9212,
5 owners topic,5,topic,660094,0.9222,
5 owners topic,5,topic,663360,0.9232,
5 owners topic,5,topic,666599,0.9318,
5 owners topic,5,topic,669992,0.9424,
5 owners topic,5,topic,673338,0.9514,
5 owners topic,5,topic,676537,0.9646,
5 owners topic,5,topic,679914,0.9758,
5 owners topic,5,topic,683253,0.9826,
5 owners topic,5,topic,686449,0.9878,
5 owners topic,5,topic,689870,0.992,
5 owners topic,5,topic,693294,0.9934,
5 owners topic,5,topic,696549,0.9956,
5 owners topic,5,topic,699790,0.9966,
5 owners topic,5,topic,702975,0.9978,
5 owners topic,5,topic,706453,0.9986,
5 owners topic,5,topic,709755,0.9994,
5 owners topic,5,topic,713186,0.9998,
5 owners topic,5,topic,716642,0.9998,
5 owners topic,5,topic,720088,0.9998,
5 owners topic,5,topic,723457,0.9998,
5 owners topic,5,topic,726657,0.9996,
5 owners topic,5,topic,730123,0.9996,
5 owners topic,5,topic,733565,0.9998,
5 owners topic,5,topic,736924,0.9998,
5 owners topic,5,topic,740124,0.9998,
5 owners topic,5,topic,743552,1.0,
5 owners topic,5,topic,746919,1.0,
5 owners topic,5,topic,750178,1.0,
5 owners topic,5,topic,753481,1.0,
5 owners topic,5,topic,756721,1.0,
5 owners topic,5,topic,760018,1.0,
5 owners topic,5,topic,763516,1.0,
5 owners topic,5,topic,766856,1.0,
5 owners topic,5,topic,770099,1.0,
5 owners topic,5,topic,773557,1.0,
5 owners topic,5,topic,777032,1.0,
5 owners topic,5,topic,780350,1.0,
5 owners topic,5,topic,783744,1.0,
5 owners topic,5,topic,787159,1.0,
5 owners topic,5,topic,790536,1.0,
5 owners topic,5,topic,793862,1.0,
5 owners topic,5,topic,797146,1.0,
5 owners topic,5,topic,800414,1.0,
5 owners topic,5,topic,803760,1.0,
5 owners topic,5,topic,807126,1.0,
5 owners topic,5,topic,810337,1.0,
5 owners topic,5,topic,813710,1.0,
5 owners topic,5,topic,816912,1.0,
5 owners topic,5,topic,820319,1.0,
5 owners topic,5,topic,823694,1.0,
5 owners topic,5,topic,827046,1.0,
5 owners topic,5,topic,830407,1.0,
5 owners topic,5,topic,833577,1.0,
5 owners topic,5,topic,836994,1.0,
5 owners topic,5,topic,840146,1.0,
5 owners topic,5,topic,843444,1.0,
5 owners topic,5,topic,846841,1.0,
5 owners topic,5,topic,850182,1.0,
5 owners topic,5,topic,853395,1.0,
5 owners topic,5,topic,856730,1.0,
5 owners topic,5,topic,860013,1.0,
5 owners topic,5,topic,863251,1.0,
5 owners topic,5,topic,866568,1.0,
5 owners topic,5,topic,869877,1.0,
5 owners topic,5,topic,873208,1.0,
5 owners topic,5,topic,876326,1.0,
5 owners topic,5,topic,879749,1.0,
5 owners topic,5,topic,883045,1.0,
5 owners topic,5,topic,886284,1.0,
5 owners topic,5,topic,889621,1.0,
5 owners topic,5,topic,893157,1.0,
5 owners topic,5,topic,896584,1.0,
5 owners topic,5,topic,899960,1.0,
5 owners topic,5,topic,903230,1.0,
5 owners topic,5,topic,906504,1.0,
5 owners topic,5,topic,909921,1.0,
5 owners topic,5,topic,913274,1.0,
5 owners topic,5,topic,916612,1.0,
5 owners topic,5,topic,919933,1.0,
5 owners topic,5,topic,923239,1.0,
5 owners topic,5,topic,926709,1.0,
5 owners topic,5,topic,929978,1.0,
5 owners topic,5,topic,933323,1.0,
5 owners topic,5,topic,936644,1.0,
5 owners topic,5,topic,939875,1.0,
5 owners topic,5,topic,943332,1.0,
5 owners topic,5,topic,946655,1.0,
5 owners topic,5,topic,949929,1.0,
5 owners topic,5,topic,953234,1.0,
5 owners topic,5,topic,956517,1.0,
5 owners topic,5,topic,959750,1.0,
5 owners topic,5,topic,963126,1.0,
5 owners topic,5,topic,966508,1.0,
5 owners topic,5,topic,969818,1.0,
5 owners topic,5,topic,972983,1.0,
5 owners topic,5,topic,976184,1.0,
5 owners topic,5,topic,979414,1.0,
5 owners topic,5,topic,982701,1.0,
5 owners topic,5,topic,986225,1.0,
5 owners topic,5,topic,989477,1.0,
5 owners topic,5,topic,992808,1.0,
5 owners topic,5,topic,996156,1.0,
5 owners topic,5,topic,999437,1.0,
5 owners topic,5,topic,1002870,1.0,
5 owners topic,5,topic,1006316,1.0,
5 owners topic,5,topic,1009774,1.0,
5 owners topic,5,topic,1012952,1.0,
5 owners topic,5,topic,1016298,1.0,
5 owners topic,5,topic,1019541,1.0,
5 owners topic,5,topic,1022763,1.0,
5 owners topic,5,topic,1026166,1.0,
5 owners topic,5,topic,1029448,1.0,
5 owners topic,5,topic,1032743,1.0,
5 owners topic,5,topic,1036148,1.0,
5 owners topic,5,topic,1039599,1.0,
5 owners topic,5,topic,1043130,1.0,
5 owners topic,5,topic,1046429,1.0,
5 owners topic,5,topic,1049695,1.0,
5 owners topic,5,topic,1053023,1.0,
5 owners topic,5,topic,1056241,1.0,
5 owners topic,5,topic,1059570,1.0,
5 owners topic,5,topic,1062954,1.0,
5 owners topic,5,topic,1066225,1.0,
5 owners topic,5,topic,1069673,1.0,
5 owners topic,5,topic,1072980,1.0,
5 owners topic,5,topic,1076391,1.0,
5 owners topic,5,topic,1079684,1.0,
5 owners topic,5,topic,1083135,1.0,
5 owners topic,5,topic,1086511,1.0,
5 owners topic,5,topic,1089840,1.0,
5 owners topic,5,topic,1093204,1.0,
5 owners topic,5,topic,1096432,1.0,
5 owners topic,5,topic,1099781,1.0,
5 owners topic,5,topic,1103073,1.0,
5 owners topic,5,topic,1106398,1.0,
5 owners topic,5,topic,1109659,1.0,
5 owners topic,5,topic,1112977,1.0,
5 owners topic,5,topic,1116435,1.0,
5 owners topic,5,topic,1119786,1.0,
5 owners topic,5,topic,1123095,1.0,
5 owners topic,5,topic,1126447,1.0,
5 owners topic,5,topic,1129742,1.0,
5 owners topic,5,topic,1132984,1.0,
5 owners topic,5,topic,1136380,1.0,
5 owners topic,5,topic,1139643,1.0,
5 owners topic,5,topic,1143000,1.0,
5 owners topic,5,topic,1146402,1.0,
5 owners topic,5,topic,1149730,1.0,
5 owners topic,5,topic,1153018,1.0,
5 owners topic,5,topic,1156328,1.0,
5 owners topic,5,topic,1159667,1.0,
5 owners topic,5,topic,1162807,1.0,
5 owners topic,5,topic,1166328,1.0,
5 owners topic,5,topic,1169776,1.0,
5 owners topic,5,topic,1173271,1.0,
5 owners topic,5,topic,1176537,1.0,
5 owners topic,5,topic,1179907,1.0,
5 owners topic,5,topic,1183289,1.0,
5 owners topic,5,topic,1186520,1.0,
5 owners topic,5,topic,1189861,1.0,
5 owners topic,5,topic,1193046,1.0,
5 owners topic,5,topic,1196303,1.0,
5 owners topic,5,topic,1199648,1.0,
5 owners topic,5,topic,1202839,1.0,
5 owners topic,5,topic,1206095,1.0,
5 owners topic,5,topic,1209500,1.0,
5 owners topic,5,topic,1213003,1.0,
5 owners topic,5,topic,1216268,1.0,
5 owners topic,5,topic,1219511,1.0,
5 owners topic,5,topic,1222832,1.0,
5 owners topic,5,topic,1226164,1.0,
5 owners topic,5,topic,1229683,1.0,
5 owners topic,5,topic,1233276,1.0,
5 owners topic,5,topic,1236668,1.0,
5 owners topic,5,topic,1239950,1.0,
5 owners topic,5,topic,1243302,1.0,
5 owners topic,5,topic,1246571,1.0,
5 owners topic,5,topic,1249977,1.0,
5 owners topic,5,topic,1253303,1.0,
5 owners topic,5,topic,1256541,1.0,
5 owners topic,5,topic,1259958,1.0,
5 owners topic,5,topic,1263184,1.0,
5 owners topic,5,topic,1266397,1.0,
5 owners topic,5,topic,1269802,1.0,
5 owners topic,5,topic,1273022,1.0,
5 owners topic,5,topic,1276380,1.0,
5 owners topic,5,topic,1279853,1.0,
5 owners topic,5,topic,1283236,1.0,
5 owners topic,5,topic,1286508,1.0,
5 owners topic,5,topic,1289822,1.0,
5 owners topic,5,topic,1293061,1.0,
5 owners topic,5,topic,1296211,1.0,
5 owners topic,5,topic,1299469,1.0,
5 owners topic,5,topic,1302856,1.0,
5 owners topic,5,topic,1306274,1.0,
5 owners topic,5,topic,1309581,1.0,
5 owners topic,5,topic,1312785,1.0,
5 owners topic,5,topic,1316133,1.0,
5 owners topic,5,topic,1319418,1.0,
5 owners topic,5,topic,1322768,1.0,
5 owners topic,5,topic,1325969,1.0,
5 owners topic,5,topic,1329397,1.0,
5 owners topic,5,topic,1332700,1.0,
5 owners topic,5,topic,1336150,1.0,
5 owners topic,5,topic,1339760,1.0,
5 owners topic,5,topic,1343082,1.0,
5 owners topic,5,topic,1346385,1.0,
5 owners topic,5,topic,1349736,1.0,
5 owners topic,5,topic,1353000,1.0,
5 owners topic,5,topic,1356335,1.0,
5 owners topic,5,topic,1359623,1.0,
5 owners topic,5,topic,1363004,1.0,
5 owners topic,5,topic,1366254,1.0,
5 owners topic,5,topic,1369655,1.0,
5 owners topic,5,topic,1372989,1.0,
5 owners topic,5,topic,1376441,1.0,
5 owners topic,5,topic,1379660,1.0,
5 owners topic,5,topic,1383069,1.0,
5 owners topic,5,topic,1386256,1.0,
5 owners topic,5,topic,1389658,1.0,
5 owners topic,5,topic,1393037,1.0,
5 owners topic,5,topic,1396313,1.0,
5 owners topic,5,topic,1399739,1.0,
5 owners topic,5,topic,1403108,1.0,
5 owners topic,5,topic,1406455,1.0,
5 owners topic,5,topic,1409772,1.0,
5 owners topic,5,topic,1413219,1.0,
5 owners topic,5,topic,1416786,1.0,
5 owners topic,5,topic,1420225,1.0,
5 owners topic,5,topic,1423443,1.0,
5 owners topic,5,topic,1426850,1.0,
5 owners topic,5,topic,1430260,1.0,
5 owners topic,5,topic,1433605,1.0,
5 owners topic,5,topic,1437057,1.0,
5 owners topic,5,topic,1440351,1.0,
5 owners topic,5,topic,1443648,1.0,
5 owners topic,5,topic,1447034,1.0,
5 owners topic,5,topic,1450340,1.0,
5 owners topic,5,topic,1453640,1.0,
5 owners topic,5,topic,1456925,1.0,
5 owners topic,5,topic,1460253,1.0,
5 owners topic,5,topic,1463589,1.0,
5 owners topic,5,topic,1466812,1.0,
5 owners topic,5,topic,1470047,1.0,
5 owners topic,5,topic,1473287,1.0,
5 owners topic,5,topic,1476548,1.0,
5 owners topic,5,topic,1479912,1.0,
5 owners topic,5,topic,1483410,1.0,
5 owners topic,5,topic,1486769,1.0,
5 owners topic,5,topic,1489902,1.0,
5 owners topic,5,topic,1493300,1.0,
5 owners topic,5,topic,1496753,1.0,
5 owners topic,5,topic,1499998,1.0,
5 owners topic,5,topic,1499998,1.0,
10 owners topic,10,topic,616458,0.967,
10 owners topic,10,topic,619763,1.0,
10 owners topic,10,topic,623124,1.0,
10 owners topic,10,topic,626439,1.0,
10 owners topic,10,topic,629709,1.0,
10 owners topic,10,topic,633137,1.0,
10 owners topic,10,topic,636435,1.0,
10 owners topic,10,topic,639782,1.0,
10 owners topic,10,topic,643275,1.0,
10 owners topic,10,topic,646614,1.0,
10 owners topic,10,topic,650031,1.0,
10 owners topic,10,topic,653313,1.0,
10 owners topic,10,topic,656806,1.0,
10 owners topic,10,topic,660094,1.0,
10 owners topic,10,topic,663360,1.0,
10 owners topic,10,topic,666599,1.0,
10 owners topic,10,topic,669992,1.0,
10 owners topic,10,topic,673338,1.0,
10 owners topic,10,topic,676537,1.0,
10 owners topic,10,topic,679914,1.0,
10 owners topic,10,topic,683253,1.0,
10 owners topic,10,topic,686449,1.0,
10 owners topic,10,topic,689870,1.0,
10 owners topic,10,topic,693294,1.0,
10 owners topic,10,topic,696549,1.0,
10 owners topic,10,topic,699790,1.0,
10 owners topic,10,topic,702975,1.0,
10 owners topic,10,topic,706453,1.0,
10 owners topic,10,topic,709755,1.0,
10 owners topic,10,topic,713186,1.0,
10 owners topic,10,topic,716642,1.0,
10 owners topic,10,topic,720088,1.0,
10 owners topic,10,topic,723457,1.0,
10 owners topic,10,topic,726657,1.0,
10 owners topic,10,topic,730123,1.0,
10 owners topic,10,topic,733565,1.0,
10 owners topic,10,topic,736924,1.0,
10 owners topic,10,topic,740124,1.0,
10 owners topic,10,topic,743552,1.0,
10 owners topic,10,topic,746919,1.0,
10 owners topic,10,topic,750178,1.0,
10 owners topic,10,topic,753481,1.0,
10 owners topic,10,topic,756721,1.0,
10 owners topic,10,topic,760018,1.0,
10 owners topic,10,topic,763516,1.0,
10 owners topic,10,topic,766856,1.0,
10 owners topic,10,topic,770099,1.0,
10 owners topic,10,topic,773557,1.0,
10 owners topic,10,topic,777032,1.0,
10 owners topic,10,topic,780350,1.0,
10 owners topic,10,topic,783744,1.0,
10 owners topic,10,topic,787159,1.0,
10 owners topic,10,topic,790536,1.0,
10 owners topic,10,topic,793862,1.0,
10 owners topic,10,topic,797146,1.0,
10 owners topic,10,topic,800414,1.0,
10 owners topic,10,topic,803760,1.0,
10 owners topic,10,topic,807126,1.0,
10 owners topic,10,topic,810337,1.0,
10 owners topic,10,topic,813710,1.0,
10 owners topic,10,topic,816912,1.0,
10 owners topic,10,topic,820319,1.0,
10 owners topic,10,topic,823694,1.0,
10 owners topic,10,topic,827046,1.0,
10 owners topic,10,topic,830407,1.0,
10 owners topic,10,topic,833577,1.0,
10 owners topic,10,topic,836994,1.0,
10 owners topic,10,topic,840146,1.0,
10 owners topic,10,topic,843444,1.0,
10 owners topic,10,topic,846841,1.0,
10 owners topic,10,topic,850182,1.0,
10 owners topic,10,topic,853395,1.0,
10 owners topic,10,topic,856730,1.0,
10 owners topic,10,topic,860013,1.0,
10 owners topic,10,topic,863251,1.0,
10 owners topic,10,topic,866568,1.0,
10 owners topic,10,topic,869877,1.0,
10 owners topic,10,topic,873208,1.0,
10 owners topic,10,topic,876326,1.0,
10 owners topic,10,topic,879749,1.0,
10 owners topic,10,topic,883045,1.0,
10 owners topic,10,topic,886284,1.0,
10 owners topic,10,topic,889621,1.0,
10 owners topic,10,topic,893157,1.0,
10 owners topic,10,topic,896584,1.0,
10 owners topic,10,topic,899960,1.0,
10 owners topic,10,topic,903230,1.0,
10 owners topic,10,topic,906504,1.0,
10 owners topic,10,topic,909921,1.0,
10 owners topic,10,topic,913274,1.0,
10 owners topic,10,topic,916612,1.0,
10 owners topic,10,topic,919933,1.0,
10 owners topic,10,topic,923239,1.0,
10 owners topic,10,topic,926709,1.0,
10 owners topic,10,topic,929978,1.0,
10 owners topic,10,topic,933323,1.0,
10 owners topic,10,topic,936644,1.0,
10 owners topic,10,topic,939875,1.0,
10 owners topic,10,topic,943332,1.0,
10 owners topic,10,topic,946655,1.0,
10 owners topic,10,topic,949929,1.0,
10 owners topic,10,topic,953234,1.0,
10 owners topic,10,topic,956517,1.0,
10 owners topic,10,topic,959750,1.0,
10 owners topic,10,topic,963126,1.0,
10 owners topic,10,topic,966508,1.0,
10 owners topic,10,topic,969818,1.0,
10 owners topic,10,topic,972983,1.0,
10 owners topic,10,topic,976184,1.0,
10 owners topic,10,topic,979414,1.0,
10 owners topic,10,topic,982701,1.0,
10 owners topic,10,topic,986225,1.0,
10 owners topic,10,topic,989477,1.0,
10 owners topic,10,topic,992808,1.0,
10 owners topic,10,topic,996156,1.0,
10 owners topic,10,topic,999437,1.0,
10 owners topic,10,topic,1002870,1.0,
10 owners topic,10,topic,1006316,1.0,
10 owners topic,10,topic,1009774,1.0,
10 owners topic,10,topic,1012952,1.0,
10 owners topic,10,topic,1016298,1.0,
10 owners topic,10,topic,1019541,1.0,
10 owners topic,10,topic,1022763,1.0,
10 owners topic,10,topic,1026166,1.0,
10 owners topic,10,topic,1029448,1.0,
10 owners topic,10,topic,1032743,1.0,
10 owners topic,10,topic,1036148,1.0,
10 owners topic,10,topic,1039599,1.0,
10 owners topic,10,topic,1043130,1.0,
10 owners topic,10,topic,1046429,1.0,
10 owners topic,10,topic,1049695,1.0,
10 owners topic,10,topic,1053023,1.0,
10 owners topic,10,topic,1056241,1.0,
10 owners topic,10,topic,1059570,1.0,
10 owners topic,10,topic,1062954,1.0,
10 owners topic,10,topic,1066225,1.0,
10 owners topic,10,topic,1069673,1.0,
10 owners topic,10,topic,1072980,1.0,
10 owners topic,10,topic,1076391,1.0,
10 owners topic,10,topic,1079684,1.0,
10 owners topic,10,topic,1083135,1.0,
10 owners topic,10,topic,1086511,1.0,
10 owners topic,10,topic,1089840,1.0,
10 owners topic,10,topic,1093204,1.0,
10 owners topic,10,topic,1096432,1.0,
10 owners topic,10,topic,1099781,1.0,
10 owners topic,10,topic,1103073,1.0,
10 owners topic,10,topic,1106398,1.0,
10 owners topic,10,topic,1109659,1.0,
10 owners topic,10,topic,1112977,1.0,
10 owners topic,10,topic,1116435,1.0,
10 owners topic,10,topic,1119786,1.0,
10 owners topic,10,topic,1123095,1.0,
10 owners topic,10,topic,1126447,1.0,
10 owners topic,10,topic,1129742,1.0,
10 owners topic,10,topic,1132984,1.0,
10 owners topic,10,topic,1136380,1.0,
10 owners topic,10,topic,1139643,1.0,
10 owners topic,10,topic,1143000,1.0,
10 owners topic,10,topic,1146402,1.0,
10 owners topic,10,topic,1149730,1.0,
10 owners topic,10,topic,1153018,1.0,
10 owners topic,10,topic,1156328,1.0,
10 owners topic,10,topic,1159667,1.0,
10 owners topic,10,topic,1162807,1.0,
10 owners topic,10,topic,1166328,1.0,
10 owners topic,10,topic,1169776,1.0,
10 owners topic,10,topic,1173271,1.0,
10 owners topic,10,topic,1176537,1.0,
10 owners topic,10,topic,1179907,1.0,
10 owners topic,10,topic,1183289,1.0,
10 owners topic,10,topic,1186520,1.0,
10 owners topic,10,topic,1189861,1.0,
10 owners topic,10,topic,1193046,1.0,
10 owners topic,10,topic,1196303,1.0,
10 owners topic,10,topic,1199648,1.0,
10 owners topic,10,topic,1202839,1.0,
10 owners topic,10,topic,1206095,1.0,
10 owners topic,10,topic,1209500,1.0,
10 owners topic,10,topic,1213003,1.0,
10 owners topic,10,topic,1216268,1.0,
10 owners topic,10,topic,1219511,1.0,
10 owners topic,10,topic,1222832,1.0,
10 owners topic,10,topic,1226164,1.0,
10 owners topic,10,topic,1229683,1.0,
10 owners topic,10,topic,1233276,1.0,
10 owners topic,10,topic,1236668,1.0,
10 owners topic,10,topic,1239950,1.0,
10 owners topic,10,topic,1243302,1.0,
10 owners topic,10,topic,1246571,1.0,
10 owners topic,10,topic,1249977,1.0,
10 owners topic,10,topic,1253303,1.0,
10 owners topic,10,topic,1256541,1.0,
10 owners topic,10,topic,1259958,1.0,
10 owners topic,10,topic,1263184,1.0,
10 owners topic,10,topic,1266397,1.0,
10 owners topic,10,topic,1269802,1.0,
10 owners topic,10,topic,1273022,1.0,
10 owners topic,10,topic,1276380,1.0,
10 owners topic,10,topic,1279853,1.0,
10 owners topic,10,topic,1283236,1.0,
10 owners topic,10,topic,1286508,1.0,
10 owners topic,10,topic,1289822,1.0,
10 owners topic,10,topic,1293061,1.0,
10 owners topic,10,topic,1296211,1.0,
10 owners topic,10,topic,1299469,1.0,
10 owners topic,10,topic,1302856,1.0,
10 owners topic,10,topic,1306274,1.0,
10 owners topic,10,topic,1309581,1.0,
10 owners topic,10,topic,1312785,1.0,
10 owners topic,10,topic,1316133,1.0,
10 owners topic,10,topic,1319418,1.0,
10 owners topic,10,topic,1322768,1.0,
10 owners topic,10,topic,1325969,1.0,
10 owners topic,10,topic,1329397,1.0,
10 owners topic,10,topic,1332700,1.0,
10 owners topic,10,topic,1336150,1.0,
10 owners topic,10,topic,1339760,1.0,
10 owners topic,10,topic,1343082,1.0,
10 owners topic,10,topic,1346385,1.0,
10 owners topic,10,topic,1349736,1.0,
10 owners topic,10,topic,1353000,1.0,
10 owners topic,10,topic,1356335,1.0,
10 owners topic,10,topic,1359623,1.0,
10 owners topic,10,topic,1363004,1.0,
10 owners topic,10,topic,1366254,1.0,
10 owners topic,10,topic,1369655,1.0,
10 owners topic,10,topic,1372989,1.0,
10 owners topic,10,topic,1376441,1.0,
10 owners topic,10,topic,1379660,1.0,
10 owners topic,10,topic,1383069,1.0,
10 owners topic,10,topic,1386256,1.0,
10 owners topic,10,topic,1389658,1.0,
10 owners topic,10,topic,1393037,1.0,
10 owners topic,10,topic,1396313,1.0,
10 owners topic,10,topic,1399739,1.0,
10 owners topic,10,topic,1403108,1.0,
10 owners topic,10,topic,1406455,1.0,
10 owners topic,10,topic,1409772,1.0,
10 owners topic,10,topic,1413219,1.0,
10 owners topic,10,topic,1416786,1.0,
10 owners topic,10,topic,1420225,1.0,
10 owners topic,10,topic,1423443,1.0,
10 owners topic,10,topic,1426850,1.0,
10 owners topic,10,topic,1430260,1.0,
10 owners topic,10,topic,1433605,1.0,
10 owners topic,10,topic,1437057,1.0,
10 owners topic,10,topic,1440351,1.0,
10 owners topic,10,topic,1443648,1.0,
10 owners topic,10,topic,1447034,1.0,
10 owners topic,10,topic,1450340,1.0,
10 owners topic,10,topic,1453640,1.0,
10 owners topic,10,topic,1456925,1.0,
10 owners topic,10,topic,1460253,1.0,
10 owners topic,10,topic,1463589,1.0,
10 owners topic,10,topic,1466812,1.0,
10 owners topic,10,topic,1470047,1.0,
10 owners topic,10,topic,1473287,1.0,
10 owners topic,10,topic,1476548,1.0,
10 owners topic,10,topic,1479912,1.0,
10 owners topic,10,topic,1483410,1.0,
10 owners topic,10,topic,1486769,1.0,
10 owners topic,10,topic,1489902,1.0,
10 owners topic,10,topic,1493300,1.0,
10 owners topic,10,topic,1496753,1.0,
10 owners topic,10,topic,1499998,1.0,
10 owners topic,10,topic,1499998,1.0,
25 owners topic,25,topic,616458,0.9946,
25 owners topic,25,topic,619763,1.0,
25 owners topic,25,topic,623124,1.0,
25 owners topic,25,topic,626439,1.0,
25 owners topic,25,topic,629709,1.0,
25 owners topic,25,topic,633137,1.0,
25 owners topic,25,topic,636435,1.0,
25 owners topic,25,topic,639782,1.0,
25 owners topic,25,topic,643275,1.0,
25 owners topic,25,topic,646614,1.0,
25 owners topic,25,topic,650031,1.0,
25 owners topic,25,topic,653313,1.0,
25 owners topic,25,topic,656806,1.0,
25 owners topic,25,topic,660094,1.0,
25 owners topic,25,topic,663360,1.0,
25 owners topic,25,topic,666599,1.0,
25 owners topic,25,topic,669992,1.0,
25 owners topic,25,topic,673338,1.0,
25 owners topic,25,topic,676537,1.0,
25 owners topic,25,topic,679914,1.0,
25 owners topic,25,topic,683253,1.0,
25 owners topic,25,topic,686449,1.0,
25 owners topic,25,topic,689870,1.0,
25 owners topic,25,topic,693294,1.0,
25 owners topic,25,topic,696549,1.0,
25 owners topic,25,topic,699790,1.0,
25 owners topic,25,topic,702975,1.0,
25 owners topic,25,topic,706453,1.0,
25 owners topic,25,topic,709755,1.0,
25 owners topic,25,topic,713186,1.0,
25 owners topic,25,topic,716642,1.0,
25 owners topic,25,topic,720088,1.0,
25 owners topic,25,topic,723457,1.0,
25 owners topic,25,topic,726657,1.0,
25 owners topic,25,topic,730123,1.0,
25 owners topic,25,topic,733565,1.0,
25 owners topic,25,topic,736924,1.0,
25 owners topic,25,topic,740124,1.0,
25 owners topic,25,topic,743552,1.0,
25 owners topic,25,topic,746919,1.0,
25 owners topic,25,topic,750178,1.0,
25 owners topic,25,topic,753481,1.0,
25 owners topic,25,topic,756721,1.0,
25 owners topic,25,topic,760018,1.0,
25 owners topic,25,topic,763516,1.0,
25 owners topic,25,topic,766856,1.0,
25 owners topic,25,topic,770099,1.0,
25 owners topic,25,topic,773557,1.0,
25 owners topic,25,topic,777032,1.0,
25 owners topic,25,topic,780350,1.0,
25 owners topic,25,topic,783744,1.0,
25 owners topic,25,topic,787159,1.0,
25 owners topic,25,topic,790536,1.0,
25 owners topic,25,topic,793862,1.0,
25 owners topic,25,topic,797146,1.0,
25 owners topic,25,topic,800414,1.0,
25 owners topic,25,topic,803760,1.0,
25 owners topic,25,topic,807126,1.0,
25 owners topic,25,topic,810337,1.0,
25 owners topic,25,topic,813710,1.0,
25 owners topic,25,topic,816912,1.0,
25 owners topic,25,topic,820319,1.0,
25 owners topic,25,topic,823694,1.0,
25 owners topic,25,topic,827046,1.0,
25 owners topic,25,topic,830407,1.0,
25 owners topic,25,topic,833577,1.0,
25 owners topic,25,topic,836994,1.0,
25 owners topic,25,topic,840146,1.0,
25 owners topic,25,topic,843444,1.0,
25 owners topic,25,topic,846841,1.0,
25 owners topic,25,topic,850182,1.0,
25 owners topic,25,topic,853395,1.0,
25 owners topic,25,topic,856730,1.0,
25 owners topic,25,topic,860013,1.0,
25 owners topic,25,topic,863251,1.0,
25 owners topic,25,topic,866568,1.0,
25 owners topic,25,topic,869877,1.0,
25 owners topic,25,topic,873208,1.0,
25 owners topic,25,topic,876326,1.0,
25 owners topic,25,topic,879749,1.0,
25 owners topic,25,topic,883045,1.0,
25 owners topic,25,topic,886284,1.0,
25 owners topic,25,topic,889621,1.0,
25 owners topic,25,topic,893157,1.0,
25 owners topic,25,topic,896584,1.0,
25 owners topic,25,topic,899960,1.0,
25 owners topic,25,topic,903230,1.0,
25 owners topic,25,topic,906504,1.0,
25 owners topic,25,topic,909921,1.0,
25 owners topic,25,topic,913274,1.0,
25 owners topic,25,topic,916612,1.0,
25 owners topic,25,topic,919933,1.0,
25 owners topic,25,topic,923239,1.0,
25 owners topic,25,topic,926709,1.0,
25 owners topic,25,topic,929978,1.0,
25 owners topic,25,topic,933323,1.0,
25 owners topic,25,topic,936644,1.0,
25 owners topic,25,topic,939875,1.0,
25 owners topic,25,topic,943332,1.0,
25 owners topic,25,topic,946655,1.0,
25 owners topic,25,topic,949929,1.0,
25 owners topic,25,topic,953234,1.0,
25 owners topic,25,topic,956517,1.0,
25 owners topic,25,topic,959750,1.0,
25 owners topic,25,topic,963126,1.0,
25 owners topic,25,topic,966508,1.0,
25 owners topic,25,topic,969818,1.0,
25 owners topic,25,topic,972983,1.0,
25 owners topic,25,topic,976184,1.0,
25 owners topic,25,topic,979414,1.0,
25 owners topic,25,topic,982701,1.0,
25 owners topic,25,topic,986225,1.0,
25 owners topic,25,topic,989477,1.0,
25 owners topic,25,topic,992808,1.0,
25 owners topic,25,topic,996156,1.0,
25 owners topic,25,topic,999437,1.0,
25 owners topic,25,topic,1002870,1.0,
25 owners topic,25,topic,1006316,1.0,
25 owners topic,25,topic,1009774,1.0,
25 owners topic,25,topic,1012952,1.0,
25 owners topic,25,topic,1016298,1.0,
25 owners topic,25,topic,1019541,1.0,
25 owners topic,25,topic,1022763,1.0,
25 owners topic,25,topic,1026166,1.0,
25 owners topic,25,topic,1029448,1.0,
25 owners topic,25,topic,1032743,1.0,
25 owners topic,25,topic,1036148,1.0,
25 owners topic,25,topic,1039599,1.0,
25 owners topic,25,topic,1043130,1.0,
25 owners topic,25,topic,1046429,1.0,
25 owners topic,25,topic,1049695,1.0,
25 owners topic,25,topic,1053023,1.0,
25 owners topic,25,topic,1056241,1.0,
25 owners topic,25,topic,1059570,1.0,
25 owners topic,25,topic,1062954,1.0,
25 owners topic,25,topic,1066225,1.0,
25 owners topic,25,topic,1069673,1.0,
25 owners topic,25,topic,1072980,1.0,
25 owners topic,25,topic,1076391,1.0,
25 owners topic,25,topic,1079684,1.0,
25 owners topic,25,topic,1083135,1.0,
25 owners topic,25,topic,1086511,1.0,
25 owners topic,25,topic,1089840,1.0,
25 owners topic,25,topic,1093204,1.0,
25 owners topic,25,topic,1096432,1.0,
25 owners topic,25,topic,1099781,1.0,
25 owners topic,25,topic,1103073,1.0,
25 owners topic,25,topic,1106398,1.0,
25 owners topic,25,topic,1109659,1.0,
25 owners topic,25,topic,1112977,1.0,
25 owners topic,25,topic,1116435,1.0,
25 owners topic,25,topic,1119786,1.0,
25 owners topic,25,topic,1123095,1.0,
25 owners topic,25,topic,1126447,1.0,
25 owners topic,25,topic,1129742,1.0,
25 owners topic,25,topic,1132984,1.0,
25 owners topic,25,topic,1136380,1.0,
25 owners topic,25,topic,1139643,1.0,
25 owners topic,25,topic,1143000,1.0,
25 owners topic,25,topic,1146402,1.0,
25 owners topic,25,topic,1149730,1.0,
25 owners topic,25,topic,1153018,1.0,
25 owners topic,25,topic,1156328,1.0,
25 owners topic,25,topic,1159667,1.0,
25 owners topic,25,topic,1162807,1.0,
25 owners topic,25,topic,1166328,1.0,
25 owners topic,25,topic,1169776,1.0,
25 owners topic,25,topic,1173271,1.0,
25 owners topic,25,topic,1176537,1.0,
25 owners topic,25,topic,1179907,1.0,
25 owners topic,25,topic,1183289,1.0,
25 owners topic,25,topic,1186520,1.0,
25 owners topic,25,topic,1189861,1.0,
25 owners topic,25,topic,1193046,1.0,
25 owners topic,25,topic,1196303,1.0,
25 owners topic,25,topic,1199648,1.0,
25 owners topic,25,topic,1202839,1.0,
25 owners topic,25,topic,1206095,1.0,
25 owners topic,25,topic,1209500,1.0,
25 owners topic,25,topic,1213003,1.0,
25 owners topic,25,topic,1216268,1.0,
25 owners topic,25,topic,1219511,1.0,
25 owners topic,25,topic,1222832,1.0,
25 owners topic,25,topic,1226164,1.0,
25 owners topic,25,topic,1229683,1.0,
25 owners topic,25,topic,1233276,1.0,
25 owners topic,25,topic,1236668,1.0,
25 owners topic,25,topic,1239950,1.0,
25 owners topic,25,topic,1243302,1.0,
25 owners topic,25,topic,1246571,1.0,
25 owners topic,25,topic,1249977,1.0,
25 owners topic,25,topic,1253303,1.0,
25 owners topic,25,topic,1256541,1.0,
25 owners topic,25,topic,1259958,1.0,
25 owners topic,25,topic,1263184,1.0,
25 owners topic,25,topic,1266397,1.0,
25 owners topic,25,topic,1269802,1.0,
25 owners topic,25,topic,1273022,1.0,
25 owners topic,25,topic,1276380,1.0,
25 owners topic,25,topic,1279853,1.0,
25 owners topic,25,topic,1283236,1.0,
25 owners topic,25,topic,1286508,1.0,
25 owners topic,25,topic,1289822,1.0,
25 owners topic,25,topic,1293061,1.0,
25 owners topic,25,topic,1296211,1.0,
25 owners topic,25,topic,1299469,1.0,
25 owners topic,25,topic,1302856,1.0,
25 owners topic,25,topic,1306274,1.0,
25 owners topic,25,topic,1309581,1.0,
25 owners topic,25,topic,1312785,1.0,
25 owners topic,25,topic,1316133,1.0,
25 owners topic,25,topic,1319418,1.0,
25 owners topic,25,topic,1322768,1.0,
25 owners topic,25,topic,1325969,1.0,
25 owners topic,25,topic,1329397,1.0,
25 owners topic,25,topic,1332700,1.0,
25 owners topic,25,topic,1336150,1.0,
25 owners topic,25,topic,1339760,1.0,
25 owners topic,25,topic,1343082,1.0,
25 owners topic,25,topic,1346385,1.0,
25 owners topic,25,topic,1349736,1.0,
25 owners topic,25,topic,1353000,1.0,
25 owners topic,25,topic,1356335,1.0,
25 owners topic,25,topic,1359623,1.0,
25 owners topic,25,topic,1363004,1.0,
25 owners topic,25,topic,1366254,1.0,
25 owners topic,25,topic,1369655,1.0,
25 owners topic,25,topic,1372989,1.0,
25 owners topic,25,topic,1376441,1.0,
25 owners topic,25,topic,1379660,1.0,
25 owners topic,25,topic,1383069,1.0,
25 owners topic,25,topic,1386256,1.0,
25 owners topic,25,topic,1389658,1.0,
25 owners topic,25,topic,1393037,1.0,
25 owners topic,25,topic,1396313,1.0,
25 owners topic,25,topic,1399739,1.0,
25 owners topic,25,topic,1403108,1.0,
25 owners topic,25,topic,1406455,1.0,
25 owners topic,25,topic,1409772,1.0,
25 owners topic,25,topic,1413219,1.0,
25 owners topic,25,topic,1416786,1.0,
25 owners topic,25,topic,1420225,1.0,
25 owners topic,25,topic,1423443,1.0,
25 owners topic,25,topic,1426850,1.0,
25 owners topic,25,topic,1430260,1.0,
25 owners topic,25,topic,1433605,1.0,
25 owners topic,25,topic,1437057,1.0,
25 owners topic,25,topic,1440351,1.0,
25 owners topic,25,topic,1443648,1.0,
25 owners topic,25,topic,1447034,1.0,
25 owners topic,25,topic,1450340,1.0,
25 owners topic,25,topic,1453640,1.0,
25 owners topic,25,topic,1456925,1.0,
25 owners topic,25,topic,1460253,1.0,
25 owners topic,25,topic,1463589,1.0,
25 owners topic,25,topic,1466812,1.0,
25 owners topic,25,topic,1470047,1.0,
25 owners topic,25,topic,1473287,1.0,
25 owners topic,25,topic,1476548,1.0,
25 owners topic,25,topic,1479912,1.0,
25 owners topic,25,topic,1483410,1.0,
25 owners topic,25,topic,1486769,1.0,
25 owners topic,25,topic,1489902,1.0,
25 owners topic,25,topic,1493300,1.0,
25 owners topic,25,topic,1496753,1.0,
25 owners topic,25,topic,1499998,1.0,
25 owners topic,25,topic,1499998,1.0,
50 owners topic,50,topic,616458,0.9956,
50 owners topic,50,topic,619763,1.0,
50 owners topic,50,topic,623124,1.0,
50 owners topic,50,topic,626439,1.0,
50 owners topic,50,topic,629709,1.0,
50 owners topic,50,topic,633137,1.0,
50 owners topic,50,topic,636435,1.0,
50 owners topic,50,topic,639782,1.0,
50 owners topic,50,topic,643275,1.0,
50 owners topic,50,topic,646614,1.0,
50 owners topic,50,topic,650031,1.0,
50 owners topic,50,topic,653313,1.0,
50 owners topic,50,topic,656806,1.0,
50 owners topic,50,topic,660094,1.0,
50 owners topic,50,topic,663360,1.0,
50 owners topic,50,topic,666599,1.0,
50 owners topic,50,topic,669992,1.0,
50 owners topic,50,topic,673338,1.0,
50 owners topic,50,topic,676537,1.0,
50 owners topic,50,topic,679914,1.0,
50 owners topic,50,topic,683253,1.0,
50 owners topic,50,topic,686449,1.0,
50 owners topic,50,topic,689870,1.0,
50 owners topic,50,topic,693294,1.0,
50 owners topic,50,topic,696549,1.0,
50 owners topic,50,topic,699790,1.0,
50 owners topic,50,topic,702975,1.0,
50 owners topic,50,topic,706453,1.0,
50 owners topic,50,topic,709755,1.0,
50 owners topic,50,topic,713186,1.0,
50 owners topic,50,topic,716642,1.0,
50 owners topic,50,topic,720088,1.0,
50 owners topic,50,topic,723457,1.0,
50 owners topic,50,topic,726657,1.0,
50 owners topic,50,topic,730123,1.0,
50 owners topic,50,topic,733565,1.0,
50 owners topic,50,topic,736924,1.0,
50 owners topic,50,topic,740124,1.0,
50 owners topic,50,topic,743552,1.0,
50 owners topic,50,topic,746919,1.0,
50 owners topic,50,topic,750178,1.0,
50 owners topic,50,topic,753481,1.0,
50 owners topic,50,topic,756721,1.0,
50 owners topic,50,topic,760018,1.0,
50 owners topic,50,topic,763516,1.0,
50 owners topic,50,topic,766856,1.0,
50 owners topic,50,topic,770099,1.0,
50 owners topic,50,topic,773557,1.0,
50 owners topic,50,topic,777032,1.0,
50 owners topic,50,topic,780350,1.0,
50 owners topic,50,topic,783744,1.0,
50 owners topic,50,topic,787159,1.0,
50 owners topic,50,topic,790536,1.0,
50 owners topic,50,topic,793862,1.0,
50 owners topic,50,topic,797146,1.0,
50 owners topic,50,topic,800414,1.0,
50 owners topic,50,topic,803760,1.0,
50 owners topic,50,topic,807126,1.0,
50 owners topic,50,topic,810337,1.0,
50 owners topic,50,topic,813710,1.0,
50 owners topic,50,topic,816912,1.0,
50 owners topic,50,topic,820319,1.0,
50 owners topic,50,topic,823694,1.0,
50 owners topic,50,topic,827046,1.0,
50 owners topic,50,topic,830407,1.0,
50 owners topic,50,topic,833577,1.0,
50 owners topic,50,topic,836994,1.0,
50 owners topic,50,topic,840146,1.0,
50 owners topic,50,topic,843444,1.0,
50 owners topic,50,topic,846841,1.0,
50 owners topic,50,topic,850182,1.0,
50 owners topic,50,topic,853395,1.0,
50 owners topic,50,topic,856730,1.0,
50 owners topic,50,topic,860013,1.0,
50 owners topic,50,topic,863251,1.0,
50 owners topic,50,topic,866568,1.0,
50 owners topic,50,topic,869877,1.0,
50 owners topic,50,topic,873208,1.0,
50 owners topic,50,topic,876326,1.0,
50 owners topic,50,topic,879749,1.0,
50 owners topic,50,topic,883045,1.0,
50 owners topic,50,topic,886284,1.0,
50 owners topic,50,topic,889621,1.0,
50 owners topic,50,topic,893157,1.0,
50 owners topic,50,topic,896584,1.0,
50 owners topic,50,topic,899960,1.0,
50 owners topic,50,topic,903230,1.0,
50 owners topic,50,topic,906504,1.0,
50 owners topic,50,topic,909921,1.0,
50 owners topic,50,topic,913274,1.0,
50 owners topic,50,topic,916612,1.0,
50 owners topic,50,topic,919933,1.0,
50 owners topic,50,topic,923239,1.0,
50 owners topic,50,topic,926709,1.0,
50 owners topic,50,topic,929978,1.0,
50 owners topic,50,topic,933323,1.0,
50 owners topic,50,topic,936644,1.0,
50 owners topic,50,topic,939875,1.0,
50 owners topic,50,topic,943332,1.0,
50 owners topic,50,topic,946655,1.0,
50 owners topic,50,topic,949929,1.0,
50 owners topic,50,topic,953234,1.0,
50 owners topic,50,topic,956517,1.0,
50 owners topic,50,topic,959750,1.0,
50 owners topic,50,topic,963126,1.0,
50 owners topic,50,topic,966508,1.0,
50 owners topic,50,topic,969818,1.0,
50 owners topic,50,topic,972983,1.0,
50 owners topic,50,topic,976184,1.0,
50 owners topic,50,topic,979414,1.0,
50 owners topic,50,topic,982701,1.0,
50 owners topic,50,topic,986225,1.0,
50 owners topic,50,topic,989477,1.0,
50 owners topic,50,topic,992808,1.0,
50 owners topic,50,topic,996156,1.0,
50 owners topic,50,topic,999437,1.0,
50 owners topic,50,topic,1002870,1.0,
50 owners topic,50,topic,1006316,1.0,
50 owners topic,50,topic,1009774,1.0,
50 owners topic,50,topic,1012952,1.0,
50 owners topic,50,topic,1016298,1.0,
50 owners topic,50,topic,1019541,1.0,
50 owners topic,50,topic,1022763,1.0,
50 owners topic,50,topic,1026166,1.0,
50 owners topic,50,topic,1029448,1.0,
50 owners topic,50,topic,1032743,1.0,
50 owners topic,50,topic,1036148,1.0,
50 owners topic,50,topic,1039599,1.0,
50 owners topic,50,topic,1043130,1.0,
50 owners topic,50,topic,1046429,1.0,
50 owners topic,50,topic,1049695,1.0,
50 owners topic,50,topic,1053023,1.0,
50 owners topic,50,topic,1056241,1.0,
50 owners topic,50,topic,1059570,1.0,
50 owners topic,50,topic,1062954,1.0,
50 owners topic,50,topic,1066225,1.0,
50 owners topic,50,topic,1069673,1.0,
50 owners topic,50,topic,1072980,1.0,
50 owners topic,50,topic,1076391,1.0,
50 owners topic,50,topic,1079684,1.0,
50 owners topic,50,topic,1083135,1.0,
50 owners topic,50,topic,1086511,1.0,
50 owners topic,50,topic,1089840,1.0,
50 owners topic,50,topic,1093204,1.0,
50 owners topic,50,topic,1096432,1.0,
50 owners topic,50,topic,1099781,1.0,
50 owners topic,50,topic,1103073,1.0,
50 owners topic,50,topic,1106398,1.0,
50 owners topic,50,topic,1109659,1.0,
50 owners topic,50,topic,1112977,1.0,
50 owners topic,50,topic,1116435,1.0,
50 owners topic,50,topic,1119786,1.0,
50 owners topic,50,topic,1123095,1.0,
50 owners topic,50,topic,1126447,1.0,
50 owners topic,50,topic,1129742,1.0,
50 owners topic,50,topic,1132984,1.0,
50 owners topic,50,topic,1136380,1.0,
50 owners topic,50,topic,1139643,1.0,
50 owners topic,50,topic,1143000,1.0,
50 owners topic,50,topic,1146402,1.0,
50 owners topic,50,topic,1149730,1.0,
50 owners topic,50,topic,1153018,1.0,
50 owners topic,50,topic,1156328,1.0,
50 owners topic,50,topic,1159667,1.0,
50 owners topic,50,topic,1162807,1.0,
50 owners topic,50,topic,1166328,1.0,
50 owners topic,50,topic,1169776,1.0,
50 owners topic,50,topic,1173271,1.0,
50 owners topic,50,topic,1176537,1.0,
50 owners topic,50,topic,1179907,1.0,
50 owners topic,50,topic,1183289,1.0,
50 owners topic,50,topic,1186520,1.0,
50 owners topic,50,topic,1189861,1.0,
50 owners topic,50,topic,1193046,1.0,
50 owners topic,50,topic,1196303,1.0,
50 owners topic,50,topic,1199648,1.0,
50 owners topic,50,topic,1202839,1.0,
50 owners topic,50,topic,1206095,1.0,
50 owners topic,50,topic,1209500,1.0,
50 owners topic,50,topic,1213003,1.0,
50 owners topic,50,topic,1216268,1.0,
50 owners topic,50,topic,1219511,1.0,
50 owners topic,50,topic,1222832,1.0,
50 owners topic,50,topic,1226164,1.0,
50 owners topic,50,topic,1229683,1.0,
50 owners topic,50,topic,1233276,1.0,
50 owners topic,50,topic,1236668,1.0,
50 owners topic,50,topic,1239950,1.0,
50 owners topic,50,topic,1243302,1.0,
50 owners topic,50,topic,1246571,1.0,
50 owners topic,50,topic,1249977,1.0,
50 owners topic,50,topic,1253303,1.0,
50 owners topic,50,topic,1256541,1.0,
50 owners topic,50,topic,1259958,1.0,
50 owners topic,50,topic,1263184,1.0,
50 owners topic,50,topic,1266397,1.0,
50 owners topic,50,topic,1269802,1.0,
50 owners topic,50,topic,1273022,1.0,
50 owners topic,50,topic,1276380,1.0,
50 owners topic,50,topic,1279853,1.0,
50 owners topic,50,topic,1283236,1.0,
50 owners topic,50,topic,1286508,1.0,
50 owners topic,50,topic,1289822,1.0,
50 owners topic,50,topic,1293061,1.0,
50 owners topic,50,topic,1296211,1.0,
50 owners topic,50,topic,1299469,1.0,
50 owners topic,50,topic,1302856,1.0,
50 owners topic,50,topic,1306274,1.0,
50 owners topic,50,topic,1309581,1.0,
50 owners topic,50,topic,1312785,1.0,
50 owners topic,50,topic,1316133,1.0,
50 owners topic,50,topic,1319418,1.0,
50 owners topic,50,topic,1322768,1.0,
50 owners topic,50,topic,1325969,1.0,
50 owners topic,50,topic,1329397,1.0,
50 owners topic,50,topic,1332700,1.0,
50 owners topic,50,topic,1336150,1.0,
50 owners topic,50,topic,1339760,1.0,
50 owners topic,50,topic,1343082,1.0,
50 owners topic,50,topic,1346385,1.0,
50 owners topic,50,topic,1349736,1.0,
50 owners topic,50,topic,1353000,1.0,
50 owners topic,50,topic,1356335,1.0,
50 owners topic,50,topic,1359623,1.0,
50 owners topic,50,topic,1363004,1.0,
50 owners topic,50,topic,1366254,1.0,
50 owners topic,50,topic,1369655,1.0,
50 owners topic,50,topic,1372989,1.0,
50 owners topic,50,topic,1376441,1.0,
50 owners topic,50,topic,1379660,1.0,
50 owners topic,50,topic,1383069,1.0,
50 owners topic,50,topic,1386256,1.0,
50 owners topic,50,topic,1389658,1.0,
50 owners topic,50,topic,1393037,1.0,
50 owners topic,50,topic,1396313,1.0,
50 owners topic,50,topic,1399739,1.0,
50 owners topic,50,topic,1403108,1.0,
50 owners topic,50,topic,1406455,1.0,
50 owners topic,50,topic,1409772,1.0,
50 owners topic,50,topic,1413219,1.0,
50 owners topic,50,topic,1416786,1.0,
50 owners topic,50,topic,1420225,1.0,
50 owners topic,50,topic,1423443,1.0,
50 owners topic,50,topic,1426850,1.0,
50 owners topic,50,topic,1430260,1.0,
50 owners topic,50,topic,1433605,1.0,
50 owners topic,50,topic,1437057,1.0,
50 owners topic,50,topic,1440351,1.0,
50 owners topic,50,topic,1443648,1.0,
50 owners topic,50,topic,1447034,1.0,
50 owners topic,50,topic,1450340,1.0,
50 owners topic,50,topic,1453640,1.0,
50 owners topic,50,topic,1456925,1.0,
50 owners topic,50,topic,1460253,1.0,
50 owners topic,50,topic,1463589,1.0,
50 owners topic,50,topic,1466812,1.0,
50 owners topic,50,topic,1470047,1.0,
50 owners topic,50,topic,1473287,1.0,
50 owners topic,50,topic,1476548,1.0,
50 owners topic,50,topic,1479912,1.0,
50 owners topic,50,topic,1483410,1.0,
50 owners topic,50,topic,1486769,1.0,
50 owners topic,50,topic,1489902,1.0,
50 owners topic,50,topic,1493300,1.0,
50 owners topic,50,topic,1496753,1.0,
50 owners topic,50,topic,1499998,1.0,
50 owners topic,50,topic,1499998,1.0,

